Stochastic COLREGs Evaluation for Safe Navigation under Uncertainty

The encounter situation between marine vessels determines how they should navigate to obey COLREGs, but time-varying and stochastic uncertainty in estimation of angles of encounter, and of closest point of approach, easily give rise to different assessment of situation at two approaching vessels. This may lead to high-risk conditions and could cause collision. This article considers decision making under uncertainty and suggests a novel method for probabilistic interpretation of vessel encounters that is explainable and provides a measure of uncertainty in the evaluation. The method is equally useful for decision support on a manned bridge as on Marine Autonomous Surface Ships (MASS) where it provides input for automated navigation. The method makes formal safety assessment and validation feasible. We obtain a resilient algorithm for machine interpretation of COLREGs under uncertainty and show its efficacy by simulations.

==> data/bearing_0_data.csv <==
os_north,os_east,os_cog,os_sog,tv_north,tv_east,tv_cog,tv_sog,bearing,os_cpa_north,os_cpa_east,tv_cpa_north,tv_cpa_east,d_cpa,tcpa,kernel_dcpa_x,kernel_dcpa_y,kernel_tcpa_x,kernel_tcpa_y,kernel_bearing_x,kernel_bearing_y
1.5707480695568794,-0.43723011079242996,-1.726987209929868,9.152480635954593,997.8648988244175,-0.4570081638809122,168.85918641766912,11.570370164620753,-0.001137414053800967,439.69798194014066,-11.63911414102521,454.18442031499956,106.61110489707815,119.13425703527935,47.89153341658355,0.0,0.004433799944673232,-200.0,0.0,-10.0,9.378175217979138e-76
2.0481709947829363,4.816243290688553,-0.06240697787816795,9.093171783232291,997.4941481863494,-0.9738598653688193,173.6906916626221,6.444638075259597,-0.33326241719220207,584.909531822261,1.4133139294817414,586.9024251342876,44.423407810020635,43.05623995852273,64.09883376972584,1.1011011011011012,0.004684445325320933,-199.2992992992993,0.0,-9.62962962962963,5.1278044994666874e-70
-0.7404579859406406,-0.7404060683801993,0.03603374408889317,6.4087136547399695,994.0118646417249,0.6744939258799352,170.57939816425755,11.42949129977789,0.08149540502721554,355.73193818164435,-0.5162698013845016,366.8422619171057,104.7334539286905,105.83451062278253,55.62309160134627,2.2022022022022023,0.004932264840972669,-198.59859859859858,0.0,-9.25925925925926,1.6213350674688498e-64
4.993909407130633,2.4268416996376145,0.9452606916868113,9.339819616597126,1000.0038120478079,-2.583861124404502,174.52004181258863,9.532551884296549,-0.28852948763551467,497.8794201926586,13.126228709044756,499.1783212315645,45.46334382889233,32.36319140911701,52.7796698099648,3.3033033033033035,0.00517579013550431,-197.8978978978979,0.0,-8.88888888888889,2.9652113695840855e-59
-1.484608362663367,1.7157255051318783,-2.733716726561653,11.46565816364349,1002.0847178498466,2.9648571010574587,177.85849689288813,11.414915421728763,0.07131538367477029,500.29773360789756,-25.444010653930448,502.30321715314307,21.65353390948604,47.14022346312386,43.813797955906885,4.404404404404405,0.0054136027857605825,-197.1971971971972,0.0,-8.518518518518519,3.137806986034788e-54
-1.465455417307622,-1.4727667953909478,1.1851345476946613,7.45153576184641,994.9164493535227,-2.4119475281168135,188.37154486331383,11.553863384709658,-0.054006476824724814,387.9668636405519,6.590906361787811,397.39431198946136,-90.34314065655424,97.39140749432418,52.27320318725142,5.505505505505505,0.0056443568289914255,-196.4964964964965,0.0,-8.148148148148149,1.9220910202381953e-49
0.7651518859768643,-6.050323375322846,-5.40878326320555,12.096965302101186,997.5677583297783,-2.972234579359544,176.78840961294298,13.215830122238316,0.17692664051305798,473.92301577584277,-44.03461759468595,479.1504883089343,26.116990417362008,70.34610561900537,39.28869737159407,6.606606606606607,0.005866799575444683,-195.79579579579578,0.0,-7.777777777777778,6.819399310669664e-45
-5.454669127382026,-1.7781092923100024,-1.2597691047276207,10.975549642168676,1002.6230297623125,-0.6129320685979327,164.14374293230406,12.706907295242406,0.06622476387227699,459.1400241184185,-15.671414216597928,485.08127332406457,146.38562502486013,164.1201766330298,42.34020448314716,7.7077077077077085,0.006079790166845099,-195.0950950950951,0.0,-7.407407407407407,1.402386926606995e-40
-3.20285322535686,0.9937373196335372,-0.9765476849030893,8.531533356057924,999.1635306265405,-6.336769189015665,191.4006784649516,12.693143325220593,-0.4190080632315585,399.2322805212894,-10.062610798635935,412.1525049360546,-124.70618786467561,115.36932851249883,47.17716934617101,8.80880880880881,0.006282315415649172,-194.3943943943944,0.0,-7.037037037037037,1.6732848904590355e-36
-2.871424248915771,-4.466096444105707,1.266653652142477,9.716940725324305,1002.0093682417988,-3.918879137221261,171.62909866384962,12.887340638332477,0.03120095368134803,429.34749958267474,6.685316045174401,434.7364592273833,79.55433649085798,73.06801644198198,44.491839263615766,9.90990990990991,0.00647350255023892,-193.6936936936937,0.0,-6.666666666666667,1.1599183112635928e-32
4.634788359613918,-0.713967351224035,0.04526170535373828,13.196643615282067,1000.1895236178063,0.8771428943511002,179.4127957289537,10.582757969631892,0.09157088100059532,557.1410142418435,5.071249464016827,557.1424435114191,5.417935408093569,0.34668889026315997,41.8671909603659,11.01101101101101,0.006652628593883454,-192.99299299299298,0.0,-6.296296296296297,4.6796581240215683e-29
0.2135429331158992,-4.505449360628233,-2.8111261077125733,11.467095627011732,1004.3027802807367,-4.13885350930703,184.4653650694071,10.06437017407368,0.020918851983613672,535.3435060743794,-26.062843568007555,535.4946918520632,-40.74971697974331,14.687651539702477,46.72278966018587,12.112112112112113,0.006819126216156412,-192.2922922922923,0.0,-5.9259259259259265,1.1014811044791537e-25
-1.721489328347582,0.3507680274475325,-1.9699862516340303,10.017567309796295,990.451464165041,0.581383308206736,181.9961041840278,11.74563416635667,0.013317518880403684,454.97715417492236,-17.430233568346395,454.9790924532018,-18.081270295034546,0.6510396120202754,45.61673616586252,13.213213213213214,0.006972586010035477,-191.5915915915916,0.0,-5.555555555555555,1.517530042370495e-22
-3.6397612768798324,1.1880614503840485,0.3973600190948138,9.524633366078032,1005.6937162861751,3.9178923740474714,190.94179547521475,11.464161902866046,0.15496108355178326,454.0253966589611,-0.4656923814465799,464.8342443183469,-100.64445373930353,100.76018764828827,48.05184061738089,14.314314314314315,0.00711275526154416,-190.8908908908909,0.0,-5.185185185185185,1.2291935301582844e-19
-1.8993863109630396,-0.922416628582024,-0.15813468372911257,10.15321814090332,1000.663001285167,-1.5546901267546178,184.7900314339276,9.381867526523479,-0.0361340088045381,519.274645282399,-3.3378151205609647,520.7632434233683,-41.7689161718377,38.45992007842374,51.331115846495194,15.415415415415417,0.0072395333870557506,-190.19019019019018,0.0,-4.814814814814815,5.8885728543723e-17
-1.9027633778286197,5.857417923289858,-1.158248219271493,8.976472884115394,1002.5523457563633,-3.078623398467265,171.3869042030289,10.809646817616535,-0.5097131188348385,452.80495000401373,-11.096043529768433,461.0490271766563,78.94265769701084,90.41533347299954,50.6658511224874,16.516516516516518,0.0073529643121400525,-189.4894894894895,0.0,-4.444444444444445,1.6815283324812558e-14
-0.04268197226304045,-3.3447756415531877,-0.9616675790239587,5.790500988561971,1001.5063755322828,1.598436992214379,201.78562173991662,9.929807066430811,0.28278487138495106,365.53089132330985,-6.179142157609912,419.2965992885514,-231.09939888597097,231.25715824543786,63.14221743774506,17.61761761761762,0.007453226151470068,-188.7887887887888,0.0,-4.074074074074074,2.89076284079277e-12
2.601115400029078,-3.8606466008617883,1.392335994318578,14.084355821069462,1003.3526781055729,8.726811290707902,181.94333463338234,8.292134183079888,0.7206285848222547,632.184424031058,17.903535609475178,632.7906380962656,-3.846581102542718,21.75856319887082,44.71409673763288,18.71871871871872,0.00754061861885783,-188.08808808808809,0.0,-3.703703703703704,3.027662727824796e-10
0.660484680505994,-6.1970210540444155,-1.0353851457384293,10.310649998398803,1001.2409282465028,-1.609484303413124,178.52659773378494,12.5809214827527,0.2626921744403915,451.17511036586495,-7.4815972802195825,451.6208347003326,12.527508935694106,20.014070094362427,43.701240469774994,19.81981981981982,0.0076155486477691705,-187.38738738738738,0.0,-3.333333333333334,1.9576362932339636e-08
-4.200093070978814,0.6225298883420674,-0.17618248805814657,10.796294530245074,999.9191269238811,-5.59430921317302,189.6392542305557,10.110398485060179,-0.35473286846433894,514.5220759766014,-5.795150353974678,521.0077539699091,-86.9336399917305,81.39728815955164,48.046542262125435,20.92092092092092,0.007678514734336767,-186.6866866866867,0.0,-2.9629629629629637,7.918726378605352e-07
2.335236368700432,0.5419140872684968,4.339873176161086,9.884184500246182,997.8031241853314,-1.2942647107443161,182.49450945930073,14.0974165153977,-0.10568414866145304,410.7544502881761,33.33027959400696,414.1697011464554,-26.72021546148284,60.14753440361777,41.43929490782064,22.02202202202202,0.007730090526488263,-185.985985985986,0.0,-2.5925925925925934,2.027922911296599e-05
-0.36571197983317727,-0.9521734899561481,-2.847365273767846,8.529766398550825,998.342686967258,0.4817884082500513,183.99228192939327,6.749015459600335,0.08226616335358798,557.4789176888754,-28.111146938094244,557.4855008303223,-30.28627332399282,2.1751363479983294,65.48059614535404,23.123123123123126,0.007770908174745611,-185.28528528528528,0.0,-2.2222222222222223,0.0003319672701172128
-4.675497060206603,-2.276347259008179,-3.7036854631493172,9.628151038102459,997.3992798205505,3.5450102356438267,204.92183998600686,8.886442454313267,0.3328448845890793,524.550662307478,-38.93320175280604,553.4986008704343,-202.71252525178892,166.3179183155837,55.08158085481437,24.224224224224226,0.00780164193375022,-184.58458458458458,0.0,-1.851851851851853,0.0034990145132022987
-1.4566676948135548,3.342914000039541,1.5671793295972134,6.801210475611377,1000.000654796765,-0.02941019776903212,177.24878571744952,10.065277673381743,-0.19293804040455598,402.4211609400474,9.593131880852516,402.7575170395114,28.670921630648657,19.080754627715155,59.40544833777035,25.325325325325327,0.007822992460596158,-183.8838838838839,0.0,-1.4814814814814827,0.023876171614909424
1.0866164407276149,-5.575222497283363,-1.3572861225882065,14.554172996106608,998.9631058630839,0.49075603263350326,176.82239105982603,12.274762195257829,0.34829028553052305,541.9480079165305,-11.728306716457771,543.3825671091612,25.783070046246827,37.538797885797244,37.17237563360148,26.426426426426428,0.007835672199183378,-183.1831831831832,0.0,-1.1111111111111107,0.10589171686244862
1.024843496435853,-1.2177370926872133,-0.6364750554852405,7.530976003155208,1002.6091898098022,-2.742106509599568,181.16578512012464,10.79893874520437,-0.08720170886522283,412.53396553794096,-3.5466287402469288,412.61712028349143,-14.74820734778938,11.201887252274068,54.645574946049464,27.52752752752753,0.007840392172087313,-182.48248248248248,0.0,-0.7407407407407405,0.30594666838883844
-2.1406153192440263,1.9342902634561776,-1.5623127562622283,7.9360674323056415,997.9188529288089,-0.960466035612105,190.71515935581039,10.620945508361503,-0.1658469928094064,425.8900575824099,-13.814835822067401,434.85858321963053,-107.50610989590339,94.11954786166439,53.9549153065213,28.62862862862863,0.007837850426261514,-181.78178178178177,0.0,-0.37037037037037024,0.5761712811771323
3.2603067576332125,2.944966316040102,-0.519600281535025,9.1194815912272,995.7439824452305,-2.5907208277146525,164.934659698096,7.745472414891706,-0.3195702144349184,540.3705585030389,-1.6107376964985174,555.2197236712024,115.98600766534432,118.53055397613521,58.899437827790535,29.72972972972973,0.00782872229977404,-181.0810810810811,0.0,0.0,0.7066127074929246
-2.653838825708788,-0.9778153884018844,3.1970762241926827,12.576151449704755,998.4940573702838,2.7650613724607904,160.34444108523496,7.686117205541057,0.21420415837602994,626.3851936782455,32.482703229368155,635.8834549293804,132.28122800783575,100.24950131922463,50.09637410230074,30.830830830830834,0.007813652597253657,-180.3803803803804,0.0,0.37037037037037024,0.5634509111029993
1.0475469487582107,3.0849445619851585,1.6042569172362386,10.029017998525308,1000.8302918251269,0.6121850519515621,174.12884729379851,10.64500932057981,-0.14170918183049253,486.5222335439997,14.644180444018035,488.03931549295214,53.34305384511087,38.72859847907807,48.425982385995155,31.931931931931935,0.007793249685147784,-179.67967967967968,0.0,0.7407407407407405,0.29170707387325084
-1.5152819876663701,-0.5871052343137113,1.7244470237739542,7.527728407939075,1002.6907756168466,-0.4344077375927898,163.66077040940712,7.271788012363283,0.008712277695039945,511.3582704241316,13.925478672561995,527.0485739333269,139.0066893523406,126.0614726604835,68.16212070673568,33.033033033033036,0.007768081447312747,-178.97897897897897,0.0,1.1111111111111107,0.09793315542462078
-3.4985383729622277,-3.78273748427574,-2.832454111585291,12.508676721514679,1001.2347582720112,-0.32641584334185275,175.7516865247436,8.936244499421342,0.197098933784744,580.728677677082,-32.403741459194904,584.4983609188405,30.630113495470443,63.14647561177887,46.76288694397602,34.134134134134136,0.007738672979476365,-178.27827827827826,0.0,1.481481481481481,0.021286497774450935
2.569432256467113,4.288807544175638,-2.3023074731057385,11.462001253570962,1000.8391494293562,-1.8428446842348196,185.0249969612929,11.001834658171715,-0.3519223012178827,512.3804995550419,-17.927260172372147,512.9824844877633,-44.73925139313449,26.8187482758137,44.51429721097068,35.23523523523524,0.0077055058498002125,-177.57757757757759,0.0,1.8518518518518512,0.002986570919800321
-0.22771599877949866,3.1734496642479835,-5.678157318970854,11.076869914432905,992.2877829831472,-0.4246279948078762,171.09251136447736,8.035351455446449,-0.20770835451691028,568.1055302885915,-56.73610141277835,582.9729673755139,63.727172615455274,121.37726753859185,51.56110046653211,36.33633633633634,0.007669018713575905,-176.87687687687688,0.0,2.2222222222222214,0.000269129873077959
1.143593523120226,-2.0400477881210914,-1.618761642165508,11.43146848234168,1004.4991246468351,2.928950275012457,165.73173423218657,13.210711924723613,0.28374816411908,464.1013202108853,-11.939702999208512,485.7815539155838,134.842477208876,148.37466414495753,40.51470369337596,37.43743743743744,0.007629609043825357,-176.17617617617617,0.0,2.5925925925925917,1.5467627774928032e-05
1.142833249782282,4.863698674657414,1.9134063727713169,14.788723801164902,1003.0528548987054,3.9089885666156166,180.69337161715347,12.44787268847578,-0.05459656267652235,544.763014099914,19.303912109747355,545.2585078843704,-1.631334048650766,20.941108991721478,36.77960743286841,38.53853853853854,0.0075876357263637345,-175.4754754754755,0.0,2.962962962962962,5.62124457373417e-07
-0.1132918831297184,4.947837678904815,1.0338930314967418,14.370189790072224,1000.2803599193016,0.6239670535290355,188.6254348461517,6.857160003323399,-0.24764051119217356,677.0865244069764,12.107995277352758,680.7372778379779,-47.84748688215939,60.06652846297635,47.13299509242779,39.63963963963964,0.007543422267241695,-174.77477477477478,0.0,3.333333333333332,1.2794119592215971e-08
-8.284361417998484,2.599083928422214,-0.4430265259042478,8.626569313993409,998.0468132093073,-0.999510131599956,163.05026561483388,8.135257513636025,-0.20488620264239898,508.78806453055296,-12.28258550910181,531.5913666914174,141.1628792354825,155.13059414609728,59.94131211163869,40.74074074074074,0.007497260371317957,-174.07407407407408,0.0,3.7037037037037024,1.805156201760909e-10
0.2752669992727213,-0.9455442646043498,-0.0446005674361061,13.247769985622305,1001.9472393506975,3.807016861083331,188.20232398305984,5.4284455110101,0.2718451335540046,711.8240055859193,-0.27862168466051523,713.363424687152,-37.7904945309846,37.5434470395038,53.71084755696843,41.84184184184184,0.007449413671444534,-173.37337337337337,0.0,4.074074074074073,1.562493493693057e-12
0.29017305371792174,-6.2852447766875175,-1.3777710851508111,10.766336379517801,999.5590321576203,-1.4236234550872446,188.17306203738326,8.434817274903734,0.2787519925724215,561.6272077524426,-13.210699887520883,564.1239656946927,-63.961815589943335,50.812493987826066,52.153243968575175,42.94294294294294,0.007400121416396558,-172.67267267267266,0.0,4.444444444444443,8.213227599561467e-15
-0.6946635034755779,1.1292891070568785,0.40951776480356833,10.998191632275498,1000.0016695524977,1.9011826712809998,189.54085102156628,11.532776953144799,0.04419545993227875,487.50851697871525,2.794795606807061,495.1368945824364,-82.95429133278009,86.08773464226962,44.390538662805824,44.04404404404404,0.007349601959997027,-171.97197197197198,0.0,4.814814814814813,2.597303595143371e-17
4.673511321781984,-1.638914333177345,1.5317565589612296,6.615458336713343,995.4341301704144,-7.2611617318100246,192.18480214871687,9.172210115450286,-0.3251316044534178,416.97761975431433,15.698756645989747,436.4606243973524,-127.96032027359085,144.9741971914541,62.346623884347316,45.14514514514515,0.007298055931487815,-171.27127127127127,0.0,5.185185185185185,4.900631703961131e-20
-2.5566812588181724,-1.5866950897595118,-3.2317735748209455,9.659228469223608,998.2590496197532,-3.860231633958292,202.02013924659616,10.921594487231935,-0.13015765085924613,470.3093111153631,-29.25705196295564,501.80726997034935,-204.6427852452186,178.19168569545405,49.03281996003495,46.24624624624625,0.00724566900568625,-170.57057057057057,0.0,5.555555555555555,5.478646596638408e-23
2.8947556668800947,1.0396022898323853,0.5992953756746963,8.37435281932687,998.3931196047464,-0.467322400809051,176.43907951380945,6.955331363436512,-0.08673078931980172,546.9485737848433,8.585590682181198,547.3761335458521,27.59943331971429,19.01864924735995,64.97022424026781,47.34734734734735,0.0071926142286052805,-169.86986986986986,0.0,5.925925925925926,3.6084618443306596e-26
-1.6752488576187554,1.623094137426334,1.8648697419093345,11.656117629786618,998.5667026816396,4.593105636376684,181.09571580077858,11.59595050916381,0.17012746128658,499.3992704161649,14.639544875379272,499.905693203172,-4.944374622540581,19.590466225697778,43.01089492638431,48.44844844844845,0.007139053887985802,-169.16916916916918,0.0,6.296296296296294,1.3939455911325679e-29
0.30698616560720154,3.063124414196167,-0.8302005779267392,12.14216100080561,1001.0332576696788,0.9501833548507226,175.83561566751973,8.8897815441433,-0.12097456478102231,577.768499192209,-8.060862910695805,579.3216044711119,31.65520921277347,39.746427775637514,47.56337343910042,49.54954954954955,0.007085140946969829,-168.46846846846847,0.0,6.666666666666664,3.147205585461422e-33
-2.2200868150204456,-1.036158686268939,1.4014012242411673,5.851027297967377,1001.9675917516056,-3.601306527018031,180.0197684475581,10.02433936456581,-0.14635892131036599,367.7773277635059,6.8315092833481685,367.87566985420926,-3.8200837826722793,10.6520470338287,63.2552367371511,50.650650650650654,0.0070310200817264475,-167.76776776776777,0.0,7.0370370370370345,4.141823324347764e-37
-1.239954853019704,-4.628040625800684,5.629308888945106,9.955930271991459,1003.2859599917767,-0.23958771074968074,195.32873355636312,9.814250997213895,0.25030537024425836,495.71199421988416,47.743275753044145,528.5439403149201,-130.37024167998104,181.11422301065124,50.1570595178214,51.751751751751755,0.006976828379524813,-167.06706706706706,0.0,7.407407407407405,3.1706792871886665e-41
0.9364145368841799,0.8255292552836399,-0.20868558597378384,12.243723009588503,1002.1202458774778,-3.3895101829327765,166.5498551606933,7.456902958215432,-0.24121698323040164,624.7405112103203,-1.3356463410240669,632.6170787457238,84.98037271780649,86.6746529402003,50.949227934755214,52.852852852852855,0.006922695762313804,-166.36636636636638,0.0,7.777777777777779,1.4097001185598285e-45
0.01617016970669368,-0.7418296512351672,0.7866141000106472,9.62664207537311,995.0865833649366,2.5863941940553037,171.38950327834425,7.693831336520436,0.191637160531505,553.8075655760767,7.6196532749400125,557.4312455553941,68.85755663620998,61.345023145131705,57.53237588167831,53.953953953953956,0.006868745202637457,-165.66566566566567,0.0,8.148148148148149,3.6357655802477485e-50
-4.475795278441967,-1.3301973070352124,-1.476114167322783,11.458127290004729,1001.1903114354527,-2.852537478664918,193.7718093650456,11.935588938006852,-0.08673216648315929,489.40455181335386,-17.20247635632105,501.3539879655194,-125.3633790854591,108.81897768099435,43.11736837366949,55.05505505505506,0.006815092794399841,-164.96496496496496,0.0,8.518518518518519,5.434544829290401e-55
-1.08375845942801,-2.537023485720418,0.3625023252041008,10.702330935254167,997.2498838662118,3.5589372767312417,190.2003650690209,10.797984315003392,0.34985146066255934,495.7685677971412,2.059798157453204,503.8702017695324,-85.21732458247885,87.6523395397052,46.42561267405515,56.15615615615616,0.00676184773174121,-164.26426426426426,0.0,8.88888888888889,4.704620487075855e-60
-0.5100302029057793,1.2777209980765074,0.9205432499646077,10.683320463905252,996.238749342447,5.1945879830441495,176.36868353182922,12.100098083106854,0.22515080690087116,466.95078116010234,7.00108018578959,467.7800258000958,38.73238862614451,31.742142051378597,43.76178295015776,57.25725725725726,0.006709112236480305,-163.56356356356355,0.0,9.25925925925926,2.3574693398737414e-65
5.964643538322622,0.552063517479181,0.3896846805402761,9.457370043863405,997.1519871705386,2.0187725247832637,188.5440200112072,10.649316471005037,0.08478334100553055,471.6165207809828,9.13172150701822,478.6194489990877,-75.88376507436828,85.30342292251724,49.23806990924443,58.35835835835836,0.006656981459804624,-162.86286286286287,0.0,9.62962962962963,6.835125953740928e-71
0.8144458469502353,-0.23541865631812753,-2.0393906394177135,7.566838391728581,998.9608171354204,1.9074461382060475,183.41215842492034,10.285981269618432,0.1230049256316173,424.00480526699596,-14.254990805366972,424.35288778255494,-32.35292148312221,18.10127775198403,55.96241880612367,59.45945945945946,0.006605543368749753,-162.16216216216216,0.0,10.0,1.1462658491684432e-76
-6.067687349114291,-0.0838442360175454,0.4127235426509014,7.756939705149945,998.2793604465295,-0.5147963701063053,195.00274609000988,6.547978762666467,-0.024584865355279817,539.1233638046979,-2.1403985342805827,553.7350738485026,-119.65291523502744,118.41745501296475,70.28612014853302,60.56056056056056,0.0065548786140673596,-161.46146146146145,0.0,10.37037037037037,1.1116108292899292e-82
0.19046464736375934,7.7894555038981865,2.9243918774352737,11.418705028910635,1000.1293977942264,-3.169195002718737,180.74509593826772,9.45926660647766,-0.6278976310253483,546.0945648695517,28.0777763143903,547.3504953327872,-9.057634656298873,37.156642868946925,47.870221824239486,61.66166166166167,0.006505060364686826,-160.76076076076077,0.0,10.74074074074074,6.232505920847604e-89
-0.6082987816157802,0.9535764241447293,0.8972715290290546,10.038916511037765,1002.3426922776309,-1.6229237961484337,190.2563211387258,9.945231359192512,-0.14718791358404815,502.41808822504714,7.269910752835237,511.91332791278796,-90.36287649900085,98.09342854284344,50.11378224372499,62.76276276276277,0.006456154086210295,-160.06006006006007,0.0,11.11111111111111,2.0199814445817904e-95
-0.10976825388380046,-3.695684450293667,1.923974378143682,9.72297551078555,999.2771035946039,-3.1444088137268977,206.4201191049262,13.906214396545149,0.0316051421224158,402.7478171774749,13.423150556142751,482.9811566493362,-259.6619506748866,284.6275834791289,41.45694102904684,63.86386386386387,0.006408217237475019,-159.35935935935936,0.0,11.481481481481481,3.784018413069724e-102
3.6139230558716013,2.377821031208046,-0.47402394002525544,9.152219915355294,991.8971895128941,-0.6040828261424631,185.98099155047467,11.373913264197355,-0.17287552392781436,444.19861794367546,-0.03123998929122207,447.3228127330243,-57.658498772287466,57.71188394017486,48.14130099289786,64.96496496496496,0.006361298860473591,-158.65865865865865,0.0,11.851851851851851,4.096734111868514e-109
2.5014626546137237,-2.875735632734785,1.499800478847421,9.389622309038497,1007.6293598503443,2.48113661169224,180.49328165794844,13.072122363419057,0.3053574235900434,422.49059639745735,13.497801639391367,422.7466978755356,-2.5544702023967707,16.054314661477708,44.744405123886416,66.06606606606607,0.006315439044767945,-157.95795795795794,0.0,12.222222222222221,2.5631094334462415e-116
4.436025111284522,-4.43304229875133,0.5585356764330519,12.093823588976278,999.9390933314396,-0.8313337962684458,187.22446985220978,11.195075411789457,0.2072939827211901,520.9504035654346,9.471314777026755,525.5825901286142,-60.9623281817161,70.58580036236587,42.710968749584524,67.16716716716716,0.00627066825743415,-157.25725725725727,1.73e-322,12.592592592592592,9.266469964853348e-124
1.855805077435934,6.926828891089042,-1.901821459374464,9.329511836263947,1000.0710433909553,1.730142555369657,176.34719141796114,8.57739354610104,-0.29827785955194486,521.10941620177,-15.38613678377497,523.3854377198211,32.161776916962886,47.60235678244772,55.6877790398421,68.26826826826827,0.006227006542698868,-156.55655655655656,3.5973e-320,12.962962962962962,1.9357873315389766e-131
-3.1323508925460586,-1.7907906593269192,0.6370420095977489,7.3178705733968625,996.2659420133083,3.5237946012923445,203.87967705524733,10.234248432299703,0.3046837653945747,409.66289755920275,1.4574941794900478,468.3462722868044,-230.1940111722675,238.96894861290133,56.412690088688585,69.36936936936937,0.0061844626106032415,-155.85585585585585,7.43563e-318,13.333333333333332,2.3365749550217767e-139
0.31512528562193104,-1.5921298134503188,-1.983393326880621,11.487303551080347,1002.2622343523217,2.2711026762580167,181.8007103769598,10.472447292528466,0.22091567314459643,524.406237061694,-17.834452759846492,524.4221002112747,-12.751558820003016,5.0829186933505195,45.65085970485772,70.47047047047047,0.006143032849924178,-155.15515515515517,1.50701676e-315,13.703703703703702,1.6295456725263586e-147
-4.903628326500481,0.21681516354378766,-1.2657605497695839,9.590246672270565,1001.3865820333639,0.06203331839287443,177.27066679774487,8.121688860458637,-0.008812911336292473,539.4680500990777,-16.93167501760193,540.7852954857691,22.019778629140433,38.97372033310496,56.776907035966,71.57157157157158,0.006102700315761387,-154.45445445445446,2.99497023054e-313,14.074074074074073,6.56608950341631e-156
-3.359299302229967,1.4976307634224777,0.37865661458474825,10.062791731065554,1002.1277740548911,1.8714806141022613,171.64310994979965,9.231225246814157,0.02130312581441604,521.2275461490607,0.10764316056934797,525.9909895103922,71.8152222316851,71.86561965847737,52.13248129206666,72.67267267267268,0.006063433755243782,-153.75375375375376,5.836345983964e-311,14.444444444444443,1.5285912090771171e-164
-2.907474716134975,4.901322943713334,0.5944885467602481,13.21515661279902,998.8804249690011,-1.813888072264846,190.9722019160644,9.588466012645656,-0.38406082494554994,577.8214038218421,3.1182580614528517,585.2036868069567,-82.01623389731417,85.45396317988815,43.94651964263005,73.77377377377378,0.006025186744453629,-153.05305305305305,1.115228070288729e-308,14.814814814814813,2.055951220529748e-173
-2.4768643886082153,-1.0184479378971645,-2.378464930154258,9.958878885298986,1000.3220978870545,4.89843182022387,188.67187412827738,13.211239665130236,0.3380620809389812,429.3439828736712,-20.41293443584492,433.5380884572792,-81.54698758774856,61.27775270378501,43.397774707021185,74.87487487487488,0.005987897014861108,-152.35235235235234,2.089587448051632e-306,15.185185185185183,1.5975892543485676e-182
2.57256732265045,-3.8923347305575198,2.1079715423657523,10.578367346237451,996.0815993761031,-4.640722363621605,175.02645628585907,5.838518949218043,-0.0431595922338488,643.4539280222718,26.161905952659044,643.4531014809945,26.046207980672648,0.11570092433618684,60.625172756840065,75.97597597597598,0.005951486047573964,-151.65165165165166,3.839119752800344e-304,15.555555555555554,7.172052188630152e-192
0.719291469781999,4.133548330518288,1.1440125566009458,7.642153017403349,1000.5210195275127,0.1609210427565949,185.76451345122422,12.411636841432086,-0.22765871765193424,380.9974777992386,8.313233751664429,385.9110948613803,-61.884312007823105,70.36930483732746,49.770529494967555,77.07707707707708,0.005915859008188901,-150.95095095095095,6.916351735467098e-302,15.925925925925924,1.860131966284814e-201
-5.083308321748177,0.5838635261473946,-1.4094568712217677,9.56066109529808,1000.548154472815,0.7714477478726858,164.91444031787142,8.126409530081235,0.010687597277020788,536.8599619561232,-18.41762000456851,555.644971460094,120.6952548577054,140.3754555985873,56.70186223869863,78.17817817817819,0.005880905084026811,-150.25025025025025,1.221790778556306e-299,16.296296296296294,2.787165961620059e-211
0.8218215545139251,2.472341001630076,-3.0751695928983507,11.219052090417202,999.2941724964692,4.711361868593008,181.84970575073157,7.255841625460771,0.1284825070679378,606.6469648308147,-31.725183594893593,607.120533273112,-7.953758637927659,23.776141645654004,54.07754388291458,79.27927927927928,0.005846498269502603,-149.54954954954957,2.1163672371564146e-297,16.666666666666664,2.4126704823611446e-221
-3.9115815997391548,-4.175650448778009,-0.2898091581628626,6.889252532317515,994.9374971127891,-2.6199376329785404,184.52756352076693,12.359884260076928,0.08923841279289693,353.456128712461,-5.719207212346956,355.7830449697492,-53.231880912935665,47.5696195217814,51.87388330486803,80.38038038038039,0.005812498625156251,-148.84884884884886,3.5946754751346843e-295,17.037037037037035,1.2065550285484771e-231
1.6505241528636239,0.9391479975777104,-0.8918874277223203,10.40169018623142,999.6734797786746,-5.196219268951461,197.07329809559224,11.463796138468762,-0.3522225815578395,476.4392950452906,-5.74081157002752,499.4043959169876,-158.84391291719095,154.8158761244047,45.65087901041318,81.48148148148148,0.0057787540126259165,-148.14814814814815,5.98691204161227e-293,17.407407407407405,3.485847842536132e-242
0.7921279446806665,1.0955654332976208,0.22628091410604562,10.201582145289613,999.4438995454223,5.254029988117967,172.2918119727131,12.50903740476238,0.2385827551849661,449.1269334454717,2.5627668630755958,454.665224890907,78.99027463721553,76.62791016790685,43.94791862221928,82.58258258258259,0.005745102282958262,-147.44744744744744,9.77733859465825e-291,17.777777777777775,5.818090007558275e-253
-2.150426985409884,0.7344506780237537,-0.726233322311133,10.082574911174879,1000.0660488753377,0.7295403203348043,167.21647371197676,11.601403895091153,-0.0002807205611361496,462.558278951949,-8.041000863139224,478.56609555959824,119.05375152967005,128.0988925726278,46.09398318607816,83.68368368368368,0.005711373870718773,-146.74674674674674,1.5657163304304981e-288,18.148148148148145,5.609988511415192e-264
0.9267765351227136,-2.2589775307343865,-4.01491372149002,12.074317797316485,996.0150091149634,-1.9491059112331666,171.04572039074958,14.119690003474805,0.01784197102641934,455.9640465252198,-31.011553662427584,469.0869413429392,81.07713422418429,112.85426141949279,37.779090336405076,84.78478478478479,0.005677394722930588,-146.04604604604606,2.458556629488509e-286,18.518518518518515,3.125014653584679e-275
5.900097055504643,1.4983912604516763,-0.7766938766023168,10.668877029697043,998.8135248683255,-1.004703352770474,166.6343149968508,11.117447673888972,-0.14444003800088012,491.60582715443786,-0.6844677934882997,506.34986068775993,116.00505398493198,117.61730747516772,45.529661572420274,85.88588588588588,0.005642989471517364,-145.34534534534535,3.78549015668483e-284,18.888888888888886,1.0056570262016489e-286
-3.767232435684399,2.076204809285693,-0.6112382221366259,12.956143796712889,1004.0529135412338,1.7635739826066685,193.36657357758983,9.687045247753684,-0.01777343547990995,574.8420155332997,-9.940139209981737,583.13372074666,-98.25405658480906,88.70231325863544,44.66160487363603,86.98698698698699,0.00560798474195404,-144.64464464464464,5.715297727108243e-282,19.259259259259256,1.869626326404071e-298
-3.082214071535462,2.4889800590772375,1.2673220495481174,8.012820968811928,996.4852613325617,0.7795165539602852,195.48639295024037,10.685852754642685,-0.09798733051582076,422.8810107204238,6.34117882345063,448.9132944566228,-150.9355956850812,159.41663525595297,53.17321433264439,88.08808808808809,0.005572212480358435,-143.94394394394396,8.46117140192804e-280,19.629629629629626,2.00801190582467e-310
3.6638009166649628,-2.5952253614188083,-1.3963993492220994,10.271849134436696,1001.5755155050814,3.605467833778258,183.2021657794883,12.486938256691927,0.35601243348424233,454.19474749453855,-7.318608572673739,454.58179557421295,-26.99696993838053,19.6821673668151,43.87377361790159,89.1891891891892,0.005535513177009796,-143.24324324324323,1.228279170427192e-277,20.0,1.24e-322
3.046462811848804,1.3053279037948846,3.3573493467451323,10.168933572779896,1004.9981085041223,-3.2100096857839446,192.21294945685148,8.441249349479765,-0.25820411266425936,546.2408766046467,34.91239718455425,563.5386786995208,-98.76136055185529,134.78830611253238,53.508885472063525,90.2902902902903,0.0054977388666060875,-142.54254254254255,1.7483915818238617e-275,20.37037037037037,0.0
2.5995824792650195,5.998186075010726,-3.823281101303514,7.861491012489839,997.4358434067199,-3.9768103691680734,181.33958380580236,8.696222834937238,-0.5744724710269224,474.33916066548426,-28.92585939396089,474.58602700787515,-16.203344350904665,12.724909901912762,60.14021971653928,91.3913913913914,0.005458755794400102,-141.84184184184184,2.440368544612478e-273,20.74074074074074,0.0
-0.7759853573066842,-2.3835230342086913,2.622334995605249,11.912590004182693,999.2599642275103,1.4747546691440836,179.04888352299233,9.382079970804185,0.22105398494386416,558.2722878812311,24.828629191559276,558.5656654081088,8.791002353333747,16.04031000247341,46.97839145036431,92.4924924924925,0.0054184466521991995,-141.14114114114113,3.3400063260922585e-271,21.11111111111111,0.0
-2.8128916092022105,-2.579818639081805,-0.4486379417562096,14.649346611705635,1003.1222258849228,-0.24017822533167016,176.6696238094624,5.7908344024693355,0.13326036365343313,718.0809848064646,-8.457756863133886,718.6279933150868,16.314990857961345,24.77878624875589,49.2114765166761,93.5935935935936,0.005376712308208654,-140.44044044044045,4.482438997098459e-269,21.48148148148148,0.0
-0.24381701324101576,1.0788172686849986,1.7191697446871124,9.965987851032338,998.9885533225511,0.4799009086401978,176.89609008622435,10.276156816835094,-0.03434173733893431,491.88670925613576,14.527077355704462,492.057826563087,27.968982683425736,13.442994457045641,49.403245505871524,94.6946946946947,0.005333472978663145,-139.73973973973975,5.898706438939317e-267,21.85185185185185,0.0
0.8749731334954512,2.6157831092921153,0.1596029681174662,11.010042176547534,997.3590462591271,6.6077016196721745,164.5219844369097,6.227742592097948,0.22952585543545792,639.565401653554,2.6541120618539984,649.189758533833,103.01973857827977,100.8260245739841,58.01003268311065,95.7957957957958,0.005288668815693373,-139.03903903903904,7.611575259082163e-265,22.22222222222222,0.0
0.04111559222543007,4.596478340488045,2.2791110720509384,10.169036951630655,994.9161294488213,0.5842010055685234,182.6425476360734,10.106118625865237,-0.23106953938474817,498.18217517992133,19.866624450433743,499.9921278156738,-22.258465497144055,42.16395536041641,49.024841135739685,96.8968968968969,0.0052422599133509565,-138.33833833833833,9.630919375602054e-263,22.592592592592588,0.0
-0.8369183913592968,8.601930187385191,-0.7747239291056225,8.572830660185648,1006.3992047400477,0.02150299654469843,179.59666089785955,11.7305795122705,-0.488078576007581,424.3938674166171,-6.587019820096082,424.4985273424328,4.117915957601255,10.705447384612015,49.60667931138818,97.997997997998,0.005194225760547243,-137.63763763763762,1.1949134785284197e-260,22.962962962962962,0.0
1.9785338765340796,-2.710570191899728,-2.1972408503556244,6.358479444395968,999.3990438050548,-1.1303416752828548,187.45360724077875,9.046247078712328,0.09077450083832678,413.9556035885297,-13.828160212495533,417.8017708181791,-77.22004096461332,63.508452568529414,64.83943159887245,99.0990990990991,0.00514456419431095,-136.93693693693695,1.4537199741327207e-258,23.33333333333333,0.0
-3.386459423060565,1.5257117403710068,2.8410085745421263,8.58845303380927,999.4295514146826,4.341328062265827,180.9352349643861,13.354231740373741,0.1608694978099459,388.6087854844999,16.066552091285875,389.245270939403,-5.619551542067587,21.69544202202042,45.69829171098211,100.2002002002002,0.005093289927848131,-136.23623623623624,1.7342061225890373e-256,23.703703703703702,0.0
-0.7066513739149407,2.2578678118166073,-0.22696129176428237,7.216083238096537,993.0054784904254,4.849143136958682,178.37296298430908,7.078998201163024,0.1494082629150644,500.83784363650426,-2.693390760682214,501.18340964104954,18.819245020213494,21.515411083801574,69.50424675333484,101.30130130130131,0.005040432744263907,-135.53553553553553,2.0285999397715304e-254,24.07407407407407,0.0
1.4965087681400715,-0.2303052435091829,0.4431169472484212,13.408204156118236,995.49705210777,-0.8432287037698536,171.28806969992368,12.382521363263665,-0.03532988308904805,518.7491244286691,5.49694251391508,523.309758583601,71.51220633649037,66.17261096147975,38.57847621437554,102.4024024024024,0.004986035457673459,-134.83483483483485,2.3268474632766887e-252,24.444444444444443,0.0
-2.677796857418638,-4.7903675371921794,2.4695038280895902,9.769780612153522,998.6426099589377,1.8611688568150007,180.72153236821762,11.350274112813842,0.380596814586633,460.0304775747024,17.277738465049318,460.6232729249589,-4.914528969660828,22.20018333755337,47.405198836826145,103.50350350350351,0.004930151748329697,-134.13413413413414,2.617069828273308e-250,24.81481481481481,0.0
-1.4120042578526955,2.7081707754842514,-2.06391048418887,9.30816134190566,994.946287063867,1.461518297091388,187.38237230816162,6.567933503378622,-0.07168895855994606,584.0555253922444,-22.51086183115544,584.9928764720282,-51.65388433443142,29.158093004742643,62.93913062999105,104.6046046046046,0.004872843977267077,-133.43343343343344,2.8862814443258366e-248,25.185185185185183,0.0
0.6770238642447491,-3.93937191032636,1.1909817952785147,11.778307649575613,1006.4014290989838,-4.310734701646113,168.5666100891614,15.421588598081065,-0.021156411769538863,436.5473876011823,9.738571712979827,446.91118836328155,108.8416334521244,99.64349056666568,37.01419246925278,105.70570570570571,0.004814181079110279,-132.73273273273273,3.121318560206977e-246,25.555555555555557,0.0
0.5476461729864694,1.2184805419911169,-1.1797895129257818,7.756497794288224,1000.5999035758305,-2.093371452275829,180.8747375368074,9.872509428992068,-0.18974453239627564,440.53253859570253,-8.513456461328198,440.53145208580395,-10.644628959184795,2.1311727748176783,56.736712486843665,106.80680680680682,0.004754236619784524,-132.03203203203202,3.309890639748742e-244,25.925925925925924,0.0
-2.7950026252725415,0.48612146833856024,-0.2643387112887437,8.466271923990895,1001.3467735978958,0.06055058876370936,182.33042951529484,8.245031955688736,-0.02428283973517864,505.99345729612014,-5.14235597651823,506.2584677841836,-20.087618721451392,14.947612152911606,60.096566629458785,107.90790790790791,0.004693087089813925,-131.33133133133134,3.441639758020067e-242,26.296296296296298,0.0
0.18407212996881656,-3.6143894390657785,0.14455793076857779,10.136144538497241,997.9714402782387,1.542787627463101,172.81935216381737,7.185825610431966,0.2961370912702594,584.4228372261985,1.6581165862985316,587.0337068294077,53.31528908596579,51.72311002584184,57.63933440314287,109.00900900900902,0.004630810484900948,-130.63063063063063,3.509081661469055e-240,26.666666666666664,0.0
1.1314229767199901,1.7733563799023733,-3.000443722893872,12.057537982846961,1005.7058497187456,-0.6036907958206738,174.12143695091999,9.559963944680652,-0.1355743417933013,559.3723991350984,-28.129082020075717,564.8209688004629,44.790619422318265,73.12297703079523,46.36164560486112,110.11011011011011,0.004567485204797223,-129.92992992992993,3.508309706061636e-238,27.037037037037038,0.0
3.4249087511107694,3.3324146873895697,-1.5576740856408695,11.003370090337576,1002.276074461184,-4.089688183175863,182.30610848766216,9.74518625522008,-0.4257364437429487,533.2165310848181,-10.981842715394976,533.2703406176331,-22.97698743232646,11.995265409566855,48.16592234182902,111.21121121121122,0.004503189280489028,-129.22922922922925,3.439369587275785e-236,27.407407407407405,0.0
-4.356573065389,-2.9656631728701117,2.7021457848262784,10.496650285031764,996.9754826122161,1.4938798190644131,168.66578981707377,10.205291057079329,0.2551714001660932,505.01633959901716,19.68396270333352,510.8592142338491,98.93137094654216,79.46251252800994,48.58120408549536,112.31231231231232,0.00443799991968084,-128.5285285285285,3.3062548626752715e-234,27.77777777777778,0.0
1.6286845196927968,1.6247338346780456,1.7723823771695912,10.156235470472033,1004.6931869621371,1.1245481485225586,183.49923715249392,9.40440768755208,-0.028570970604960166,521.6986587729884,17.72161477308739,523.789794605887,-28.28233657602263,46.05145370998524,51.23147294380169,113.41341341341342,0.00437199334267512,-127.82782782782783,3.1165238770650034e-232,28.148148148148145,0.0
1.6287237923270268,12.183406723524644,-0.12527915465446973,10.80047171105355,999.0100235837403,-0.0022407727998438546,171.046456263408,11.266450620230188,-0.6999844852056754,489.7041863762557,0.5615286284889736,496.07954028359245,79.23616296806921,78.93252324555735,45.19030671725132,114.51451451451452,0.004305244865951331,-127.12712712712712,2.880589203507848e-230,28.51851851851852,0.0
1.8053143083671193,3.5909738555979125,0.48624691702578615,10.403305810258509,996.0458635567658,1.9116453117629735,190.62853693033216,9.224740334673507,-0.09677572147865021,528.6035720860116,6.276152836346399,536.9248480878271,-84.24721954404775,90.90503056166857,50.639406226315785,115.61561561561562,0.0042378291797767025,-126.42642642642643,2.6107725042019494e-228,28.888888888888886,0.0
3.0168184644557914,2.059880002033452,-0.5884850112729153,7.9400554504461285,1002.7901821318133,-1.4296351598961372,203.378277453883,6.130071765519058,-0.19997900195591,570.6292819427521,-2.8133347570744127,600.5229551051036,-175.3251672130992,175.0827348212069,71.49098744197487,116.71671671671672,0.004169820759454743,-125.72572572572572,2.320243991000818e-226,29.25925925925926,0.0
-0.9969688892643246,2.4000714107212686,2.713166771655964,10.092158443266303,998.5135962168025,0.840780785953791,171.3924319829818,9.701277008700718,-0.08938444722275563,509.8769081966299,23.212894559937755,512.4128717078513,74.42228085031405,51.272140146157604,50.67768211554846,117.81781781781783,0.004101294347461716,-125.02502502502503,2.0219727692214636e-224,29.629629629629626,0.0
-2.4438879111469984,-0.7488861896061308,-0.40070515558832775,7.852622682164495,998.6189709349642,-0.209129689839763,185.34207862374674,5.265044693253444,0.03089293157885602,597.2444722666573,-6.637951374683942,598.2751354592776,-37.644471645814306,31.023645271641442,76.36977483353947,118.91891891891892,0.004032325445562587,-124.32432432432432,1.7278023637211214e-222,30.0,0.0
-1.5348543043600407,0.25890876192687984,0.4636841842696961,10.162165085801647,1006.63990330645,-0.7811638549565046,172.7325809511798,10.70754126178278,-0.05910855210760246,489.5402188345509,2.4394125233186106,493.3500909256494,64.67612970797663,62.35322037612523,48.32544547198139,120.02002002002003,0.003962990761612286,-123.62362362362363,1.447738214051941e-220,30.370370370370367,0.0
7.3195930763089985,-5.904811004142892,2.29206028828413,9.038704117023517,998.8668289425219,-2.0477069859851587,190.4095417379779,8.04139953943473,0.222878606987266,529.4173121054262,28.21673810356431,541.6549480460318,-86.04049877484894,114.91073018871928,57.80870274063496,121.12112112112112,0.0038933685644618253,-122.92292292292292,1.1894969260485374e-218,30.74074074074074,0.0
2.170145269084223,-5.099855371662021,-1.5547429696918131,15.078763245565723,1002.3533416463509,-0.5730811544500919,167.34741590914786,10.326720709831601,0.259315780804958,595.1183898732115,-13.923683259270259,605.9868795065815,88.40734552596913,102.90657665648084,39.3378823217055,122.22222222222223,0.0038235389113970126,-122.22222222222223,9.583276573394609e-217,31.111111111111107,0.0
-1.4923795963075075,3.4435641458169224,3.117578368993788,9.920211232496577,997.9465021478005,4.178330223547346,184.80586758427714,12.628149963049209,0.04212262337163574,436.6825182469119,22.373153390546324,441.29936867564095,-42.622043512135804,65.15896659938427,44.235383055461,123.32332332332334,0.003753583724905144,-121.52152152152152,7.570808025544941e-215,31.48148148148148,0.0
0.20327126838077877,-3.408128234608976,-3.0609228194867537,7.1915208674768225,1004.4891788674814,-1.8987060285741477,171.27011033110648,8.102502609464,0.08611437851925485,469.80040164844473,-24.907995424711807,480.78846136087975,78.51838496863002,104.00843051172477,65.39201658458042,124.42442442442443,0.0036835867083560726,-120.82082082082083,5.864730535362538e-213,31.851851851851848,0.0
-2.2619889400283753,2.1490767793568444,3.2592842622255973,9.731639578646151,994.0974824100006,3.1860380336851124,177.9301541090163,12.122512517024235,0.05963056873404589,441.178881024126,22.99049640731222,441.1779354440555,23.16929656765222,0.17880266066051517,45.64074809654591,125.52552552552554,0.003613633102479821,-120.12012012012012,4.4548348950861925e-211,32.22222222222222,0.0
-2.3096220832115275,0.6845021621866351,-0.7453511679039492,11.038717491275776,997.8350103965141,2.500177669789663,169.68974724852694,9.133220866627694,0.1040153852627281,544.4629742173663,-9.422896174365981,552.7130139391932,83.47483951522051,93.26334999164457,49.536448874511564,126.62662662662663,0.003543809295523754,-119.41941941941943,3.3181268971785394e-209,32.59259259259259,0.0
0.14411081126060024,-2.060541222591826,-0.4853974956505635,13.346727892305047,993.7699847090374,2.822640622429663,188.22350470895753,13.50638960413117,0.2815782732714233,494.3617121377748,-4.042894362598578,498.7650029385671,-68.7159641417754,64.8227963338409,37.03044979438469,127.72772772772774,0.0034742023090165476,-118.71871871871872,2.4234401830156638e-207,32.96296296296296,0.0
6.779746498323518,2.004627962632027,-3.780020342365886,8.821095200122564,996.1699380654123,2.3108790485766963,171.63019645560414,9.269694773603574,0.017735059721720275,486.0205915147301,-24.883545472350278,496.83474076131,75.77740488199944,101.24017359807402,54.44739989608154,128.82882882882885,0.0034048991876932055,-118.01801801801803,1.735600086262348e-205,33.33333333333333,0.0
-6.404063160442957,0.5896203142373642,-0.9095894347553858,6.83514405195272,1000.0451354035612,-3.0166213151120047,185.51964259331828,8.319014028986617,-0.20529753643137383,447.7915659083666,-13.615174679824467,449.7401083960732,-56.1953839846114,42.624770289889675,66.45841934091473,129.92992992992993,0.0033359863260915886,-117.31731731731732,1.2188357299545812e-203,33.7037037037037,0.0
-2.0927525533388818,2.695630891408932,-2.0796130620537685,11.633674022861962,998.7128381607544,2.1703295241954086,176.55901971737666,11.374476900790576,-0.030073321761108218,502.9627049278036,-20.432347743843174,505.4753559279452,31.82807938436089,52.32079566167586,43.44185000176986,131.03103103103103,0.0032675487655769463,-116.61661661661662,8.393033545261076e-202,34.07407407407407,0.0
-2.506170626365877,-0.36282848565799164,-1.2152926907469452,7.238802588200698,1000.3348676634221,1.8480761124605563,178.85527628201137,9.128420540752728,0.12631642733916026,440.79208553116086,-11.91031770940644,441.30379581615193,13.018554871777251,24.934123918530958,61.252947502362616,132.13213213213214,0.003199669494257626,-115.91591591591592,5.667233708909969e-200,34.44444444444444,0.0
1.5969099909891167,2.7377583096989127,-0.2746219315777592,9.12768911698503,1006.2500539070635,-4.946566303819639,181.47755907400128,8.317100971741983,-0.4382316283221144,527.2611422587482,-0.9226478810777676,527.4214086642953,-17.29746709067016,16.375603484072975,57.590729015218734,133.23323323323325,0.0031324287787727464,-115.21521521521522,3.7523365531243995e-198,34.81481481481481,0.0
-3.795670513612853,-1.0577857853985455,1.9155832289458112,9.484759028978011,1005.1140751975666,0.33000244993558336,172.3817532834115,9.044320298592417,0.07881216226838124,513.4597694509423,13.504298216774233,515.9584035864631,65.75586303521321,52.31127219365554,54.565926480555845,134.33433433433433,0.003065903551740495,-114.51451451451452,2.4361894607403958e-196,35.18518518518518,0.0
-1.5019089472860114,-2.0660084369028007,0.41520670280125155,9.860733093399784,997.157795282672,-4.206821059692006,182.10367113540886,9.910786935633997,-0.12282396056008338,496.45438022612706,2.1067060334889796,496.9980129062037,-22.57893781039997,24.691629117540618,50.5002376428192,135.43543543543544,0.003000166872346402,-113.81381381381382,1.5509545444562852e-194,35.55555555555555,0.0
5.582856504090451,1.2806646173485974,0.6153533068022277,11.378328914148671,999.4019488131635,2.9145135594304046,195.3033456435441,12.684360262489708,0.09419477360613855,474.15056068787726,10.6154396246791,495.54340040251594,-134.95721135130435,147.1361624592395,41.18308872970259,136.53653653653654,0.002935287470736195,-113.11311311311312,9.682019062264514e-193,35.925925925925924,0.0
-3.9872651608584806,2.90253433028997,-2.1910387776911247,8.632731435427225,999.596654266056,4.778691476974493,172.21905214167285,6.131824509080846,0.1071118806306947,580.8275731975326,-26.361983947979624,587.7264383705774,61.05837335278054,87.69215022605172,67.79345667209377,137.63763763763765,0.002871329380173866,-112.41241241241242,5.926684018088975e-191,36.29629629629629,0.0
6.710847133200937,3.264941828340817,-1.7615081792054603,9.452541495666479,995.4109795343705,-0.03822860970851899,191.71810143273845,10.046161317900841,-0.191420042098855,486.8439253819486,-8.055073199766394,495.52431946987144,-103.7244920142578,96.06241168024155,50.81808727783934,138.73873873873873,0.0028083516548803185,-111.71171171171171,3.5574328710118693e-189,36.666666666666664,0.0
-4.804669700867168,-1.531282590917294,3.597450036702624,9.971459294101223,996.0395841889911,1.1499049789499063,194.98097633487785,11.249807189308086,0.15349077915678988,460.68150572594266,24.46043961289278,487.72549477974854,-134.87157020131866,161.61084955960828,46.774018016151224,139.83983983983984,0.0027464081665264347,-111.01101101101102,2.0938274053797147e-187,37.03703703703703,0.0
4.006324824491106,-2.2378473419095655,-1.4704020695264932,10.299195915037576,1002.8045841807898,-1.3305656204099716,171.83845010971956,10.386897149983593,0.05204594490072286,500.4286969070065,-8.736337547761275,507.0624794224012,69.76740433059553,78.78352974680196,48.21598646179065,140.94094094094095,0.002685547468835684,-110.31031031031031,1.2084380718732506e-185,37.407407407407405,0.0
1.4034802627755234,2.4496079619652704,3.312416504114591,10.195654349415845,991.764752698887,0.629129280146454,165.44945394909448,12.619730338867068,-0.1053207860436487,445.6919637268759,27.11759560425172,458.5912870451822,139.01909994239102,112.64252844822337,43.649183751159434,142.04204204204206,0.0026258127178120194,-109.6096096096096,6.838918073204355e-184,37.77777777777778,0.0
-2.9312115228007127,-0.18823570368779882,-0.486122397761733,10.87201155044516,1001.3810885654811,1.2784922717386256,183.01960900171764,9.85130934048295,0.0836764250839918,524.1187889943496,-7.403041039407562,524.4582804375589,-23.87964708302629,16.480103190108533,48.47943443234772,143.14314314314316,0.0025672416347611994,-108.90890890890891,3.795159356086923e-182,38.148148148148145,0.0
-10.249787300133814,-3.2393981535440033,0.004575872287008099,11.687679019283475,1003.9078864180331,-3.3869691239953275,174.52592477233128,9.630897115628109,-0.008337158949700552,545.7017190076303,-10.205386768058638,547.8812248817376,40.315160447298204,50.56753836993025,47.567314876076246,144.24424424424424,0.0025098665003720315,-108.2082082082082,2.0651536897336626e-180,38.51851851851852,0.0
-0.798690622820616,-3.9458368810612594,2.1407303204598596,10.785268231301936,1002.1510321943528,3.7710398662920652,198.68603219163003,11.184659094026687,0.44083540166660545,488.3750497836062,17.486715799795093,521.2669923295888,-158.86857509107793,179.39640049246435,45.38740869259296,145.34534534534535,0.0024537141704066684,-107.50750750750751,1.1019315543138359e-178,38.888888888888886,0.0
5.162137798629345,-4.522504130407332,2.543784843877313,10.907171047018437,994.3756122164433,1.0108278281356136,180.34807540499833,10.198627629902699,0.32049023747801564,515.7367302603357,27.845238672475055,516.5064969500688,-1.8922923238903475,29.747492171885952,46.85708224208531,146.44644644644646,0.002398806106654295,-106.8068068068068,5.765498696687401e-177,39.25925925925926,0.0
-1.3915428497621334,0.41343800682932413,-0.221625120558175,6.835553666507044,998.405643383697,-0.2577973279465445,171.9780059196482,9.219182523439057,-0.03846674755033064,423.7753970709788,-3.0361342152868547,430.58553895937575,79.76639997061116,83.08211420123412,62.19980726946429,147.54754754754757,0.002345158420311494,-106.10610610610611,2.95800764660261e-175,39.629629629629626,0.0
4.55770632421118,-4.540594803756053,-0.7764861070430777,10.100455398331361,1001.0994495768592,-1.5407520036922036,168.5284048898829,11.032288079172758,0.1724742728012837,480.27165403315786,-1.8896775892651645,491.83089362332476,101.80820819803377,104.3401530411882,47.10259269107855,148.64864864864865,0.002292781928442985,-105.4054054054054,1.48813387105012e-173,40.0,0.0
3.6782467485572585,0.03235978025737998,-0.11184089704442624,10.959015096003217,997.8632234364719,0.10799942686312407,190.8990495909083,8.69494341356671,0.004359181246578536,558.483311797845,2.5952703845677085,565.6171124130715,-83.12204586978812,86.01365831696185,50.62554592451501,149.74974974974975,0.002241682227239053,-104.70470470470471,7.341167753736063e-172,40.37037037037037,0.0
-3.1038028804709366,1.4612994933489347,0.6759150564642366,11.4578823891409,996.5618264564254,-3.4336805479230734,174.28816025915813,8.777645695961345,-0.2805532644485993,563.3866504435472,3.5793628504144137,564.7098904577658,39.761002978341565,36.20582890201601,49.44455310358032,150.85085085085086,0.002191859788087038,-104.004004004004,3.551148846114225e-170,40.74074074074074,0.0
0.6294820283519027,-1.898052421895285,1.782607373739511,8.61529845153241,1002.1483669556086,-3.6328057135169063,180.43828799460428,8.944011956468772,-0.09924320369799489,491.6803776433787,15.91216959837307,492.1296985984152,-7.534304593279604,23.450779120116028,57.02514635534404,151.95195195195197,0.0021433100837739876,-103.30330330330331,1.6844314088896261e-168,41.11111111111111,0.0
0.22073357399711138,-1.2184685795150694,0.008459717988303153,8.68192145022271,1002.1070651363161,1.4628421111804584,189.55802745112481,12.706138320332816,0.15333817272660613,406.32014408477363,0.28069412505860813,416.02429993227486,-97.22406966968504,97.98647663520381,46.77529245866937,153.05305305305305,0.002096023752300862,-102.6026026026026,7.834633055271382e-167,41.48148148148148,0.0
0.35897336492964277,2.093841040150126,1.2377725960463073,8.851798649432803,994.5425199357772,-2.142647563400797,175.1574164806917,3.557967288028573,-0.2441515438206352,710.1429141369458,15.69496873551313,710.1979694976276,21.947266253128934,6.252539911230038,80.2039934113352,154.15415415415416,0.0020499868048207393,-101.90190190190191,3.5732632660159727e-165,41.85185185185185,0.0
5.015425546347827,-3.9143162993503235,3.276719464541882,11.072827799782686,1003.7761054890537,-3.102717840050258,179.54071171259838,10.791197669525884,0.046558857467785444,510.0091358493432,33.92731225479258,510.8364966520883,0.8488164637220144,33.08884116583402,45.681254477134914,155.25525525525526,0.0020051808822172325,-101.2012012012012,1.5980580280438522e-163,42.22222222222222,0.0
6.7452437890690815,-6.173043639117258,0.7626192245295693,12.067762109848417,998.531424776012,1.4611648403679185,179.8343159017748,10.068543628400445,0.4410217601456712,547.3674754271834,13.941467657122685,547.4338706664403,2.7656221743551654,11.176042706722766,44.802849034655424,156.35635635635637,0.0019615835620452123,-100.50050050050051,7.008117999311898e-162,42.59259259259259,0.0
-0.47998661517755953,1.860422359158844,0.6233057120095566,9.185079785416796,1002.4772983066923,-0.7954358000021485,186.8332451151609,6.63825908152376,-0.15172042730159774,581.5772284460462,5.852310505059845,584.7751760495917,-50.84922766475456,56.791648150920416,63.37360945109576,157.45745745745745,0.0019191687142554295,-99.7997997997998,3.013642638927103e-160,42.96296296296296,0.0
0.8885743060274819,-1.9691487805262409,-3.0378216501801356,11.815924627254098,998.1105068596038,4.497928438145978,185.90744335510325,10.619453558272005,0.3715632638763001,526.8748841224452,-27.025375904458613,527.2338889250595,-44.22426265883973,17.20263322977986,44.57767788067798,158.55855855855856,0.0018779069006702772,-99.0990990990991,1.2707606020661558e-158,43.33333333333333,0.0
-0.658140342888782,-1.559005842113758,-5.261460273658127,10.24695961832919,1005.4988835601014,3.095420946463237,177.7988626874517,10.951503983663065,0.2650452190595867,482.7083764809896,-45.1707846251845,487.0947412698076,23.020804706216346,68.33251825890075,47.37129510323126,159.65965965965967,0.0018377658099322889,-98.3983983983984,5.254332295236696e-157,43.7037037037037,0.0
-1.863735004575247,2.6866777314417942,0.7767514584603367,9.751428445675128,1000.2697996562405,-2.5559606350249755,180.63649061496517,11.1792784627148,-0.29973880850849355,464.9397532121021,4.465047121061468,465.09859122530963,-8.501345569490002,12.967365535066337,47.87466684641167,160.76076076076077,0.0017987107169475177,-97.6976976976977,2.130361445104137e-155,44.07407407407407,0.0
1.128982095601427,-2.1911725336090804,-0.18964846256174447,9.577231540364062,997.3739042051344,1.652334682204774,176.2822098847651,4.696343873910102,0.22104569322190507,669.667985849579,-1.0838834650564952,670.233557526399,22.909554545733847,24.000102893514015,69.80541957466859,161.86186186186188,0.0017607049539795426,-96.996996996997,8.469761512674527e-154,44.44444444444444,0.0
2.844784589172826,0.9717664098485482,-1.029565349829484,11.493222729204314,1001.3230913469705,4.432243918997928,165.22387593080555,12.732778823708877,0.19857212840722818,474.82953407353284,-5.6373664033425515,495.64471637879353,137.81282534921505,144.95250714715763,41.072984648213854,162.96296296296296,0.0017237103797171087,-96.2962962962963,3.301956637181657e-152,44.81481481481481,0.0
2.570495719201578,1.991061221012727,0.48706040837268927,10.65115563357414,1002.0569037966815,-4.753157259694219,182.57600857398128,8.524526590630318,-0.38660794928358655,557.537483712697,7.288277051651463,558.3284332361206,-24.716567452337788,32.0146165504623,52.10580519929472,164.06406406406407,0.0016876878329388756,-95.5955955955956,1.262275094196771e-150,45.18518518518518,0.0
-2.621512403429911,-1.7714479890647619,-0.12080745839381658,14.551650855295275,1003.3265504511926,-3.156144825250007,198.9219176083307,11.373135493506352,-0.07886812196306892,563.8569081356958,-3.8159270743896148,584.5082122724166,-146.72872862260883,144.39717867364317,38.92889441735744,165.16516516516518,0.0016525975588222441,-94.8948948948949,4.731722811517837e-149,45.55555555555555,0.0
2.3631498730679814,1.93016025481129,2.255560501267797,8.295550714005351,998.7857762245586,0.7912025227992544,171.16280859308938,11.482147561364572,-0.06549173106014905,420.8200304409053,18.845039180256947,426.0176866204098,89.84112695552362,71.18609491434202,50.482645194463565,166.26626626626629,0.0016183995983656903,-94.1941941941942,1.7392715153944866e-147,45.925925925925924,0.0
-0.06609664365473589,0.3710217631633737,0.1722217365179558,11.036203404059952,1006.3108547200682,9.834425974598858,172.26970290397298,8.246605828761414,0.5387614845349118,576.0368200781181,1.6655796575797022,579.7384503639182,67.73898242973482,66.17700975916173,52.20142273561031,167.36736736736736,0.0015850541346025583,-93.4934934934935,6.269002678335272e-146,46.29629629629629,0.0
4.040331157133097,-1.870712987310327,-1.4938465701403352,8.941597980376974,1001.9186267758154,-0.5793185747978669,171.2927222835626,11.3209199047031,0.0741487299019526,443.2513190072403,-7.413610899899909,452.0575909732074,83.63272377965035,91.47122763207705,49.136665947329966,168.46846846846847,0.0015525217929749167,-92.7927927927928,2.215708813662116e-144,46.666666666666664,0.0
1.7300738264106357,-0.639389307841893,1.980332477918578,8.261426026022713,1001.6902552714239,2.807012923168081,187.24591778723124,9.229013518175284,0.19747138350331236,472.67919435339616,18.014124887748142,479.4726738766926,-63.5896456241123,81.886059410536,57.039857587757446,169.56956956956958,0.0015207638970699813,-92.0920920920921,7.6790987643917895e-143,47.03703703703703,0.0
-0.6883684060040117,3.4746374925492294,-0.43426214989240497,9.978265725930056,998.9859599313612,5.676956766082122,184.4848545419644,5.8572456413236855,0.1262245031195405,629.6622105554632,-5.46607876696607,630.0923179648424,-23.257487895096872,17.796607293193244,63.17417296980299,170.6706706706707,0.0014897426845319427,-91.3913913913914,2.6097045397739533e-141,47.407407407407405,0.0
2.6101956807425934,2.5725433482565294,1.0530733673446142,10.274704958814072,1000.727547622049,1.5740018511369156,178.41462307583544,12.335483851055558,-0.057320107956684296,456.2182470010235,10.94826801299802,456.2566563676054,16.643383178327056,5.695244685331966,44.15549453758538,171.77177177177177,0.0014594214910019702,-90.6906906906907,8.696732908314241e-140,47.77777777777777,0.0
4.128286467687399,0.06641997917298847,-0.9548214123856009,15.836347110120185,1002.1058373856362,1.3331739205721986,170.81980938361036,8.449910073967521,0.07272670159512401,654.9898946869336,-6.7191815471260945,659.2216657485707,56.74664011573301,63.60674811417374,41.104933549674655,172.87287287287288,0.001429764912112305,-89.98998998999,2.8418739642376756e-138,48.148148148148145,0.0
2.1565246464115124,-0.9811496330683863,-1.2996537709948728,9.631708368633596,1002.6529628028455,-1.9519259624850804,180.92376791639924,8.291013074523892,-0.05559377020267675,539.7921681251283,-10.040884357102003,539.7951290969403,-9.415133070248048,0.6257582922770195,55.83370749930593,173.97397397397398,0.0014007389546404152,-89.2892892892893,9.106208129221457e-137,48.51851851851851,0.0
1.0251040146524688,-0.4115484734530078,0.1683364603713923,7.7396425410306335,998.2344948358636,-3.4789931536660696,164.35377872664196,9.193868263926555,-0.17624290481927574,456.4929352283781,2.3632839605784506,477.2334667831826,142.44027285888404,141.60414001007126,58.84894484518145,175.0750750750751,0.0013723111877934344,-88.58858858858859,2.861242056146764e-135,48.888888888888886,0.0
0.30672817322294693,1.882051765831416,0.02565728708737024,10.546021434988772,1001.3898249232069,2.4632135037460268,181.43426566857494,10.544473450654776,0.03326208500014087,500.8959024350531,0.5308940912806,501.030890720428,-10.06471762440609,10.596471557399921,47.467116157400135,176.17617617617617,0.0013444509042210811,-87.8878878878879,8.815685523890501e-134,49.25925925925925,0.0
-2.5874409876769184,6.616709538320707,0.959654070733666,5.8507199249072634,1001.4476049080633,5.295210014095907,188.71524386087935,9.885459178355795,-0.0754120107198446,369.8226480070655,3.650684823767175,379.3963264112059,-90.06139393927862,94.19983558519199,63.66094028862489,177.27727727727728,0.0013171292978451416,-87.18718718718719,2.6634358209841244e-132,49.629629629629626,0.0
-3.181306291257598,-3.8396015254494804,-0.5372915066194851,9.816086434791469,999.982303834671,2.1147467979042194,167.4880086336632,11.096133849414342,0.3400791444809766,466.529240293209,-7.586148799787843,481.607274441836,117.14955157347057,125.64371079124679,47.85320535576112,178.3783783783784,0.0012903196621424856,-86.48648648648648,7.890658325590457e-131,50.0,0.0
3.6622681432673527,2.503457251507709,-3.6727195675407946,10.032050564590321,996.5477387077984,-1.2241167413926246,164.67481723170337,7.321021266942682,-0.2151036152084771,573.3567357900868,-32.90584399005303,594.7637400325455,108.88137935876159,143.3941300597876,56.90430810985027,179.4794794794795,0.001263997608416856,-85.78578578578579,2.2922886061378696e-129,50.37037037037037,0.0
1.9736401547324063,1.9870029668135558,-0.8655477671767773,11.589200765890423,1002.1994835125539,2.685096636004862,195.7943789169486,8.51522725913853,0.03998878325387119,581.1465058441787,-6.7763920930806965,592.6691743549973,-113.1569064407877,107.00273698598977,49.980923665172924,180.5805805805806,0.0012381412991965817,-85.08508508508508,6.529961356731003e-128,50.74074074074074,0.0
-0.03872769618295482,-2.8373674544380654,1.5876369342876313,11.947244498855694,999.0703948885737,-0.22641671463553406,173.88240360495416,9.768005855356932,0.14972950800302492,550.3773360965208,15.21692643769275,551.4439373805075,47.7500989763326,32.550652124464605,46.088237382458665,181.68168168168168,0.0012127316875894618,-84.38438438438439,1.8240527342801777e-126,51.11111111111111,0.0
0.23971506091495468,-2.1413733526361356,-0.5947521584862129,8.992860762184565,995.2000617599152,-1.1290254657385113,191.3594784594382,13.79577458531741,0.05829703816296326,392.1849464610886,-3.828972850357523,405.6712228862101,-119.56506617078509,116.51919562410954,43.58639138596013,182.7827827827828,0.0011877527496076663,-83.68368368368368,4.996315321901742e-125,51.48148148148148,0.0
3.0835993489763003,-0.46503627228707173,-0.49276680502909603,9.698771970740134,1002.8156387869886,1.8189579724505875,178.46002334802168,9.772374923172483,0.1308980785020232,500.99499261055365,-1.1987449715905565,501.28830234885976,15.302087630326072,16.5034392524425,51.3394695556463,183.8838838838839,0.001163191693505409,-82.98298298298299,1.3419865698376772e-123,51.85185185185185,0.0
-2.6104513439485797,-1.0163112673536734,1.9727530118118741,8.467758338778658,1001.5832440259359,0.1573982190365593,178.38045183058674,12.170444527323262,0.06696772707465258,409.35301346273815,11.57948510515516,409.3665519109559,16.901720286828013,5.322252400874691,48.67968115684893,184.984984984985,0.0011390391283542804,-82.28228228228228,3.534537496989684e-122,52.22222222222222,0.0
1.3058039130366474,-1.7826535598204192,-1.4239464545178455,7.743874890384612,1000.0223356687401,-2.0881187878938103,184.38412699496646,10.077110337568636,-0.017524359770106912,435.42225566049996,-9.485320449926874,436.5852320677793,-45.28522782611473,35.81879230609985,56.07664874460724,186.08608608608608,0.0011152891736282186,-81.58158158158159,9.128582096806887e-121,52.59259259259259,0.0
-2.6000891886345343,0.7706066249696015,-3.0856064364857994,10.61978955876127,1002.2098895014973,1.3312333375778729,171.16001143253558,9.032682725124863,0.03196777685614933,537.3463160893648,-31.706502527867322,547.7538533852289,72.00956079867363,104.23693503034256,50.917237110495314,187.1871871871872,0.0010919394925910713,-80.88088088088088,2.311854961342987e-119,52.96296296296296,0.0
0.7746523153051628,-1.6030950784509448,-0.3212622390509887,7.452828902806802,1001.5559002113894,-1.6634682314378777,181.32497143495647,9.506551151771118,-0.003456426531897705,440.57202086402094,-1.6913542433191806,440.7079236046228,-14.6354540759794,12.944813248277374,59.01172398496217,188.2882882882883,0.0010689912347636406,-80.18018018018019,5.7412252926870905e-118,53.33333333333333,0.0
-1.4895539109403877,0.7338063329495251,-0.968347902497474,9.170746198856273,993.1905317898094,3.4695015101718694,176.18510585175906,9.663160575942237,0.15758171368400958,482.3901245746698,-9.668314967713563,484.3864819334665,37.39707960279029,47.10771496030385,52.77092874249329,189.3893893893894,0.0010464488765651013,-79.47947947947948,1.3980913990367552e-116,53.7037037037037,0.0
-4.579244763156627,-4.450791251207249,-1.932492639506508,8.009652080201525,998.4857830100127,-2.7283365243682653,166.7950655659497,11.207291477921476,0.09838772812782283,410.49906308344646,-18.58446627346191,432.73325017818684,130.01912734270604,150.25773561252385,51.85175493927689,190.4904904904905,0.001024319954136823,-78.77877877877879,3.33851808631567e-115,54.074074074074076,0.0
-2.271920110943647,-0.6749791594849455,-0.35075691179738144,11.09936637258052,1002.1929728709435,-1.2396528137198946,183.37482074726398,12.749222535153109,-0.03220960135860196,465.27504348203314,-5.134214318128334,466.06917684169616,-32.85484440463565,27.732002815986878,42.12454199744698,191.5915915915916,0.0010026146880312498,-78.07807807807808,7.817345842065504e-114,54.44444444444444,0.0
0.9831760490679049,4.665486005650101,0.9830112944935673,13.602860198532976,1003.3518131484702,1.9511441305373682,177.36692193122084,10.719361695372642,-0.15515245360666086,561.7400861879169,10.604905136847998,561.8642416885281,22.254389876579946,11.650146320522312,41.229524007480556,192.6926926926927,0.000981345505485445,-77.37737737737739,1.7949508946348756e-112,54.81481481481481,0.0
2.712157866480176,-0.5057700403035166,-0.018577123135631493,7.396824034393338,1002.1616359999333,-4.31953123030886,178.42975171555292,12.374155357483511,-0.2186317212385802,376.6532594488929,2.5909142043459887,376.83002144974796,12.822600617658878,10.233213164266532,50.554281067011715,193.7937937937938,0.0009605264719611446,-76.67667667667668,4.04141738451426e-111,55.185185185185176,0.0
-0.06013452943179028,-3.170276213456942,0.6139621453724755,6.293963034204862,1003.8325033903628,0.8261467186279444,167.89839056585842,8.070420524740628,0.22808908933273983,439.54636126541067,4.650719927398177,452.6429413437804,119.00714461616553,115.1039194699593,69.84974865703211,194.89489489489492,0.000940172649082947,-75.97597597597598,8.922837055831251e-110,55.55555555555556,0.0
-0.05854367636839384,-0.9128187652717641,3.626815397030846,9.750226229299866,998.8322431521508,0.4534341470021839,195.91400367762805,9.170738982371939,0.07836740296078465,509.45322570637586,32.236630862997195,537.0443486957126,-131.21234048842243,165.76138363216538,52.36127234257179,195.995995995996,0.0009202994006384318,-75.27527527527528,1.9317929712436263e-108,55.925925925925924,0.0
1.0205256938788416,-2.615933932595521,-0.6857577231151282,10.031395591915517,994.3830510038017,1.2922736565103257,188.76714186386116,8.551394931584667,0.22541885692131217,537.9488356411816,-5.406131228923915,541.9869816379587,-68.47670267461302,63.19971206878289,53.52862071359,197.0970970970971,0.0009009216715813932,-74.57457457457458,4.1011608710588647e-107,56.29629629629629,0.0
1.6423178798711784,4.846946023458817,0.5566972692893392,10.437318613514595,996.744841475662,-4.277519026496585,189.64155884171979,10.628889181749706,-0.525351583703241,493.94625981530703,6.425792109471939,502.46315130844965,-88.24783248683238,95.05594476363866,47.16989094091786,198.1981981981982,0.0008820532667573206,-73.87387387387388,8.537719405070009e-106,56.66666666666666,0.0
-0.34392978778171723,1.270324004621251,-1.018426725198269,9.10735896953131,995.185877554671,3.5186295909596974,176.94555297558318,9.282083229641172,0.12939663001150192,492.3088220255381,-9.101705312390665,493.7157029875663,30.27743760346006,39.40426640388467,54.10246700511121,199.29929929929932,0.0008637061562205362,-73.17317317317318,1.742874219756555e-104,57.03703703703704,0.0
2.1824269272874823,-1.2687705350467955,-1.6927194397739458,9.598721402349137,998.0100944277635,4.850072873850154,162.7081711049658,11.459545874068391,0.3520483536625477,452.6688972826561,-11.130405975593227,484.2750448247723,164.7803533517899,178.7275686893058,46.952413742592654,200.4004004004004,0.0008458898325326363,-72.47247247247248,3.488828013549908e-103,57.407407407407405,0.0
0.7086426490407699,0.03982066768015672,-1.1698153068355397,10.735020821081203,998.3056470031042,-5.399139927206887,199.5291738248951,8.137996576735118,-0.31237704002046485,571.4988985184608,-10.946875105892895,590.4092500798604,-150.0766089403442,140.40898914606925,53.18194120174566,201.5015015015015,0.0008286107424447168,-71.77177177177177,6.848298396672249e-102,57.77777777777777,0.0
0.3088789443733756,-2.444471570577729,-0.9575171430433771,12.080861785289677,996.4692397065184,3.9079794781244366,179.3890249199413,10.086061946642563,0.36536657698659,543.0576408080566,-8.762288851152054,543.3019928056688,8.740523730132852,17.504518164014748,44.932602588111756,202.60260260260262,0.0008118718111144991,-71.07107107107109,1.3181828150180014e-100,58.14814814814814,0.0
0.07750797650588861,1.5748088712075121,0.7189515950942511,6.089902459363435,999.5070066746499,-1.733836669046344,172.51200203979946,11.373715822024511,-0.18967894490623394,348.29610700329243,4.447209546766457,354.65697537040774,83.02486301850243,78.83468951868834,57.184169594888075,203.70370370370372,0.0007956720718305287,-70.37037037037038,2.4880478616110918e-99,58.51851851851852,0.0
4.5889190126264054,3.0334807033805165,4.698151573401515,9.262121121937076,1000.5060220608341,1.5867763368407914,184.16801574483114,5.869394449918779,-0.08322981485986247,610.1454502445083,54.35506055700783,616.4902463762908,-26.398062868694932,81.00199615417306,65.60031277857776,204.8048048048048,0.0007800064085181755,-69.66966966966967,4.6050271210656805e-98,58.888888888888886,0.0
6.8089607836552455,-2.4265660557055297,-1.4320868725516807,10.427617587882127,1003.533525313027,4.580556755461503,191.67120788003297,14.243262614660406,0.4027912665152839,428.1330811105085,-3.7240737088389553,439.76212409860875,-111.87546371602743,108.77480315452688,40.41726293509602,205.9059059059059,0.000764865412528637,-68.96896896896897,8.357883171673623e-97,59.25925925925925,0.0
2.7585200620056574,0.5797783289168525,-0.833250611230925,8.164047790778529,998.8623116485921,-4.193330974015201,179.76949443914535,9.43369623024025,-0.27454661594578056,464.8446748512947,-3.962057283883765,464.86174394057207,-2.044991855757074,1.9171414161525309,56.60611452308476,207.00700700700702,0.0007502353498031289,-68.26826826826829,1.4874806003655229e-95,59.62962962962962,0.0
6.924764895885435,-2.5560636105310017,-0.1262460262224965,13.462339263534599,998.692508357722,0.8230792313443697,192.78575167939374,5.949920172647654,0.19521695002401881,696.6157150503259,5.4050913103502936,701.4288281416336,-66.63583699724981,72.20153328739283,51.231261587232545,208.10810810810813,0.0007360982298607049,-67.56756756756758,2.595957071107406e-94,60.0,0.0
-2.655433622283706,-1.8954459723568575,0.7915976974194942,8.729180239542526,996.9523266778563,-3.02677695558232,190.8299993851687,10.316187797153573,-0.06484589803034169,454.47384501609224,3.660660050027663,466.28623761983226,-104.54473745080004,108.84824604621345,52.372948927424396,209.2092092092092,0.0007224319645064404,-66.86686686686687,4.44257899233843e-93,60.37037037037037,0.0
-6.716348001512042,-1.6625833597824127,0.5271016239095699,9.917414625985435,1001.0871527376618,-0.15385224448589563,169.23618812597942,10.066886935946302,0.08577451922438342,493.50116888849027,-2.11438767767521,502.2431699755122,94.67922998986973,97.187586677396,50.44043272740119,210.3103103103103,0.0007092106019212396,-66.16616616616616,7.455290061445637e-92,60.74074074074073,0.0
-2.400588256735422,0.47558691120184476,2.5681915878962345,11.112044193684582,1000.1037132059107,-2.3985728522639675,173.26209894340525,9.836211240855015,-0.16426540281440793,530.3325537038609,21.49432680627955,531.3226502048881,52.98494725672103,31.506181416273055,47.99015806651213,211.41141141141142,0.0006964046209793723,-65.46546546546546,1.2268344058474056e-90,61.111111111111114,0.0
1.0807272874291571,5.9329731315117575,-4.8527841410704164,8.81743042239621,999.2714089685803,-2.922681824906838,189.57537163279767,11.982382225853332,-0.5082980155777932,425.12149557548753,-34.920406609626006,429.0086186459696,-99.12329381382975,64.32045126645787,48.264205678668745,212.51251251251253,0.0006839812712181311,-64.76476476476478,1.979701211410526e-89,61.48148148148148,0.0
3.0055040711872336,-1.8243295423706887,-4.773859740391345,6.306853904391166,1002.8150545486174,3.2737458439011,152.87387436189562,11.494889942854112,0.29215131184569637,342.1142834581337,-25.314457945208463,450.8231100793578,286.0599753689173,329.80546797628494,53.9554698882776,213.61361361361364,0.0006719049457025994,-64.06406406406407,3.132607176756836e-88,61.85185185185185,0.0
-2.841036644772429,1.5555850066635606,-0.9917563440202986,9.142690946166933,994.1618413667704,-2.939371428070352,178.5054430683501,10.59575238204769,-0.2583144879001793,458.7871184315806,-10.832347425078282,459.26831102335086,11.016459289269324,21.854104903914404,50.499062253492454,214.71471471471472,0.000660137576822245,-63.36336336336336,4.860770401530566e-87,62.222222222222214,0.0
-4.174943976773832,5.791581140780774,2.1946003750874175,12.058881111854081,995.2675589688403,-2.05555616634969,165.69168798375327,10.900311267893295,-0.4498494001316544,523.1771576512759,16.034108792325977,533.0291925883035,115.8389434149858,100.28991777071558,43.763528121395346,215.81581581581582,0.0006486390484708416,-62.662662662662655,7.39600934440277e-86,62.592592592592595,0.0
3.7297171452632227,-1.4836636833456396,-3.1312960632111926,9.326209746429722,999.7361459721221,-4.584180693422544,175.23446198566475,9.791283101123827,-0.1783582515361104,488.0588186640591,-22.765943124901124,492.25497315680127,37.72282987815979,60.63414361515128,52.009691801558176,216.91691691691693,0.0006373676216876071,-61.961961961961975,1.1035277733133086e-84,62.96296296296296,0.0
-5.417407050207159,4.28132036354241,-6.015264679387514,8.307131397082042,997.0848233071468,-3.174791969494676,177.01179910970797,13.550981698480097,-0.42612961692628915,372.55885513717425,-45.24612833805242,377.9416103226432,29.14527785158276,74.58589255521439,45.752125375904114,218.01801801801804,0.0006262803742492296,-61.26126126126127,1.6145922370839987e-83,63.33333333333333,0.0
-0.3622067938414968,3.9143188707456917,1.1423588124384174,11.851344419005443,1000.655436845441,0.2192860478689215,176.41755622092492,7.041607963284466,-0.2114935992528899,627.8993689962734,12.165683900362657,628.0222141310314,23.54875153141149,11.383730479072552,53.022378539327676,219.11911911911912,0.0006153336574937442,-60.56056056056056,2.3165225604981998e-82,63.703703703703695,0.0
-5.0420229661599985,-1.8953902451496256,0.48731444740542884,9.338450207953894,997.717665458577,0.5591566938179077,174.4773874788739,10.279303348431792,0.14024785894712266,472.29071128761746,-0.9820948401556073,474.71338737020324,51.12707292183902,52.16545527692472,51.11661882461788,220.22022022022023,0.000604483575483349,-59.85985985985985,3.2591518850990686e-81,64.07407407407408,0.0
0.01658203447544185,0.14856568212368967,-2.1804168135988595,8.979678372699565,998.2712457812507,-0.8590488866546547,169.02856350371187,10.130049262377561,-0.057832980557918745,466.8375190664518,-17.757080815012362,480.89765165954975,99.44054603566674,118.03800687899857,52.02404260532054,221.32132132132134,0.0005936864922221357,-59.159159159159174,4.496425193711523e-80,64.44444444444444,0.0
-1.423231986071961,1.969624426699882,-1.9710792014418599,10.298912179326619,1005.2919201605131,4.238910038402427,202.91911266818687,11.626560812129187,0.12915298589111013,473.7525585048979,-17.77659672511776,510.9162563490872,-204.78791364324863,190.66822780135075,46.165760298576,222.42242242242244,0.0005828995719009591,-58.458458458458466,6.08310299123724e-79,64.81481481481481,0.0
-3.376112233375951,-0.4502434647491148,-1.9394874392693489,11.541500419237575,995.8903632868899,2.623844288976808,198.6746200416135,8.312292245150202,0.17626099026332986,582.8690772287346,-23.228353951001527,595.6709411121741,-132.64539198856636,110.1634055928012,50.82365410192939,223.52352352352352,0.0005720813550440897,-57.75775775775776,8.070088800474159e-78,65.18518518518518,0.0
0.3804081887783806,1.6267984324670501,0.22107063494788026,14.763427063465091,1002.5658611978064,-3.631127346013878,168.37934179743718,6.512654795206927,-0.30059725091228984,697.8929224039317,3.071711124581907,701.1738447648631,58.34902389004726,55.37459487986832,47.246327244941206,224.62462462462463,0.0005611923701120051,-57.05705705705705,1.0498497084228113e-76,65.55555555555556,0.0
2.250323831623941,-3.556430562703929,-1.252630552366014,11.654472215314847,1002.5892022514913,4.863367748455914,195.82116751303568,10.313646032196386,0.4822440936293729,535.1785812324067,-9.40269148142719,548.7309901503627,-123.74668075823516,115.14432539736498,45.73829125937317,225.72572572572574,0.0005501957758306086,-56.35635635635637,1.3392817661770814e-75,65.92592592592592,0.0
-4.8512949702649975,4.040368870804588,0.9881278379510393,12.319679932776689,996.4502016366753,-2.901398674034873,176.00534509527148,10.562460984437209,-0.39721064247129334,534.5079397654536,4.451462124213092,535.0773652210048,29.31768146810122,24.872738285275027,43.78680759026301,226.82682682682685,0.0005390580246319008,-55.655655655655664,1.675379211495276e-74,66.29629629629629,0.0
1.05086917624399,-2.3669222534895926,-5.709253325808782,8.98806760202429,1003.2181281222134,0.858543556264417,181.29187473331712,12.979198818895298,0.1844052857473788,409.6466868777581,-39.799062414089924,410.395545742821,-12.510370034021312,27.298965574061555,45.68643370150523,227.92792792792793,0.0005277495325423308,-54.95495495495496,2.0551852370467132e-73,66.66666666666666,0.0
4.905173239720924,0.3657953118724541,-1.7137037302555986,7.948263788061047,1001.7439211053028,1.0770376703175448,179.36726040103085,7.459275907349827,0.04088041172345893,518.865766077526,-10.471856839937324,519.2164702402197,6.405992798106977,16.881492878716706,64.69218755559122,229.02902902902903,0.0005162453361182588,-54.25425425425425,2.472212796955582e-72,67.03703703703704,0.0
3.729265139864516,0.21351218541168157,-2.2521079218221005,10.124662699238247,1001.23548898267,-4.194673178194142,173.40251358746033,12.30938753343344,-0.2532001970984652,452.7004338833783,-13.927403374364602,458.57978815388765,58.5686085408647,72.73402608305982,44.37858716361241,230.13013013013014,0.0005045257130753509,-53.55355355355357,2.9162053959521533e-71,67.4074074074074,0.0
6.516657126092654,5.550875132039288,-0.5126813567449844,10.214339830519192,1003.3119093867477,3.6985683046108524,189.83852343606148,14.734828728054243,-0.10647045235691621,414.13912070663304,2.869163068880537,423.9155185380232,-96.78179904549725,100.12937733192376,39.90848055781061,231.23123123123125,0.0004925767405183094,-52.85285285285286,3.373246711023675e-70,67.77777777777777,0.0
-0.7872937649182176,3.0723771134715063,-1.076095516980277,7.842974517270806,999.2746027745843,-0.13748618712863894,181.2588653057666,9.244470224955046,-0.1838996056437736,458.2438195892238,-9.409559066566018,458.2523673457756,-12.026385207030533,2.616840100877483,58.538005430529275,232.33233233233236,0.000480390763495291,-52.152152152152155,3.8262751890033963e-69,68.14814814814814,0.0
2.0408579477830666,4.327992999386001,1.5956875597915332,9.649410940191974,995.1582129493519,1.6262163265905398,175.2344857678076,7.418115561013552,-0.15587283603605329,564.0375118956224,17.696513580627766,564.4421878754233,37.53339287647357,19.841006598622556,58.26414446879659,233.43343343343344,0.0004679667472103867,-51.45145145145145,4.2560112343072895e-68,68.51851851851852,0.0
-3.0513559031648283,2.1694852056789653,-3.718673543320115,10.798635203438263,1001.8090044682657,-0.19666526372007312,166.95410556199528,9.186051267253259,-0.134914452170392,535.0529478665162,-38.02511355638165,554.9347960433256,103.34947379225932,142.76575862203168,49.93590808293385,234.53453453453454,0.00045531048872573274,-50.75075075075077,4.642246228477262e-67,68.88888888888889,0.0
3.347032109739632,-5.561622587971823,0.090982952661504,10.72078679003616,1003.5555175120537,-1.0564449642987777,171.0640498628088,10.028009934742762,0.2580721139004578,520.4843797666133,4.168222130519383,525.7060673586134,74.07999043427598,70.10650018840332,48.23694471219589,235.63563563563565,0.00044243466832304145,-50.05005005005006,4.96538355628875e-66,69.25925925925925,0.0
-3.7417919608070442,-6.44861835962728,1.116672846423411,11.008575706768545,1001.785440706252,-3.2244617591164415,163.58619884397902,11.127575750013829,0.183714499832445,497.54045184732036,6.029244591626398,515.6422538576614,139.98251150318893,135.17082877715112,45.544262678603296,236.73673673673676,0.0004293587266792289,-49.34934934934935,5.208072748799705e-65,69.62962962962962,0.0
-0.8519392140607062,2.2690678457303965,3.7132948731239095,10.581929460274885,999.9255215594414,-0.5513565747213739,180.1222354841517,8.817210540323906,-0.16147244940560768,543.8223743953467,34.49748492405522,545.1312727316206,-1.521621400661154,36.04288050761098,51.58040422596662,237.83783783783784,0.000416108561314711,-48.648648648648646,5.356748883604452e-64,70.0,0.0
4.750870143439692,0.23430826885653652,-0.9635319421869504,8.985982681459888,1000.7124862085291,-1.1685467518803605,168.03334407715604,13.110397068294684,-0.08070353064238134,408.3717238977354,-2.0373829124143406,424.55220328086534,120.9476916050217,124.04489698140424,44.923070494649714,238.93893893893895,0.00040271604395996545,-47.947947947947966,5.402887701886272e-63,70.37037037037037,0.0
5.1501345567630334,-4.364264010078755,0.6489172087050341,8.972198746702313,999.5842471477831,2.612190516494755,177.34439487481458,7.770935369983876,0.40195206272433465,538.1846063241327,11.187403529608087,538.3825337085337,24.00377344872193,12.8178981566036,59.413380761736846,240.04004004004005,0.0003892183690409803,-47.24724724724726,5.34381495697377e-62,70.74074074074073,0.0
-5.386568234695925,-0.1756572472945373,-3.60772558512473,7.602097204012248,998.6188302098211,-5.080442875004009,193.7010185361037,6.5215896956544,-0.2799001686404381,538.5444933601041,-39.681442891784286,544.3757605455373,-115.82152200765489,76.36304947262744,71.69220824454335,241.14114114114116,0.0003756572518539381,-46.54654654654655,5.18296309693057e-61,71.1111111111111,0.0
1.2145215892233108,-0.10338987150278335,-4.783912408626048,13.56955007837019,1005.532670094859,4.368541371591416,191.99299572921586,12.213420848574636,0.2551194495126887,532.9072879123449,-43.282628828415724,535.7858076978139,-95.4192181964251,52.21599206262163,39.3197628873186,242.24224224224224,0.00036207800263013753,-45.845845845845844,4.92954100908942e-60,71.48148148148148,0.0
-6.537825966647702,-0.28182231002461405,1.6895487515633998,10.026900729238585,995.9135065481985,2.1810475845706416,179.67723105897383,5.450757937587601,0.14076670053903104,642.6913574997076,12.612317643849465,642.8359020095229,4.170089203921068,8.443465766333963,64.77690095776634,243.34334334334335,0.00034852850907364556,-45.145145145145165,4.5976610258451895e-59,71.85185185185185,0.0
-4.125094759817502,2.117690540793249,-0.011120587296141132,9.550293888410296,998.4094541194572,0.833219734781385,179.1291527385685,9.591740462254567,-0.07340865799102403,496.03693923185597,-4.2221716418903545,496.13481843215334,8.467956185254554,12.690505293609409,52.371377180288675,244.44444444444446,0.000335058164654293,-44.44444444444446,4.205038305869319e-58,72.22222222222221,0.0
1.159285443888973,-2.9721608515468256,2.3570253795968457,8.142415837095083,1000.9304183902618,-0.7412625503095155,198.7987454942101,16.235362258416096,0.12785010571315947,328.67592810717264,14.64022264275612,382.19923804162977,-211.35942044141186,232.25112137621915,40.2575816247245,245.54554554554556,0.0003217167826365471,-43.74374374374375,3.771429229262952e-57,72.59259259259258,0.0
-1.6249898729934174,-3.3495272576177024,-2.7468057779394983,15.871315804655556,997.5215153449092,-2.1836825431688713,185.20756120358712,9.975912894080137,0.0668550117937712,612.5797871487309,-31.09304029441559,612.6144532032047,-37.26418599623643,6.171243068331903,38.74355982413876,246.64664664664667,0.0003085535363324249,-43.04304304304304,3.3169997119660096e-56,72.96296296296296,0.0
-0.19820870906647223,3.0204252224024524,1.039804279057505,7.853343935554209,997.1027467732467,-2.6304527863190654,176.72193540123476,7.758464698607501,-0.3246442247769892,501.6865567464479,8.911000214796656,502.0111871308148,25.72617764051302,16.818310757765637,63.91766728195495,247.74774774774775,0.0002956159643418178,-42.342342342342334,2.86080889770381e-55,73.33333333333333,0.0
-3.1171394553729908,1.5939350357077937,3.7376356810877063,9.142304148787852,999.7875635941286,-2.263431823607293,165.73981882879548,9.885205072426412,-0.22036964288810168,481.33797200522577,28.530734013926235,491.02408063262936,127.04227267136783,98.98658469206053,53.10343314344278,248.84884884884886,0.000282949075691865,-41.641641641641655,2.4195616641265848e-54,73.7037037037037,0.0
-1.6768218207132597,-2.507284044817642,0.8394112167145318,10.831673672572121,1002.1568380104748,4.7030852921901145,183.93873218164742,9.898398422760932,0.4115389269316497,522.6768504473337,6.005765817613157,524.0628295406697,-28.214804964767,34.24862628951787,48.41448939117944,249.94994994994997,0.00027059458405323663,-40.94094094094095,2.0067324701451822e-53,74.07407407407408,0.0
-0.33845971624407856,-3.2737236690476172,0.5531630111820975,11.200425931488555,998.1657105931073,0.7570635037867918,188.29323772582862,10.321299880706233,0.23129181178883723,519.068949899965,4.6763231598310915,524.5099416731066,-68.28474889900119,73.16366876701517,46.37605932416348,251.05105105105108,0.0002585902929608087,-40.24024024024024,1.6321035662570015e-52,74.44444444444444,0.0
-1.7507928298671356,-3.788022499343293,0.017112161648699664,11.915864110431368,1001.5801430614298,1.4926022368767646,173.68348475486357,11.324525964319239,0.3015502723689398,512.6373774302663,-1.597163821654031,515.6867789846162,55.277497147595284,56.95635092074213,43.16835006128696,252.15215215215215,0.0002469696456589409,-39.53953953953953,1.301703084785992e-51,74.81481481481481,0.0
6.213006396192848,0.111513142618384,-3.1417629142518244,13.615217015538526,1000.2401916469031,2.3485680201787766,182.91202755138033,7.921777663264521,0.12894374372960535,634.4447843582964,-28.270090194907585,634.6369291893922,-16.249039625449438,12.022586095744412,46.21134125975824,253.25325325325326,0.00023576144434927997,-38.83883883883885,1.018081828775355e-50,75.18518518518518,0.0
-2.2127263421749244,0.6766638914396543,2.711145871420696,11.012315310921425,1001.5250050897016,-3.913832228955496,176.36426705084972,13.375096110473587,-0.2620348041207876,451.18327890214607,19.25728356114252,451.34172087225556,31.04526376256857,11.789044960772046,41.217859344105044,254.35435435435437,0.00022498973478878059,-38.138138138138146,7.808372686801874e-50,75.55555555555556,0.0
-0.3552124821475948,-0.6987672281802643,-1.2217152796101316,7.887938400066664,1002.748512805618,2.8058599927607157,178.15967600800997,10.490228568745236,0.20017823326323547,429.8869116356319,-9.530636202404215,430.7313718118737,21.185207316807595,30.727449553875513,54.556707921350316,255.45545545545548,0.00021467384390416538,-37.43743743743744,5.8728114641340575e-49,75.92592592592592,0.0
1.9421656351666576,2.395449708887899,1.0089665127660339,9.486109749756437,997.5862774044391,0.11996996951109595,155.12177942437668,11.453588092803608,-0.13094554258958624,452.5909477685658,9.878815425576146,503.8853845169632,229.060231715713,225.10355947493503,47.51354108145285,256.5565565565566,0.00020482855084639576,-36.73673673673673,4.331515397989926e-48,76.29629629629629,0.0
-1.677591927782459,-1.8208971587081315,-3.126068613142507,10.61566474502777,1002.1608760085118,-0.6619084156203299,177.78218596283864,8.743701200488715,0.06615121465963913,547.3292640354948,-31.66126812061648,549.6310884520059,16.863439456622448,48.57927172262873,51.79374346051505,257.6576576576577,0.0001954643661181075,-36.03603603603605,3.13287138828907e-47,76.66666666666666,0.0
-0.8697898372940426,-7.279313874712116,-2.358919329015561,14.136452083011648,1003.3930545103016,7.475221181221302,189.69369302408055,12.572764273991067,0.8417236332788912,532.5132184843994,-22.84206923930367,535.3862621670897,-72.46962360820685,49.710648081081054,37.76303831024024,258.75875875875874,0.0001865878893793278,-35.335335335335344,2.2220550484624036e-46,77.03703703703704,0.0
-4.791454846877279,4.322435960198839,2.870174798444471,7.204389043151406,997.514493927794,-4.367246496249288,173.68597444433442,9.48589518237387,-0.4967242357893724,428.30589943560017,16.922290093390494,430.00986384581313,58.42646564168982,41.53913916603617,60.19127085147243,259.85985985985985,0.00017820221446392727,-34.63463463463464,1.545529402729795e-45,77.4074074074074,0.0
5.201844652103369,-0.787521104465944,-0.6946045779156859,12.405153010450455,1000.9607587576251,2.2817809903755353,180.52526368215317,10.555105026987064,0.1766065024903908,543.1914534349798,-1.3205965558696775,543.1900651924745,-1.9149863550082364,0.5943914203092353,43.37142355581146,260.96096096096096,0.00017030735008435535,-33.93393393393393,1.0541699501512657e-44,77.77777777777777,0.0
1.823233204085776,0.9842594104369798,2.906550952085089,10.359828739092833,999.2699364235066,4.595613730021587,172.4404929330808,8.13378784562578,0.20744412312445681,561.86853357872,30.25810207906902,562.8230318269606,62.516149873213124,32.27216624887737,54.12895365254051,262.06206206206207,0.0001629006266003386,-33.23323323323325,7.051079554433923e-44,78.14814814814814,0.0
9.736275998899158,3.540406731314554,-0.15646131811703562,11.675661070458961,995.7669567837634,2.1912010819274985,183.60441676292774,8.006136747195747,-0.07839892070933274,594.6972581132798,8.138880962352056,595.4443581260293,-23.025943997924124,31.173778616550536,50.10107433240971,263.1631631631632,0.0001559770628928083,-32.53253253253254,4.6250131030560096e-43,78.51851851851852,0.0
-0.404510941882173,-3.0216841886981767,-3.683795545915715,9.796010566728135,998.0840998613429,5.437150342186418,177.83476802463827,11.376410612905765,0.48537751869778833,459.94740120779886,-30.043394400065257,462.7387499345655,25.677715941417983,55.7909828323733,47.0911136637004,264.2642642642643,0.0001495296725274765,-31.831831831831835,2.974976025468295e-42,78.88888888888889,0.0
-5.08002931081022,0.6434085103595535,1.7841351994634411,8.315134739747347,1006.300886788866,-2.424381000568199,170.60758459317992,9.112786339585227,-0.17379292958906944,478.22341060728684,9.974438827053675,483.4826334333013,84.05651572351391,74.26852322502931,58.15153509686155,265.3653653653654,0.0001435496946402913,-31.131131131131127,1.8765836846134012e-41,79.25925925925925,0.0
-2.3917910650642566,-4.497561132952331,-1.1797846355112156,11.501745558802664,998.2621477461302,2.7182555719475694,193.32551467665127,8.292353824991245,0.41315849655989734,581.6201398353658,-14.41895439156503,588.4594875891867,-94.34769756782111,80.22082437518078,50.7867052621912,266.4664664664665,0.0001380267419001405,-30.430430430430448,1.1608262350886022e-40,79.62962962962962,0.0
-2.044642987510777,-3.420155090229511,1.397377627034087,11.308862054211243,998.7757853946041,-0.14360287998815463,189.28932013532216,8.71363331594594,0.18757804793244606,562.4569256835076,11.725626089545848,569.3959829598405,-70.37506244692734,82.39340734577742,49.93159300521265,267.5675675675676,0.0001329488650454676,-29.72972972972974,7.041775811708029e-40,80.0,0.0
5.335210302129924,2.7879897077175273,0.05042173508016423,11.944113931479444,1000.0802852351082,-6.070539536668773,173.95093236071824,11.397906143434842,-0.5102241112836623,514.7008300599886,5.78346504596419,516.7143589844998,45.151827789522436,39.41982095137201,42.64576007209396,268.66866866866866,0.00012830254039546054,-29.029029029029033,4.189033228900078e-39,80.37037037037037,0.0
-0.025211705528074533,4.679994288709058,-3.0862364558857407,9.973390729242729,999.9562412046591,-2.1811107315208003,184.97788309417777,8.741924277592778,-0.3931134829547318,533.355351034108,-28.783568030522794,533.5218160793605,-42.80741350698295,14.024833423571305,53.55804247734962,269.76976976976977,0.0001240725929773644,-28.328328328328325,2.4437851604107095e-38,80.74074074074073,0.0
0.24466007087909775,-2.723619788916333,0.3285895307411381,8.8003559533603,998.440608715006,4.565165234073551,185.3741200282038,9.764690136795672,0.4183639476364449,473.33286465251996,2.9578360979749583,475.81067036099216,-44.59974302850691,47.62208367449414,53.758732839981604,270.8708708708709,0.00012024207311820461,-27.627627627627646,1.398076296065125e-37,81.1111111111111,0.0
4.816541243214414,1.7041831919843615,4.392446284305598,6.882426009952317,996.0265763183731,2.5715805951861834,186.42301235011175,10.030055500574194,0.05013891699988654,405.0529970194967,35.55998018794483,414.6985484436867,-62.87123903049682,98.90268742104843,58.32470548008091,271.971971971972,0.00011679210822609371,-26.92692692692694,7.843654036006816e-37,81.48148148148148,0.0
-3.2800603419221166,-0.6019037495697749,0.9859729170289184,11.638746536278813,999.1178417573966,-0.8846793310393188,163.0574410400492,6.165302227979402,-0.016163089431699973,656.354766739733,8.072368882697635,664.8110222007998,100.95680292213129,93.26857103681135,56.68415464035271,273.0730730730731,0.00011370175382791941,-26.22622622622623,4.31545735081493e-36,81.85185185185185,0.0
-2.7689480415142733,-4.372796697715366,-0.11503550601092626,10.847778964887972,1002.4993753901092,1.0753366121265393,190.06606541032627,7.057747189252964,0.31051608955049576,607.3052712093851,-3.9938251862595564,611.6839643296761,-68.3007034582382,64.45577977597326,56.23966443716507,274.1741741741742,0.00011094786863046772,-25.525525525525524,2.3283982525439842e-35,82.22222222222221,0.0
2.928830567908847,6.038105586112453,2.1506868039137954,8.068434734272081,1001.804436733709,3.061668722920773,174.3030103707427,10.672555778495125,-0.17072873184309856,433.3002306979158,19.09108654609477,434.9413347730108,59.61204821959726,40.55418051854521,53.37773530171655,275.2752752752753,0.00010850503742640118,-24.824824824824844,1.232000823715043e-34,82.59259259259258,0.0
-4.422658994924161,1.780265040548637,0.4213369304062216,8.922852653406752,998.9523109012329,-1.936062548268298,176.42172066558734,8.525941277694606,-0.21221270097657907,508.75768693368923,-0.6488080904832114,509.5422724545758,28.668743273019714,29.32804787897103,57.51459111121917,276.3763763763764,0.00010634556316847445,-24.124124124124137,6.392774156165399e-34,82.96296296296296,0.0
-2.057512461088514,-1.540425718780047,0.41906846052558866,9.066482376097118,996.5684527319463,-2.6101772794201925,206.378817522602,12.113449822560836,-0.061376559636812544,420.7803678880679,1.0352315588553198,490.4379995864404,-253.62233127731886,264.01261326589326,46.63872637878507,277.47747747747746,0.00010443954566675777,-23.42342342342343,3.253072674834726e-33,83.33333333333333,0.0
-1.8733140726400554,-2.732178709550166,-2.183250344318205,7.034031136035164,1009.3258554188809,3.9360224322316855,183.0187338072101,11.933614208501089,0.3778229413411115,373.18501926402337,-16.171798007484554,373.4404774927265,-29.59780602392456,13.428438113351955,53.359272975184986,278.5785785785786,0.00010275505938065461,-22.72272272272272,1.6234006017812257e-32,83.7037037037037,0.0
0.15343886008492816,-2.627694989840939,0.46769605157919675,8.364635206789732,995.7275277145142,-4.181979253122113,176.13677524552824,11.438337332710875,-0.08944975275625211,420.75603031196897,3.5868250927189758,421.8564329253875,34.57059271247222,31.003302111653976,50.28511037428631,279.6796796796797,0.00010125843699257148,-22.022022022022043,7.944869284999303e-32,84.07407407407406,0.0
0.8552595782036357,-0.15886685120009977,2.0708868328338896,7.732339286387292,1001.5237942821657,1.7306032429449196,157.94705627244093,13.639543574625195,0.10818620701785694,360.0984575788074,13.845328725243387,413.8115579230637,239.81371647878086,232.26452465351917,46.49019726576179,280.7807807807808,9.991465921181975e-05,-21.321321321321335,3.813103624495175e-31,84.44444444444444,0.0
-0.7556200705465145,-2.86996829365475,-1.6721243042000493,9.175041976224126,1001.7357230904516,-0.8062410102853601,193.89764133946355,9.833821344513634,0.1179488453233642,484.3762370686832,-14.917765294974657,496.7770350525131,-125.74882235317972,111.5226568876247,52.89769001788664,281.8818818818819,9.86878449288741e-05,-20.620620620620628,1.7947462062578026e-30,84.81481481481481,0.0
-1.8239110936818301,2.388756798115996,2.8489916424938952,8.522605003340875,999.6032787962199,1.0368460944757745,166.54790329191397,11.297763851807678,-0.07734833977355038,429.66178871734877,19.649106906949022,442.61996328249415,134.26429029257326,115.3453707375422,50.69103576850992,282.982982982983,9.754182977834977e-05,-19.91991991991992,8.28441728460153e-30,85.18518518518518,0.0
1.584039232018952,-3.0913011122068896,-0.18341204829025196,6.745990158266503,1000.2716175349661,-7.018043989942888,169.96561096500497,8.831198046807938,-0.22528029747189748,433.8329242208107,0.20034352452963033,443.06605408831695,91.57720102967124,91.84215140481625,64.07526390558112,284.0840840840841,9.644081570460941e-05,-19.219219219219212,3.7502256432848674e-29,85.55555555555556,0.0
0.3141163303918632,2.3760947143767908,-1.7755390230770813,14.045180461138962,999.2733097619171,-2.692383546785008,176.68647700912152,14.904739825737447,-0.29070248606774385,484.3534763687283,-14.69058374513712,486.22335019105947,27.01138564924306,41.743869962921025,34.479576131141975,285.1851851851852,9.535006954434195e-05,-18.518518518518533,1.6649128377030367e-28,85.92592592592592,0.0
-5.279123026257228,1.7182557977878616,1.995264153840489,12.505081462058461,1000.5540671558208,9.440217853749301,194.16411791700293,13.967267304872038,0.43986134851977865,468.13223749229365,11.213588023579717,487.55208024834906,-120.02745166600438,132.67004481597536,37.88048574326963,286.2862862862863,9.423664517608206e-05,-17.817817817817826,7.248807707190301e-28,86.29629629629629,0.0
-2.0954003100112484,1.8043914226139686,-0.5735884714765386,8.441961156960028,1001.1620790612509,-0.9914679223825767,187.7323998666576,10.023760869035584,-0.15967040284994027,456.68894475941363,-6.688447213578473,461.33990798627826,-74.28915412443918,67.76051234890227,54.34843009155415,287.3873873873874,9.307010160094657e-05,-17.117117117117118,3.0951741664178358e-27,86.66666666666666,0.0
-2.4136373796533612,-5.707538346169185,1.5190297749722157,10.54484279330722,1002.9149922968123,1.5263931225555678,178.4216249015974,10.773172459810384,0.4122697564748856,494.8719585502709,10.773523503670173,494.87579545617433,15.525318162754106,4.751796208166497,47.17570715786982,288.4884884884885,9.182318850262203e-05,-16.41641641641641,1.2961333110704418e-26,87.03703703703704,0.0
-5.146741092293908,0.15205795261767638,-0.5835172645170743,10.83493017964259,1001.3284554223156,1.9190300739858452,183.08292063638822,12.718595198729611,0.10058861004250144,457.99827102281415,-9.863710767405337,458.42381650854804,-27.32132703434767,17.46280202843284,42.74776340545381,289.5895895895896,9.04724714045801e-05,-15.715715715715731,5.323081759696601e-26,87.4074074074074,0.0
0.8213146650368857,-2.8597002612865348,-0.11965228705980739,12.382171709546954,1006.5033617722235,-3.5761832351739162,173.99614307128894,9.705720990371786,-0.040819505199863215,564.8123965022486,-0.3564844939370746,566.844896852605,42.66370675055527,43.06817749089105,45.54873933926519,290.6906906906907,8.899887044399854e-05,-15.015015015015024,2.14401836978467e-25,87.77777777777777,0.0
2.0194066663436865,-5.254187774834707,0.9871204086685832,8.362789946679843,1001.49775613564,-2.929474352142159,181.3965368956535,8.68675185840059,0.13326554554664063,492.03591960204,10.462492148417994,492.5744029839278,-15.336514233869863,25.80462545099035,58.60355798888592,291.7917917917918,8.738808989523772e-05,-14.314314314314316,8.469328959226015e-25,88.14814814814814,0.0
-0.20896267105083388,-3.829569474610824,0.5817941151800118,12.184213567964852,1001.7566852314691,-2.905141831970498,180.73336744778138,11.747979502013765,0.05286187951746936,509.83071025720074,4.970271853279874,509.99300607131653,-9.199901648488119,14.171102885854978,41.86285523147162,292.8928928928929,8.563091972567435e-05,-13.613613613613609,3.2811652589914906e-24,88.51851851851852,0.0
-2.0612867617938755,0.1498877594255598,-3.991063560903477,8.90418939158613,998.680170249241,-0.9331562435355342,189.68769895681353,10.15687849216734,-0.062007850014708765,466.87099852782956,-34.77873015344988,470.12211751713096,-91.16444934646125,56.47936883142133,52.79225635675322,293.993993993994,8.372339543402133e-05,-12.91291291291293,1.2467217447900578e-23,88.88888888888889,0.0
-2.7208659635477384,-1.2160714066118699,-2.2424874801887835,7.328275191662773,1003.0858034120025,2.9044079699614667,189.6717812243895,10.365988899290521,0.23472180520886288,414.48071356025315,-19.057973780883014,420.8881815140826,-96.31736240879835,77.52463335442873,56.974024137717265,295.09509509509513,8.166680795616869e-05,-12.212212212212222,4.645979520069601e-23,89.25925925925925,0.0
3.1821772701669064,-1.824292271325825,1.858819969581631,11.448273118628995,996.06069576958,0.17371691199603168,184.93977382205645,8.33145731386407,0.11529843477740294,576.7810183114937,21.797705632121502,579.9568096517348,-35.789962910727176,57.67516986396966,50.12990422127962,296.1961961961962,7.946756125970217e-05,-11.511511511511515,1.6980703335501974e-22,89.62962962962962,0.0
2.642690496762528,-3.5724467490228724,-0.2642731778030945,12.581516848244856,997.7561114772211,-3.9797419642408123,176.37652442453899,6.564655703273207,-0.023450890172625805,656.7153547408533,-0.37419990547751203,657.1593537626859,17.58889709082596,17.968583384062168,51.9873422063768,297.2972972972973,7.713688111650357e-05,-10.810810810810807,6.087084208837597e-22,90.0,0.0
1.6753879160853722,4.558640244706224,-1.0474626055428435,15.175817947061368,999.3137318295674,-0.9755082304802868,187.41822294390127,10.472284819758203,-0.31783070527978907,592.8442259893394,-9.13337063249117,594.7162533658484,-53.654404333426434,44.56037396946095,38.96117125105977,298.3983983983984,7.469038418463467e-05,-10.110110110110128,2.1401448767541488e-21,90.37037037037037,0.0
-7.816026186630569,-2.520004063868462,-2.7171480305149487,7.600549469819573,1007.6739513323328,1.3691391834885325,179.08031533796952,11.809924082988399,0.21943141682973444,389.157145743036,-26.655881600148465,390.2323881541155,11.28086940984607,37.951985764079666,52.28832207064489,299.4994994994995,7.214752170944679e-05,-9.40940940940942,7.380106445299876e-21,90.74074074074073,0.0
1.8248622960888676,-0.6420858882840202,-2.159472642551697,11.397839370161577,995.6435909531078,-1.7859722164336138,169.18085631286868,9.548386501847917,-0.0659474691041737,540.8942234434235,-18.502238171018334,551.757593389083,83.04352856779249,102.12519546688387,47.32936236866597,300.6006006006006,6.95309166648678e-05,-8.708708708708713,2.496165860248563e-20,91.1111111111111,0.0
1.1736663040257722,-1.909968863024067,-4.043597279923895,9.180397512412934,1003.2298975776056,6.60423592518667,175.96712208089062,12.872859039117733,0.48681525653170066,416.08295515248375,-28.156889354564896,421.43163370224534,47.62303176663959,75.96844612972319,45.307919037489974,301.7017017017017,6.686561683347021e-05,-8.008008008008005,8.280981910955514e-20,91.48148148148148,0.0
0.2738209505242792,-0.49229464367714715,-0.20256143740306576,11.566717421048063,994.98468040231,-5.944842885930979,180.84526983784323,8.59216734916891,-0.31406601220436414,571.0160741366502,-1.7439690828872523,571.060607995093,-12.199338999238517,10.455464760224237,49.34380250030072,302.80280280280283,6.417828904690912e-05,-7.307307307307326,2.6946013637671244e-19,91.85185185185185,0.0
3.692851125532182,0.8045493490526262,-1.1968751611620938,7.059020897537499,1005.9165113770312,1.2320682091848898,189.10215783664745,7.89059109006816,0.024440677099912603,477.35226077017103,-6.203055030485001,483.0117723203108,-82.54389964329089,76.55034047724895,67.11451632060209,303.90390390390394,6.149638150182036e-05,-6.6066066066066185,8.600401831885232e-19,92.22222222222221,0.0
1.0675933562937865,-1.302469328707007,-1.9331757819706303,7.474460448602872,997.2542172915008,1.6906456155212137,178.16471827842847,9.865539385607738,0.1721488059929008,429.99348564633243,-13.409981590989526,431.08316448846483,19.832276923659563,33.26011351654938,57.41821194289035,305.00500500500505,5.884728170223207e-05,-5.905905905905911,2.6925408227034997e-18,92.59259259259258,0.0
-1.5419462693435035,-1.3678690940649052,-0.1362468503359062,8.448250353667031,991.6650338070676,0.010674289103953212,167.90801288760395,9.83481484929742,0.07952488111268168,456.78115345563776,-2.6318205499079674,469.95643931959046,111.77899322448033,115.16693304119299,54.25080654283259,306.1061061061061,5.625749717446767e-05,-5.205205205205203,8.268631005284964e-18,92.96296296296296,0.0
1.247367197848445,-1.3312698189755012,0.7279412617054762,10.157928091336169,1001.0366615714119,2.92279881422119,180.5674168329682,11.539937462670444,0.24379007544776973,469.24410398013214,7.193572472418393,469.35105812527013,-2.3428110941347895,9.536983313269861,46.07578496983896,307.2072072072072,5.375188471163755e-05,-4.504504504504524,2.4908167851791234e-17,93.33333333333333,0.0
0.9163485564420156,6.562993581452084,4.1863958644198895,8.717837466923289,996.7937794803302,0.2709665962690845,181.13456040056553,8.450074351872031,-0.3619941398878268,504.8819377071399,37.804964757496855,507.0963649765501,-9.427198414272056,47.28404515284316,57.963210485299804,308.3083083083083,5.135295162476848e-05,-3.8038038038038167,7.360318926566024e-17,93.7037037037037,0.0
2.7547381888828455,-1.0309769324635512,-3.023766839126427,11.31810868782684,997.0735503788421,0.8075943453387926,181.85837628902752,12.736188473629795,0.10594414306833684,470.36976517934323,-21.94643513141615,470.4131485391549,-16.28051528596612,5.666085933955909,41.37325321535931,309.4094094094094,4.9080249428090064e-05,-3.103103103103109,2.1335791730813006e-16,94.07407407407406,0.0
3.7985719511422813,-1.2904476357709302,2.318762086601044,12.05378923651583,997.1686663266775,-1.2905281667723345,189.1987151595443,13.933833925016508,-4.644881641979737e-06,462.22042070123535,22.361054419999896,473.6323954985264,-86.07285321364338,109.03277256621283,38.062513219744105,310.5105105105105,4.6949876710934414e-05,-2.4024024024024015,6.067218367461219e-16,94.44444444444444,0.0
-6.44511568623399,-3.1878488205356623,1.946203122030144,11.199155082490712,996.850955223403,2.0590735912449465,190.189232400899,9.921711946063317,0.29963614701284397,524.3226751149393,11.590757271413594,533.774597646075,-81.17167384376118,93.24273411870833,47.420911173826724,311.61161161161164,4.4974103807120784e-05,-1.7017017017017224,1.6925892869322202e-15,94.81481481481481,0.0
-5.915963498683551,-1.1115832378317845,-1.558185478753401,13.237575279321735,1002.71466078855,-0.7419353869923021,174.05789127618334,12.499420840368638,0.02099803466303318,511.80555083555686,-19.99911394311406,516.309105553395,49.884511046415234,70.02858735383519,39.12446306334218,312.71271271271274,4.316112743187241e-05,-1.0010010010010149,4.632420799742178e-15,95.18518518518518,0.0
0.05824402904762952,5.301360261280848,0.40647190917206205,10.831653258910686,1000.1209191572317,-4.580848269207367,173.83856541951056,7.88700585874948,-0.5661549290060179,579.2825360336777,4.167488299058796,580.7878572492436,40.6877395759339,36.5512618836632,53.47649654865563,313.81381381381385,4.1514958885198385e-05,-0.3003003003003073,1.2438651271087607e-14,95.55555555555554,0.0
1.0338351305519295,-0.6928567075833498,-0.9152664986752305,7.566206579319665,999.052339230734,-0.15876093890841825,169.59801289044526,12.150443082363832,0.03066218747830068,382.596339708088,-5.06192077735715,396.30099923531463,110.48841987847894,116.36021192158843,50.43626415382588,314.9149149149149,4.0035444884063764e-05,0.40040040040040026,3.276898761438997e-14,95.92592592592592,0.0
2.622810740595519,-6.9922237912851415,0.37137716083747785,12.726753027076679,1008.2876754436877,-3.516348484449514,186.98815670280476,12.094552817118926,0.198030376883031,517.8975196524342,5.9627415350447075,522.2366411089278,-63.09393027294251,69.19286015341655,40.48837375556133,316.016016016016,3.871841573902531e-05,1.1011011011010794,8.470206616347609e-14,96.29629629629629,0.0
0.7450786535171626,2.4376897816301217,3.018262026809101,8.789687528788004,1004.6301349726339,3.152344229673776,194.48820108337716,11.726874560379757,0.04078821226428946,426.504864796691,23.194282030097163,453.89718161328176,-139.1558904612515,164.6448223557338,48.50584482544799,317.1171171171171,3.75559515760541e-05,1.801801801801787,2.148247756543381e-13,96.66666666666666,0.0
-4.675700253661826,3.6168678595605313,1.211212465262626,11.82083699937114,1000.8874502325491,5.561246269884769,176.84918072091077,9.968873822259413,0.11078820638071454,540.9820002148413,6.861028656846135,541.3105504773126,30.85988486589433,24.001105070757493,46.170981481120656,318.2182182182182,3.653675374542032e-05,2.5025025025024945,5.346304294465447e-13,97.03703703703704,0.0
1.0704196274668383,-1.3132556926664334,1.017216746466884,13.147468433110213,1001.176700823251,1.2306294307097863,177.58569435275007,4.091502117515938,0.14573807757825866,763.9342602710433,14.615560674910071,763.9462436910221,11.232868047719878,3.3827138531660172,58.03277539098322,319.31931931931933,3.564660556101633e-05,3.203203203203202,1.3056387083558733e-12,97.4074074074074,0.0
2.0010319589475634,7.180561297338736,-0.8606186399092848,10.913376021460799,999.8320177456691,3.8692645425496166,194.66782556898977,8.71654571269574,-0.19013503793229347,558.7693788847424,-6.3626077559907115,569.5834425728609,-108.74613966628154,102.9530552236126,51.0228146245405,320.42042042042044,3.4868904157191356e-05,3.9039039039039096,3.1290689118243016e-12,97.77777777777777,0.0
0.5751115955099638,0.7849424148514501,-2.9681133298486704,7.007682373670701,1003.4673401631421,-1.9785653087240211,185.05557853215007,8.748167964630795,-0.15788030254196883,446.93090728403166,-22.568320168911853,447.6731028614024,-51.14756948001618,28.58888499856764,63.78077081675272,321.52152152152155,3.4185243594036786e-05,4.604604604604589,7.359604683436492e-12,98.14814814814814,0.0
-1.4526267105709652,-2.6874438641783938,-0.4169364210808158,8.163575666980417,995.8281740682805,-0.6418811350830248,184.36235704801055,8.043490123879046,0.11752151114511032,501.02761617213724,-5.109196425619867,502.16060608851154,-38.30129008934101,33.21142496087518,61.55311933278294,322.62262262262266,3.357602841916857e-05,5.305305305305296,1.698898543370945e-11,98.51851851851852,0.0
2.6257524030955377,-2.707174757903087,2.4132163097278303,12.64548893377027,997.4700559205321,-0.20088234317783676,168.09083494026274,10.244486009094132,0.14434386695870885,554.7719729065407,25.89512311421843,559.3994116150866,92.18827010034154,66.45445452582597,43.702250831490225,323.72372372372377,3.30210967122616e-05,6.006006006006004,3.849305093803804e-11,98.88888888888889,0.0
0.2263123131811956,-1.5104854731183954,-3.054335713179295,9.661754628714368,1003.913122969152,-1.4461148078389816,186.78728069279418,9.16207310895753,0.0036746198124219193,516.2982604924567,-27.310651354899523,517.2695136192942,-59.36528693896826,32.0693466578887,53.48987995336202,324.8248248248248,3.250033218072056e-05,6.706706706706711,8.561100674240542e-11,99.25925925925925,0.0
1.514667202629158,1.0551322215936663,-2.11017873635339,10.159147069884332,999.8645805779455,0.18348399806646243,170.70863659490243,8.350775980469956,-0.050024296160245285,547.8314093138125,-18.61504397081982,556.3855588750364,72.73731925567124,91.75199039683305,53.8123392177652,325.9259259259259,3.199424609956095e-05,7.407407407407391,1.8691404375164415e-10,99.62962962962962,0.0
3.2809893872591003,-1.6128134644178924,0.25253547246813635,11.517648832327218,1002.6829740249947,-7.105287945730126,168.65979814065042,7.88239970350436,-0.31488074214968265,598.2337258546254,5.90330545692111,603.4570956771493,72.95925857703811,67.25908445072817,51.656247222507275,327.02702702702703,3.148451173178001e-05,8.108108108108098,4.0064004936119865e-10,100.0,0.0
-0.8534194789176148,-3.095122633001784,-1.9693095696945249,11.392645724160648,998.0814452114462,0.6681377000532669,176.53228423233287,8.568974029029542,0.21584782139165257,568.3453834565315,-20.425022747317165,570.4901189815365,26.578917336731852,47.05284554516431,49.9914766949463,328.12812812812814,3.095443624268531e-05,8.808808808808806,8.431491548165291e-10,100.37037037037037,0.0
-1.4049786509020674,1.1931289203262512,-1.5850468942304252,10.557599624770921,1003.7949828743468,-1.5555321207310215,174.1420727655131,12.242998423699856,-0.15667159816541698,463.12490489488914,-14.259146037337885,467.71615529802307,53.44500489476099,67.85964657807101,44.01641586069274,329.22922922922925,3.038935793075701e-05,9.509509509509513,1.7423371871888222e-09,100.74074074074073,0.0
2.3938081914193616,-2.9161428036288366,-0.8471971634563542,9.582663257559068,994.0658192995553,1.9596996613293565,177.7840030561496,8.677949890745012,0.28170901317695324,522.6040984239867,-5.298779432449104,523.2701887901133,20.17748467681653,25.48497026368489,54.29254373725049,330.33033033033036,2.9776959722673638e-05,10.210210210210192,3.535742289112504e-09,101.1111111111111,0.0
2.7499353743002977,4.286903316177392,-2.731234808380299,9.374663108535286,997.9908077117055,-3.762056299088601,165.5901836547508,8.970122587133455,-0.4633665819520729,508.3729908421301,-21.37090330378697,528.8739934025105,116.77234440366283,139.65617778366467,53.996401482388706,331.43143143143146,2.9107493195577966e-05,10.9109109109109,7.046854211110863e-09,101.48148148148148,0.0
1.3073959583981851,5.934949470749934,-1.9482436924327367,11.715797650582687,998.0256465218807,-0.5835204162496732,189.58816306467673,9.086604769953507,-0.37470517736909414,564.261670264382,-17.842269567313046,567.2567364777944,-73.35109115960496,55.589564633909646,48.07866250975552,332.53253253253257,2.8373910765191262e-05,11.611611611611607,1.3795100987665678e-08,101.85185185185185,0.0
-2.446936298004811,-3.9359437629051963,1.4068558335746175,11.107139062135587,998.0876294572248,-6.974612270390043,191.27686294516428,10.677987027618839,-0.17400932610672726,506.12942370463037,10.043293399279525,518.4561599316461,-102.61303624481215,113.32871231461455,45.80204759076633,333.6336336336336,2.7571906984161387e-05,12.312312312312315,2.6529010779401e-08,102.22222222222221,0.0
-5.6248073067991395,4.730907504844228,-2.614739564461928,9.485399998764422,1002.8367723941084,4.031508862541944,160.52657525859186,10.912498977057066,-0.03973635166966005,457.28028641735887,-26.764535718432427,500.2272048275241,181.75257762090362,212.8939274763348,48.8527148965144,334.73473473473473,2.6699873007026163e-05,13.013013013012994,5.012317584203209e-08,102.59259259259258,0.0
2.0692858966698555,-0.17577416306794325,-3.1957442689896753,12.164224625986282,1002.0602934383213,-3.597677979878083,189.7845780566655,3.910686921513676,-0.19606164441819374,761.1895884950421,-40.31556721326104,761.1855126430761,-45.13721109291197,4.821645602358649,62.50317359274641,335.83583583583584,2.575877108341263e-05,13.713713713713702,9.305407974631085e-08,102.96296296296296,0.0
0.8853385325591967,-3.5591088710358485,-1.2600499590677887,9.741931769740432,999.3628278234847,-0.020622209465031058,171.89471370178373,12.043270427655216,0.203048646571058,446.36990153234007,-8.913346879622207,454.01082327101267,77.64579753471651,86.89573733365098,45.73962580727846,336.93693693693695,2.475193834246504e-05,14.41441441441441,1.6977462060174906e-07,103.33333333333333,0.0
7.73414684745488,0.4086332569808148,1.4639110050196915,8.296675651331213,1001.8935541211458,2.113478196859204,188.56975536982787,12.872736068487509,0.09825418671655553,395.74070562146323,17.64989819913569,406.40763267705483,-87.62379799358428,105.81273289584016,46.78177815219007,338.03803803803805,2.368483105188881e-05,15.115115115115117,3.0444938359220874e-07,103.7037037037037,0.0
0.34593671511776114,2.29507558125066,-0.3938436159937791,8.48205860219331,997.6783385974418,0.2592927162796782,179.31553507333584,7.899626925276661,-0.11695358934275646,516.7090819930212,-3.203531205812554,516.7948998681908,6.004279676513808,9.208210789962749,60.87854008449116,339.13913913913916,2.2564721920473765e-05,15.815815815815796,5.366982315214445e-07,104.07407407407406,0.0
1.5210847478557634,0.7079834484464922,-0.9291621562312367,8.042518327380467,1001.4460476079475,4.603714406499174,180.28775564081,8.055403510530331,0.22322456279524602,501.0294543946369,-6.58012215716489,501.0779146415722,2.0907027228859407,8.670960298377656,62.11662058318109,340.24024024024027,2.1400363834765005e-05,16.516516516516504,9.302271268494211e-07,104.44444444444444,0.0
-2.499699711388475,1.4909138532474464,0.0887175950312141,9.455179966792626,1002.2278452923302,2.4952163350940686,178.14902350578782,9.099493224443457,0.057271520708218795,509.4705874965805,-1.7069570470135265,509.7734499939641,18.40980471681691,20.119041467103543,54.147134454674614,341.3413413413414,2.0201633675822957e-05,17.21721721721721,1.5854987384216485e-06,104.81481481481481,0.0
5.951484021092642,4.254591755498596,-3.491414865719304,12.467448556672386,1000.2650830728282,4.460263445457229,192.12129204233486,8.48799196108679,0.011851512081425713,600.9747729062997,-30.352209059232262,603.4610080608331,-80.76140755811937,50.47047313572402,47.8148950791577,342.4424424424425,1.8979169573133217e-05,17.91791791791792,2.6578984086024604e-06,105.18518518518518,0.0
5.038098477900786,-1.6166059131062036,0.9894113075500649,8.389809637938983,1001.2957837356308,-2.722999061782958,167.60411987474973,10.447853747893213,-0.06362975440868013,449.26032544929467,12.709905923409188,460.92016598069745,116.04555236579638,103.99138284917551,52.95572701128103,343.54354354354354,1.7744014165337216e-05,18.618618618618598,4.3831577115577875e-06,105.55555555555554,0.0
-3.1294052154986547,-0.39777316737250223,0.7668700628072883,10.376951522036206,1004.4378455054781,2.2069639277085713,186.07840338735008,6.106949427282272,0.14811925429254044,631.1716396910222,5.36084546076252,633.2101753837267,-37.324309254458846,42.733804661331234,61.13142794347582,344.64464464464464,1.6507275217280856e-05,19.319319319319305,7.112066598917407e-06,105.92592592592592,0.0
0.17621764524538136,3.4601373948063974,-0.8186169481914425,8.686621308745174,998.5989717895143,-1.5162898990144724,191.0133016488955,7.76414478392652,-0.285576343969808,528.2348259332285,-7.368965380631489,535.2628513610871,-91.69134452906806,84.61475501747503,60.79607842520344,345.74574574574575,1.5279813371555313e-05,20.020020020020013,1.1356677248213743e-05,106.29629629629629,0.0
-5.352043089172322,4.836862805333707,2.0118490235928332,9.479381917457125,1000.9378542209508,1.4647189306043478,187.1634008054041,13.078394400349815,-0.19200122075079662,416.3144812138832,9.460185904294164,423.36315447778566,-71.12513499959715,80.89300179845223,44.50992780783467,346.84684684684686,1.4071964982900542e-05,20.72072072072072,1.7850203334108723e-05,106.66666666666666,0.0
-0.4996648478064893,-1.3499164710435019,-2.2549921979060774,6.979917576029496,1000.6238929241296,0.9844444634450882,203.24698914323417,8.143560065303964,0.1335986811720904,463.4408080833619,-18.768421483187403,502.8990140085073,-212.82405708407538,198.026613674263,66.51941321150312,347.94794794794797,1.2893305993947903e-05,21.4214214214214,2.7622561355412066e-05,107.03703703703702,0.0
-3.200555055643902,-5.233116284221717,2.255817986507138,9.558923541686925,1005.3757372288613,3.3885169722187842,174.71053237275302,12.48685655620585,0.48977074912759627,434.33310588640524,14.03468655417502,435.81640414886624,56.119340583834415,42.11078577433039,45.807772298212164,349.0490490490491,1.1752460759590225e-05,22.122122122122107,4.2092897651004664e-05,107.4074074074074,0.0
2.603093948170522,0.23185176972884786,0.30898733119050226,9.612589240390076,1000.6028426714904,2.9766854208411355,189.5730482259353,10.710676391180273,0.15758219111351415,474.24995650781193,5.146637632449118,482.38847293907304,-84.42199430145506,89.93761880444193,49.06625148035213,350.1501501501502,1.065695770888075e-05,22.822822822822815,6.317941940600835e-05,107.77777777777777,0.0
-4.079214535741838,-4.09539866905507,-0.6731051797563468,11.08057588807139,996.7348727262851,1.2583558204235008,178.9390936465858,6.381464570823484,0.3064950971218391,630.8367204183417,-11.538487625725004,631.1150170615426,8.029059820727591,19.569526363476207,57.3038583260552,351.2512512512513,9.61313183269798e-06,23.523523523523522,9.342535320653465e-05,108.14814814814814,0.0
-1.0618444531915296,5.277909483762802,-0.03974727073662314,10.446561826510742,1005.7215290501618,-0.6895216638907152,192.3340607635267,11.270658390432413,-0.3396009751464817,483.06124292451096,-1.3976907349630814,495.46301906582505,-112.26166497974121,111.55547873953165,46.34282665526284,352.35235235235234,8.626072274510541e-06,24.2242242242242,0.0001361378918933783,108.5185185185185,0.0
-0.8208999311900478,-4.753355380684913,-0.21452953162188348,7.603215750095909,997.3195461635271,-2.062086124841863,179.9231100427863,9.764665395614294,0.15448526991061332,436.13684623657224,-2.4569851626608883,436.13959411640803,-1.308991764812755,1.1479966865572804,57.470526088802394,353.45345345345345,7.699611836917355e-06,24.92492492492491,0.0001955346265926946,108.88888888888889,0.0
-0.7771078017003081,-0.8624276520144313,2.440565792835434,12.168396488087085,996.5542777882307,-2.4816350506233467,176.1212421813753,9.089065887500519,-0.09302190818783629,570.4555213010944,23.569791991323548,570.4684438908441,26.407283180682274,2.837520615434227,46.98657273706514,354.55455455455456,6.836354037556884e-06,25.625625625625617,0.0002768893395567206,109.25925925925925,0.0
-8.528304382980629,-0.1716954434511017,-2.153358254942027,10.42060608044399,998.8283505169173,-4.44479318461808,193.06072203871628,10.489914186344008,-0.2430410285936091,495.4637199322704,-27.478856527741026,504.25942285197607,-119.17724305937789,92.11926227644899,48.39912126610088,355.65565565565566,6.0377324761592366e-06,26.326326326326324,0.00038666637554978666,109.62962962962962,0.0
-0.7302791058403821,2.2015978343165097,-1.5250384782931965,10.396787034354974,1000.0493895085378,2.853250949945377,175.0843806098107,10.949266971133584,0.0373078801720078,485.85871414300937,-13.68484985759908,489.3071866695059,46.77956340949618,60.562671956412935,46.818445674915075,356.7567567567568,5.3040967145945505e-06,27.02702702702703,0.0005326303988162577,110.0,0.0
5.84691255367783,3.5625114256658037,2.0726057841449594,9.981635293229722,997.1294229106417,4.804397611185328,165.87274241099445,11.41518364394924,0.0717805460058098,469.6015749713919,22.629999760766168,482.474439962302,134.33711205366785,112.4463854016355,46.49120468428941,357.8578578578579,4.63481861279432e-06,27.72772772772771,0.000723916496837576,110.37037037037037,0.0
-0.8503006992134691,-3.499142161611299,-1.1910698703677185,8.96448510555556,1001.6152664105416,3.2589819629222023,174.8315311682617,12.356505695096004,0.3862537892974487,419.90612288230307,-9.59828363008072,423.8844443398973,55.51604994152162,65.23575306604388,46.94607094916286,358.958958958959,4.028413081116189e-06,28.42842842842842,0.0009710446203054726,110.74074074074073,0.0
8.13767821739233,0.1872651309541715,1.8010661546631832,10.435604679497452,997.9197444862666,2.702246035603071,186.19032946588533,10.816271825556713,0.14558505976902597,492.8876019423837,23.380587381142703,498.16995084855466,-51.502612050716245,75.06927978286514,46.474501020925004,360.0600600600601,3.4826674692427463e-06,29.129129129129126,0.0012858625030914125,111.1111111111111,0.0
0.04404828863827385,-0.0762902240175795,3.398871966017419,10.951176871857164,996.5470018203994,2.815209783916022,193.9203875158709,7.248731822427276,0.16625167178256342,595.9876594231291,35.43784834231842,612.9942198120319,-92.2493581064073,128.81477317039727,54.51411595855977,361.1611611611612,2.994774270718636e-06,29.829829829829833,0.001681402637087921,111.48148148148148,0.0
0.6263990137959855,-0.4565077056397882,-0.8035900538832673,6.50620861730889,1000.5434037053672,1.7495339734187831,181.1112937529651,9.052709084697618,0.126407163766261,418.7696751721657,-5.238567216374609,418.7929659391921,-9.535358462705515,4.296854369695881,64.27466906807243,362.26226226226225,2.5614624340711222e-06,30.530530530530513,0.002171641606038195,111.85185185185185,0.0
-1.8140785488447304,-1.7293198131478247,1.3627246531506108,8.922478325307809,996.2824434412181,-2.830459366521742,193.18197067234024,15.886096670537242,-0.06321094410867545,354.38318739709933,6.659326427152642,378.6240984613785,-147.49587993495038,156.04950950826105,39.93263122346178,363.36336336336336,2.179123288139755e-06,31.23123123123122,0.00277115400190589,112.22222222222221,0.0
-0.10357493470151005,-1.7184600137384194,-2.307384562679717,9.490106059192822,1001.8886014526048,-2.998939707823458,166.41825078522407,11.448982120763455,-0.07322017478162479,451.05816789764503,-18.282344436623593,472.39267532538406,124.92108484467535,144.78391956674002,47.57879756750965,364.46446446446447,1.8439278641835545e-06,31.931931931931928,0.003494658052235881,112.59259259259258,0.0
-2.2542162937052406,0.3365619313967194,1.5094665961356184,10.512341211388556,1001.4647869095545,-4.3232693437408365,175.56736535182097,14.738574601622993,-0.26599750160022495,415.79570458607924,8.761925384271565,416.89825786287986,40.99161833505319,32.24854619095017,39.781341937344074,365.5655655655656,1.5519331876454685e-06,32.632632632632635,0.004356455736565894,112.96296296296296,0.0
-0.8063087585018663,4.7560434288449125,0.3988479719735342,12.386622011854252,1002.6821623646467,-3.897580943929136,177.11424882845898,12.79086816439837,-0.4940802792799559,492.985278895351,2.6311338648461366,493.4096071316978,21.77407987885601,19.147648329428282,39.865877202850754,366.6666666666667,1.2991758806985228e-06,33.333333333333314,0.005369776360206692,113.33333333333333,0.0
-8.38310260286207,3.451647733755116,0.9460765643204304,8.456518370806435,1001.7465257546363,1.9784187249790344,178.8544057252748,10.483604143111497,-0.08356327964293087,442.6192567251688,-0.9354066472050144,442.6713318531264,13.158277153125187,14.093780006891045,53.33919110523182,367.7677677677678,1.0817521320881977e-06,34.03403403403402,0.006546039175788903,113.7037037037037,0.0
3.940467366901867,-6.556635612755615,-1.29114414407079,9.004076306364317,997.7966140443452,1.8405296107165245,180.84094388250196,10.602814139562234,0.4840848252302883,460.3128130965905,-6.345495207110735,460.3135285490479,-6.048804920689933,0.2966911490568544,50.697953985201494,368.8688688688689,8.958837298363945e-07,34.73473473473473,0.007894057697644985,114.07407407407406,0.0
-1.0836733231771367,-1.174599152612088,-3.322166831134345,8.9749317787069,1000.8235907511034,-1.703967564201959,186.90910957392194,9.926839920246309,-0.030272834679237803,475.4202587987315,-28.743686054086794,476.726733246147,-65.21120524297194,36.49091436609196,53.18213780640722,369.96996996997,7.379703990200085e-07,35.43543543543544,0.009419215898233222,114.44444444444444,0.0
-4.450942788631902,-2.4596723348747926,1.0065041294990096,8.396944819790917,996.8106700534877,-6.206367380048711,175.5519316182951,6.524390768307001,-0.21439832357901878,559.4089948279117,5.455297182182912,559.9460590633719,27.77723452636603,22.328397273217963,67.16096895714044,371.0710710710711,6.046291321215959e-07,36.136136136136116,0.011122654495083624,114.81481481481481,0.0
-3.511949186039201,5.541165677811862,-4.126806304958909,9.305627009775476,1001.1056905334526,-4.948340846447795,181.39028686953125,10.036094504936449,-0.5982202482448429,479.02953820413694,-38.32788174035042,479.48671349799656,-17.607953571323097,20.724971232283234,51.98960388375312,372.17217217217217,4.927215408333796e-07,36.836836836836824,0.013000513765698617,115.18518518518518,0.0
2.9588748797524627,4.02101027057331,-0.6347009844850696,11.541604439975941,1000.3015048319199,-0.8330964083281084,179.54877109675948,12.421349105084394,-0.27885866064934817,483.28966009054903,-2.362265628057812,483.3424060025135,3.2382629811010926,5.600776984779553,41.61988576214151,373.2732732732733,3.9937049862555275e-07,37.53753753753753,0.015043287067704175,115.55555555555554,0.0
2.2821274460915264,-3.570375193293784,1.8823637328399394,7.892329009271309,1002.147638026833,-0.9551517353911972,170.7411009610885,8.800720010357592,0.14986107965269135,475.94509410875816,17.849188768951116,480.56702978819794,84.07280579341207,66.38471014644377,60.048016866042786,374.3743743743744,3.219674901989373e-07,38.23823823823824,0.017235345247782755,115.92592592592592,0.0
-1.658678720362098,1.547538242425748,0.38379547174607215,10.855628790305806,998.9581946250427,2.3143783783025755,178.86333310918565,10.82390599812362,0.04390960807853326,499.3909222153502,1.6976495434263246,499.4598840409615,12.225015652506247,10.527591981455027,46.15677744974422,375.4754754754755,2.5817214769061613e-07,38.93893893893892,0.01955469463733401,116.29629629629629,0.0
-3.8647074679295295,2.254699007469267,3.8966852895796262,6.596195539963329,1001.0595465202327,0.9997729205282505,178.56340470102882,11.703182091786395,-0.07154960259106247,357.8960470789278,20.77664059597117,357.9269496276654,17.128621085575073,3.64815039653645,54.9709304965309,376.5765765765766,2.0590544683631448e-07,39.639639639639626,0.021973028311900754,116.66666666666666,0.0
-0.7599756377665414,-1.1852874662803636,2.050218305163547,8.877324007115588,1001.4839544158925,-4.855905420795157,178.34919434996954,8.18063912137505,-0.20983911240330144,520.7502949690015,17.909226432787325,520.7931165452557,8.997589686810045,8.911739627011407,58.78396760340771,377.6776776776777,1.6333797289400456e-07,40.34034034034033,0.024456119833770867,117.03703703703702,0.0
2.2482528247239224,1.4048839451447297,-1.307796776651153,9.341021399564028,1002.3931759361911,1.9367963848594836,180.31759456581452,9.097394271312671,0.030471918907463185,508.82879932284084,-9.316638860442701,508.9040027265527,-0.7986770872810589,8.518293744698694,54.24594559420906,378.7787787787788,1.2887455979533994e-07,41.04104104104104,0.026964589607400266,117.4074074074074,0.0
-1.1414752422463113,3.666122737946162,0.05462675970287734,13.34971934582813,996.7849656550325,-0.7718502291832431,180.75673540613386,7.964177019045682,-0.2548037950329558,623.9009457260825,-0.5455491064960282,623.9294432856967,-5.696635000854165,5.151164722852429,46.820662581695366,379.8798798798799,1.011364698769357e-07,41.74174174174172,0.029455046339307258,117.77777777777777,0.0
-3.4186224100964457,1.947759409942097,-0.0947414050888719,9.450395390494624,999.8756994424533,-0.4253161766780823,175.6770482089267,8.355668786621186,-0.13552051383032904,529.0223228228144,-4.299040648267482,530.4509792743887,35.06001884977995,39.38497967280753,56.34067688598148,380.980980980981,7.894212761313834e-08,42.44244244244243,0.03188157168786696,118.14814814814815,0.0
1.875550858291183,-0.9788717898272985,-3.1643535266922544,5.597513053098163,1001.0557579139042,4.526379197691858,192.72714733971264,7.424789432693878,0.3156832498347622,432.6050800536848,-21.9371624943681,442.9036423203514,-121.53655159845779,100.13040844153325,77.06766579710937,382.0820820820821,6.128725939969371e-08,43.143143143143135,0.034197478587163654,118.5185185185185,0.0
1.031323170479447,-3.956368512936609,-1.8807978329687065,6.0022221862775,1003.4208467564332,-4.149601440632305,168.30519370796983,8.199103077243947,-0.011045038702320653,422.5911522309657,-12.811820753499394,439.21549605160203,112.63837364707257,126.54690862525258,70.2718167856056,383.1831831831832,4.732513119274209e-08,43.84384384384384,0.03635723796907296,118.88888888888889,0.0
2.9220300002299613,-0.5847118953910698,-1.1215218139597205,10.068059172693362,1001.967158033406,4.202456148220232,172.79029891530104,12.838911361595677,0.27454458040661506,441.12851238571244,-5.656628155784793,447.47292463478027,74.34675303556395,80.25454858657156,43.53276415453219,384.2842842842843,3.634742338485594e-08,44.54454454454452,0.03831844042770456,119.25925925925924,0.0
-1.6529953302430962,3.3172584401745215,-4.072441005711873,11.227541711579818,1001.2231959437382,3.449983026246583,207.79963624223555,8.169045941819416,0.0075827491382480005,592.5313698659805,-43.9574017986283,617.8295728612937,-198.6874324762879,156.78450646764034,53.05599921903887,385.3853853853854,2.7766142571563246e-08,45.24524524524523,0.040043644134747314,119.62962962962962,0.0
-2.227330317683918,-4.45394569270228,0.09498693650328591,10.750911715254505,1006.3633578766566,3.237253828155219,169.6200864501077,10.25291843812138,0.43691136107994205,513.9545821950994,-1.3715852020139947,522.1470348484825,91.9321184704278,93.66267879722824,48.012916069484966,386.4864864864865,2.109684602103506e-08,45.94594594594594,0.04150196184999902,120.0,0.0
-4.922493660601009,1.9163717309800428,-0.49814368930608144,10.335140211601981,1000.7883830024858,3.3048599344976766,166.4624532529024,8.994262492658088,0.07910271755623788,532.2253888742896,-9.592707983986463,546.3002390028646,112.73285820005958,123.13263396999706,51.97492957661372,387.5875875875876,1.5943348427518136e-08,46.646646646646644,0.04267025949856905,120.37037037037035,0.0
-4.04907313682286,5.549146439882602,-3.3457878026231485,12.324519195011334,1000.4581755578325,0.07558805979005248,187.34476745001217,12.357731874073878,-0.3122015203809383,498.6246197311175,-33.43612073540144,499.71195379816385,-64.46919562154787,31.05211799962334,40.85611432964189,388.6886886886887,1.1983992398696341e-08,47.34734734734735,0.04353387481029871,120.74074074074073,0.0
-6.583638856598276,5.364666074893969,0.8084257305546642,8.920817558525737,998.8887306129374,4.943947138243586,159.22880146226126,12.622324593207233,-0.02397422222276191,406.9621649783517,-0.7482482028128308,451.72785576762146,212.47619028353267,217.87296353530843,46.362003211405344,389.78978978978984,8.959493620882728e-09,48.04804804804803,0.04408681234771361,121.11111111111111,0.0
0.667295822440154,-0.3058337131131072,1.431745489381919,11.78982111205365,997.4119013132502,4.8457722229126565,177.6472609002756,11.728139964277894,0.29612665877126804,500.4307767405569,13.158321992389745,500.527000389873,25.260854385931232,12.102914910359766,42.40264134388326,390.8908908908909,6.662317567850054e-09,48.74874874874874,0.0443314241595771,121.48148148148147,0.0
-1.7231854548152956,1.2621792177819653,0.4540689577297778,6.735970229947165,1001.5807091516239,-4.424994656311849,201.45824925076488,10.612269106205511,-0.3247745495236245,383.21715491145176,1.3275299725311296,437.14096381690626,-226.2887393289311,233.91653044961944,57.148772299415214,391.991991991992,4.927505287975262e-09,49.449449449449446,0.04427763566806606,121.85185185185185,0.0
-0.11901137872518272,3.488946893922575,-0.6481363504179404,8.190104334123868,1001.1626091460034,-6.6408669109081515,164.550640778466,9.537880926318202,-0.5796329087728509,461.4867656828189,-5.340970979152562,482.9854450023246,136.5692860868406,143.52948921047272,56.36501004663422,393.0930930930931,3.6248392578836663e-09,50.150150150150154,0.043941817156120326,122.22222222222223,0.0
0.36121954153753044,0.4752959025548522,1.1828843035037098,6.385917210136368,1001.978030027881,2.7993477427338114,160.18035514261288,7.616250591617501,0.13294317892115326,457.1704725882102,9.793489831793348,489.32167264353575,187.56557402824095,180.65606434478312,71.54909892265711,394.1941941941942,2.652224455577452e-09,50.85085085085083,0.04334542714105801,122.59259259259258,0.0
-1.1498427756482803,-0.18007787373748615,1.3604407209533822,9.450309398660416,998.1268059945738,0.3906921188856133,165.00818798042303,13.887057762244394,0.03272638076136526,402.93417442752343,8.446600279330298,424.38205288492316,154.03725969447552,147.16199101418889,42.77086974532307,395.2952952952953,1.930152631785091e-09,51.55155155155154,0.04251356248112762,122.96296296296296,0.0
0.9733546575276693,-5.408027303224112,0.6148071394393768,9.907477565467316,1006.1795883972005,-1.5993115045913067,188.98359568346984,8.480653964494893,0.21709206430216887,542.2204082201393,6.781379746976773,548.5370386754122,-73.9484624603453,80.9765845360719,54.63330212224257,396.3963963963964,1.3971173165625454e-09,52.25225225225225,0.04147354170171582,123.33333333333331,0.0
-4.263336642089573,2.3504074401333215,-1.6492245008695219,10.22820298445304,996.6514401932681,4.685431077496546,191.24776719985812,11.327292694065683,0.13366448360539585,471.96293675136434,-17.97501017057541,479.16689737682225,-98.22768045489119,80.57535688072531,46.57940684945385,397.49749749749753,1.0058516493988135e-09,52.952952952952955,0.04025362578021081,123.7037037037037,0.0
0.540323957886873,-0.5818063943913221,0.5532015310223614,10.12376670577427,1006.2062456287482,0.011686740523760793,174.87411203021492,12.119131145246794,0.03381306567140603,458.3619701973207,4.960815452632115,460.31565418483353,48.97974865677887,44.06226686808336,45.22456908085546,398.59859859859864,7.202691533825493e-10,53.653653653653635,0.0388819492907127,124.07407407407408,0.0
0.058293214721732,1.09914986194844,2.390961301650958,8.144893338376544,1003.1985269609579,4.242119319337229,186.83212404001068,8.889439006189342,0.17951457806578489,478.19298686798936,20.022514212225452,484.61045871552017,-57.89067485044863,78.17703610926836,58.75476684227819,399.6996996996997,5.129978194167966e-10,54.35435435435434,0.03738569989227008,124.44444444444443,0.0
-1.7068699789019202,-2.4612156459432186,-1.1932581172234604,9.619518311173568,997.6520586984166,-1.5346718015331633,193.90255327511989,12.076025054631923,0.05312109101566077,441.5937977429654,-10.940510146443774,457.3322747158012,-135.27585310919324,125.32747969654945,46.093453752650106,400.8008008008008,3.634092993160767e-10,55.05505505505505,0.03579055085793534,124.81481481481481,0.0
0.6193170750453758,-3.093886377968902,4.1958786782648625,7.005106662788503,1003.8923669754198,5.328483010624655,197.87346414429825,11.52842640667771,0.4809806102481729,372.4182484812801,27.895636075641413,419.98252717429125,-182.97065799243444,216.16418431736253,53.21805137966821,401.9019019019019,2.560568289022053e-10,55.75575575575576,0.03412032382543541,125.18518518518519,0.0
1.291008569098053,-5.384042096250284,-1.0512618679707688,12.7264579502645,1001.7799855694657,-2.782217275175032,177.53664718820153,13.455927670763531,0.1490003874634093,487.3807227244332,-7.628757184430605,488.2165150262292,19.31134862409291,26.953067538708538,38.20163852321455,403.003003003003,1.794471206657817e-10,56.456456456456465,0.03239683983660599,125.55555555555554,0.0
3.254475880751234,1.4944844608865846,0.06481402668027243,9.392747854203998,1006.2836389629165,-1.6790774083503228,156.98528282330014,9.061307067146577,-0.1812819617510968,514.7675719600543,3.8331090345350605,552.0974406103735,191.24922473110897,191.09767009631923,54.458336505920684,404.1041041041041,1.250824638499837e-10,57.157157157157144,0.030639907047460443,125.92592592592592,0.0
0.8096371091596146,3.1075417453797822,-1.3449711920126723,9.022227761912617,998.9402012815232,1.0825672862369502,171.79121077590312,7.428271965440571,-0.1162396334876803,547.394667656087,-12.0233531399576,553.4082810352622,65.35446351409172,77.61114646764257,60.59874277453472,405.20520520520523,8.671937897156803e-11,57.85785785785782,0.028867392803145316,126.29629629629628,0.0
5.266692629305348,3.2077197957503807,0.44654167184052174,13.177880656888165,1004.9146867787442,2.700509152971573,175.73195805064742,8.989020489110978,-0.029071259915042447,599.8538790616874,9.900774482651272,600.4417419336082,32.886112490972046,22.99285424024035,45.12146225539689,406.30630630630634,5.979924310414779e-11,58.55855855855856,0.027095334497484365,126.66666666666666,0.0
-5.8213554569197,-4.046377656374327,-3.4844433852705503,7.515506932901541,1001.3119199037691,1.4650469690047327,177.4106120342161,10.417707085068663,0.3135416391077753,414.76199067120194,-31.430715284022455,417.8320459189224,27.852421883066484,59.36257736651886,56.06571941405653,407.40740740740745,4.101427217508181e-11,59.25925925925924,0.025338055407297493,127.03703703703704,0.0
-1.975849829905226,0.08250714521205117,-1.0920835976334424,7.748825771936062,1000.1376054645409,1.7649921180190973,178.1214059899128,10.116425454170113,0.0961958917417985,432.4092573456149,-10.2564301996273,433.2309840186848,20.359192034709636,30.626647866210575,56.06836934583233,408.50850850850856,2.797912467833576e-11,59.959959959959974,0.023608265746749346,127.40740740740739,0.0
1.6369815560141536,-2.2950034473406187,-2.1842424006971344,7.80755935026287,992.0008286762535,-0.9379551416557304,191.18894597930668,9.2131242074509,0.07850962257396044,456.80057664051935,-15.723276583528262,464.7217445009844,-105.23631350737367,89.86283258168181,58.340195768612695,409.6096096096096,1.8984231834816483e-11,60.66066066066065,0.021917142770203638,127.77777777777777,0.0
0.5906083669677941,-2.388730571853394,0.2706766957845818,9.864257236601036,1000.763126963696,-3.639826123169146,192.7442842668758,6.181605082045515,-0.07167009304691874,616.2590210121366,3.499170442703638,624.4447250809089,-88.75252469989128,92.61415122854491,62.41476354522933,410.7107107107107,1.2811846411859717e-11,61.36136136136133,0.02027439449954133,128.14814814814815,0.0
-1.933789087196686,-4.448252961991082,1.9888947510178148,10.863263259275195,1001.2216615975176,-0.646594774271764,178.28326346075215,10.940965992258214,0.21713277479438442,497.8168481026041,15.42090700457942,497.81906194247307,14.44122418394078,0.9796853219995935,46.03146128575508,411.8118118118118,8.599836749426012e-12,62.06206206206207,0.018688317944477156,128.5185185185185,0.0
-2.919519869301248,-4.274402031934039,1.292012374229103,11.479350936235667,1005.5513015837515,4.974325136051143,190.9848487605182,13.9446889581644,0.5254472072275128,451.29826897292327,7.324768632717654,463.7563554082766,-100.19126657144953,108.2353996789149,39.5783089085,412.91291291291293,5.7415411018732285e-12,62.76276276276275,0.01716586390577867,128.88888888888889,0.0
-3.085982187046065,3.3319079152326463,-4.743318721717785,15.143990634989937,998.5269934547956,-0.47699072559828215,183.5766136663109,10.928502476246008,-0.21788132748656608,578.0182972309382,-51.303794277160435,578.5576102016316,-26.72713233929192,24.582578597222735,38.503808330967594,414.01401401401404,3.812646462356165e-12,63.46346346346343,0.015712717085025328,129.25925925925924,0.0
-3.0022628967419362,8.324322996663192,4.084139305855761,5.5011350915984725,999.7661572652528,-1.4282726714629277,180.6450597286257,11.218271038107027,-0.5572223283847393,326.0864056451675,20.495541149888496,327.00129570287174,-9.002859478853416,29.512584832092347,59.97425972794708,415.11511511511515,2.5181661410434973e-12,64.16416416416416,0.014333393735924814,129.62962962962962,0.0
1.5600081773167949,0.584503144752419,0.5905598812417368,11.217471178248834,1000.6167231501669,-2.397898446549487,189.06544157109963,11.144890612310203,-0.1710398557349322,502.1168004027481,6.719537048183308,509.4845912452853,-80.76071935330496,87.78997438187065,44.62533263437525,416.21621621621625,1.654253301086512e-12,64.86486486486484,0.013031351591156242,130.0,0.0
-2.7143656326987724,2.214574286850265,-1.5529982809860006,8.885738854855537,996.4246803840832,1.9691857920759293,180.72252048237917,10.7940933397648,-0.014071840015674297,448.316618771844,-14.942525103505044,448.36983458476493,-4.9423502066106675,10.000316489552784,50.77762509619996,417.31731731731736,1.0808848382568045e-12,65.56556556556558,0.01180910054220946,130.37037037037035,0.0
-1.8203266382596,0.38582891117431123,0.31425583798188167,8.827169702222452,1001.9907473405997,-2.5434697584941532,200.5781117709776,11.86333193373619,-0.16719876741768758,423.57622681066795,0.5129113779420513,466.74712326856695,-203.4949917744348,208.52565993087808,48.19245199610353,418.4184184184184,7.024519538286069e-13,66.26626626626626,0.010668299397306936,130.74074074074073,0.0
8.09569814350989,-0.303768074937275,0.35237964500538477,8.760455743492244,1002.831362476611,-1.9972241435994027,165.6158883320544,10.79074736237133,-0.09754128183794819,453.9522597236173,10.837833064290955,470.8504878733397,134.43501482626024,124.7469977759038,50.89518250879353,419.5195195195195,4.5406038090805205e-13,66.96696696696694,0.009609825005709893,131.11111111111111,0.0
3.6343213651405977,-2.2236391003326568,-1.3336974339031273,8.182460658384054,1000.8005787765787,2.5941555447372573,174.84829100907982,9.374645660693448,0.27682159300556414,467.7164656246848,-7.170261166538048,471.1059740923466,50.35003145352646,57.62007315814688,56.73206638871273,420.6206206206206,2.9192438751579195e-13,67.66766766766767,0.008633805041670706,131.48148148148147,0.0
-0.11064332186155562,5.59976329068214,0.395833334684151,13.369049669206904,999.8937077375365,1.4380170276285011,178.7348110304605,8.408022179982492,-0.23844808213715396,613.8336533914351,4.130916645609276,613.8586424544803,9.963718377557848,5.832855261147334,45.923903611163865,421.72172172172174,1.8667533107148994e-13,68.36836836836835,0.007739613669215391,131.85185185185185,0.0
-1.9826439205037543,5.731465585158081,-1.2149445752406145,11.684594654027805,998.3669060740856,-0.6212818877442788,184.39452690457992,9.50205268943865,-0.3638535405418679,550.1228699461122,-13.691676585697163,550.6073735517606,-35.03147573515254,21.345298580319337,47.26134526857182,422.82282282282284,1.1873076514080187e-13,69.06906906906909,0.006925838299282105,132.22222222222223,0.0
2.238108134431783,-1.7786761199973768,-0.8087239853800455,10.04639195711475,999.3490153205921,-2.3608880268296444,192.6796048710309,10.628258992901332,-0.03345493566695268,487.06093880589344,-4.605570332367666,498.90465432180764,-114.95372419673136,110.9819294231957,48.26321055847947,423.92392392392395,7.511028095484627e-14,69.76976976976977,0.006190233579428058,132.59259259259258,0.0
1.9998488653328679,3.0754872093519614,-1.372558271510169,12.702031504974,999.440991013084,-4.897161050624785,179.75601432763844,9.367834077754054,-0.4579612266446702,575.9190446149934,-11.75139543019157,576.0540636744872,-3.094219029071665,8.658229229267032,45.19622813686396,425.02502502502506,4.726017113160464e-14,70.47047047047045,0.005529683757021308,132.96296296296296,0.0
1.9663357523895844,-4.965486553153742,-2.8653425794793055,6.974942069402249,998.4468354777046,-0.9008554086123554,165.77770350493793,10.628677366262862,0.23370745171556848,392.6584043809196,-17.588347214125577,420.62087393194804,145.5508712562521,165.51828994560634,56.083782232587694,426.12612612612617,2.957678583795122e-14,71.17117117117118,0.004940195450161878,133.33333333333331,0.0
-2.299409646988909,-0.7827226516798823,0.2916729404307678,7.338589737338148,999.1898884916964,-0.7636819780648864,188.42513896455006,10.878300267400835,0.0010893279030754555,400.54360955713184,-0.24865784759032916,408.47545137068846,-88.25765018102352,88.36569948855488,54.89450336742324,427.2272272272273,1.841053659573096e-14,71.87187187187186,0.004416939390044423,133.7037037037037,0.0
-0.23537917001280334,1.9627375083743581,1.1705988730326762,5.6440645356106245,999.8046844505841,1.5161272020007739,187.54958766141965,11.666358862540363,-0.025587858798814977,324.7716954819691,6.405700911721063,333.69501310281703,-86.76543031357242,93.59746412784587,57.59588967586967,428.3283283283283,1.1398342428054174e-14,72.57257257257254,0.00395435253376923,134.07407407407408,0.0
0.561939905440789,-4.2227296341808245,1.0297671921527445,8.601170919753425,1002.765465806965,-2.0547380612165145,160.58141340620594,12.565589937677961,0.12394346076602228,406.5104661350291,7.858768654232824,443.35445877008794,195.14897495883272,190.879808180205,47.20451483953735,429.42942942942943,7.019024141594044e-15,73.27327327327328,0.00354630247713408,134.44444444444443,0.0
1.2022911706801835,1.9308416619282944,1.6398505052704686,10.323397053409506,996.1951448143075,-3.295233765739654,179.961958663292,10.156014836957715,-0.300936143259662,502.5314058911646,15.554645886272237,502.792552343566,-2.9676407550441173,18.524127506921566,48.582313943396706,430.53053053053054,4.29904068769065e-15,73.97397397397395,0.003186306089075015,134.8148148148148,0.0
1.7702128278679776,3.417728743961953,0.6486804200297364,10.205717155864669,998.4593290863365,-1.112872921468163,164.09858169319702,7.384446869704679,-0.2604448688619527,582.5998924600322,8.34642040682121,594.2500447515475,114.03998843939934,106.33370289740088,56.915834309779484,431.63163163163165,2.6189436719124537e-15,74.67467467467469,0.0028677855030727396,135.1851851851852,0.0
2.637093399649482,1.4520549065384318,-1.065450996433807,10.298683822119761,997.5650586414463,-4.098680772329401,173.35348902497938,9.30979180636162,-0.31965171258605096,524.847685136938,-7.074859934895601,528.5893737165784,50.549490477531485,57.7457010857189,50.71530530463692,432.73273273273276,1.5868670518408243e-15,75.37537537537537,0.0025843384553683323,135.55555555555554,0.0
-0.22188346185549998,-5.252419654470037,1.6793277288623776,7.177886337867836,998.5576192969409,0.5737213477462668,170.971910730372,10.088125134813199,0.33421741557250084,415.22528916023816,11.958277330938273,421.65512993996595,92.2360432500498,80.53485303529345,57.90363135673796,433.83383383383386,9.563452630872982e-16,76.07607607607605,0.0023299973121766954,135.92592592592592,0.0
1.3585720967642998,0.6567661334079455,-2.71503507968387,11.606309485228044,1001.8816483869538,-1.7627264681072963,188.09264698241986,6.32846248764582,-0.13855397011263904,650.5888734713677,-29.429098300350237,651.0133552366317,-51.65273969347487,22.22769492185918,56.000565523859336,434.934934934935,5.732560700793269e-16,76.77677677677679,0.002099452188801591,136.29629629629628,0.0
0.8588076898374348,-4.037433498968359,-1.8013427650249603,10.479255036477996,998.6939862133377,-2.930477359783668,181.16830174172185,12.777329040204965,0.06356148813793236,450.4067660757102,-13.279351920283318,450.4042988086027,-14.112044233368518,0.8326959683330771,42.9200570545233,436.0360360360361,3.417766557201198e-16,77.47747747747746,0.001888217941350215,136.66666666666666,0.0
-3.418600947111963,3.3303617408372266,-1.9284001428464894,11.466108562931996,999.9005806138696,-2.682966916148783,167.14408999243972,10.284755825020932,-0.3433944390509396,523.479867286462,-21.15908600035325,538.8744541617675,102.53280120608252,124.64620437763422,45.97872405213071,437.13713713713713,2.0267300769777297e-16,78.17817817817814,0.0016927316530174783,137.03703703703704,0.0
-0.12508437938542336,2.1550944306906215,2.1601121182786205,6.214475644819896,1001.8123892802338,-5.647405711486513,188.80065962957343,10.76270566916057,-0.4461768353178286,364.45283609446284,13.62640877828356,377.39842781687355,-102.31915509108349,116.66602815742388,58.70763601441123,438.23823823823824,1.1953888812303388e-16,78.87887887887888,0.0015103754161827456,137.4074074074074,0.0
0.08955056820960285,0.094097175180249,1.8855770282801512,10.62298171759558,998.8627511208699,0.9521850120387888,165.66194176071585,12.73105292505253,0.04922518884138878,455.2728621495713,15.074828513286555,470.05643295045274,136.11736574927508,121.94199353032712,42.87213563512366,439.33933933933935,7.012652104153402e-17,79.57957957957956,0.00133942753091589,137.77777777777777,0.0
2.96711391853566,-1.6318767156894645,0.9746104740899897,7.624469520164946,1000.5813357841345,8.516120193686923,183.30113790470944,8.739714339715306,0.5828077900033901,467.5598848898136,10.870674377672247,468.8384946064699,-22.15457475121313,33.049991268266204,60.94325536798753,440.44044044044045,4.0918071716009815e-17,80.2802802802803,0.001178952606047851,138.14814814814815,0.0
0.3039605855984996,-1.4618428183198438,2.1438597304235945,9.205353494897276,1001.1061648032174,-3.175099421182858,171.85989330708443,11.148083861768061,-0.09808359360494023,453.6897585921127,17.276404897562973,457.187505994488,74.62447966702167,57.45464225503671,49.28690329736185,441.54154154154156,2.3746948310529135e-17,80.98098098098097,0.0010286466049383512,138.5185185185185,0.0
-1.373997713436651,-0.9776880991916983,-1.7585655648239762,11.068729797272766,999.6981155440855,-5.616984099276954,176.3432291746948,9.780271753796129,-0.2655255043799798,529.4535775001689,-17.67167870621904,531.3960302897391,24.31196305635476,42.02855337134315,47.98000447894092,442.64264264264267,1.3707562584547696e-17,81.68168168168165,0.0008886560902355221,138.88888888888889,0.0
0.7024486636062346,-1.5139360711228178,0.6971902397219608,10.182187212511826,999.7451212133836,-2.6343545587214554,185.04270748038385,9.631826265968161,-0.06425673845370738,513.7280892869,6.9453888378610635,516.2917757661892,-45.29418309163623,52.30244127898058,50.38835107425035,443.7437437437438,7.869958652342197e-18,82.38238238238239,0.0007593916100182438,139.25925925925924,0.0
3.9710495425207433,-2.828996686432239,-0.25034885676632845,8.296920040441362,1002.8947182187393,-1.737798933716257,185.2144939905953,8.455615224391241,0.06258836679612985,498.66159073366254,1.8095290842980432,500.8239041904124,-47.55788505154243,49.41474656360005,59.62396420284999,444.8448448448449,4.494117744359563e-18,83.08308308308307,0.0006413534911828609,139.62962962962962,0.0
-0.5909400256504005,-1.3905517020626232,1.6937642077698278,10.012546312368837,999.6307537530116,-2.0098103636179827,193.3696907355596,13.331206427373054,-0.035473039048554256,425.75064425334085,12.01614114280532,447.12110997587683,-133.3273491959121,146.9061843117536,42.59934768954364,445.945945945946,2.5525615631657202e-18,83.78378378378375,0.0005349847099893918,140.0,0.0
4.575745838449515,0.6215607787619409,-0.23044846510439518,6.936929369512714,1005.4987307843194,-1.0158588227853678,179.17746300328548,9.248999919848858,-0.09373063680283167,433.5538718095873,2.850350275038756,433.5970021828896,7.194914347434513,4.344778154089481,61.84027153346978,447.04704704704704,1.4420083881701752e-18,84.48448448448448,0.000440560640943795,140.37037037037035,0.0
3.262978935928394,-4.697754380486221,-0.7698857768201623,12.300534791796592,1005.7950541995785,2.574573929333315,183.0645086296334,11.398928493791404,0.4156140451244287,523.7446397361192,-3.731175774747147,524.1099903016012,-23.213315860112512,19.485565512488932,42.317562666342226,448.14814814814815,8.102501699566037e-19,85.18518518518516,0.0003581200886188549,140.74074074074073,0.0
0.8444870899003835,2.8132595907978164,1.08181703712198,9.589431961007497,1001.5244288425632,1.1660365943257687,175.62262677595675,6.249985225056127,-0.09431471185956752,607.1114951340447,12.292938175859666,607.4676876665621,31.33051610106837,19.04090980963396,63.233682074628064,449.24924924924926,4.528248559435251e-19,85.8858858858859,0.0002874368177649133,141.11111111111111,0.0
0.2602048210752084,3.369344787416986,1.7523383343824657,12.237099888510652,1001.2452963987839,-6.09583593378378,181.81989882622798,12.359977059379574,-0.5417650569194734,497.6792776415496,15.478051473569563,498.84993137463954,-22.058902495226704,37.555203945902456,40.667462664060125,450.35035035035037,2.51710404267428e-19,86.58658658658658,0.0002280264421863619,141.48148148148147,0.0
-1.6358097096155324,4.4567479255143505,-1.3366903896936033,8.946936625807915,999.1180932728852,2.672624171589411,184.39486048008513,12.104422311914117,-0.10214564502439316,423.908250422862,-11.565404536484294,424.9308102071907,-41.456869321565065,29.908950090403543,47.57604867081667,451.4514514514515,1.391655881591455e-19,87.28728728728726,0.0001791804563251262,141.85185185185185,0.0
7.269754179324161,-1.1473962739259882,-0.1221513427047522,8.952848023186835,999.8453735290547,-4.443600460842373,179.01690152545623,10.194868220594605,-0.19027053495534574,471.4094210437671,6.2802333125381065,471.392645235548,4.624642699417092,1.6556756040951444,51.842801359285005,452.5525525525526,7.652834728531417e-20,87.98798798798799,0.00014001761446363436,142.2222222222222,0.0
-1.408802670974346,4.596005263624807,-2.1168812672833055,8.471626426724306,999.8342825766455,5.388854804624443,161.96249515907505,9.546115067724152,0.04537052356465407,464.9695443571783,-18.647717342477193,499.7898629166347,168.22508948472574,190.0891909500883,55.089403019584125,453.6536536536537,4.1857433121675886e-20,88.68868868868867,0.000109542770659627,142.59259259259258,0.0
4.995045709068464,-1.6534285832618127,-4.996122034985879,11.75234786338615,1003.9430178166845,-0.19607389365907316,183.31470896330896,10.800000011227134,0.08358815079451355,524.9136777145354,-40.456481618444535,525.1359835867819,-27.927243536626907,12.531210109630447,44.40827939475686,454.7547547547548,2.2771027739918038e-20,89.38938938938935,8.670447794895137e-05,142.96296296296296,0.0
-1.3287473847994864,-0.8910811735788667,0.400919262827458,8.581137685343048,1003.0087467936241,-1.1589969628047676,183.64561477355457,14.57758132176058,-0.015284148717398693,370.60870646418107,1.273875790413285,372.4269499262067,-41.33587719610739,42.6485293868324,43.34466748722722,455.85585585585585,1.2321184345934308e-20,90.09009009009009,7.044475363302081e-05,143.33333333333331,0.0
-4.251525816245656,-2.905032527837178,1.2178107125092639,11.289190864830353,994.6118849451822,-2.923418141847576,173.19826523652048,6.473526602193029,-0.0010546167525262717,631.5744997317336,9.264868868385825,632.4963773019194,40.26736174341221,31.016196135575257,56.33438948355114,456.95695695695696,6.631046313064387e-21,90.79079079079077,5.973701875730279e-05,143.7037037037037,0.0
-3.175371914364412,-2.427989087660462,0.524133618173451,9.23509520466142,1004.9422882379815,-0.8664422017094955,167.15612963927487,11.564054775148255,0.08874953594970747,444.04867684525345,0.9158840144346057,458.92356096115054,123.62570244090738,123.60809729026364,48.42860328902682,458.05805805805807,3.5495348915533e-21,91.4914914914915,5.3610878537999656e-05,144.07407407407408,0.0
-0.10968324452867413,0.7406520163825516,-3.8991234355087343,6.048073400216761,999.2303522791794,-0.9481716297452366,194.75879150503965,8.176765395692195,-0.09682627705393543,426.2574143354012,-29.169922631167154,440.5233156212578,-148.1351331148952,119.81751643618526,70.65990484368842,459.1591591591592,1.889820782901872e-21,92.19219219219218,5.116474504558013e-05,144.44444444444443,0.0
4.903113070506018,-3.157072679967111,-0.7016988601529491,8.859371864427068,1006.021408599116,5.141733554401061,184.91445510894403,9.960163207400537,0.47494455306197325,476.3467921133077,-0.8709253535595751,477.90899158907814,-40.26769088000718,39.42772629949624,53.218111159052306,460.2602602602603,1.0007591615258991e-21,92.89289289289286,5.156903021483943e-05,144.8148148148148,0.0
3.1127007311058588,-0.6766921416195784,-4.4366955201021625,7.641783571274304,1007.0163991650562,-0.5029451158048618,177.7091896907829,9.504239761842674,0.009916261089850617,448.6521525252149,-31.456744496025017,451.66873079989625,21.71290583776683,53.25515431491089,58.478306583974685,461.3613613613614,5.2710642641244e-22,93.5935935935936,5.4063594911188116e-05,145.1851851851852,0.0
-0.15641798402294377,2.133966604724622,2.7394022153083695,10.067805447364675,1000.9348467165636,-4.796044852494186,168.62967116852514,9.143363484404489,-0.3966212474583699,526.7641812530729,25.055706847584105,531.2522762942917,89.65548156312822,64.75549312913975,52.397062368855835,462.4624624624625,2.761384166586733e-22,94.29429429429428,5.7953295643240045e-05,145.55555555555554,0.0
-3.550358767365539,1.2092857973884834,-2.172109164236172,7.61918452865102,1004.6704767412474,-3.6928431869760456,171.78185171578653,9.979069741894541,-0.2785789365306641,431.16400028669864,-20.03847830249348,440.7538677687702,77.75111804059189,98.25869280255702,57.09625891397107,463.5635635635636,1.4388487116251681e-22,94.99499499499501,6.260491078415195e-05,145.92592592592592,0.0
0.5263680995178429,1.5572676308946507,2.5108072189197927,11.851950201429233,1000.6855045225569,-3.469975269579639,193.02590396786232,7.731657709444419,-0.2879915450891417,603.3026143836718,26.9580616436882,617.2126561785162,-92.18428965054163,119.9516116384102,50.90769633859547,464.6646646646647,7.456984096430718e-23,95.69569569569569,6.744763533192523e-05,146.29629629629628,0.0
0.9144315426508783,7.764340781448517,1.8917392873682912,9.817848279293946,998.13783958899,-2.6476562814067357,181.37661940868045,12.058360872255934,-0.598202776470373,447.99905732283923,15.681226306969736,448.8840123958921,-15.846865959561596,31.54050962568986,45.562776427050515,465.76576576576576,3.84389117839492e-23,96.39639639639637,7.197795352241027e-05,146.66666666666666,0.0
-2.0167109051940706,-1.6791598084196822,-1.8011807050721234,9.644808010482523,998.0777296429958,-1.7048556802576038,174.49412932999294,6.411712977602799,-0.0014721259785233087,597.7278838866499,-20.87681536454129,601.0204604155751,36.56847194782619,57.53956981590389,62.213894430137266,466.86686686686687,1.9707826677667206e-23,97.0970970970971,7.576830276990616e-05,147.03703703703704,0.0
-1.970543365858596,-1.7565728846551623,-2.26556990253549,11.311784275575166,998.266221838041,2.6352332126835925,185.09689231224655,11.079529025656685,0.25157077357393215,503.8939892859798,-21.983695362976007,504.3612821422677,-41.41760598221537,19.43952788958935,44.755119833392655,467.967967967968,1.0050002432417865e-23,97.79779779779778,7.84777839024333e-05,147.4074074074074,0.0
-2.0155950735603,3.760000413892312,0.7007404327726765,11.927813868151725,996.5061170719472,0.6974132277876064,171.85601812553676,9.346928294930859,-0.17573255321735815,558.4652692735142,4.839555346727945,561.6963167174425,62.920582074671685,58.170828886625216,46.99291849210665,469.0690690690691,5.097454785347686e-24,98.49849849849846,7.986244829064922e-05,147.77777777777777,0.0
4.492028849592602,-1.8048582543478684,-1.688648074366142,9.959802496460696,1003.8515250183335,-1.6228693987803406,195.0084303028038,7.658150212385093,0.010433876164830089,572.1245303156447,-12.242347930513292,582.1009274203382,-114.69711432239544,102.93933968899198,57.01710663626233,470.1701701701702,2.571582018442248e-24,99.1991991991992,7.978251164873057e-05,148.14814814814815,0.0
-2.632139434144151,1.4907468826165726,0.20496928431641506,8.457599400901419,997.729741129976,-0.7289828723261963,193.52800534896724,10.40476674119739,-0.12713493022698685,445.11881218264875,-1.0303533271924024,462.1735650158462,-129.581537656708,129.67756778534425,52.94100553852521,471.2712712712713,1.2903489153936809e-24,99.89989989989988,7.820421271736449e-05,148.5185185185185,0.0
-1.7462825963598891,2.0015061476980156,-0.9656551816138367,6.452060767775741,1003.7306186715366,0.6138222250320113,175.33425928797223,6.886097826587044,-0.07907529400785052,484.14671939398346,-9.936231846358154,486.7961233783649,42.80240559704126,52.80514388635625,75.31888450119062,472.3723723723724,6.439819941361057e-25,100.60060060060061,7.519485691937523e-05,148.88888888888889,0.0
0.6416989355719473,-4.793203753387438,-3.5623168289312668,8.62790048592964,998.3201529034003,1.5301523243290254,173.7132975296914,10.079427643439269,0.36313981015831015,458.2101754374195,-27.84395008124119,465.9579259711412,60.178432983274874,88.36270456866511,53.13625235233364,473.4734734734735,3.1966866748573503e-25,101.3013013013013,7.091068440106926e-05,149.25925925925924,0.0
4.893641127160424,5.679063846025141,-4.460936038248918,8.765575506704076,996.5142461595933,2.154647958416998,153.8186680130772,7.154246184376891,-0.20363968264808818,542.4788583953568,-37.04645975965401,601.5702368307684,196.33138219636322,240.74261799989793,61.51549647340065,474.57457457457457,1.578287800348342e-25,102.00200200200197,6.557835920156151e-05,149.62962962962962,0.0
-1.93780798632261,-1.2260199817979947,0.45336849698919435,10.214114905984594,1001.2921297609269,-0.9733758518930766,165.18419228448633,10.922544168635662,0.014428837808415718,483.0031916746417,1.8995001485515925,499.9421032389896,131.63700238048736,130.83862659920555,47.47902153813954,475.6756756756757,7.750542661672501e-26,102.70270270270271,5.947187348161116e-05,150.0,0.0
0.903985738904672,1.0576452352675965,-1.1231154926612508,9.309706237723946,997.3481588634359,-2.8039312722344722,166.60530225042243,8.15128533273925,-0.22204046599676985,531.5480036196475,-9.499064310518664,545.2849130656718,104.84851699815269,115.16975311370376,57.00996016581339,476.7767767767768,3.7856268683482895e-26,103.40340340340339,5.288732386240739e-05,150.37037037037035,0.0
2.0824998417051255,6.356824905309908,-1.1061796338282646,11.375865944102856,1001.6912409149975,3.8863775878036697,181.35190340987387,9.098011965941382,-0.14160131940099063,557.5158366765196,-8.642293503394036,557.516333043131,-6.595948304181203,2.046345259412796,48.834688433127326,477.8778778778779,1.8390912675984968e-26,104.10410410410407,4.6118247930674995e-05,150.74074074074073,0.0
-0.5595562645331644,-2.5244375425779264,1.3917276781875707,8.774033457458621,997.9846559489187,1.4495460323590843,176.73766295558642,10.587898775886325,0.2280232380424755,452.0662356919326,10.43699124617561,452.511285022259,32.541601328211144,22.109089890478327,51.60219129027814,478.978978978979,8.886454915657985e-27,104.8048048048048,3.943399946287328e-05,151.11111111111111,0.0
-4.361790380991034,-2.311403736454312,2.3468845532648897,9.885917666294116,993.4002410829069,-1.848723589395597,166.5466451258476,8.454915776315529,0.026569078552631548,535.982405756161,17.783560488783245,543.5753698950466,105.75743410995457,88.3009373921264,54.70385493316309,480.0800800800801,4.270842779040049e-27,105.50550550550548,3.30630659127348e-05,151.48148148148147,0.0
-0.10475668626781245,5.674890241681796,-0.5450894427236184,12.367974886393778,999.9017830304336,-2.8766715473472892,177.18835957535444,9.884072000663394,-0.48995325161428127,555.6318570961254,-5.391975102057377,556.2902298648735,18.909895276961947,24.310786877871433,44.93555083448412,481.1811811811812,2.0415424242256763e-27,106.20620620620622,2.7182426240900155e-05,151.85185185185185,0.0
-1.6368306475928196,0.7076796400825305,-0.681197413819723,10.683650427909933,997.0385068123976,-2.1117043733387075,185.05337147647347,6.972338997510293,-0.16175264330888695,603.104638498962,-8.827024048603501,603.8797860154889,-36.87769930942097,28.06138336326659,56.60838646217014,482.2822822822823,9.706508001636306e-28,106.9069069069069,2.1913172712921793e-05,152.2222222222222,0.0
-0.0519337573661309,3.7580295001192483,1.0002860662277675,9.87992491662287,1000.9239945372501,-0.5923863700077499,185.27839349915587,11.261751207192312,-0.2490158774160136,467.1966479169396,8.1062541619347,470.5027554125952,-49.59633841060451,57.79722775674701,47.299934100012315,483.38338338338343,4.5901555947235695e-28,107.60760760760758,1.7321829572642675e-05,152.59259259259258,0.0
7.990861959095243,-1.6787544610869303,-2.7138711393991506,8.796111116129646,992.9220913725653,-6.706242716593542,161.00329719141118,13.529827611101542,-0.2924583445886242,391.2297160717162,-10.175212018382284,434.91833908788715,185.39393969911345,200.38959275508788,43.618043986916234,484.4844844844845,2.1589947206013016e-28,108.30830830830831,1.3426209892002677e-05,152.96296296296296,0.0
-1.5477434150806395,3.301926615177348,0.446306109495394,8.733537206570047,998.0809238053281,1.4473320664358802,178.7173651951617,15.584417735819923,-0.10629979102913012,357.4487183005582,1.2487200621025119,357.6166347391762,15.787289550952186,14.539539150621964,41.106752604461484,485.5855855855856,1.0100329366282948e-28,109.00900900900899,1.020432094363891e-05,153.33333333333331,0.0
2.156330224304223,5.83980132104435,1.103771943644308,8.298773494096105,991.3116268146456,-1.5802855721563107,166.1665922302839,10.18233629333288,-0.42979266239609615,446.75138464167327,10.722271156915152,461.53139019456,128.8738065617537,119.07238925403394,53.58352850281736,486.6866866866867,4.6997988924659225e-29,109.70970970970967,7.604763235135139e-06,153.7037037037037,0.0
1.846543055598957,-1.1361813521711077,1.3604604168352583,8.917986268434202,998.3358581596235,4.390309540796377,189.01728697140274,11.576408281594373,0.31775690168158277,434.26468493500397,12.116031571969188,443.79629626461053,-83.61164661776556,96.20103942336644,48.50198874425398,487.7877877877878,2.1751178665735027e-29,110.4104104104104,5.557227043331872e-06,154.07407407407408,0.0
1.8678145759688263,3.506028564626022,-3.87350540500493,11.511331677488629,998.7824541261429,1.2111175105368064,187.841464163535,6.438748654185021,-0.13189543043796448,642.7916488092167,-41.52824624521007,642.8271084985531,-47.81115930663981,6.283013124851185,55.8051245255706,488.8888888888889,1.0012582316592699e-29,111.11111111111109,3.982001382973168e-06,154.44444444444443,0.0
2.594592472166649,1.6041413361541672,-1.5227105396178813,9.556223457415463,1000.4466942984378,-6.7374427825978955,171.0197277367554,13.005468652611176,-0.4789551788165909,424.1881284644576,-8.612447712693472,433.5151429696689,82.85560535638925,91.94236200919005,44.13275469524531,489.98998998999,4.5842594204453425e-30,111.81181181181182,2.797792340238656e-06,154.8148148148148,0.0
3.373121541554822,3.697637323799746,-1.7565265056469332,7.300453861237537,1002.4292845195347,0.6811435572827558,172.339547975996,11.552457009448212,-0.1729951157416849,388.94105064406693,-8.45100494470715,397.4559389090912,82.05157688709787,90.90225871994826,52.839069702361314,491.09109109109113,2.0876229152712408e-30,112.5125125125125,1.927526424525513e-06,155.18518518518516,0.0
4.37077050015884,2.0514007854550678,0.19977390881842597,13.536338586119566,1001.6072865646071,12.415853787574333,175.38732949501693,9.032133110097535,0.5954635876309227,602.5891559865372,6.456594456271193,603.7359932915988,44.51637517753171,38.077055352990655,44.19378386690833,492.19219219219224,9.455722258581492e-31,113.21321321321318,1.3021349365341228e-06,155.55555555555554,0.0
-0.5284737719962135,0.46394941304904547,0.9614891595359679,10.639930382290325,993.4094562101558,5.453969686106801,157.4720660526866,12.474361600578018,0.28764844428424136,456.3278791634329,7.138821660985427,498.5886576027008,210.6981481686329,207.8999105399998,42.943954617321346,493.29329329329335,4.259877808636479e-31,113.91391391391392,8.625463175383036e-07,155.92592592592592,0.0
3.8153163515822164,-2.583377422157602,2.9934208148919628,7.186113198973661,999.0910111309295,0.9086137755142922,183.35968173440577,9.491047846709318,0.20102524134396865,431.35366796978656,26.172423812177872,434.62069040206154,-32.228507015903816,58.492240144820656,59.57636579502628,494.3943943943944,1.908795309698416e-31,114.6146146146146,5.602471303820038e-07,156.29629629629628,0.0
1.1658473685491322,-1.2438465390999756,-0.9899309607361462,9.116302145518352,999.8560776434198,-1.3415530797363775,177.2715545365987,9.083949633970887,-0.005605514324372507,501.15932097341823,-7.473676877224618,502.1275235482435,22.37839085860835,29.867764635651227,54.85427121713697,495.4954954954955,8.50709649867829e-32,115.31531531531533,3.568187241952995e-07,156.66666666666666,0.0
0.09089911141226902,4.042819764723715,-0.9951449966184277,10.221772765656835,998.1980300610022,1.0419981133328566,189.7017508256786,10.950669850854982,-0.17225996320678405,482.51482752469656,-8.288950912777839,488.68789170029385,-86.06618921794606,78.02182720043777,47.20283988449785,496.5965965965966,3.771057390640915e-32,116.01601601601601,2.2283654212607946e-07,157.03703703703704,0.0
0.6043083136783379,0.14684525884952254,2.299344037757494,13.409184186594754,995.2022755124201,2.373539733641859,169.01590782037448,7.873291000339362,0.1282729170252503,629.991987192584,25.87591151442576,632.1309151843568,72.84285534007513,47.015623204161535,46.97488132779188,497.6976976976977,1.662664818113553e-32,116.71671671671669,1.3645704555319832e-07,157.4074074074074,0.0
-4.300242695663581,2.3598609806688686,0.5931538770606102,7.783775083482261,998.6838777311443,-3.5735930252885697,173.80877051750068,12.043249528799896,-0.3389464496880805,389.32811932326456,-0.22506416648393657,393.17206892435024,62.11225897417062,62.455726758064976,50.57307695867842,498.7987987987988,7.29131826109435e-33,117.41741741741743,8.19362900933507e-08,157.77777777777777,0.0
2.0412002060145022,6.840812084762586,2.5353030223759476,11.952081438711893,998.5769343923713,3.9754548839826875,164.93474741960884,7.888020376146313,-0.1647431359878624,606.7078060613198,28.814802403553006,612.852877158612,107.80087855642772,79.22475701962423,50.640473238972014,499.89989989989994,3.1802933862569424e-33,118.1181181181181,4.8242233518425616e-08,158.14814814814815,0.0
-0.9732802366779292,0.6930141853902546,0.5774560060196726,12.798972853944687,998.3071218136243,1.1335298690708075,169.95709436505746,7.8998904203536275,0.025257863355926866,618.1870109735522,5.267143371707121,621.9803708321466,67.78070013090552,62.62854267586237,48.37823672444609,501.00100100100104,1.3797109133499565e-33,118.81881881881878,2.785154523829447e-08,158.5185185185185,0.0
0.7886204518090183,4.988345266555376,-2.3142332374265417,8.74269138985086,997.6885132987451,2.3967593341669535,168.1801800393178,8.180620423183331,-0.14894835754211044,513.297462977536,-19.92338353753028,527.9142051738401,100.70733612995346,121.51304325021353,58.669254775180875,502.10210210210215,5.953451166738975e-34,119.51951951951952,1.5766742051655132e-08,158.88888888888889,0.0
-0.3013509331811109,0.8823435376496396,-2.666256709555613,9.444972762279534,1002.1677658082488,5.845814415923174,189.95973678846445,11.519000075032244,0.28368316235861724,452.5262749464261,-21.38888951654206,457.63684014068804,-89.77517537069153,68.57697842228283,47.995730608778196,503.2032032032032,2.5551080751492898e-34,120.2202202202202,8.751961689044356e-09,159.25925925925924,0.0
1.922337552370942,0.5901098613409611,-3.103024498117858,7.927381505252459,999.4448180572168,2.1144721514501774,173.01738151248608,8.766449276960584,0.08755638032525988,473.2792131283426,-23.630393102472627,481.30388648049427,65.57462949309233,89.56523565917743,59.54664686696991,504.3043043043043,1.0907106055759235e-34,120.92092092092093,4.763647658666583e-09,159.62962962962962,0.0
-1.4117470460413568,0.6137664486045575,1.3241036695169464,9.59307771783939,1000.3101167894716,4.097906386228002,181.24175684744614,7.304008431265663,0.19928257121599519,567.076276857489,11.728332703044838,567.4589410611686,-5.284636047556277,17.017271743781606,59.27606142704234,505.4054054054054,4.6309445434987845e-35,121.62162162162161,2.542404411874534e-09,160.0,0.0
3.395121697829043,-3.2461263991486513,2.377193646174016,9.926820051314138,997.7268523992594,2.35591365761858,176.19236596138197,8.788640000128403,0.3227995708013591,531.0905928832008,25.301702351411947,531.1651459557884,33.40734707092337,8.105987569665754,53.20434782709683,506.5065065065065,1.9556422316048183e-35,122.3223223223223,1.3305169564255716e-09,160.37037037037035,0.0
0.42048703003453486,-2.2139764125010277,3.698724282772762,11.319299996164741,999.384313089995,-0.2029808385171338,167.30534733987187,9.935915258639026,0.11534091661615341,535.5005427942102,35.010598450466986,540.2239272908485,103.22825285153638,68.38098224716303,47.370148747740025,507.60760760760763,8.214270811953275e-36,123.02302302302303,6.827582744024798e-10,160.74074074074073,0.0
3.7790692575085605,-4.816739921258751,1.6862106646464803,12.180366942040894,1000.2901468318361,0.7976541706120979,178.31699576828356,7.638055032671229,0.32280392023152316,616.1921577916995,21.807547593699876,616.2579913060379,12.0814468482562,9.726323548090008,50.30048758041387,508.70870870870874,3.431692843861086e-36,123.72372372372371,3.4354553522873837e-10,161.11111111111111,0.0
-1.7674660714069867,1.1928486856667602,2.3256771550699717,8.503807870756706,999.6324514934727,0.6789827024837968,185.99103331863594,7.696637781931313,-0.029401190244811914,522.4822647638749,19.52390445368757,527.3463299281925,-48.88556177581688,68.58217115058723,61.699642585784645,509.80980980980985,1.4259607909471466e-36,124.42442442442439,1.695010620240013e-10,161.48148148148147,0.0
4.950621664104544,-0.20792058174134795,-1.1600326653073694,6.065349871548011,1004.9904474785372,3.116265526040958,167.92240607456648,14.22259266819917,0.1904535478368553,301.5417432108687,-1.0550983238355194,324.7710047697909,148.66446980867516,151.51088302283216,48.90928420932443,510.91091091091096,5.893408453907835e-37,125.12512512512512,8.20032975578813e-11,161.85185185185185,0.0
-1.755695060197959,5.948740975959796,-2.3128316334877135,9.957510441447516,1002.7485081510857,-1.4405424664689785,188.0911279073138,8.278869192372227,-0.4214687375993549,548.0495939692017,-23.961487566053002,549.811058832926,-65.83153231991334,41.90708062077819,55.26015147009504,512.0120120120121,2.4226199101242837e-37,125.8258258258258,3.8901019941092504e-11,162.2222222222222,0.0
-4.579022008899569,-6.953234955664848,1.7001586648351066,10.58707505993728,997.187973594384,3.020925614061628,171.50279078522303,9.353915262453986,0.5704504384066721,528.1591090228479,11.233753173548683,531.4637059028458,72.60069258631886,61.45585092918247,50.341832316033674,513.1131131131132,9.90521268554905e-38,126.52652652652654,1.8095118761898236e-11,162.59259259259258,0.0
1.3914478655549283,-1.5876348578634258,0.8353615044788013,10.498835375370083,1002.7703032012791,4.6569935787124015,175.17016073927158,9.265525998401428,0.35729356008791147,533.5919048679386,9.151378570149033,534.7060269989631,44.206943400179476,35.073264656648455,50.69676855832326,514.2142142142143,4.0281173193371145e-38,127.22722722722722,8.253395667725478e-12,162.96296296296296,0.0
-3.2294217234432745,2.240019768730985,0.2148887486817851,9.346653504981912,998.090045559323,-0.7258965847677161,185.30683123010047,9.157286384459116,-0.16971006559487023,502.5339306741622,-1.3325391878802892,504.6941434256583,-46.556183791420914,45.27520900403526,54.11208506622435,515.3153153153154,1.6292967806538598e-38,127.9279279279279,3.691260299753159e-12,163.33333333333331,0.0
0.7709655506917674,-1.7837732525571248,0.7747429612659797,10.24950419932787,994.8154958586459,-1.241102610957873,173.36563842780512,11.242693479938204,0.031279015569653075,475.1284637193109,7.185531086625943,477.9291964538064,58.878842886566865,51.76912775676239,46.28525028034728,516.4164164164165,6.554779254521397e-39,128.62862862862863,1.61877860628406e-12,163.7037037037037,0.0
-4.0486779981322805,2.7589523186704916,0.6463709649164118,13.030889616704496,1003.151432662388,-1.4751879163051067,180.37574859335865,11.896285900944099,-0.24086269815541073,522.4322617512615,1.8909642085756495,522.4911059777096,-4.627427617101069,6.518657425884208,40.40510349171599,517.5175175175175,2.622863710695837e-39,129.3293293293293,6.960990142060408e-13,164.07407407407408,0.0
2.0561166596738385,-0.3136216184574449,2.5676337197071226,10.76346833792502,1002.0253749481528,-0.6024237162895676,176.85309171211907,9.388091136936815,-0.016547649563335654,536.2919701154977,26.013221382522453,536.2903051047639,25.003320670578262,1.0099020844844946,49.68405437008835,518.6186186186186,1.0438862109525141e-39,130.03003003003,2.9351166061650033e-13,164.44444444444443,0.0
5.839578919041978,-3.3839051510396927,2.5899711696339116,9.253263149993831,1001.0247583009656,-3.629318842781684,181.2936800670382,7.527043426815302,-0.014129198040564006,553.5748662064753,30.61602238471427,555.128963063936,-13.698900836065585,44.34216545350466,59.25427225599113,519.7197197197197,4.132286078163437e-40,130.73073073073073,1.2135298924608943e-13,164.8148148148148,0.0
-4.82413416803985,-2.1880054322756814,1.088440704680694,8.999604365808008,1000.2694559390126,-9.458802459305414,156.19260894476503,12.548880455697807,-0.4144675889094742,413.3861900318977,3.1215105045353644,466.6496749278281,225.97779486232847,229.13297951412525,46.478242895239454,520.8208208208208,1.6269993596260905e-40,131.4314314314314,4.919787853556508e-14,165.18518518518516,0.0
-0.14415564113706109,0.7695069044308239,1.6916057451258564,9.660295284644539,999.4089824542731,-5.156009114102662,161.70318184791918,9.809317817606635,-0.33965486108627374,498.2226150438093,14.57394639923469,518.7294308075277,153.78394052196896,140.7123020791672,51.6116786352299,521.9219219219219,6.371536371633972e-41,132.13213213213214,1.9557487056083563e-14,165.55555555555554,0.0
-0.7628553965861586,1.1132969155388814,1.0281251048495517,13.273479923661279,1003.8136895179615,2.4583779044978527,186.1596700604684,13.460643629714337,0.07671632202186371,497.5383462492147,8.179705016093,501.32264554848797,-51.771772837637016,60.070796715481976,37.54715719382989,523.023023023023,2.4817654481221074e-41,132.83283283283282,7.623431551909898e-15,165.92592592592592,0.0
-3.9577151619374384,4.565584554002714,-0.9223394640692378,9.633398580947606,1001.4757432209202,4.809844013123099,190.3718140564905,5.508828204869674,0.013919405328850833,637.8170196713655,-14.289807801279945,640.4288022032335,-61.27109084356299,47.05382411975548,66.62839635759579,524.1241241241241,9.614729799582241e-42,133.5335335335335,2.9137932796047457e-15,166.29629629629628,0.0
-0.2597848361873276,3.533199648030388,1.5131293498262801,9.960411310958584,996.9992624848309,5.525647604968748,170.8951329646848,10.39080644256664,0.1144724705612396,488.4220377482865,12.648858129617187,493.44889554296935,86.2252211374616,73.74788466627406,49.07952794133765,525.2252252252252,3.704872072148639e-42,134.23423423423424,1.0920379916025235e-15,166.66666666666666,0.0
1.0837927064236836,1.4443805011400028,-2.7889901377185233,9.035372858127394,1002.947848558658,-0.7480535001671876,177.55971647828866,13.837212667752416,-0.1253832931524812,396.01621388650324,-18.155554733419695,397.9608714400307,25.034527717084057,43.233839929872104,43.76142272287265,526.3263263263264,1.4199371829386292e-42,134.93493493493492,4.013169806154241e-16,167.03703703703704,0.0
1.8017623417731952,1.4157787776089092,2.1077831045917663,12.197966714883929,1003.5911462218737,-3.4984072598885207,182.94719252902303,9.293471729123684,-0.2810569425482754,569.3630899414871,22.69049348973267,571.4531308984406,-25.746440086153065,48.482004965105446,46.560677609294096,527.4274274274275,5.412835515010214e-43,135.6356356356356,1.446132554596027e-16,167.4074074074074,0.0
2.0324678252109,4.203149352994067,-2.38904587953207,13.91967450948935,997.3926572865086,-1.9245296860089613,186.93217601658705,9.549013153330728,-0.35272227642190046,593.5382528562654,-22.645684851196233,594.230670025305,-50.94222875280726,28.305014366924123,42.53119267640661,528.5285285285286,2.052297474533442e-43,136.33633633633633,5.1097475939657663e-17,167.77777777777777,0.0
0.621454504697118,2.2420667435975896,0.5716065735894659,10.901226098862777,998.3272256110621,-3.341128630380911,159.72322728329152,10.591023383180678,-0.32062578090040006,508.12729411051856,5.684712237398647,535.7952793058806,167.54150115109158,164.2045599921711,46.557248863303464,529.6296296296297,7.739547574434811e-44,137.037037037037,1.7703599290949162e-17,168.14814814814815,0.0
-0.2837691813641963,4.554050498439761,-1.6903079168523178,10.165545807570851,1003.8677282596058,-0.8185694875258002,171.13959753021624,8.882408362230086,-0.3065528593750173,534.381176565637,-16.061731843971785,542.0645036824612,71.17093895664962,87.57038523721197,52.618689547168444,530.7307307307308,2.9030239601050557e-44,137.73773773773775,6.014429970957567e-18,168.5185185185185,0.0
-2.138940266311891,5.6950736982878425,1.1067779661488535,10.07356566634847,1001.1147185865333,-1.8036093844564918,176.67420620150125,9.375856135894534,-0.428241540110605,517.6871031154079,7.903746770359774,518.017291961818,26.2698257478947,18.36904683654936,51.61261270414289,531.8318318318319,1.0830423750083055e-44,138.43843843843842,2.003540622135471e-18,168.88888888888889,0.0
-0.12699059020075154,-4.524508142153036,-0.06785045185581776,5.231386422428509,994.2427468546466,0.8539963514052797,187.0314019723605,9.324369811617194,0.30990746269224506,356.8181871739885,-0.5496901873805395,362.8117020656657,-77.0272952523956,76.71210007057019,68.23151631797492,532.932932932933,4.018833933661347e-45,139.1391391391391,6.544441805246641e-19,169.25925925925924,0.0
0.40510172944133,-2.153674441853463,-3.1895119163266648,11.490301728569635,993.9529188106842,-0.2170399106630444,204.98430483721495,8.745158531147254,0.11168143360579419,573.7062010221456,-31.542135231383355,597.8359439044368,-184.79733193033033,155.1431590718663,49.971754764627676,534.0340340340341,1.4832503341415916e-45,139.83983983983984,2.0961282273321812e-19,169.62962962962962,0.0
2.658348315131705,-2.0637782302381416,0.8413992620369577,10.268332831991687,995.6730079206266,6.284318496956378,177.71994273190282,12.457713100401119,0.48166402896487354,451.3731796602513,9.248283447117867,451.6570028477787,27.944601895132006,18.69847264113655,43.70361058349221,535.1351351351352,5.444883999252496e-46,140.54054054054052,6.583151668019781e-20,170.0,0.0
-1.410955903192328,-5.975252441447283,-1.1558415536654212,10.85668410132145,1002.8819819766434,0.3344228516159123,165.9302253789601,10.92215606459287,0.3599676889215364,497.74050931055706,-11.48182476087919,515.6858696123811,122.43643669311108,135.115271924463,45.98577659904904,536.2362362362362,1.9880284325683323e-46,141.24124124124126,2.027312291597119e-20,170.37037037037035,0.0
-1.4303181689143425,-7.664979445542724,1.7622934416267382,8.57707561183259,1003.9961913957529,-2.676286108983462,184.022680772013,10.501256464206604,0.2842860469130501,449.80272924561547,12.45300636260741,452.63382132570723,-41.45063127220162,53.97793283028499,52.634090580329975,537.3373373373373,7.219653152214807e-47,141.94194194194193,6.121787135937314e-21,170.74074074074073,0.0
-5.008740514586523,2.4046422795897318,0.002651377468814459,9.231086242045818,1001.7186326979306,0.6318560708172424,193.20995789540711,11.617142013780233,-0.10089430907993346,440.303317951183,-4.98813358037105,456.1311601993971,-127.43457286126926,123.46518166189625,48.240483001258795,538.4384384384384,2.6077734450755514e-47,142.6426426426426,1.812619190317397e-21,171.11111111111111,0.0
2.484918287058295,1.3454149429823021,0.7908419707760763,9.177950126993654,1000.8349048050374,4.0235350492246775,181.08014120979502,9.471288333593066,0.15369821517944965,493.7096259140161,9.265623459962967,493.9518643717156,-5.533366615702069,14.80097249271212,53.52736699570947,539.5395395395395,9.36878270532217e-48,143.34334334334335,5.2626647033259875e-22,171.48148148148147,0.0
-3.0578470553332915,-0.1508765556641203,-1.9151379100304238,12.043245968146078,1002.3163434128703,0.9130243889135587,170.93351454845708,8.4515923632942,0.060631167746948884,586.1817984573877,-22.760792857137517,593.743581892657,66.11067906168775,89.19259548718414,48.95432408910286,540.6406406406406,3.3477749594704905e-48,144.04404404404403,1.498220056480633e-22,171.85185185185185,0.0
-0.011392228885987775,-3.6630707789614663,-1.1786644628547238,9.242480326793814,994.766786430322,-3.035932952289664,189.57993941480018,8.794751390770886,0.03612096309691294,510.4700491964516,-10.514281434051524,515.6871051948531,-83.89367051041415,73.5646138745434,55.24377198239959,541.7417417417417,1.1898415472390176e-48,144.7447447447447,4.1823106757310834e-23,172.2222222222222,0.0
4.75416286401334,2.774463171361604,-0.917277272202169,14.165320644219594,999.6119602805871,0.29526937325193486,186.63545618498435,10.003566082209218,-0.14278125733511615,588.4592483438141,-4.591467150341446,590.1074965208466,-47.34283711873463,42.78313167858942,41.21190837905411,542.8428428428429,4.2061212254722776e-49,145.44544544544544,1.1447950756000269e-23,172.59259259259258,0.0
-0.6987500705991088,0.08502048802728857,1.7134049604851114,10.861724838030074,996.4259820100245,7.626391274730786,169.73919155804376,7.881576583254196,0.43332640902914166,578.7084846561025,16.63333407632986,582.53051079621,82.55151908245352,66.02889517716628,53.36780454698889,543.943943943944,1.4788843865174683e-49,146.14614614614612,3.0726280646062244e-24,172.96296296296296,0.0
0.658964298335703,-6.45653256240496,3.3547541756109784,7.448634680008537,1004.7952590449405,1.9040653133552574,183.81425617534342,8.99947796682665,0.4770427141737145,453.7495384216842,27.218457804976158,457.6438958097651,-34.57443166582931,61.91548440105497,60.933092439985906,545.0450450450451,5.171856246118959e-50,146.84684684684686,8.086545072948294e-25,173.33333333333331,0.0
-0.7816435148437778,-2.15662355203017,-1.6103435034857525,9.742907413496086,1000.2278005571462,-0.671063684805756,189.97265567658872,8.967766716257131,0.08503041467019022,521.6865067862312,-15.469894676109266,526.4059798129051,-83.98549291348755,68.67794862599885,53.64667385249485,546.1461461461462,1.7989473326661577e-50,147.54754754754754,2.0868287360297775e-25,173.7037037037037,0.0
-3.1674005812683226,-0.8889171764600436,2.1536962893153606,8.696649755687169,996.9897695195698,0.24501491281046142,191.81890042558894,14.249112459658027,0.06495928547499519,373.24283279415926,10.98818568619446,392.90477113498935,-126.16289998402152,138.5532826021727,43.3128070119056,547.2472472472473,6.22372271476594e-51,148.24824824824822,5.280577045174907e-26,174.07407407407408,0.0
5.684783943841929,2.026523063863049,-4.339354835451404,5.6112350603599515,1000.8150850995451,-3.9267917271233714,179.33551024690544,4.452370120132167,-0.3427649042978942,558.8692718311632,-36.2915012447734,560.6452057582342,1.1783223168056058,37.51188637017849,98.86857362770276,548.3483483483484,2.1416169946840388e-51,148.94894894894895,1.3102275794381243e-26,174.44444444444443,0.0
-1.8062265593476814,1.810665738079656,-2.3883788021845787,13.19894188022758,1001.0567586188087,-0.49097222163749465,176.41920553820682,9.640760557188733,-0.13149743431250727,576.4944007755266,-25.926703500211804,579.1129831700216,25.91348766045078,51.906284719008724,43.85226007728412,549.4494494494495,7.329817412664783e-52,149.64964964964963,3.1877398263180414e-27,174.8148148148148,0.0
4.4251504357510845,2.923948439314262,-1.9175569123735496,11.406285084440007,993.966982779824,-2.7207762987317494,192.27273822081264,13.451387585629542,-0.3268334753378781,459.06973620198187,-10.796433438250148,469.7658169825012,-116.75386485396453,106.49593145411336,39.88146199562119,550.5505505505506,2.4951938480703295e-52,150.3503503503503,7.6048346925991885e-28,175.18518518518516,0.0
0.18856778666614316,-2.0457937196796534,-2.7050173788814447,11.066414635798624,998.6920644615387,5.969392508182467,167.89839497019113,10.243688928264907,0.4599147434194565,515.3803176566402,-24.15247413939748,531.8795326645877,106.05900586348265,131.2526328132847,46.6064630372596,551.6516516516517,8.448414402766342e-53,151.05105105105105,1.7789652560487284e-28,175.55555555555554,0.0
2.2079759864489956,1.2443100439219432,-3.16717677957516,10.330807320599408,1001.75997551241,-4.223163531531201,184.38579290921007,11.506834946842186,-0.31340043978923404,475.280790307577,-23.969051304017857,475.5732585824412,-44.57978131160186,20.612804979849926,45.86248551025917,552.7527527527528,2.845154850092579e-53,151.75175175175173,4.080523961914761e-29,175.92592592592592,0.0
2.8308495212278943,2.0085895988277924,0.8259978242755951,7.235964862615125,1001.5369817000566,-4.893004837709214,166.2997337263557,10.199652630199536,-0.39593823035176,417.2023351084595,8.805000880597213,434.00780077569766,133.45849075759583,125.7812236178664,57.27149827622354,553.8538538538539,9.530076589348226e-54,152.45245245245246,9.177727886600644e-30,176.29629629629628,0.0
3.3189771048233965,-1.6925623524534805,-0.42813539545572277,9.032765720889127,1003.4237697325713,-1.4898269615982835,190.653762722596,8.66533323756704,0.01161466496356541,513.9696991993954,-0.4968662245760105,521.9760996089426,-92.05797368614245,91.91049367241216,56.534730850035935,554.9549549549549,3.17502139577528e-54,153.15315315315314,2.0240684703989645e-30,176.66666666666666,0.0
4.165965823393824,0.6248648155768783,0.7588107952102194,11.683561549568026,999.7038963721668,4.192537120448798,177.4195448438884,5.516168130982174,0.2053278779476613,680.6032733966002,13.125054039475254,680.6329354638726,18.5723998350039,5.447426553364303,57.90157663124605,556.056056056056,1.0520992337407597e-54,153.85385385385382,4.3770952840314105e-31,177.03703703703704,0.0
6.562551096524414,-2.1794032408048296,1.380945372243026,7.897559940434995,995.9296314020834,-4.418075625397803,192.6858323564747,10.410911374072606,-0.1296447627957491,430.63295273624664,16.78549398724577,450.3894110526526,-127.21913407515291,145.35353641586318,53.711982904919445,557.1571571571571,3.4675803643552176e-55,154.55455455455456,9.28148741250666e-32,177.4074074074074,0.0
5.489599553610406,0.6258488492503527,0.5312339863450669,4.936461367498373,998.1544968878067,3.283642243369695,184.91412756355527,8.448786790795218,0.15340522348481564,371.16326793100717,8.880143306188122,374.57526143457847,-50.33084721554993,59.30921596374181,74.07925626426166,558.2582582582583,1.1367269288267483e-55,155.25525525525524,1.9298339285851074e-32,177.77777777777777,0.0
-2.0599646002614547,-1.5301813631019248,1.3155263523007474,9.545787984438148,995.195405847455,-8.956062378025868,167.7677976993807,8.399329187669393,-0.4266347320747741,530.2684108974723,10.164584860285515,537.313511875142,90.31091603750886,80.45537799895496,55.78048894303399,559.3593593593594,3.70634245696763e-56,155.95595595595591,3.934531922092044e-33,178.14814814814812,0.0
-1.0130271361979735,1.3413304965109585,-0.13906457248453877,9.716484891944923,998.5733104208662,1.7447576057617353,194.24627732077244,9.002025488041776,0.023124235073769008,518.4799987199672,-2.273909142247444,532.0788612868636,-116.69747576579347,115.228823052075,53.46527698023743,560.4604604604605,1.2019730310124308e-56,156.65665665665665,7.865692916895384e-34,178.5185185185185,0.0
1.6533509837578926,-1.8141987060934797,-2.3739867766114893,10.271126832829419,1003.7955609175538,-1.464644828375815,195.5124526642773,13.489722813246987,0.01998514870931957,435.4780098063806,-16.331983709466773,454.3098613403208,-153.97913376549278,138.92939412069177,42.27358111285988,561.5615615615616,3.8770703811099726e-57,157.35735735735733,1.5418839203725595e-34,178.88888888888889,0.0
-0.07701598302941574,6.774453697079199,2.1156283616415923,11.457037287029072,998.6989548315182,3.6489545139888393,188.82286492599215,14.809675084507946,-0.17929679202012494,433.8664907636283,15.953495594414914,444.0311124912097,-82.44483329694924,98.92194227509835,37.90155257940264,562.6626626626627,1.2438626552339462e-57,158.05805805805807,2.963719856289945e-35,179.25925925925924,0.0
5.4629711737859425,1.3797765932128792,-1.178224265562254,11.275211624462417,994.087357592768,-1.2286105678725316,172.3841213496378,10.434415875056802,-0.151168867509341,518.4514123354761,-5.087555339809534,523.4408091300813,61.70180603705119,66.9754647128552,45.50663366879292,563.7637637637638,3.9691814771718105e-58,158.75875875875874,5.5859031116622355e-36,179.62962962962962,0.0
0.1201775500199965,0.3795723830015297,-1.8711925975248518,10.517539610487843,1000.6021732130723,1.4205543268490697,176.93986045642592,9.070465552176545,0.059615116180874846,536.549978414472,-17.4050310532306,538.3912123066721,26.13051569440769,43.57446468818161,51.03056603015783,564.8648648648649,1.2597642091677519e-58,159.45945945945942,1.032334461986438e-36,180.0,0.0
1.9401141792771897,-3.2343540799132287,-0.3558357516087963,12.391062776173419,998.3878496831181,0.10891204191097975,181.4542721740576,7.645547165097579,0.1922371971495232,618.2079850582224,-1.8872700068106025,618.2527193041651,-9.541688641146362,7.654549352014563,49.73582710737105,565.965965965966,3.9768330355779148e-59,160.16016016016016,1.870760668667326e-37,180.37037037037035,0.0
-0.8138960745453351,-5.276526140935846,-1.825621838593026,6.962060438373371,992.1312179991162,-2.0815642491646327,172.96289600668567,10.937080323092138,0.18435782376996304,384.1529861717278,-13.084291771887962,391.616625597076,72.04713594732381,85.45797738644995,55.323045338732165,567.0670670670671,1.2486629705844066e-59,160.86086086086084,3.324197465399761e-38,180.74074074074073,0.0
1.2624543620373365,2.0466132618736594,-0.8348607639788644,11.00916362895478,1001.4341204704027,-3.106286480240246,196.92346572463205,13.565811200130288,-0.295186121860354,448.78816651987034,-5.258935264430045,473.804956959156,-163.64835248158772,160.35288363566767,40.65460737006928,568.1681681681682,3.8995356085660327e-60,161.56156156156158,5.7919682921541894e-39,181.11111111111111,0.0
-1.5279697554251013,4.977383178952806,0.688107843126933,11.253076726673886,1000.1865244862352,1.4131349262319481,181.44326471726038,9.505319225949686,-0.2038659931316147,541.4119687355652,4.992915312169831,541.6850489728822,-10.138832884359699,15.134212113591769,48.25161235825077,569.2692692692693,1.2112682422971643e-60,162.26226226226225,9.895467472382004e-40,181.48148148148147,0.0
-3.876211372713786,-4.630759969799262,0.6966834784922538,7.5208754278395205,998.916764314619,0.5390537748905146,152.96651952892643,5.2420079184935515,0.29538089259008554,593.1882001189201,3.3841037181363194,628.2069757491533,189.69806756293028,189.57639032906974,79.39349060848096,570.3703703703704,3.7422048202105195e-61,162.96296296296293,1.6577431181566124e-40,181.85185185185185,0.0
0.709778971616366,3.3112155703506456,-1.7956601328512587,6.994258782635221,996.9555723160839,-0.653362234121609,183.39355812756222,11.340099343631048,-0.22800836717794937,380.8138879129929,-11.20665453978231,381.45446760189066,-37.15142004072847,25.9526722947159,54.371859497971464,571.4714714714715,1.1499383547577575e-61,163.66366366366367,2.7231334822202104e-41,182.2222222222222,0.0
5.32504692003613,-1.4511194530732832,-0.9754107458974892,8.508115747048798,1001.9296729609655,0.4963920877209625,176.51842603182686,11.970799422900098,0.11196421016930644,419.117833287212,-1.7200955086406005,420.7193310645979,35.85712962363602,37.611336639007845,48.64211640117253,572.5725725725727,3.514644051011451e-62,164.36436436436435,4.3862300373549605e-42,182.59259259259258,0.0
3.411088302011595,-0.1217744728293618,2.1486660095404875,8.676917114969417,998.1452252692677,0.7090345263320563,179.25073443881553,6.828308719228305,0.047853829878620344,559.7731564813967,24.28517344368188,560.0449437917616,6.438464670623927,17.848778175898182,64.16489973413472,573.6736736736736,1.0684345394985555e-62,165.06506506506503,6.9276295733972486e-43,182.96296296296296,0.0
-0.5458954541380401,2.7943780794998907,0.9928002354678822,11.50683892700486,1002.2597945766678,-6.482483509902563,176.313806342143,10.352968367325905,-0.5300227748552402,527.6297171539699,8.60705374670512,527.9599596764618,24.07434460005566,15.470815959922836,45.907908976157536,574.7747747747748,3.230533678219017e-63,165.76576576576576,1.072873920611501e-43,183.33333333333331,0.0
2.062826065623491,-4.984989701695937,4.150130078697083,8.77092243261781,1003.6653140220906,-1.0633308482569102,188.07046416606687,10.902452032272198,0.22433386048651555,444.82730190291886,34.18998342107249,457.3173330089189,-78.53283850262932,113.41267768407305,50.61366445824953,575.8758758758759,9.715393813152828e-64,166.46646646646644,1.6292341247747908e-44,183.7037037037037,0.0
4.6692305622754064,4.364232058212013,2.3602563474830554,8.287302963437591,1001.3455173105122,3.786027200348622,191.19687778553381,9.853785395982124,-0.03323917180881608,457.3262217653237,23.326648172537254,472.9227135574964,-100.81458156557663,125.11712703349004,54.666920790247474,576.976976976977,2.9060717225965178e-64,167.16716716716718,2.4259904420879465e-45,184.07407407407408,0.0
-1.978202956018165,1.2516406716048267,2.288586137119878,8.776732526610882,995.6623869102075,-2.2434494331840917,182.83053162258653,8.418458161829292,-0.20072668934102467,506.32348701518214,18.335880785098873,508.31615263009263,-26.338980521114895,44.719279388003145,57.96091527138382,578.0780780780781,8.645936279759324e-65,167.86786786786786,3.542137789763315e-46,184.44444444444443,0.0
1.562260621530728,0.8243228262569051,-2.775737100911604,12.237264668308423,999.0875289051615,-2.478446250930086,176.6068881286184,12.031874447127112,-0.18970350261469093,503.34592193283356,-22.766061743544046,506.0121823727334,26.756140479240365,49.593925613201144,41.052726417481885,579.1791791791792,2.55845342334608e-65,168.56856856856854,5.071221679310309e-47,184.8148148148148,0.0
-1.7402176942808953,-2.1238595724775484,1.5277207032668452,10.026086748753904,1005.4863511755777,-2.7093512521641534,179.5866279519083,9.193240508062635,-0.03330551381833402,523.5509751363463,12.269338886261654,523.6712797617208,0.766861836225802,11.503106167009324,52.41107430711252,580.2802802802803,7.530135347211587e-66,169.26926926926927,7.119188916860351e-48,185.18518518518516,0.0
-0.08080906782260423,3.708494779035062,-0.1062136033938213,9.641497949286176,998.2432068300502,0.6463348686215424,180.19599616577628,7.029627674600135,-0.175742831027776,577.2861437313312,-1.1511199232685523,577.2860113624887,-0.7936720357451881,0.3574479120325451,59.8836350840126,581.3813813813814,2.2043869547539808e-66,169.96996996996995,9.799845259294876e-49,185.55555555555554,0.0
1.719014624938051,-1.171985422894118,-1.101963607076499,9.779989002597897,996.1984694095075,-1.251252275346357,171.97569960135164,5.901051028660638,-0.004566867690755316,621.7282877570958,-10.207028030158622,625.6915131679825,50.980358107311986,61.3156046858663,63.40742946183577,582.4824824824825,6.418486985163201e-67,170.67067067067063,1.322752822658555e-49,185.92592592592592,0.0
2.440325593064003,-9.00788269325598,0.336030681065057,12.584120668653046,1001.003875356199,-1.0525970207334283,185.78928648571235,12.52169903999862,0.45645031927894003,502.7161948937682,5.374398049571358,505.7399876555345,-51.26610699910348,56.721161261341166,39.755219012395855,583.5835835835836,1.8588197587196855e-67,171.37137137137137,1.7506888024505226e-50,186.29629629629628,0.0
3.632716111054385,-5.501458017717098,1.890423069222967,8.501656546793516,999.7046848223474,-1.6738951140052198,184.60042323860466,11.233327952942236,0.22016694344440296,431.7091478198709,17.761843036762457,435.5980597398137,-47.065030488014706,64.94341511591863,50.379539500382855,584.6846846846847,5.354287392064564e-68,172.07207207207205,2.2720086956899223e-51,186.66666666666666,0.0
-1.1461388921295215,-3.5407070945393384,1.0016631820084232,12.631016581880207,995.2108243742894,1.0169670278798826,195.40441239776675,10.175947094258339,0.26208846816751646,550.4049653426152,8.497236756298522,566.7614995690276,-117.0331383009408,126.59151343558135,43.673080238456336,585.7857857857858,1.5340017639625435e-68,172.77277277277278,2.8912244155072262e-52,187.03703703703704,0.0
-4.094142307706051,3.6708566170521215,-1.75694760268412,10.420992597843007,1005.5495856475608,0.05819106593713315,192.55349780288475,9.119450726298393,-0.205012520521052,536.4981778730677,-20.676344377553875,543.5675378103458,-102.81341619549076,82.44073275237014,51.89971854064547,586.8868868868869,4.371292043551842e-69,173.47347347347346,3.607649975723821e-53,187.4074074074074,0.0
-1.4790010605425081,1.0957414843586688,1.4849178271852406,9.679161236049305,1000.7123476856095,2.1905816931963358,173.1432508240987,8.942003171593747,0.06259253617727063,520.0700844169634,12.040859960719677,522.1695252849677,59.734132368995006,47.739458364839074,53.901807985953326,587.987987987988,1.2389493966952463e-69,174.17417417417414,4.414055245655446e-54,187.77777777777777,0.0
-0.1483758983918121,1.5085355509159208,-1.2751750841519278,15.001800995868564,995.9860245274,5.383824069512458,188.20298374508965,7.848526703116777,0.22289819152177506,655.4336117553734,-14.741420614929265,656.4287166761985,-43.565181645841655,28.840933302696605,43.711044158419355,589.0890890890892,3.492666328429928e-70,174.87487487487488,5.295682174859988e-55,188.14814814814812,0.0
0.24293214991173448,-4.057177648721255,0.43336623792857243,7.888721020402807,1000.6398198329366,5.160384616581135,170.49046616905528,9.13708871088023,0.5279029524715421,463.5950995005216,3.7476408145155737,471.32328688288874,93.82813979399658,90.41139959435014,58.73771178385948,590.1901901901903,9.793104951809633e-71,175.57557557557556,6.229839228371042e-56,188.5185185185185,0.0
3.1504723067046956,-1.5613954124920892,-0.6067001349542684,9.292628480865988,997.6819461340882,5.749216602507383,186.95932100940848,5.759825569759651,0.4211628097958221,617.9303975596022,-3.359623337679315,619.4107774028491,-40.424051715227485,37.09398031264224,66.16151654673001,591.2912912912914,2.7311371077236984e-71,176.27627627627623,7.186253675659516e-57,188.88888888888889,0.0
-4.922344164354211,-1.353819009501895,-0.4377325034712514,7.535137521672,1002.451256901943,1.7488663086685157,174.83385801239893,8.527872693062971,0.1764689997610665,467.2355374803534,-8.529640801856779,470.2429460861208,49.86652920460265,58.4735596483176,62.662646832731575,592.3923923923924,7.575763002332289e-72,176.97697697697697,8.128286945730804e-58,189.25925925925924,0.0
4.745819159201855,2.6886372212749396,1.532485950081019,11.904923941072338,1000.740050303934,-0.7859164968493506,169.76746776624415,9.378124967297813,-0.19987711770028227,563.6367695779126,19.69799956835586,567.3201827454816,77.45271301694987,57.87205247865525,46.96299846486179,593.4934934934935,2.090109501096411e-72,177.67767767767765,9.01501155883443e-59,189.62962962962962,0.0
-1.1025348558079964,-1.1044498360078607,-2.080387439631796,13.378377867303358,1003.7964144439168,0.4438568808046202,182.80045342697406,11.219760094380838,0.08827889622988606,545.5716857225225,-20.960790624517962,545.5742543519813,-21.97058052622777,1.009793168650096,40.88947018726689,594.5945945945946,5.735502609710455e-73,178.3783783783784,9.80402313300397e-60,190.0,0.0
-1.0170993371918415,6.5672537542141765,3.890390148553866,13.339845562809277,993.7795794203523,-3.5328537900986103,153.2543287184586,9.920147073253272,-0.5817004260116505,581.4620430332857,38.59419644311977,606.0692656202452,191.85250009944627,155.22120680840928,43.76545907909938,595.6956956956957,1.565430195533154e-73,179.07907907907907,1.0454737790109978e-60,190.37037037037035,0.0
1.2077859482181483,1.3599110938543315,-3.6421721385889927,12.447897506292009,999.4123041296037,0.9803028591393483,162.49024425594772,11.589846227751117,-0.021789070549118605,512.4803231062737,-31.336581135728327,544.5202282416733,144.49238243787107,178.72431270661403,41.15612888253291,596.7967967967968,4.249674963529701e-74,179.77977977977974,1.0931826764877675e-61,190.74074074074073,0.0
3.25804235032601,0.7551176230799382,-1.1953353665097142,9.60475906440807,999.8210514857292,3.854724096962307,178.22508116225717,12.698270210226859,0.17820628981897357,432.17920264465124,-5.691640048266738,432.9012028649678,21.42248787432047,27.123738999639418,44.66686955366286,597.8978978978979,1.1474598665529007e-74,180.48048048048048,1.1208386929702324e-62,191.1111111111111,0.0
-0.8191631907708893,-0.6209127413388595,0.740423779883482,9.269518045020307,993.8300741626377,0.4540649238799438,180.82441766634844,12.116340187648204,0.061922994553517345,430.23400865491044,4.7515749922530945,430.4046314213199,-7.653512134176941,12.40626046569785,46.50610367356823,598.998998998999,3.0816199545361024e-75,181.18118118118116,1.1268452215603793e-63,191.48148148148147,0.0
-0.2264230630850153,-0.1177070469765759,1.1686283328706197,6.65766045501187,994.2510449089079,2.4024212201648245,176.30681229841812,10.941019694757113,0.14519424431848138,376.00002585725656,7.448310941484504,377.12627333211253,42.23640944595073,34.806324582337965,56.52206547564084,600.1001001001001,8.231527499110227e-76,181.8818818818819,1.1108519916333277e-64,191.85185185185185,0.0
2.3009666507217346,0.16426731422608068,-0.2009514411434103,14.071747070363585,999.7012953175118,1.3269232405157476,164.205637012824,10.023725358361569,0.06678887655723269,586.1349865089279,0.25329804868587535,599.5181718153128,114.52480964007675,115.05254456258852,41.49005861176832,601.2012012012012,2.1869636862055568e-76,182.58258258258257,1.0737888916305723e-65,192.2222222222222,0.0
2.3168113491228626,-0.25524823808256125,-0.11478140600308481,10.937956156296936,997.2681622127269,4.046023370350169,171.82108157861495,8.038423983172882,0.24769369298658717,576.0416397667219,1.167459143436326,579.9192708312987,64.03017630823453,62.98219773884035,52.45275913307272,602.3023023023023,5.7791303854917236e-77,183.28328328328325,1.0177764413521578e-66,192.59259259259258,0.0
0.24866630563966216,-6.3188653852290475,0.8211001706552331,9.016086190261033,1003.2942226331998,1.8453291131330198,183.91209327237394,11.479888102758633,0.466343283558152,441.19020535527324,6.568188683638809,443.1084406627899,-36.463094415568584,43.07401713166692,48.911114284514746,603.4034034034034,1.5189490153026638e-77,183.983983983984,9.459249033967933e-68,192.96296296296296,0.0
2.897682535105695,1.0956927668380123,-0.4621389549153606,12.656113777973935,999.5904305036372,1.833669739374679,185.81781770628362,13.359494764443058,0.042423262598672205,487.89361188166635,-1.0143049542224283,490.2605509868231,-50.062202264560646,49.104975626640964,38.322325058519944,604.5045045045046,3.970851841327505e-78,184.68468468468467,8.620485047319508e-69,193.33333333333331,0.0
3.1559850750313685,-9.158763680604425,2.7863625158698118,8.054470966479998,997.7646094241145,2.705504547551833,179.83776882404058,10.684212079300837,0.6834248575339051,430.21981811597607,23.94099983614026,430.59848060892534,4.3114216799844325,19.633230092682066,53.08471959922429,605.6056056056057,1.0324854788496324e-78,185.38538538538535,7.703312650361237e-70,193.7037037037037,0.0
6.6040206749888295,-0.44142116270631704,1.6786982284632044,10.813244068445348,1005.2161165829951,3.3855678565625396,191.56833781036988,13.834518296852245,0.21957399325623828,442.4552148201634,19.37759778038304,458.6789445999791,-108.48768987139138,128.8904232060687,40.32446970442111,606.7067067067068,2.6702013073775406e-79,186.08608608608608,6.7498500470871914e-71,194.07407407407408,0.0
3.5043817647515176,-3.2884712820257533,1.7456487020112692,9.65474173141833,997.6927944089243,1.1429019084107206,183.97397023459234,6.9488565838778324,0.25538147157996616,580.7525796263674,21.09702968573227,583.0334900613411,-27.66360430527974,48.813952714544726,59.816848037442384,607.8078078078079,6.868530621392304e-80,186.78678678678676,5.799379152947957e-72,194.44444444444443,0.0
1.9377612307135035,-3.3311925022977453,-1.932313446740834,11.277354279760601,995.9107273847363,1.8100570939276666,172.52544346041788,7.691673230440918,0.2963554204896921,591.6327134700684,-17.95738116600272,596.9024062040942,54.16025007740605,72.30990525281673,52.319937243146605,608.908908908909,1.757290074315131e-80,187.4874874874875,4.8858447124394896e-73,194.8148148148148,0.0
-1.9725306495147925,6.052698591194776,-0.15877684881140575,9.872852921627757,1001.4249331060909,-5.912878439120376,177.19497946588382,11.710403015496524,-0.6832233415319138,457.00483935609196,-3.2444422571633043,457.6721980768814,20.728827438366167,23.98255673519413,46.48900738190023,610.0100100100101,4.471804987184287e-81,188.18818818818818,4.036162047739067e-74,195.18518518518516,0.0
-0.6029906961212048,0.687583117442462,-0.6009318974414074,7.098144217777552,996.3261169044514,-0.8953638078975363,165.97133842792147,10.528580420306502,-0.09097547769778203,398.94183992123277,-4.793666510237793,421.3308136893811,142.77262055358645,149.25506766670878,56.29172850916906,611.1111111111111,1.1318321827577242e-81,188.88888888888886,3.269401875429251e-75,195.55555555555554,0.0
2.7513957475904456,1.567483760885853,-2.0112027513789315,10.151152745340076,999.0485979427726,-3.8247018933638017,178.91861009608584,12.627564353143615,-0.31009468169685306,446.4094449262518,-12.828337292888168,446.9166839128935,6.597370882127853,19.43232949212352,43.73212867018961,612.2122122122122,2.849318539689014e-82,189.5895895895896,2.5968017710438106e-76,195.92592592592592,0.0
0.4756663434025183,1.1541080249316016,0.7203283678915339,12.097728283750724,1001.2300587461111,0.7952293756745006,191.12100619221337,9.96905671854652,-0.0205467307807794,548.880526274336,7.370631294934815,557.771397337603,-86.3767552362448,94.16804165793211,45.33480912600977,613.3133133133133,7.13443773318306e-83,190.29029029029027,2.0224605925406904e-77,196.29629629629628,0.0
7.600267413299509,-0.1822066346650832,-1.075291515559633,9.94156718829203,999.3856670638841,-2.3900225766959373,186.85290084710968,8.264049154943336,-0.12754606642670296,549.6112881095297,-2.573052373046444,551.9724547414368,-56.15983201091113,53.63877384710337,54.52927858320586,614.4144144144144,1.7767989244691963e-83,190.99099099099095,1.5445149483934263e-78,196.66666666666666,0.0
0.635931022907899,3.322460925052573,1.310807659700474,11.550230243178172,1003.3163031179265,5.234856932202947,194.0200932591912,9.572813515589916,0.10927917824297916,548.2440677240756,13.166246621375647,562.8642583064425,-104.74625193523873,118.81543371350506,47.42342491310993,615.5155155155155,4.401255654693206e-84,191.6916916916917,1.1565780395460597e-79,197.03703703703704,0.0
3.495979960529838,3.7537194172164354,-2.1403831257886634,7.908941028651894,998.4708443223142,-1.9358417664128367,176.97114756201006,6.934632058152532,-0.3276306786229952,532.8857943114856,-16.289498450267985,534.6218051421886,22.60768452656915,38.935903445764126,66.9823451496872,616.6166166166166,1.084363004323455e-84,192.39239239239237,8.492362934143662e-81,197.4074074074074,0.0
2.0198423119972793,-3.6144989009903163,3.438081225683642,9.947478413460296,1001.5533350268358,-1.1321883092578358,193.46099794514257,7.742818653805931,0.14229200820799445,559.694488421314,35.52379864175963,578.6396696728495,-102.36034965439318,139.17958989740197,56.16299338357815,617.7177177177177,2.657250949670818e-85,193.0930930930931,6.114387075821926e-82,197.77777777777777,0.0
5.16536404401036,-3.625062427179938,-1.7926653171841236,8.750979089822845,999.5591873464526,2.338988637972061,178.0669577355203,11.94488799583602,0.34363734921950095,425.2407790843411,-7.982209126766442,426.211462291733,21.68990933509432,29.687991510100694,48.02675307120649,618.8188188188188,6.476647078886828e-86,193.79379379379378,4.316662448380472e-83,198.14814814814812,0.0
0.957017370900059,-2.3852296701207307,0.43860467440087214,11.49396168020942,993.9620858991692,4.168837991229634,194.71585082569894,11.745574828939219,0.37816016729046337,491.70817358363007,4.7138378123446145,508.90398825364514,-123.22720873292754,129.0914692505473,42.69768330078338,619.91991991992,1.5701013123044554e-86,194.49449449449446,2.988230046519655e-84,198.5185185185185,0.0
-0.20282326059115702,1.0396380256058069,1.5837186207761351,10.062983124523992,1000.229835998416,-1.30125557836142,179.78143252557877,10.726008569612153,-0.13406507452441474,483.89730089303106,13.181647679689839,484.0401084907477,0.6678743172914536,12.514588198396181,48.12540284708354,621.021021021021,3.785863082468225e-87,195.1951951951952,2.0283866588437767e-85,198.88888888888889,0.0
1.0162207433523154,1.3342305754796342,-1.1412808604002256,11.380147352673225,999.7178168275815,-0.11880881129673089,187.07231373804277,6.557844958079061,-0.08336120209611408,635.6372793495583,-11.626537245875353,636.7258960931172,-45.153728384860294,33.54485999500351,55.77669245696938,622.1221221221222,9.07949958252799e-88,195.89589589589588,1.3500760742391672e-86,199.25925925925924,0.0
5.103003096106125,1.4342013897977286,1.7049372868659012,12.175420852315732,994.5254607928617,4.727409760007084,194.75112364309857,9.283192848974222,0.19070341735958998,565.1715656876233,21.773754794922592,581.3906841899676,-104.05056344549621,126.86535723222188,46.02030776159931,623.2232232232233,2.1658017746884536e-88,196.59659659659656,8.811229527758457e-88,199.62962962962962,0.0
-0.772091073361497,3.048711314733265,-2.4583671956008324,11.383237150242778,1000.1306831237217,1.4008957405207327,178.06572371418795,7.550000222679898,-0.09432763596373661,599.938739237595,-26.562379839267383,601.5658304155551,14.861355863911905,41.45567880650667,52.820141941882845,624.3243243243244,5.138487213566938e-89,197.2972972972973,5.638785397932153e-89,200.0,0.0
3.761435954555951,-3.882036769255825,2.904235398365121,10.546236868587288,1003.0090645820246,-3.2291992269455783,182.18388987544174,12.35306650757553,0.037432994073254365,462.79717138005566,27.049203037688173,465.02878160305966,-23.74482895613155,50.843030696218314,43.58199784399912,625.4254254254255,1.2125834537947307e-89,197.99799799799797,3.538387536183718e-90,200.37037037037035,0.0
1.8891448950692356,2.2173028989287538,0.028298529931516585,8.00357548297719,1001.4972496090367,-0.8463554426923495,192.888634252063,8.832555732874798,-0.17560296120035446,476.5896722812858,2.1236007012248304,490.82758282255105,-117.69871212825203,120.66525907810453,59.31106494778684,626.5265265265266,2.8460844215328614e-90,198.6986986986987,2.177188366044137e-91,200.74074074074073,0.0
-0.9409784191567411,4.350366922676765,-1.1928228159377592,9.994427778666198,1002.6777243057505,-6.726883749475145,178.66996836069936,7.828504578436901,-0.6323655981979641,561.6653259771941,-12.655394608705453,562.0188006472664,3.5041596622385898,16.163419767424482,56.30419876317107,627.6276276276277,6.64421536429521e-91,199.39939939939939,1.3135826137400122e-92,201.1111111111111,0.0
-0.4745174306564112,0.397107613456232,-0.598363544854869,8.933819195968333,999.686636308097,-1.9062862928736741,166.79107717493838,10.059592330242848,-0.13195325130226365,469.06440555755535,-5.378285061505164,484.9396761316333,118.91109922821045,125.29914310527742,52.560334942816624,628.7287287287288,1.5427636827241527e-91,200.10010010010006,7.771226310036718e-94,201.48148148148147,0.0
-0.5473011635374682,0.049265274133575,1.6178385387854388,9.311872086591547,1001.3669354721088,1.4864102330064657,201.4300705458491,8.719691086330776,0.08218496275223947,514.6909676723392,14.005148304406976,552.0718283037017,-174.86249167338343,192.53133296251187,55.35339549443143,629.8298298298298,3.56299239392121e-92,200.8008008008008,4.5080891883920197e-95,201.85185185185185,0.0
-3.466726216687846,-4.553840735533695,-1.1689105837008764,9.250931698499498,997.7622904410476,-2.2520915008396925,175.30235535662862,12.967487820407413,0.13171840020644626,412.82328203738535,-11.96077800772472,416.0672114595736,45.54787520202416,57.60007180633804,45.0091590600805,630.9309309309309,8.184462559633392e-93,201.50150150150148,2.5642845807719237e-96,202.2222222222222,0.0
5.042267740461699,-2.6783269508131378,-1.4987153788455552,8.04014885043551,999.6500453772569,-2.8354316846025007,181.58756050937544,8.530378204931619,-0.009050239014015915,487.6368866526643,-7.584089496381069,487.65173158733194,-17.025593487039394,9.441515661042054,60.04363530972035,632.032032032032,1.8699294441044908e-93,202.20220220220216,1.430245929776094e-97,202.59259259259258,0.0
-3.1350578791475234,-6.809617449876476,-0.44307319516747634,6.085322821732021,1002.6625862303542,-1.1675356819482678,191.56006669451128,7.201543481550738,0.3214007153005893,457.5260692263011,-6.69746104173703,468.5456571656091,-110.41810317370975,104.3043763349405,75.70262332083344,633.1331331331331,4.249326058612318e-94,202.9029029029029,7.822147451103825e-99,202.96296296296296,0.0
-2.0205744604206575,-4.183977296089329,-2.353924225539936,8.663713903344465,990.8072960956665,-1.1852914161935049,173.915060962688,5.694172968484969,0.17305267876711516,595.4878467702429,-26.58226852228075,599.9813381495561,40.47805029518219,67.21069724884379,69.02502112388629,634.2342342342342,9.604498117264271e-95,203.60360360360357,4.1948076796317023e-100,203.33333333333331,0.0
5.192507858557044,3.1933220224844687,3.641087815883631,10.386758903848317,996.7158360762392,-5.158547068805104,169.9213208677787,9.93842699517317,-0.4826064293634431,514.0662381679011,37.57451266753065,516.3511798662006,80.22301810991273,42.7096707436796,49.09163705253045,635.3353353353353,2.159181137559312e-95,204.3043043043043,2.205813999618801e-101,203.7037037037037,0.0
-2.1761224633926752,7.1228274282036805,-1.1327891824294465,7.30364590914502,996.0869133858515,0.3459799663105626,182.53737296774833,8.876139772284148,-0.388954393191284,448.55058442729114,-11.088556833695144,448.7476660130683,-23.90907765749507,12.822035538280964,61.72462613841278,636.4364364364365,4.827955540723572e-96,205.005005005005,1.137356204921198e-102,204.07407407407408,0.0
3.1046150670378485,-1.0272070273909042,1.6632335723608072,10.031364472943249,1004.201531209557,0.9903762652148139,162.0692360208761,7.142190786976546,0.11547218766560952,592.3810526265279,20.21546964236586,604.8549077397904,130.2126537433571,110.70220219821294,58.76815773688085,637.5375375375376,1.073735295616412e-96,205.70570570570567,5.750358114813993e-104,204.44444444444443,0.0
-7.903814855841879,7.244596518032378,0.4189401672955452,13.80053684862193,998.0820678846289,1.4416956515653578,177.1209392313208,12.37845292251157,-0.3304997084757133,522.4141878359454,-4.026121348427987,522.9986777989351,25.334316349735165,29.36625495946931,38.428373127597595,638.6386386386387,2.3751496559906746e-97,206.4064064064064,2.8507823487554974e-105,204.8148148148148,0.0
-4.394213968831588,-5.203207699570823,-1.9690681009639361,12.046113110504479,998.5482289679948,-2.1965192301493217,182.45038664315405,11.334490294858483,0.17176463589442312,512.4199112679723,-22.162416831807157,512.4224441770493,-22.999498464220203,0.8370854645445004,42.928326173506235,639.7397397397398,5.2257004579810246e-98,207.10710710710708,1.3858110131269009e-106,205.18518518518516,0.0
3.2336516330928142,7.715174530908729,-0.011909418425458767,13.28708301824106,996.3495847225145,-5.539769100030391,177.30048103174835,9.943564242125541,-0.7646712851474149,571.3976780551761,3.11555387301507,571.6283641300633,14.48600150674665,11.37278749720485,42.76062984749171,640.8408408408409,1.1435570278882049e-98,207.80780780780782,6.605637451609189e-108,205.55555555555554,0.0
4.377455009554129,1.7832372127067855,1.568005558621496,10.782255753865453,998.766952973577,0.4998090202860811,164.56549056814254,12.728652488341734,-0.07394987381923102,461.4145792865107,16.888249316570366,478.48973615029286,144.14522623077724,128.39742659129018,42.40377301144961,641.941941941942,2.489034551254216e-99,208.5085085085085,3.087423728668191e-109,205.92592592592592,0.0
1.8807783679362855,2.6987369563710817,-0.3765226701726131,12.335019645972892,999.6944491268684,-1.3154029236168021,195.94177956204013,11.325072066797226,-0.23049597285819345,522.7497225726845,-1.5421925830903034,539.8542793603425,-132.6669161108958,132.2356191922042,42.227755311706375,643.0430430430431,5.388449362400873e-100,209.20920920920918,1.41497419489858e-110,206.29629629629628,0.0
2.39994292514578,0.8892053582492925,2.386225891702056,8.552070539064426,997.0092883600663,1.92344334384787,181.03538153949177,8.354288196963136,0.059578617978047636,504.8876962664607,23.339408882023164,505.79668658217287,-6.954135989927456,30.307179418463612,58.80726220273327,644.1441441441442,1.1602630701019004e-100,209.9099099099099,6.35874749969602e-112,206.66666666666666,0.0
0.32951282319190073,-0.19793685003672185,2.0430307855637277,8.71131946595603,995.8348631540582,2.454015735614294,194.3115211776174,7.921559672018468,0.1526313556727948,519.5776485415862,18.852513496510284,538.0236607769189,-114.33864052825481,134.46240693158344,59.64405458298332,645.2452452452453,2.484899996285887e-101,210.6106106106106,2.801982498764407e-113,207.03703703703704,0.0
-2.3842453759311275,-0.8875725253418424,1.8378297093166587,4.5217195877250544,996.8307115104075,-2.3794091418049947,177.39963749819555,11.635963088907722,-0.08554303330492985,277.1921199609138,6.5865731545978345,277.7540568829394,30.27822954558589,23.698319679947375,61.861477042076544,646.3463463463464,5.29323461874743e-102,211.31131131131127,1.2106818593374401e-114,207.4074074074074,0.0
-5.353599513159898,-0.3109772049223334,-0.9193135445459939,12.372290948084597,995.3616179594502,-1.5855728078569133,171.19988018309238,10.792733912934702,-0.07297671492159452,528.4337133620301,-13.918977728869695,535.1445934081028,69.66077223239013,83.84873591521513,43.149327197586565,647.4474474474475,1.12148419032097e-102,212.012012012012,5.129386565762603e-116,207.77777777777777,0.0
-3.126199573184471,-3.4898558438319074,-2.159684895562974,13.080647959639773,1003.0842087991288,1.630559185041649,182.6918092025516,10.339495535941323,0.29156490100633453,558.9604223624151,-24.323314706004847,558.9620180078916,-19.250080791178917,5.07323416575901,43.00139938769393,648.5485485485485,2.363333166604214e-103,212.7127127127127,2.1309418722788163e-117,208.14814814814812,0.0
0.5688752553875986,4.401897733010834,-1.2271752107255889,8.89364550930546,1003.094042387081,1.6511597084303273,177.8421287367178,8.307004394262185,-0.1572083065968286,518.5873249885705,-10.527869228305335,519.4772239887284,19.873732781812294,30.414623538884552,58.259269513997936,649.6496496496496,4.9535497223051525e-104,213.41341341341342,8.680576217626137e-119,208.5185185185185,0.0
2.903972088122762,-4.966358974118528,0.3924818813334409,9.49209658720553,996.5098895570366,-1.0460473743154612,168.22238542008643,11.215895134011507,0.22606160002299003,458.4203501621871,6.024354130175116,469.58920101715546,108.81858480283458,103.39921222622758,47.99014226172838,650.7507507507507,1.032685041326342e-104,214.1141141141141,3.467338839047789e-120,208.88888888888889,0.0
-3.1294789481504406,2.974979711105202,1.091573427064711,8.492275772618077,997.532793723509,4.207647294223342,194.69784258787496,8.489002233732101,0.07057987121107824,496.488363154174,6.390167299326489,514.3623962723021,-122.53028834495075,130.1536205544663,58.84271074501521,651.8518518518518,2.141307452241794e-105,214.81481481481478,1.3580469741994928e-121,209.25925925925924,0.0
-3.1068979359832554,-0.7103523919688436,-4.343142809520895,10.765307102954983,996.2154219994629,2.8261202380992847,173.77729777106003,9.796026690812644,0.2027615176460572,516.2140274662639,-42.54810797435465,525.0842007798474,54.196236316278274,97.15013189305266,48.37915915630539,652.952952952953,4.416212405398954e-106,215.51551551551552,5.2155976191007464e-123,209.62962962962962,0.0
1.7394174646740657,-3.0621740369632016,-0.01622640322350058,12.249865090606482,1002.8237680750059,5.785767090479546,161.5973361520443,12.89388829277396,0.5063873827455379,488.7745526292952,1.6014870836645907,516.3990254171806,167.6228604882092,168.30391535534713,39.75840967173765,654.0540540540541,9.059008371356744e-107,216.2162162162162,1.964102474527606e-124,210.0,0.0
0.3332266090143048,-4.218559020674904,0.31617845064636885,6.514456052237918,998.7044572404573,2.252560452083242,193.28166053957332,8.678331528379708,0.37136751442776095,427.3135247554729,2.6894793846870213,445.10196516007954,-128.42643616931636,132.31708855470177,65.54450533685035,655.1551551551552,1.8482944153765833e-107,216.91691691691688,7.252621038363678e-126,210.37037037037035,0.0
-1.901691466015015,1.0112392664643806,-0.5550885126311031,10.818877061284505,1007.2152166309689,-1.9531544769563645,174.95701984187377,6.854021485854278,-0.1683122742107912,615.7791939337269,-7.88604658648039,617.3958424881398,32.44630040811829,40.364734195101526,57.095562756579355,656.2562562562563,3.75077855517404e-108,217.6176176176176,2.6260113952042434e-127,210.74074074074073,0.0
-5.037488496335418,1.3929034237206905,2.5825476780317578,9.446656456561708,995.145776517769,-5.945113731118918,173.92176107384375,7.894905616259779,-0.42035283364731413,540.653592312064,19.575640267882452,541.195166874933,42.39383782082961,22.824623601988936,57.824255898937636,657.3573573573574,7.570620562143795e-109,218.3183183183183,9.323285970925351e-129,211.1111111111111,0.0
-0.06210017284072259,1.7471266403207928,0.8435601485017418,10.22678878393338,1002.2537933270015,-5.955043833685095,162.34612412970026,11.988597653375246,-0.44027354867506574,461.83458373945945,6.7388508595649945,486.22843799960503,158.27205212310082,153.4841073559099,45.1702640432242,658.4584584584585,1.5198520666667898e-109,219.01901901901903,3.245728453852345e-130,211.48148148148147,0.0
0.7080786639486264,4.313790807038775,2.620383816161794,10.917988003348581,998.8226237764394,1.3829057218703416,197.4094148659699,10.50946227476042,-0.1682440795874527,505.47951092473613,23.809568352415237,534.7110518852915,-144.14460159707392,170.478990466129,46.28140182281639,659.5595595595596,3.0348060378937164e-110,219.7197197197197,1.1079652472314122e-131,211.85185185185185,0.0
0.39599464722917327,-1.3578995498529018,-0.43192104070046444,9.623595122454358,1000.5855764633269,1.3453747896429782,167.10519412790313,9.742245242622493,0.15485647540503805,496.89505562489063,-3.346906754473396,510.6265841360745,113.51421815631838,117.6651069377372,51.59331440625422,660.6606606606607,6.0272657876096526e-111,220.42042042042038,3.7086074997981586e-133,212.2222222222222,0.0
0.38673866173336563,1.718059220035281,1.8749549850138498,9.792826293188439,1000.7029422450811,4.044128791794009,180.5844948070565,8.981812389376861,0.13323160079467597,521.8202160678727,17.456293159553134,522.2218086237103,-0.8371982830400881,18.297898943352365,53.27499742566513,661.7617617617618,1.1906100103448813e-111,221.12112112112112,1.217212445848707e-134,212.59259259259258,0.0
0.15450910886523075,0.12836219828249057,3.270132789055039,9.572249664890721,996.9885111837773,-2.1408466023900123,189.1262032254044,10.97071981510638,-0.13042879983873945,461.4778456819902,26.512973889617744,474.10901796612507,-86.13785490813798,113.35676310698346,48.2724287618382,662.8628628628629,2.339260022187947e-112,221.8218218218218,3.917352695478985e-136,212.96296296296296,0.0
-2.2198926319751977,-2.096276762476484,2.623386898545322,11.940632403576563,997.556636297302,2.6252970203078423,184.21716933003097,8.301790298019553,0.2705847070915773,586.1667408001924,24.739254459161295,589.1571685161799,-27.488729390650718,52.31352554493695,49.32769949578803,663.963963963964,4.5713792290605777e-113,222.52252252252248,1.2362028576854934e-137,213.33333333333331,0.0
-4.435427317046569,5.5326474497302085,-2.184283186857466,10.837519920254993,1002.8473103413288,1.4268997469832618,179.4034568800781,10.611331137285191,-0.2335399024904632,503.9722765680149,-23.826815476041084,504.7155751259965,6.613456242932004,30.44934539643193,46.94592311726766,665.0650650650651,8.885375483300829e-114,223.22322322322321,3.825230324640665e-139,213.7037037037037,0.0
-3.933440921582623,-2.19115862760455,-0.507352155084762,10.441167075474722,1003.7425355837568,-3.7252923176697093,162.98334141712584,8.537490862374087,-0.08722974426962082,550.7952717000312,-8.8456729651007,569.9954498129778,129.0224105006957,139.19861808976654,53.13107793185278,666.1661661661662,1.7177663954752074e-114,223.9239239239239,1.160636475398784e-140,214.07407407407405,0.0
-2.271803246812125,2.8299993647515125,-0.6903294108995929,7.458096557815434,1005.2722255624523,4.816903464546347,171.90275164232716,8.204681229449893,0.11298868177338711,476.6558617482078,-8.042452583123222,483.6168355435723,79.03389983096675,87.35414303810977,64.22046504733606,667.2672672672672,3.3030275975663134e-115,224.62462462462463,3.453071876039147e-142,214.44444444444443,0.0
-0.9327127785367298,3.945706882068339,0.9785090701526552,9.242840513573691,1002.3262410082186,5.634542884119119,181.8780033804252,8.725025130349977,0.09644876175185603,515.0198401651658,7.879687482016567,515.4697154430885,-10.329037386491892,18.214281459962244,55.830002043654076,668.3683683683684,6.317133936515944e-116,225.3253253253253,1.0073625464858761e-143,214.8148148148148,0.0
-2.129764355379242,0.8822570065177218,1.3727071100290662,11.797338320678348,994.7612974390441,-1.6584506252203262,172.12825930013003,9.249185107032076,-0.14602549332340686,557.669948368898,11.284628712692736,559.8856777976953,58.46692486256823,47.234293970336786,47.464978789293426,669.4694694694695,1.2016770037578705e-116,226.026026026026,2.8816203310259527e-145,215.18518518518516,0.0
-2.6415993250108163,6.783557164487471,-1.6777853480514726,10.075393146247846,997.674766292841,2.281517947791236,182.03359459998768,9.902340328132594,-0.2578645252461911,501.9023970346773,-17.42032428029878,501.8964719723849,-15.322494919002729,2.0978377285860224,50.09833227345646,670.5705705705706,2.2736059558299397e-117,226.72672672672672,8.082737928194491e-147,215.55555555555554,0.0
-3.7555159497483146,0.9797391106084301,0.13567702783387536,11.319062939178277,996.6791633991235,2.395409988435841,186.81743408815143,10.47091159022223,0.08107666998596723,516.1133635774885,-2.524458498797832,519.1636989779911,-54.692232624180356,52.25687709050828,45.928743386275585,671.6716716716717,4.278607311011978e-118,227.4274274274274,2.2230591271091807e-148,215.92592592592592,0.0
2.0041784721027702,1.3085476416687112,-4.039854664312273,13.533023600655268,1004.3340158306141,2.198424600219901,189.62502885800103,2.6232694171431117,0.050867667223649805,842.3087807512161,-57.34304199077274,843.3405395511318,-25.103928684619447,32.25561893667821,62.24756151942861,672.7727727727728,8.008467958096358e-119,228.12812812812814,5.995346779039347e-150,216.29629629629628,0.0
-0.5859310243738762,-0.41052909859444064,2.88389001160378,12.077212138417632,1000.8972995231746,-3.123929797006341,167.73820642187317,8.38469888450647,-0.15523577728816917,593.8840751628952,29.36104528080345,597.085550547354,84.63923702992717,55.370821988572516,49.284870111494975,673.8738738738739,1.4909265148637362e-119,228.82882882882882,1.5854347796542718e-151,216.66666666666666,0.0
0.13854403909863122,-0.4648611457498053,-1.0247484813533871,10.186316675399485,997.3220221083297,3.9516419479437146,201.96646054978953,9.216860045287921,0.2537600536744315,526.6609294277541,-9.279436793109214,555.4254709654167,-174.28532492643387,167.49430428685974,51.69745118034766,674.974974974975,2.760722896343248e-120,229.5295295295295,4.111054479209559e-153,217.03703703703704,0.0
3.048053398143371,6.990287505220682,0.11172787968899393,8.978021659608546,1002.4645179445243,-0.12339055443811495,187.6747934455413,13.010124077216659,-0.40781482103943745,410.56731182055404,3.8427248516957313,417.213962686709,-78.99020542201438,83.09917150890182,45.3908498648896,676.0760760760761,5.084510851854043e-121,230.23023023023023,1.045270903119038e-154,217.4074074074074,0.0
-1.7629438174576653,-4.331697361155001,-0.6192994279761225,4.8929008078882035,998.6784539794534,-6.406166980933326,179.98285846330936,7.839994783235736,-0.11880574299971158,382.66579814003813,-5.918324440212461,382.6644814322757,-6.221870222652947,0.3035486382060348,78.5732665834176,677.1771771771772,9.313980465285696e-122,230.9309309309309,2.6060051443466196e-156,217.77777777777777,0.0
-0.27917234929507784,8.157757208192018,2.29205515002683,9.663230155054295,996.613667319057,6.044437878481385,190.8953658307664,10.325593236199825,-0.12146149731830747,479.6490851372926,18.93008202377761,492.6298435117641,-90.96527539756666,110.65934063937584,49.70517349369575,678.2782782782783,1.696997683824844e-122,231.6316316316316,6.370777746524248e-158,218.14814814814812,0.0
-2.5414421323361536,5.183342456262334,-5.675012882794758,9.347975008366301,995.9508439529808,0.5991878057001218,203.65407771999975,12.990060619471675,-0.2630474690685105,418.61540126353833,-44.39299220734349,457.2354272666529,-235.36554917360567,194.83845596471323,45.27517330721472,679.3793793793794,3.075296253042434e-123,232.33233233233233,1.527145505361939e-159,218.5185185185185,0.0
5.305355804800232,-1.7505997296850844,-0.033220684651817975,10.780732388790751,1003.1858175703064,-3.9684139182625495,165.6127989894313,7.374062940105454,-0.12734108782683506,599.8319150827788,4.9606431274616725,609.2806119376567,97.07546527696135,92.59815512141338,55.14714935602377,680.4804804804805,5.543096653185083e-124,233.033033033033,3.589543002093428e-161,218.88888888888889,0.0
1.7992824803214122,5.149442263213004,-0.21163751499539576,9.692189546050624,1000.5841058079993,2.9659493513947623,177.74737357508647,10.787950451728804,-0.12525693845157093,474.4123429593542,0.053549907557012055,474.9421906909994,23.642608984198116,23.59500893706111,48.762592023786326,681.5815815815816,9.937513375821914e-125,233.73373373373374,8.273107753986402e-163,219.25925925925924,0.0
-1.1989071856748341,-0.6437776248007328,-0.9072727751833656,9.359229881126412,1000.0395263264345,9.070686903293739,156.21568340126672,8.395456332130959,0.5558919179178806,524.8516503841679,-9.529559954193198,568.1820018823296,199.40136079546235,213.37677710156999,56.21365466445981,682.6826826826828,1.7719961902337415e-125,234.43443443443442,1.8696873062953873e-164,219.62962962962962,0.0
-1.8394365595261217,-3.2089425399755536,3.452453091271265,6.441202138985559,994.723425839876,3.347993578234701,181.92651532648026,8.99073251542153,0.3769750602124832,413.08230140040837,23.192670638947863,414.8440009114712,-16.15724408328848,39.38933071041639,64.53393838977257,683.7837837837839,3.1427340006715605e-126,235.1351351351351,4.1432396716868963e-166,220.0,0.0
-2.0531958760112023,-3.870438962962811,-1.7746589177115424,8.120064341699868,999.4535529261929,2.4410258610737343,183.6539424192514,8.39377833209337,0.36107146584992533,490.6820048683825,-17.319881624997535,490.900546027967,-30.035129967815074,12.71712627357127,60.710313530419214,684.884884884885,5.543859906477515e-127,235.83583583583584,9.002889330607138e-168,220.37037037037035,0.0
0.10778139025720865,-2.4348691475044086,1.5435923544713224,10.953302081601114,1001.3955357470911,-2.318443463534947,179.60837884557242,8.536285383168227,0.006662121112822441,562.6561273046304,15.266934076537556,562.8333390907586,0.6792102882544997,14.588800133677276,51.37743428311835,685.985985985986,9.726949313139745e-128,236.53653653653652,1.918202907418872e-169,220.74074074074073,0.0
0.7392959661179768,-4.920174043542976,0.7125055774121671,13.431815262265388,1000.7241501761333,-5.875200254551212,173.4546642900169,15.443824295812986,-0.05471978335305039,466.24450517733715,6.528416192228815,468.9364856073955,55.140632536804894,48.686695683396785,34.659589644807475,687.0870870870871,1.6974650501092808e-128,237.2372372372372,4.007540836990674e-171,221.1111111111111,0.0
1.0463351665231033,2.6358500143992494,2.523038505071032,9.804949232508752,1001.9076360946093,0.9428598561919128,159.50485483811676,11.688911744143331,-0.09691762306789542,459.3821085766776,21.24235756456788,489.59498923369597,192.43923321278064,173.8424240204469,46.790707799311,688.1881881881882,2.946353231666767e-129,237.93793793793793,8.209791853082474e-173,221.48148148148147,0.0
-6.304745682785162,1.1828707344681904,-1.3343781695550108,10.655622147148247,1002.0196207837395,3.3460639412378783,183.73533683411767,12.203475723572417,0.1229184327939104,464.0227882620319,-17.260322011102744,464.37000606101196,-31.755169229956273,14.499005348569067,44.15088176228424,689.2892892892893,5.0866114668766805e-130,238.6386386386386,1.649138438603516e-174,221.85185185185185,0.0
3.8822302289797146,-3.82522077023052,-1.465937798247518,11.904956313905611,1001.1625160081298,0.46829986393538575,194.55434483915326,10.983986973672993,0.24666996354068432,524.240145847663,-9.4342624798733,536.3140703099891,-120.22019408775456,111.44192341371402,43.72366141948567,690.3903903903904,8.73438040026238e-131,239.33933933933935,3.248275532256243e-176,222.2222222222222,0.0
5.289138293911375,1.3250544525041297,2.192139814954797,8.3782121275995,997.2138172818943,-2.2522398099954573,174.08981544266567,6.787486423196084,-0.20663159115082408,554.1609086969871,26.299256515681062,554.5930113714342,43.567690301521154,17.27383912560285,65.55977996724366,691.4914914914915,1.4917478533313597e-131,240.04004004004003,6.273636986555839e-178,222.59259259259258,0.0
-2.229443241618668,-0.1763573084051592,0.8506426166602208,10.733628086570885,1003.7527843779352,4.542091365972902,184.40059929023144,10.789915940646614,0.26873756312055597,499.2580718393916,5.216445461525677,501.0661991433714,-34.14282237227814,39.40077776847179,46.72630584907112,692.5925925925926,2.534069509380753e-132,240.7407407407407,1.1881101010740153e-179,222.96296296296296,0.0
1.7655847225382277,0.2403501513158225,-3.0898746933535173,8.519019787335683,999.2470286865974,0.14547345994540103,164.3185568657995,12.145859229014693,-0.0054497594979920905,408.0024892331079,-20.16341954649839,440.806945012096,156.92076247487034,180.09702896253688,47.755300142842614,693.6936936936937,4.281553823378421e-133,241.44144144144144,2.2063010376075974e-181,223.33333333333331,0.0
1.7036960391949976,-2.911425535701833,-1.0786100289265408,11.729648876982022,997.13935817089,3.7085827725987857,184.57213063692515,8.293201051921777,0.3810321040303995,585.3127424239589,-9.284215250579843,585.7510651456793,-29.18954160153277,19.910151781096932,49.76384893565801,694.7947947947948,7.195219962173555e-134,242.14214214214212,4.017386617404073e-183,223.7037037037037,0.0
0.5355659503569974,-4.4705577714187985,0.772765307696122,10.302806095903465,1002.1042327562607,6.138668532858644,176.06617702255343,11.930653334322253,0.6068891510028117,464.70498516438107,6.796337308603652,465.8134882674326,43.01737222153235,36.23799317419598,45.05681617032063,695.8958958958959,1.2026701306389302e-134,242.8428428428428,7.172875057905326e-185,224.07407407407405,0.0
-0.3517276890315127,-2.858406941459594,1.6755284430931783,10.59690362796288,997.2224985546242,-1.195365934432493,172.37582049397085,11.408672419708157,0.09551684484413926,480.70978209567437,13.72020040021133,483.66855226915186,67.54795709919213,53.90901327407258,45.41584008649929,696.996996996997,1.9994417560913752e-135,243.54354354354354,1.2557803463625961e-186,224.44444444444443,0.0
-2.3259499058365494,3.9088698338545647,-1.3584613063859101,8.434802805162821,1000.7318962703397,2.0443794226827876,172.3963635878387,13.70408008962734,-0.10650164282640162,378.5209424850283,-11.357378367735532,387.23570049191846,83.94187939629569,95.69689408488617,45.164536988762755,698.0980980980981,3.306212571491352e-136,244.24424424424421,2.155782170984846e-188,224.8148148148148,0.0
3.4510256146709173,1.926263871701711,-5.828511979633882,11.41406471922157,999.3179990477619,-2.760545354537965,176.0638841796699,9.164433974972763,-0.2696468631427251,551.2552757372748,-52.468330225455134,558.2392951026487,27.588517754340547,80.3609073801188,48.24319516569506,699.1991991991993,5.437666534198849e-137,244.94494494494495,3.628831878712766e-190,225.18518518518516,0.0
-3.454196253640857,-1.0005713719583826,1.0464463714740664,14.169425842462033,1002.7872553382192,2.280430246935318,183.82433315692535,7.804778035448546,0.18682084585876133,645.1805013664996,8.393742867810678,646.2435549900314,-21.553270379368165,29.965875349023417,45.78469888853826,700.3003003003004,8.895167932204559e-138,245.64564564564563,5.9896245280234044e-192,225.55555555555554,0.0
3.836151756245815,0.44814823007148225,-2.4406413798879516,7.984176609143588,997.1024868811965,4.286286489571961,166.87836798804483,9.27674378125491,0.22139885461719694,460.12994121177127,-15.612463549085717,480.31240007567897,124.75280489867804,141.80881577746183,57.2016505908862,701.4014014014015,1.4472898451963862e-138,246.3463463463463,9.694002498754003e-194,225.92592592592592,0.0
7.334363990852716,1.2437802168625167,-4.034677596244823,9.320481984704953,1003.7004932360503,0.4246828130855597,176.02884668432148,12.871141986327247,-0.04710197616793721,423.9571447803155,-22.052138625366926,428.3196240450336,40.36813958655902,62.57253676645476,44.8107602820573,702.5025025025026,2.3421605461250646e-139,247.04704704704704,1.538428916313555e-195,226.29629629629628,0.0
0.6073126307315017,-0.9775120891378087,-5.664651849968282,10.463214948336184,1000.2517105419889,1.7520845120425184,179.58528222000854,6.343188238316074,0.15644961013867678,619.2049118921462,-60.751519182690856,623.4044949183228,4.479824170691832,65.36638779434469,59.41130445101895,703.6036036036037,3.769967356368789e-140,247.74774774774772,2.3939910338568082e-197,226.66666666666666,0.0
0.42229341991168406,-0.48215195743572203,1.6279617203954824,11.572812423991634,997.2750556312301,0.0949678756623892,169.0096077546814,5.8632485691379355,0.033170923800342825,664.7106719748746,19.30199406631394,666.759348905867,64.28319773348784,45.02783317588533,57.423951022324985,704.7047047047047,6.035570138535351e-141,248.4484484484484,3.6529050436260446e-199,227.037037037037,0.0
2.2392362492637234,3.025358363830845,0.25723490080993305,8.880907429421063,993.1935656007684,2.77159610790239,197.96665201675017,10.178790557863227,-0.014672226071354544,462.8497878917743,4.307205420077278,491.0065612385584,-160.07576713840652,166.77699347471582,51.86578032526154,705.8058058058058,9.610783526348966e-142,249.14914914914914,5.46543866260881e-201,227.4074074074074,0.0
-2.4855169120920855,-4.209728229515731,-0.4513127614245033,4.33393941971452,995.0621248661678,4.754230937295201,171.4650451993866,9.114821414451688,0.5148457909649911,317.70305116359094,-5.007660371296113,329.1020398109973,104.6980315917578,110.29630905554441,73.88162833988697,706.9069069069069,1.5221556782771228e-142,249.84984984984982,8.018302649808563e-203,227.77777777777777,0.0
-5.806591230845699,1.606409624654829,2.7780487259255233,12.71837898832805,998.9560686016772,-0.6693497683562247,173.3056308636651,10.01545578635137,-0.12977312020694853,557.3040359896428,21.517861012330776,558.023417169813,51.08440112929695,29.5752904258023,44.327440278771135,708.008008008008,2.3978340975367334e-143,250.55055055055055,1.1534815246145597e-204,228.14814814814812,0.0
-3.489151569679443,-6.808037826880293,1.274649366046145,11.521012239168286,998.0149310922587,-0.9108588962638386,170.216920501775,11.89062354247173,0.3373721232076953,490.02059767494546,7.491686669739574,495.9552096287635,85.65722977399996,78.39050802122912,42.846226394541276,709.1091091091091,3.7569807846598667e-144,251.25125125125123,1.627082669107027e-206,228.5185185185185,0.0
1.2287934403276712,7.883556680788264,3.232600085443833,6.514104939026669,1004.4857899830102,-7.867141737334391,197.98480087138117,8.894861307762294,-0.8994449216330054,418.38572464391353,24.789589713541762,461.8365266818462,-184.02544071536502,213.2878082093885,64.14108397463363,710.2102102102102,5.854888094453291e-145,251.9519519519519,2.2505018478541904e-208,228.88888888888889,0.0
-0.019197907939463073,2.6515406443057103,-2.785470944333993,8.784862416440888,1004.038119113235,1.06892410290028,185.52905228599482,6.253988338138759,-0.0903107539559187,587.2711270618395,-28.593207368719124,587.396076154384,-39.2623725118134,10.669896772056685,66.93161552188543,711.3113113113113,9.075237644915289e-146,252.65265265265265,3.052248625025915e-210,229.25925925925924,0.0
0.2587671524808733,-0.31271654110814917,-0.06910124790792703,13.136364859054652,996.1830624076415,-3.4004363582418047,170.63407993756357,14.088963114399888,-0.17763674191331802,480.7837038104256,-0.320767486116243,487.6822883564014,80.47060222475787,81.0853617399412,36.57977616227611,712.4124124124124,1.3991271901811162e-146,253.35335335335333,4.0591137128721287e-212,229.62962962962962,0.0
2.9063750301383444,-0.9179287064033312,-3.2334267498960285,12.895592836915732,1005.3012202196026,-2.989955283978405,191.0623155885997,8.005543425122447,-0.11843457637212396,624.3332155691667,-32.200469033183055,626.0858394117224,-77.13007166850647,44.96377301007508,48.26592466261274,713.5135135135135,2.1454389929738728e-147,254.05405405405406,5.293139102289238e-214,230.0,0.0
0.8455687412903057,1.0172977858588308,-0.45876466371093444,11.877280045357889,996.3527854459986,3.5965043699046073,182.00698694288877,7.881925755975805,0.14844424894963573,599.3497872993756,-3.946729343776542,599.4081041971149,-10.313574062037228,6.367111788480388,50.392295393369366,714.6146146146147,3.2721629676225544e-148,254.75475475475474,6.768090774836838e-216,230.37037037037035,0.0
-2.1126875165271715,3.137113359880297,-0.4972317075333547,9.647775132080275,1001.0705981974647,-2.9659810975816017,182.57253421111503,12.207440027445193,-0.3485676499489614,440.7650313605058,-5.9562231966621235,441.2360314306493,-28.11900543735474,22.16778648657631,45.90637640852185,715.7157157157158,4.963790729427235e-149,255.45545545545542,8.485741949155128e-218,230.74074074074073,0.0
-0.5532713300263858,-2.3898760346446117,1.2532272745261417,10.16597483762502,1000.6850283203565,-3.243714796333412,176.55522791247546,9.231021757916965,-0.048860841207726935,524.4578409484482,10.932098081754718,524.7060907959195,25.407914514444446,14.477944929433166,51.656307937511244,716.8168168168169,7.489482057145552e-150,256.15615615615616,1.0432400345946629e-219,231.1111111111111,0.0
1.696593092783119,-2.8412052271943677,0.09112776228379663,9.738148389747748,1003.4811029160671,3.356349691369668,172.50584013043027,9.873220295930379,0.35445667864951413,499.12167905682014,2.4877381578294098,503.46376448550745,69.13303193758694,66.78659213390219,51.080112481943324,717.917917917918,1.1239574967666442e-150,256.85685685685684,1.2576200343086688e-221,231.48148148148147,0.0
0.08911664438608376,-0.028836799371115288,1.2468142765598311,12.256479566537674,1001.6823513176057,1.1436726945342286,183.37766099054602,10.965580248120636,0.06707295179944091,528.3038965894532,11.585420734539419,529.8103842910126,-26.706064833202763,38.321108702379135,43.10698415739555,719.0190190190191,1.677674775645551e-151,257.5575575575575,1.4865702176768142e-223,231.85185185185185,0.0
3.433903289105101,1.5011276171576815,1.4068802662777884,8.24831518700978,1005.5693658626219,-0.000991919892821841,174.5491277000441,12.167166206219992,-0.08588164829575362,408.51749812673415,13.38260607720483,410.549508737349,56.77802196341047,43.44296475907693,49.125880311132,720.1201201201202,2.4907230733406993e-152,258.25825825825825,1.723027411312514e-225,232.2222222222222,0.0
-0.07914219254172428,2.5860040991996387,4.309857354766284,8.38840069023159,996.2625858560508,1.4213613133780736,198.16755629575104,9.333078613636456,-0.06697409533012433,464.10337632299996,34.90322871954761,504.15963213589623,-160.06513995909518,199.04062001249733,55.493158280994564,721.2212212212213,3.677925227650295e-153,258.95895895895893,1.9582571624311187e-227,232.59259259259258,0.0
4.396222275254887,1.763951070388174,-0.6305933105722488,12.02054917367203,1006.5966599828114,-3.2089512757454073,167.30708894756896,13.039904011828598,-0.28429839706842586,484.6879215371348,-0.8900477558575011,498.2777946693717,111.27956824121779,112.98985531755328,39.95830662755531,722.3223223223224,5.4018202710342477e-154,259.65965965965967,2.1823180210479648e-229,232.96296296296296,0.0
0.03273785845493836,-4.148390411360365,-1.882045401332758,9.911277088976878,998.8569543679009,1.3169180029538534,195.36156772854946,5.728400302530389,0.31350459433575917,637.5419899998998,-20.915630103341808,643.3691371438149,-96.34424606342085,75.65336575123362,64.35632181265294,723.4234234234235,7.891092740426026e-155,260.36036036036035,2.3847185640445543e-231,233.33333333333331,0.0
-3.368185142283361,-0.9652052639122638,0.49216723063281764,12.756934710907617,999.8295379002144,-3.1063166677305962,178.886811512022,11.519574473906154,-0.1222854257117092,523.8225595052434,1.1604623941547891,523.8460024905633,6.142638086385162,4.982230845897438,41.32734133369712,724.5245245245245,1.1465525046095438e-155,261.061061061061,2.555212387924714e-233,233.7037037037037,0.0
-1.9274468204883342,-0.5912551745234493,-1.604560054279087,8.656975586038909,1003.547626036642,7.336612945916097,182.99085734021105,8.320944883964685,0.4517506037209779,510.9922091152635,-16.295444256594557,511.01596601732194,-18.39706934050577,2.1017593543791415,59.272531247819785,725.6256256256256,1.6569542981881314e-156,261.76176176176176,2.6846498759004634e-235,234.07407407407405,0.0
0.17914279195233848,1.675035563855347,2.963921536873072,9.89044327932235,1000.6202221313275,-2.8589149558987876,188.33157766629435,12.744542633215982,-0.25965992022020146,434.6909514841863,22.67659243431091,445.8877848090136,-84.09788945197376,107.35995090623176,43.991338393118546,726.7267267267267,2.3816991146767977e-157,262.46246246246244,2.7657892391927804e-237,234.44444444444443,0.0
-0.22293671092543285,1.5384532799067923,-0.5664360778904651,8.155174030312093,995.1017567351407,0.8157916822757577,173.69750704995565,10.28408895766109,-0.041599944779193265,439.5228641946356,-4.570482100067411,443.8845648015806,61.69501222180696,66.40888622697258,53.924942587654414,727.8278278278278,3.4050464693723404e-158,263.1631631631631,2.7939671081450242e-239,234.8148148148148,0.0
0.20388600160647255,-6.246973791190383,-1.1311527357479807,10.014725362847134,1003.490766662335,1.502612349574897,188.64248384698635,8.654189335981197,0.44255512275336717,539.3450410240646,-10.441404835365274,542.7942273880833,-68.5206395832787,58.181564051484266,53.84533478166766,728.9289289289289,4.841935210116103e-159,263.86386386386386,2.7675423404244863e-241,235.18518518518516,0.0
-2.970439331278514,-0.45564485856673115,-0.9426314423022358,7.042906126002402,999.9923983875638,-1.8634405802238432,152.92456144618822,11.325682186043265,-0.08042242171057978,373.61282109348167,-9.166554572240035,460.7037045517194,273.81287136231157,296.07799223141313,53.47710506845623,730.03003003003,6.848172434831796e-160,264.56456456456453,2.688054296265797e-243,235.55555555555554,0.0
-3.825390660909567,1.8971412205601852,1.436834846943282,9.024733158090074,996.5462753430072,2.6397154710331,172.8001046677806,11.786376694414503,0.042530555551117684,430.1018723851907,7.0587014900403755,434.12538442828657,73.68895321976562,66.75162241269864,48.09712769334791,731.1311311311312,9.63363490117983e-161,265.26526526526527,2.5600743483627964e-245,235.92592592592592,0.0
4.840659160404627,3.854063376687872,-0.3154939664629705,7.127492270143764,1002.8895995848035,-4.8880267731089395,170.75937192658935,11.283788245717277,-0.5018512020539561,390.7264499394272,2.715792892098284,399.89883451124035,93.21401017193791,90.96185997198111,54.14129210649363,732.2322322322323,1.3479241735565028e-161,265.96596596596595,2.3907705502859877e-247,236.29629629629628,0.0
-0.6749656224647996,4.714089959989714,-1.2833336402607647,11.387846466382516,1005.0275122839657,1.8153725971786874,167.4649398762824,7.940607520733879,-0.1651420918449844,591.1796360760518,-13.933777545979257,602.0705929326593,91.4075000515355,105.90277478484286,51.985517869753565,733.3333333333334,1.875860434572345e-162,266.66666666666663,2.1892431284383227e-249,236.66666666666666,0.0
0.470127778704276,-1.0659594360227393,3.330703835247062,11.433178679519303,1004.4259068796358,-4.244180596126565,177.8504516192105,9.03196575275583,-0.18138054914174973,560.9177074236313,33.086674079484595,561.2472859642039,12.390222351721562,20.699075731395144,49.10234422768919,734.4344344344345,2.596542093684668e-163,267.36736736736736,1.9657164460235645e-251,237.037037037037,0.0
-1.9397495396032947,-0.9564931324595418,-1.7123396813235001,6.5394745390313105,995.6808847856114,-0.4710823203278262,183.85749968181696,9.99185432575713,0.027878321391334695,392.82166376048576,-13.741089206709065,393.61102762486337,-41.06743679996155,27.33774621466885,60.39289109299663,735.5355355355356,3.574785554740114e-164,268.06806806806804,1.7306869755271306e-253,237.4074074074074,0.0
-1.2275228814681625,0.5389034129482915,0.07113214806598706,12.667771491001146,1001.5899439610513,5.680591699943624,187.02659998499306,9.91748069469988,0.2937667787826902,561.6352471541294,-0.5287339163952605,564.2391620017843,-48.22544817982827,47.767739365197215,44.43269316985378,736.6366366366367,4.895131961059923e-165,268.7687687687687,1.4941250869562987e-255,237.77777777777777,0.0
0.5077795130782875,0.009632361483565237,1.3046123032204608,14.994830252839709,1002.2328175754735,-0.7674255802038316,182.40876757200408,11.499490950876694,-0.04444546145282402,567.0297573081606,13.409590179854016,568.0401254892297,-19.03204981086573,32.4573697201234,37.790949299379925,737.7377377377378,6.667124974948758e-166,269.46946946946946,1.2648125565780965e-257,238.14814814814812,0.0
1.3817198130637414,3.765154115919549,-3.2626702208341465,10.092012773472682,996.7543355835135,3.8896033331040805,173.34306535106452,5.9701975349867835,0.007163563431677661,623.9539564510675,-34.10861320498438,630.3443735296307,46.65369983002866,81.01474333233075,61.789754980910075,738.8388388388389,9.03176379135091e-167,270.17017017017014,1.0498715263975291e-259,238.5185185185185,0.0
3.002753829626598,-4.695659673258541,0.9605210028118498,8.717771479550711,996.9493335835053,5.1496697310432,183.69016437825167,10.668654109107006,0.567512768439209,449.65628524551687,10.491268633041415,451.3992949513083,-30.03542683702368,40.564160641604275,51.24202941269007,739.93993993994,1.2169320481703978e-167,270.8708708708709,8.545095573867763e-262,238.88888888888889,0.0
-8.076207750732326,2.9545789827624587,-2.1102153509608987,15.648661182006093,999.1006967756546,5.029862154903747,181.24285694850852,9.42003729112672,0.11805751129554251,620.2704177186033,-31.228812786425845,620.6867310755595,-3.1799608355227607,28.05194133344179,40.18062784808183,741.0410410410411,1.630871970923105e-168,271.57157157157155,6.819750242211488e-264,239.25925925925924,0.0
-4.322449972159118,-0.7107706091840008,1.645565561668005,7.3620630033949785,1002.1469692513438,-0.43321777580771886,189.36056167936016,8.322998767232095,0.015800386218892817,466.7653635109493,9.211166415683632,476.44506196456666,-87.09087366543079,96.7872898987131,64.01496061524006,742.1421421421422,2.1738681105233303e-169,272.27227227227223,5.336921237723053e-266,239.62962962962962,0.0
-3.7002222821795336,-5.698362481819737,-1.9253020238379526,10.040212933738196,998.3575244566017,-1.0780453647069301,187.76936702931516,8.515026444460801,0.26417918100529947,539.6732056371214,-21.965998652909697,541.4991496690693,-63.41103541156355,41.4852400684144,54.15028063105868,743.2432432432432,2.8820817632612603e-170,272.97297297297297,4.095282781518624e-268,240.0,0.0
1.7122554892158244,2.400659404026605,1.385538063697721,10.359244545263847,1001.3544563077754,0.2439902643261517,180.3047641392063,9.570924670964073,-0.12361207609319536,521.1035359254149,14.274728746074077,521.3543663209618,-2.3092203760480166,16.585845904640028,50.15261293388938,744.3443443443443,3.8004864259703203e-171,273.67367367367365,3.08139785216661e-270,240.37037037037035,0.0
-1.8230859610728252,-8.19359515700132,2.2116661325894253,12.69029524090483,998.1222034499112,-0.5237725086696309,171.02746993838744,2.7978297910809644,0.43946389302813077,819.1880656420659,29.884397140704184,819.1955207967621,27.72749992342242,2.1569101013369467,64.74421437790005,745.4454454454454,4.984617716765821e-172,274.3743743743744,2.273434435179883e-272,240.74074074074073,0.0
-1.7273766156998287,1.238993053448964,1.7228730512656099,10.719477950253577,1000.2484823856832,-6.731648271206726,173.47049844167918,8.5974208584169,-0.45577393014548306,555.2442423528275,15.025702304721559,556.2333876980706,44.08908614820329,29.08021129475457,51.98233733610893,746.5465465465466,6.502559136144569e-173,275.07507507507506,1.6447044612977192e-274,241.1111111111111,0.0
-4.676729015298999,0.5798349780878901,0.5026332964762048,9.002732208423097,1001.4488547939977,-3.098150542114763,174.50210640361968,8.248370350707413,-0.20944911064384542,520.6008507391251,-0.06855757838253673,522.3811320058088,43.013048984693185,43.118374568670305,58.34870798763391,747.6476476476477,8.43716508756554e-174,275.77577577577574,1.166713129771328e-276,241.48148148148147,0.0
-0.04841399402031119,1.8318805679139616,-0.4626018858593989,8.097631259224087,996.3528427065942,-5.335851333879599,176.84733666083744,11.065566418645249,-0.4121569499432667,420.909966332896,-3.4472746758654056,421.95713768662847,26.301838166029476,29.7675373977068,51.98706732870729,748.7487487487488,1.0888512800544483e-174,276.4764764764765,8.115421446932856e-279,241.85185185185185,0.0
0.3781463276307814,-3.0771141735534484,-1.1528391526696877,9.31635635950773,994.3272138292488,-4.286301358623002,182.68050427589753,8.388946634978959,-0.0697030566579997,523.5069195614032,-10.149064152885478,523.6941666032992,-26.32029913219973,16.17231901153621,56.1630174683456,749.8498498498499,1.3976562400239052e-175,277.17717717717716,5.535143055432124e-281,242.2222222222222,0.0
3.783891328507752,-0.501314527259219,2.942069381634208,7.986145278109712,997.7578788650939,6.176747735120023,187.15174390128058,9.569772399659021,0.38493867126030906,453.8598829531275,26.915085870025123,461.92298691419114,-61.05649247046258,88.34032058580885,56.4314805162701,750.950950950951,1.7843989224654684e-176,277.87787787787784,3.7018379148388273e-283,242.59259259259258,0.0
-0.0863445353134424,-2.951252417928105,-1.3989904403352864,10.095650639569365,998.3370224489801,0.5620951901439509,179.48881306984623,13.084553255322604,0.2016170351109831,434.58138267708705,-10.701731495343967,434.8366977473049,5.589719334005601,16.29345131978474,43.06778701738501,752.0520520520521,2.2659134614465093e-177,278.5785785785786,2.4275977540492547e-285,242.96296296296296,0.0
-1.4017815600920611,-2.79799185622362,-2.0741321471399923,8.871607640279027,1001.2664333418622,0.4144645103961871,180.16124787900472,11.988703039630847,0.1835697583223111,424.7682487662593,-16.836064731655906,424.98359091862994,-1.2073762633630452,15.63017195943595,48.06901319501851,753.1531531531532,2.861900097081812e-178,279.27927927927925,1.561014125773683e-287,243.33333333333331,0.0
-0.5469034617099824,5.412897487474903,1.33073787006566,7.011924413420498,999.75510227422,-3.7798507659684755,181.43306305000004,11.804542799886905,-0.5265318344176535,371.97377673771314,8.106727532996157,372.64525244726224,-19.468186104014144,27.583087965583026,53.141071739258216,754.2542542542543,3.5952194280899934e-179,279.97997997998,9.842551986478156e-290,243.7037037037037,0.0
-4.3383323362512956,-5.1025291618156805,-1.5922736063729908,12.510291576749808,1004.5882357724462,5.71485757370736,174.8409468686766,9.000255139178297,0.61428341498339,581.3272533413401,-20.61841448984272,584.7887683025692,43.61712388809657,64.32873756363111,46.832786572510315,755.3553553553554,4.492169317689248e-180,280.68068068068067,6.085263378683033e-292,244.07407407407405,0.0
4.652249060935637,-0.6619395880016444,-1.9001269949322543,9.004654953141921,994.6789660018877,-3.238262736333703,170.74607742357043,11.086064558579304,-0.149099117563253,447.00968633931086,-10.023240049179158,456.8635617762393,84.38833467878027,94.92441363389909,49.152444704985975,756.4564564564565,5.582729881512867e-181,281.38138138138135,3.689111831476652e-294,244.44444444444443,0.0
-2.1157937744919306,3.288467361656995,-2.88720852433953,7.463726390049375,999.1151620052171,-3.0501363212325683,162.4456210268929,9.532204399092812,-0.36272389016323814,432.3529371691106,-24.027785792154365,469.40644726235143,164.51926717272033,192.15346416853683,58.28468406945823,757.5575575575576,6.900759561077682e-182,282.0820820820821,2.1929818616018415e-296,244.8148148148148,0.0
-1.915124491960701,5.774349724399938,-0.9658196789210354,9.663481731024916,1001.6000035665082,-2.302998916192057,173.04850641923127,9.607813578646125,-0.461166931852631,500.72413070710206,-10.388783012399303,505.4594320574211,58.18908412639922,68.7411589965214,52.02169259320791,758.6586586586587,8.484123058692156e-183,282.78278278278276,1.2782595228144453e-298,245.18518518518516,0.0
2.1437898381863536,-1.5429113461204518,-0.1654300477929864,10.136743131935317,1006.8465084362368,3.76484522323762,184.73145453267787,10.8193706874931,0.3026857749600637,488.19185371912096,0.7404198420192762,489.8327576154999,-39.027186911746526,39.80144611090546,47.94933476468089,759.7597597597598,1.0374730049352775e-183,283.48348348348344,7.305901494255215e-301,245.55555555555554,0.0
6.822007568907264,-1.915438769444067,0.48618345532139756,6.507066548841933,1000.6722181082002,3.24761571779579,172.97088561960433,8.806012823158134,0.29764904933159686,429.1715408157964,10.405941424337168,433.38202512721773,73.19472098860662,62.929794352970404,64.90862447877706,760.860860860861,1.261846228210916e-184,284.1841841841842,4.094485769250287e-303,245.92592592592592,0.0
2.346711616619374,0.9464462408735979,1.9026124885989668,10.663295334251526,1003.4971642063158,-1.7833585429946566,177.6219296257406,12.986006208886407,-0.1562261745926321,453.82188642425797,17.344294062507714,453.85080927967294,21.042909136581148,3.698728159479767,42.36253379326583,761.961961961962,1.526496614040191e-185,284.88488488488485,2.250068283517756e-305,246.2962962962963,0.0
4.116467398784601,4.937931973512118,1.0537958473315874,7.905684862619471,997.4188944417408,0.24711006232604707,184.66431287412317,9.679739720804125,-0.2705744924358555,450.08694440672247,12.319773815309969,453.0878804125606,-44.16373052842065,56.56316716609291,56.42090790884001,763.063063063063,1.8367288152915653e-186,285.5855855855856,1.2124471253839067e-307,246.66666666666663,0.0
0.10120600562337251,-2.3825165001673727,-0.3817444391063596,13.422057618381576,1002.724732667694,0.43974759207581166,185.20689496422668,11.23672113251933,0.16128027097874914,546.0902353867656,-3.536607490516439,547.5079872572466,-41.04345662099017,37.53363494337273,40.67939236853053,764.1641641641642,2.1981332528698573e-187,286.28628628628627,6.4062030019181e-310,247.037037037037,0.0
1.4545596319161445,-2.1431241737198383,-0.39639135275943976,11.047921024153469,995.0130992542033,-2.53875380414285,169.2046714783396,12.911200958514597,-0.02281486794339571,459.1423382887292,-1.7119279144998334,469.5877160638157,97.64710099571596,99.90656906753114,41.428494203520664,765.2652652652653,2.6165122701508662e-188,286.98698698698695,3.319016132014e-312,247.4074074074074,0.0
6.366889514121343,0.43176262730663395,1.0203149378303669,9.200200019781366,999.7660772659968,-0.23927565020271294,189.97059356453641,12.06330754915035,-0.038703127422706984,434.66401904562593,13.994749056648491,446.57666093989565,-97.48877583989373,112.11818478845909,46.560406112258256,766.3663663663664,3.097785323686168e-189,287.6876876876877,1.686121275e-314,247.77777777777777,0.0
-1.1552481804923376,0.5840104055096632,2.545140325857139,8.509664459365299,1006.2377260594023,-4.38287870751109,191.27350089355485,7.182161794618951,-0.2824910286340696,542.4289890077897,23.00724477925953,555.8602172879666,-94.16059036835141,117.93514949450802,63.94153260097548,767.4674674674675,3.6478724348769596e-190,288.38838838838836,8.399221e-317,248.14814814814815,0.0
-4.25998737080528,-3.072513368288213,0.2526283989664004,9.790064584872752,1001.5988135646791,4.7089891159304464,168.7015014278144,10.889791790019768,0.4432414928410212,471.43229168856834,-2.1625526443527336,482.7211230935196,108.3768427991316,111.11433597650853,48.589761481625864,768.5685685685686,4.272555868527627e-191,289.08908908908904,4.1026e-319,248.51851851851848,0.0
3.796042084048078,-2.07728210348366,-0.9382617084208179,11.225581483166579,1007.1829547861456,-1.278816937164299,171.76163130358844,11.701438788921294,0.04559425071464413,494.58128569776767,-4.241655832208611,500.80456851977465,72.03759967404947,76.53269934917813,43.726114100253085,769.6696696696697,4.977320887514584e-192,289.7897897897898,1.966e-321,248.88888888888886,0.0
-3.310623212720023,1.6970450105849069,-1.985732002171091,9.949011742829601,1001.5540363798858,1.8017404492188374,191.91090683146192,11.783726044321497,0.005969566835718557,457.86157694419137,-19.300129528048803,466.7753633365246,-111.00012736962641,92.13221582049073,46.381421438807266,770.7707707707708,5.767177438392531e-193,290.49049049049046,1e-323,249.25925925925924,0.0
3.7495257598596283,2.2735299930202375,-2.890410528824451,9.565682385726287,1000.618167512662,-0.3125759716939054,178.531464787447,7.773410331770737,-0.14863806377729816,552.7105641421864,-23.967527342919706,554.091554835697,11.134753841959089,35.129436085395085,57.46169359520296,771.8718718718719,6.646465720061644e-194,291.1911911911912,0.0,249.62962962962962,0.0
3.1497793452861464,-2.393196201908356,1.3325393440870463,10.116740581635792,1001.3786752345992,-8.007665225339045,157.8022205254815,8.685929525965353,-0.32225273036084445,545.0076712706414,15.754148787897048,570.519138049279,167.80337618176284,154.17458444331558,53.575009196165986,772.972972972973,7.61864973531128e-195,291.8918918918919,0.0,250.0,0.0
-4.496160108426841,4.747633868037845,1.1559570472791143,8.79228213752609,1002.1568931111075,0.3990095659571168,166.00318495267314,11.989116471483243,-0.24750957496240744,420.93511778473595,4.0881897995027385,439.1502613588151,140.73908722530464,137.85956340675588,48.39674954754438,774.0740740740741,8.686104071864572e-196,292.59259259259255,0.0,250.37037037037038,0.0
-1.0204032457572187,-0.7932036443684438,1.1547270502133231,9.313588146313924,999.2964726039698,6.472746594967155,177.5063037482752,8.476479258634708,0.41616908760755916,522.7643163905612,9.537272929788086,522.9444216008346,27.21821783796819,17.681862196410975,56.2501909678886,775.1751751751752,9.84990024592093e-197,293.2932932932933,0.0,250.7407407407407,0.0
4.200118663135788,1.7589537326429545,-0.2573188927041118,5.828415122189992,997.865671230291,-1.274638195570621,168.369573497154,9.400607886671372,-0.17491949258709383,383.4513743186456,2.496866344992054,398.72711686892785,122.0424552179417,120.51761750649904,65.07001859284796,776.2762762762763,1.1109599901503974e-197,293.99399399399397,0.0,251.1111111111111,0.0
1.4416437171976018,6.846338549492855,2.8138694917835014,11.947452461704735,1006.2978445165966,-2.6312088762172534,175.86576229363558,13.151751619003939,-0.5403831573070761,480.04138947723555,24.965208707558517,480.19197874991096,35.3965375943401,10.432415802356081,40.10708556529812,777.3773773773775,1.2463062924933196e-198,294.6946946946947,0.0,251.48148148148147,0.0
-2.034983323842215,2.934088109239064,-0.9682369891696354,10.597595560643525,998.2603827302526,-0.4649352119921735,180.32396213683577,9.90440149923042,-0.1946914359755283,514.9680357417656,-10.772609501906064,515.0135155252533,-3.197341637273764,7.575404387333847,48.7919024746168,778.4784784784786,1.3906279038367925e-199,295.3953953953954,0.0,251.85185185185185,0.0
0.18029133119843996,0.849363363142993,1.910538474414411,8.45308831193314,1002.6586358709715,0.6571292267303583,194.6225460403473,8.546451724332314,-0.010986975050172987,496.25251326836593,16.72804588232133,517.0827140270246,-126.02998531062948,144.26972216557965,58.71796474515469,779.5795795795797,1.543323161797156e-200,296.09609609609606,0.0,252.22222222222223,0.0
4.833441559117065,1.6059176671493909,-0.07748578997908605,13.797469962710478,995.912359741733,-1.6828647586210175,177.0954608377221,8.24476528627419,-0.19012881580334806,625.3406324781164,3.9942781932154663,625.6003659169806,17.105744336883088,13.114038504435106,44.972575409178184,780.6806806806807,1.703580228955169e-201,296.7967967967968,0.0,252.59259259259255,0.0
1.7022416653348864,3.39156599314146,-1.2167015293586751,10.174032960784773,998.0793766440488,-0.24419438620368916,190.72541799572758,10.665438659170375,-0.20907023373189304,488.81959678583104,-8.64346861332062,496.24191183185803,-95.29796460048468,86.97179103267858,47.889289234798945,781.7817817817818,1.870372425073599e-202,297.4974974974975,0.0,252.96296296296293,0.0
-1.154081863650939,-2.6538139832234773,1.1850606146355227,7.927712856049606,1001.3466358884094,1.322482719198365,194.2876016203677,7.333703983045583,0.227255522506375,518.6202189873705,9.598052206016407,535.290811021225,-117.36625979567191,128.05407123875938,65.57824540019726,782.8828828828829,2.0424591235935857e-203,298.19819819819816,0.0,253.33333333333331,0.0
-3.3039767733912444,-6.218165514508618,0.8192722373679874,11.713474842940917,994.3837577059762,3.364476816701179,194.34309669352075,9.505328072207163,0.5503005203028317,547.668678929481,4.5749171190407125,561.1690051044018,-107.4076722820972,112.79343569469413,47.04231615256329,783.983983983984,2.2183927582858843e-204,298.8988988988989,0.0,253.7037037037037,0.0
6.502297871689221,-3.488651169432546,0.7139455185338522,10.796096433018525,1000.7986928193496,4.378274763893393,182.84754593385568,10.666461069980043,0.45331779417224316,506.428268870024,12.73204784009155,507.4472078827619,-20.16103373693011,32.90885978493149,46.30977391922155,785.0850850850851,2.3965323005487103e-205,299.59959959959957,0.0,254.07407407407408,0.0
-0.6996653910965904,-0.875360514276224,0.1625568441123975,10.789159970968438,1001.4046784470754,3.482688985878365,160.36710852161025,12.598299641095334,0.2491719257081019,460.3064190865968,0.6082825227081725,494.38917538142437,184.3508205053869,186.87684324433764,42.7288075385888,786.1861861861862,2.575063348243284e-206,300.3003003003003,0.0,254.44444444444446,0.0
0.9721053330678512,2.5795875637810433,-0.07578616343366175,9.148488790696819,1001.475345815855,4.2571396343832335,184.60824865403865,11.335096160739992,0.09606821807010828,447.82437547979214,0.3810454118335299,449.60890054547076,-40.224945621369706,40.64518467787565,48.844423518779585,787.2872872872873,2.7520247208909147e-207,301.001001001001,0.0,254.81481481481478,0.0
2.721056089407179,-1.8438527581347548,4.776743985740877,10.90099144755607,1001.6515015192878,-0.3096351964162769,190.48399887813542,8.571869764035643,0.08799824094409293,555.94296999161,48.95027300253683,572.4032183425302,-79.74211346792578,129.7407804479258,50.92656905157545,788.3883883883884,2.9253411935960616e-208,301.70170170170167,0.0,255.18518518518516,0.0
-0.5284852620358229,0.8935962646406368,2.368513290392346,9.47648341955781,1007.1860695506601,2.8113822308460867,179.18932894564583,12.35683863512744,0.10903971634879876,436.6420255083428,17.553725796878044,436.70828759791095,10.883542032397985,6.670512882563628,46.171590141988396,789.4894894894895,3.092861734933302e-209,302.4024024024024,0.0,255.55555555555554,0.0
-0.7864303926123465,5.082873007218499,1.4456537899710242,11.111882903291685,1001.8143391651885,-4.036028943993418,197.4458387007525,9.400969924905045,-0.5211049155324758,540.764315937645,12.880563486338142,564.5831325537429,-141.44023382757723,156.14814923204773,48.75169933067681,790.5905905905906,3.25240235523204e-210,303.1031031031031,0.0,255.92592592592592,0.0
1.5525991212678927,2.3238876057793356,0.22359831640677652,6.190111091978722,995.9260136018703,0.9256476299625992,188.59833561467457,7.528593955901182,-0.08056651092289258,449.801765928758,3.3019123987411776,456.87553420082406,-80.582055623384,84.18169806260626,72.41430299428248,791.6916916916917,3.401792434720374e-211,303.80380380380376,0.0,256.2962962962963,0.0
2.0962146272510327,3.710850164317456,2.0143144011933383,9.132253074041621,1000.4601784327834,-1.9420260679311017,185.68273377152784,9.655917281469055,-0.32441324084584267,486.056634956542,19.117542904092666,490.94835598308583,-52.64299918272166,71.92707650944102,53.02740207637584,792.7927927927929,3.538923198963954e-212,304.5045045045045,0.0,256.66666666666663,0.0
0.5724404310975914,-4.100942698013416,1.0359895527829037,13.444310195616389,1000.4458264414534,5.023679444894183,190.86380711205837,12.876338402291404,0.5228540268387298,510.66562248478175,9.796659210366125,520.5794274588843,-87.06969674383322,97.37234948849797,37.94739710924629,793.893893893894,3.661796854163298e-213,305.2052052052052,0.0,257.037037037037,0.0
1.2639242808658357,-2.059771354034569,0.05240950554807132,8.465865089199399,1002.1990557100962,-3.6081857204530987,183.33369851260878,10.33048010012985,-0.08863465231388545,451.95985635249383,1.6761842717594881,453.1673297696516,-35.589153457039544,37.284894905237365,53.23686544421046,794.9949949949951,3.768574797257521e-214,305.9059059059059,0.0,257.4074074074074,0.0
-1.671632723489594,1.8542458372357842,-0.6071286505318301,8.792323405013626,999.6473781270142,-2.545527519584411,155.07189500604647,10.025043728659572,-0.25175475456524055,463.58139849238074,-6.601821649468663,518.5581562624516,221.05555297342278,234.20146053151885,52.918794172992904,796.0960960960962,3.857623283048968e-215,306.6066066066066,0.0,257.77777777777777,0.0
3.915794893759272,0.06726663190900517,-0.1618346753253764,9.10407732310005,998.7739852154921,-1.3079675793162935,175.00861048529634,13.274423289405707,-0.07920230915595994,408.53925858517465,2.772913488307185,411.03777061261496,50.023287669264015,47.31638640673753,44.444380621358974,797.1971971971973,3.927554967144515e-216,307.30730730730727,0.0,258.14814814814815,0.0
0.9766157364642029,5.3828762922247675,-6.340851471756111,7.570387728222713,998.4895520446532,-3.9690865472785957,191.97168027247852,7.137290305891145,-0.5371482245180346,517.2363950838454,-56.391599779844796,519.4201114205607,-105.55097650198547,49.20785442130742,68.61437958390958,798.2982982982984,3.977264850117517e-217,308.008008008008,0.0,258.5185185185185,0.0
0.7613284011112076,8.227244390809963,0.42120167859528357,5.583438447543496,999.5963204524191,-1.772797006122036,171.92408659901704,7.428801771894456,-0.573609284118163,429.29803130994503,3.9117110605190346,435.0646463701777,78.32984179939884,74.64122206878655,76.75347132051392,799.3993993993994,4.0059593220313507e-218,308.7087087087087,0.0,258.88888888888886,0.0
1.7882985189903688,-5.568020738134879,-0.9769521602207194,9.538827202952774,990.7362698509963,6.49206757003226,177.76527494763062,6.768307058066336,0.6986797385909547,579.9513638841909,-8.070933813655092,580.75111558906,22.49095929171484,30.57235537169976,60.62035826216898,800.5005005005005,4.0131772405794867e-219,309.40940940940936,0.0,259.25925925925924,0.0
2.382275378893895,1.205328645500669,3.185339996565768,10.271718848163314,1003.4429919545986,-1.1899673759354816,169.5516368609693,10.74529637296011,-0.13709467220877514,493.39676540000005,29.708222796549855,497.52565387495497,92.10473586876257,62.53297181175246,47.876531816947086,801.6016016016016,3.998802260503715e-220,310.1101101101101,0.0,259.6296296296296,0.0
4.078556321376508,2.128786348362952,0.03868814162350858,9.894989862922696,1000.0595110605803,-3.705096367961489,197.8392259520177,10.33298625423025,-0.33560183414027733,490.3571385245161,4.4069089099246685,516.6712078267308,-159.26923436130213,165.77789394061236,49.143930392786224,802.7027027027027,3.963065953599309e-221,310.8108108108108,0.0,260.0,0.0
-0.4378362650685189,-3.8715709620014094,-2.3779268390699237,9.710242876104227,1005.3623465743377,5.999753654371034,196.81492457418017,13.085472734559552,0.5623056049353589,429.0494727307849,-18.272940216098295,450.8559891052075,-161.57320422494382,144.94995626557736,44.26845648214161,803.8038038038038,3.906541602390165e-222,311.5115115115115,0.0,260.3703703703704,0.0
-0.6609895769712252,-2.689581831862333,-0.0997603082562354,10.086081741700776,1000.4955090763225,3.236688090605066,171.1613110485927,10.48695015427354,0.33915405778534086,489.8862578034732,-1.5151047401001416,496.5076853577451,81.60663533680506,83.38505247506329,48.636130810044925,804.9049049049049,3.8301288999169866e-223,312.2122122122122,0.0,260.7407407407407,0.0
-1.8357763365213542,1.8612483395568435,-2.0922421701250085,12.045682943101529,1000.5543054651456,-4.227096993136128,181.47298000389085,9.191685681041395,-0.34800045263978063,566.5906618902687,-22.601959760647087,566.659856224063,-15.384265845221623,7.218025582706049,47.22070449401702,806.006006006006,3.735030126305433e-224,312.91291291291293,0.0,261.1111111111111,0.0
5.280701708725003,1.2480609618636915,0.9468148314249328,9.619107628141567,998.6977001603909,0.4171928620743961,173.19505952235951,10.003589745756214,-0.04792068630183621,492.76025186533457,13.337052276727842,495.2359434671978,60.49540272158921,47.223289440570454,50.68517125097305,807.1071071071071,3.6227186836567884e-225,313.61361361361355,0.0,261.48148148148147,0.0
-3.78171429124762,1.405957085363805,0.5818947286789707,8.851834845825461,998.5625939035372,-0.6914423745554131,186.14944639031378,10.235414836921915,-0.11989090039406847,460.77163897856775,0.9364419871349456,464.46092080127266,-58.236683566346514,59.288022299073376,52.48373024522567,808.2082082082082,3.4949011398298555e-226,314.3143143143143,0.0,261.85185185185185,0.0
3.784081017673619,-1.9283028558817747,1.9156792622165353,9.437749030223827,999.7109692211396,-0.25576026698792426,185.0968307724233,6.6564774533436655,0.09622146208164199,586.6314596921338,23.278795858981265,590.0231340618104,-36.796583829804604,60.17104536055284,61.79156800990603,809.3093093093094,3.3534741467350638e-227,315.015015015015,0.0,262.22222222222223,0.0
-0.4237994922488299,0.04644815006034291,-1.5817635833891308,11.158693519513552,1000.1652558570543,-3.353927707727372,188.11705571613265,15.420663288669786,-0.1947117394067277,419.8207192116004,-12.028430862445544,425.0108711327739,-85.38520481046332,73.54015203292307,37.67508378743329,810.4104104104105,3.200477750769966e-228,315.71571571571565,0.0,262.59259259259255,0.0
-2.4820664009638143,2.0500427334687004,0.0680161924562936,12.8240537570865,997.7325958496327,-4.0622121260268145,183.31918447707886,11.039742036203823,-0.35012688850360973,535.007750931549,-1.8440084437728967,535.8038429117271,-30.85204231905769,29.01895573156577,41.91265930688402,811.5115115115116,3.0380466965562897e-229,316.4164164164164,0.0,262.96296296296293,0.0
-0.3824716283811129,1.3266780750830376,-2.7300435908532705,8.743712521661644,1003.092124268538,-6.658640284383526,209.35406206388467,10.420016616045178,-0.455931206220896,458.88665201369497,-22.28241743019165,525.5037474838814,-275.2615974991971,261.60333131913706,52.58532554421748,812.6126126126127,2.868361338422738e-230,317.1171171171171,0.0,263.3333333333333,0.0
-2.8064966874377646,-1.3833646103679507,1.402989563849429,10.197867574057767,1003.647972971657,4.384021728152187,169.72076234989262,11.23032796855716,0.3283241209980844,476.6080684557468,8.935172651599432,484.0141188178144,98.62299132994652,89.99307974086422,47.02535375398341,813.7137137137138,2.693599719183569e-231,317.81781781781785,0.0,263.7037037037037,0.0
2.2843704299808616,-1.1790019478299545,1.037742360880244,10.67671488387192,999.0444210804483,-8.231842259192039,162.89396645563485,11.41882196117321,-0.4054047304982191,485.5272598168846,11.037832981664135,504.9952819089903,143.81447039644098,134.19627165966213,45.268808641957726,814.8148148148149,2.5158922581498748e-232,318.5185185185185,0.0,264.0740740740741,0.0
5.461139206673746,-1.263760581963961,0.9916100420551417,8.014843986542354,998.8574356815079,-0.2029681393802773,176.06909799298538,9.718893028995137,0.06118294079937912,454.65164785362384,13.2359927874963,455.3638262013242,37.14321103781394,23.917823531150447,56.05321703484185,815.915915915916,2.3372803185450706e-233,319.2192192192192,0.0,264.44444444444446,0.0
0.7105154888262478,2.9491111537101173,0.00323806271388224,10.040834334425837,996.8042078257129,-1.6292636168476406,164.32011734439732,8.737517727518599,-0.26334842408289205,534.1409795029322,0.7406622345811865,549.88793820873,123.82393430502312,124.08649633239119,53.12610955416969,817.0170170170171,2.1596797094768544e-234,319.91991991991995,0.0,264.8148148148148,0.0
-4.485266271202476,-5.568166369954432,0.8295457815775819,7.06865228531581,1004.8389020930625,2.10268431098595,165.07537729994007,11.198901372643409,0.4354388029221963,384.4850132611112,1.1467576798558783,409.3177268037889,160.8326910633704,161.60526285507203,55.03327022230814,818.1181181181181,1.9848499318975334e-235,320.62062062062057,0.0,265.18518518518516,0.0
-4.824548880659832,3.9926415043515004,3.2086782166171925,6.461899392521202,997.0762715557088,-5.05205216391519,169.98685345802033,10.771421681062904,-0.5172255442258233,371.1521607728568,16.252937813013475,378.9331601218846,104.08950521642983,88.1805337026516,58.27497950294163,819.2192192192192,1.8143697149280666e-236,321.3213213213213,0.0,265.55555555555554,0.0
-1.7451286863376267,8.08973645132742,-0.5701885140840279,10.733492815784514,998.9658804420344,-0.6750096047513819,170.77811094568372,8.380219801821184,-0.5018133231604338,560.088661951767,-7.336496022393582,565.9598914709163,69.62643127312803,77.18655008459878,52.346577411795835,820.3203203203203,1.6496191219727285e-237,322.02202202202204,0.0,265.9259259259259,0.0
-1.7843075760379137,0.5836024632549512,0.277290367420169,9.232250517338434,1001.5691196051927,-1.6928200812674856,170.4538189804994,12.838071222734527,-0.12999325747136936,417.5296564743332,0.2450326637727771,426.5522550993137,95.00851529338469,95.19204234619751,45.41892292678901,821.4214214214214,1.4917682477698139e-238,322.72272272272266,0.0,266.2962962962963,0.0
4.876579852528713,6.343822724448258,-2.1722525983628196,10.404560815242439,1001.6175036803525,6.119494389867048,185.18218950445413,10.586704072645967,-0.012895092668941288,499.4246132250979,-13.882188733933578,500.1083156187373,-39.364235360011655,25.491217099555787,47.56603233749289,822.5225225225225,1.3417722892640087e-239,323.4234234234234,0.0,266.66666666666663,0.0
6.5190467067544935,3.821189536306567,-1.7365219231966647,9.9642100459833,1002.57884066512,-0.1520692124429455,174.93810938914663,11.459638724535262,-0.22855028498662477,469.08538652489847,-7.504719757439529,472.42183613694465,46.80776963909423,54.41487297111256,46.44411049994315,823.6236236236236,1.2003725641707557e-240,324.12412412412414,0.0,267.037037037037,0.0
3.238370047989192,1.8737347345066255,0.19562658618661477,8.047199902672405,999.4208273569388,-1.1278994841992456,178.2048542512752,12.783841775359837,-0.172639510607155,388.09303401845176,4.552395222111866,388.33433208516135,18.02444342021122,13.47420897154671,47.82494679936166,824.7247247247248,1.0681028784029245e-241,324.82482482482476,0.0,267.4074074074074,0.0
2.461393842706377,-1.7430022773496268,2.2078670934038143,9.909491396071328,1003.7335143821282,-1.9837392960550493,188.94232774500935,10.043777642329669,-0.013775690539716834,497.629028722002,21.551906115763067,507.58757837071715,-80.05368322540137,102.09245073202656,50.00614892806807,825.8258258258259,9.453005116862822e-243,325.5255255255255,0.0,267.77777777777777,0.0
-2.5873720506210742,-0.010670971285843302,-0.5125616485031449,7.53379738997029,1000.1430067624029,0.16190198136604883,172.33677475218573,10.63390401396823,0.009860778087870564,412.50259729447805,-6.300819648054018,419.4557365190818,78.29441223742084,84.88050072209745,55.099249158514645,826.926926926927,8.32121001707367e-244,326.22622622622623,0.0,268.14814814814815,0.0
-0.5381710299147696,-1.4332329353493347,-0.47183305862424785,12.781944716002801,998.4132190568465,-4.340117141424647,177.35454101295278,11.620054477012232,-0.166726557558718,522.6674177771569,-4.846887587709577,523.2582889017351,17.614325241503423,22.468983297983534,40.93456369590719,828.0280280280281,7.2855586070385184e-245,326.92692692692685,0.0,268.5185185185185,0.0
2.202170467914052,3.02094031970502,-0.8137704890087494,7.288059310280072,1001.0213350575941,-0.19291149737981997,183.65759986092917,8.550277832399896,-0.1843572051345177,461.9032155571675,-4.327390765334102,462.74893902984616,-34.601445785965716,30.285865607317053,63.08228238699317,829.1291291291292,6.344523520454608e-246,327.6276276276276,0.0,268.88888888888886,0.0
0.279567121525755,4.67236036754783,-1.0695133416886462,9.608429458062837,1001.5818992612114,-1.687392328511579,160.5843219937978,10.108103325692001,-0.36390815910868923,486.4110097438392,-8.795873754982242,519.1688990696791,168.3454311435695,180.14472297085376,50.603082501166554,830.2302302302303,5.4953448386203696e-247,328.3283283283283,0.0,269.25925925925924,0.0
-3.6103379804818103,-0.6124049817605406,0.5899429114176431,7.915456823905503,1003.8605759202942,-2.7726021413475754,156.15094491049416,10.251097173302297,-0.12285217248006575,433.3479862726242,0.8889388989365146,486.25950269793873,226.04623408177844,231.2908042799794,55.20609832892915,831.3313313313314,4.7342443663337215e-248,329.02902902902906,0.0,269.6296296296296,0.0
-2.266791210752306,-5.902507046056399,-2.994515290357289,11.140842346721591,1005.4139467434582,-5.526511893124548,183.46117328797723,8.08788289663321,0.02137872995799505,581.6768000902031,-32.81392608296192,581.6848996771836,-31.154686720352863,1.6592591315826966,52.486339443536316,832.4324324324325,4.0566372546081586e-249,329.7297297297297,0.0,270.0,0.0
-0.26145928576776784,-0.38499942594162,2.561879153333455,9.337137257436995,1001.3748636624582,1.5034438263125465,184.92014280566897,14.635273577347757,0.10802293958792639,388.6571662511041,17.139945479324446,393.41223501995455,-50.83265099092486,68.13871549936823,41.6945489935758,833.5335335335336,3.457334987080349e-250,330.4304304304304,0.0,270.3703703703704,0.0
4.7859483128421605,1.994801697840756,-1.330844596258921,8.96266656075758,997.4842276566615,1.3420514688087675,200.6422013485241,7.185413113015195,-0.03767491954778279,559.4217545922209,-8.099238819807036,581.2644868362792,-155.45464105395462,148.96549774854932,61.89959822363159,834.6346346346347,2.9307348604170553e-251,331.13113113113116,0.0,270.7407407407407,0.0
-3.2387631144150415,5.863155502402863,1.4438069708762828,11.706403090103109,1004.046193305151,-7.010196692329754,181.5809487586681,7.403792192625684,-0.7322144446007428,613.3311858168344,12.301586851747393,614.1170866816881,-17.77214877477748,30.084002637672555,52.68618862907098,835.7357357357358,2.470992242401843e-252,331.8318318318318,0.0,271.1111111111111,0.0
3.8612475776726627,1.8407545637141216,-2.5399971947877518,10.058861183355104,1001.5898186734938,-7.884414615879494,188.19739717258093,12.628453151407157,-0.5584620099135691,446.5985559872008,-15.778746698606929,450.8909075951684,-87.21580355283385,71.56589532955256,44.05794105493357,836.8368368368368,2.0721730275501723e-253,332.5325325325325,0.0,271.48148148148147,0.0
-0.7162056061761904,-3.0340132645796616,1.3376802610924363,11.033288891871935,996.9462997646077,5.151876400423985,178.04527356414027,11.426532501593085,0.470105273107232,489.424336383859,10.729148431568952,489.49347286671144,22.47106621690306,11.742121321584388,44.43590299996231,837.9379379379379,1.7283847810254153e-254,333.23323323323325,0.0,271.85185185185185,0.0
-1.1770211729327855,3.442925437629706,1.343889215628995,8.037348126965071,998.160243672717,-3.7121343871697463,182.97227221585086,7.948070365038444,-0.41021959214151593,500.7920439146798,10.598969222594272,502.2983644157651,-29.45853334695971,40.085814368200296,62.47174666718847,839.039039039039,1.4338860295139453e-255,333.9339339339339,0.0,272.22222222222223,0.0
5.959585173916265,4.880164533654573,0.768404144011793,7.190366112144986,999.3740659415273,6.539294016495199,196.67256841749534,11.214578030203386,0.09569120491744738,391.1335856647126,11.125533630541124,423.8343287861002,-165.83059120714785,179.9522401034862,53.572882901973465,840.1401401401401,1.1831739955425846e-256,334.6346346346346,0.0,272.59259259259255,0.0
-1.5458776057009642,-3.540541197224901,-1.9888570435995845,10.214415924080267,994.2077121491334,-3.324533847490692,158.76007181874365,12.935700889994619,0.012429088297325622,432.9077171722685,-16.63273589113913,481.0737243209892,196.1185247868447,218.1354239107487,42.55901390737769,841.2412412412413,9.710517631637637e-258,335.33533533533534,0.0,272.96296296296293,0.0
0.44552143123226656,-5.592296299081748,0.499096379196154,9.362307289010538,1004.7352947593473,5.8745706202118155,184.1361625757168,9.939473884806029,0.6541682964803286,487.49335699958027,4.688241607600502,488.9891542183942,-31.421776090456408,36.14098487138659,52.02417519019995,842.3423423423424,7.926764013437707e-259,336.03603603603597,0.0,273.3333333333333,0.0
1.0219460430542144,-0.4667603612353553,-2.366112369468778,11.25286934490789,999.672921750063,-3.918228680971258,201.35586730077367,15.197645800149164,-0.19802091549291845,425.75744612191573,-16.52810059235252,464.97475279153025,-212.98918197037517,200.33710000556718,37.776847476065214,843.4434434434435,6.4358995879334224e-260,336.7367367367367,0.0,273.7037037037037,0.0
-1.4737368186809616,-5.0428938842197795,-0.5055265101923707,9.8401830946749,1006.6276390849802,5.042069555853924,182.82034219209342,6.551876378263929,0.5731631566740683,603.9061867209417,-6.815204275214389,604.020874629793,-14.791971466298904,7.977591625120893,61.52359991922985,844.5445445445446,5.197354893466949e-261,337.43743743743744,0.0,274.0740740740741,0.0
1.6241461432655135,-1.6845479648158004,2.058826201910652,10.41015067846926,1002.1470188918391,-2.56904179911312,196.50572963232847,11.387646907718205,-0.05065126634201533,475.86761023180173,18.67261519332951,504.42956589260734,-150.05380901278133,171.12682880410742,45.58529607785103,845.6456456456457,4.1746038467747296e-262,338.1381381381382,0.0,274.44444444444446,0.0
-3.699601873821524,-9.082890631206345,1.593403854141484,6.753234940117514,999.8449556107751,-0.5071031018708592,173.70787850470558,12.333056672442007,0.48960902410402884,351.2795410175192,6.174964861910477,355.2222736490087,70.57018514233144,64.51580841597934,52.58464446293944,846.7467467467468,3.3350929908011205e-263,338.8388388388388,0.0,274.8148148148148,0.0
-0.08700976956328114,5.604351632346473,0.030365885080866243,13.776873879228514,1001.0462436894234,4.588469432674915,179.67952505836286,11.782687803210493,-0.058139855353715575,539.5296359607743,0.1989788097946435,539.5456187779671,7.169827596892375,6.970867109838442,39.16829944481856,847.8478478478479,2.6500886923948233e-264,339.53953953953953,0.0,275.18518518518516,0.0
5.253362901913598,-1.4454652807493609,-1.9496131518456838,9.671516029935937,1002.7809608631602,-3.406962299848749,180.33524702388587,9.591288546708704,-0.11266390634528989,505.915378548697,-11.789326059479901,505.99297797057955,-6.313783619781656,5.4760922818386755,51.796636566835026,848.948948948949,2.0944628090516886e-265,340.24024024024027,0.0,275.55555555555554,0.0
-1.9043617451660304,1.482394357648099,1.2911754243483868,11.395173940678397,1004.3528639731978,0.9902107710443182,157.82408920641228,9.4191170359777,-0.028024683240403192,552.8207237703289,10.598630173322007,579.6334805684778,174.10671051788188,165.69193180441746,48.6930672114363,850.0500500500501,1.646435341477421e-266,340.9409409409409,0.0,275.9259259259259,0.0
-3.1571719705825303,0.9543497828188708,0.038762475396050426,8.327816659560748,1002.1726928173105,4.637609397020865,168.318221721498,10.888290342174514,0.20991546546712525,431.48012373784763,-2.8631255295593543,445.67197541044266,119.69880629145972,123.38085664152712,52.19103793255136,851.1511511511512,1.287290277857806e-267,341.6416416416416,0.0,276.2962962962963,0.0
2.422558550231479,3.8799035244077147,-4.640631196460847,10.616019804434682,996.4848746094789,-0.11329042720605173,169.03124920616014,11.63150897330414,-0.23015853822050758,471.5490810831363,-35.657318217790326,490.21400314601686,98.00927464082422,134.96346676802588,44.33577754733752,852.2522522522523,1.0010783783714589e-268,342.34234234234236,0.0,276.66666666666663,0.0
-0.31671499862735003,-0.6440729501473347,1.5652596526330362,7.39431047295051,998.3193931448419,-4.958006835117613,188.22066078032526,11.204946872564726,-0.24750623899598168,395.1343672116781,10.48927563981788,405.00976676722905,-90.67363077236003,101.64377575700757,53.50041723483085,853.3533533533534,7.74318180371995e-270,343.043043043043,0.0,277.037037037037,0.0
-2.7764247201171193,-2.61482527121237,-0.048465667739384294,10.904135676519342,1001.0963932167375,7.942239175324955,188.72153105684055,12.080115781586779,0.6025194916292782,473.7657087647162,-3.1795248857859097,479.2648909944801,-72.10990282457014,69.14938906440015,43.702895681984586,854.4544544544545,5.957041337517543e-271,343.7437437437437,0.0,277.4074074074074,0.0
-0.7161891403598873,1.1617117353212345,2.4049024959661445,9.288051831228334,994.1811632555764,-0.10208025517832456,183.24036442706534,7.96226008586653,-0.07278128554361274,533.8882066807474,21.736197565824597,536.2164447608235,-26.029936895855695,47.822842805178766,57.60903114976949,855.5555555555555,4.55828582604807e-272,344.44444444444446,0.0,277.77777777777777,0.0
2.8890082542106836,-2.539874852853935,-2.1905410376856094,10.058381007871136,1002.0255746139657,0.3892074475510405,188.24102896855706,9.54445804175273,0.16796860262416416,516.5900072042724,-16.760461988674283,519.2523522847192,-69.5324012858335,52.83905429235498,51.10928538991141,856.6566566566567,3.4692234788164966e-273,345.1451451451451,0.0,278.14814814814815,0.0
4.720295715209403,-0.8573681067213196,-6.353407626392001,11.395948060260196,999.6422576867911,-4.108482881849932,178.35850587278227,8.119968135752492,-0.1872252291550467,581.2875566534676,-59.477369966108796,586.450981200084,7.732470994397847,67.40789030213894,50.90671536484348,857.7577577577578,2.6261696774061193e-274,345.8458458458458,0.0,278.5185185185185,0.0
-0.06756931757630173,-2.3628908003860647,0.5581677166903704,7.53491937755944,1000.736136316783,-2.393097818537641,192.01931669539545,9.227774447827716,-0.001729344767056773,448.6428813863988,4.303845352571956,463.23622123477435,-116.83164517574133,122.01136272276146,59.55362244131548,858.8588588588589,1.9773022967383307e-275,346.54654654654655,0.0,278.88888888888886,0.0
-7.666120817941901,2.795597007487248,0.5831273533639455,8.631016538774405,993.0748595148285,3.7776322919415093,180.08788442632073,12.03044178362861,0.05622479760203603,410.379729543038,-3.411315498274476,410.34734332316873,2.8838018202930944,6.295200626013977,48.43780570850053,859.95995995996,1.4807547750418082e-276,347.2472472472472,0.0,279.25925925925924,0.0
2.33010499480681,-0.88963584906467,-3.381343255212904,10.91464856217353,1003.0306820679086,0.16336635299864546,180.57864047426756,10.215967841450457,0.06029032171111917,518.4918804809117,-28.166891505118016,519.0921751054136,-4.7241826120616635,23.450393469636907,47.373209744315474,861.0610610610611,1.1029428139924794e-277,347.9479479479479,0.0,279.6296296296296,0.0
0.21184324851886951,1.6315430621504239,-1.9569990917332127,14.196442949093495,1000.724397769023,3.397291851526909,177.34407366737588,15.213718326299539,0.10111801977648485,482.434594523927,-16.265402625823015,484.200827271948,27.35773008613444,43.65887407761719,33.987681238940596,862.1621621621622,8.171139629521549e-279,348.64864864864865,0.0,280.0,0.0
-4.941203856220972,-1.6730114626244577,5.510435487439803,9.723835330677037,1000.7094242849191,2.8587545178217493,186.8445047763643,10.386812734379435,0.25819036911892546,476.66817815873617,41.52103722995878,487.5585237606689,-58.73508328691694,100.84586916886502,49.75869582191542,863.2632632632633,6.021047465857207e-280,349.3493493493494,0.0,280.3703703703704,0.0
2.511685452628899,-3.9664114222736004,-0.6112212283076067,11.182272235847865,999.0592786818789,4.148856866996582,175.78801183387088,10.119383761159472,0.46657113823119734,525.4113283093814,-3.0667269416132146,527.1130679653354,38.905700908250836,42.00691154403867,46.764144788056726,864.3643643643644,4.412871209417817e-281,350.05005005005,0.0,280.7407407407407,0.0
0.9283116908557564,-4.289888334951499,1.4619179527524322,9.78605706028304,1001.0144135348178,0.6136461261771097,189.76431377198068,10.212365838880432,0.28092538974959036,488.99673547420315,13.384218169622496,498.89918678924255,-85.7946786574047,99.67202274396176,49.89009744973482,865.4654654654655,3.2168457531216336e-282,350.75075075075074,0.0,281.1111111111111,0.0
1.4749811134822701,-0.11270826324461905,-1.3013196547367674,13.884491189512598,995.9837141921168,0.9074340875128258,168.67850859283993,8.724382614280128,0.05877256655095705,611.8242831778167,-12.389847163052567,619.8337631288966,76.21634792026713,88.96746358208746,43.970409261463836,866.5665665665666,2.332378364762727e-283,351.4514514514515,0.0,281.48148148148147,0.0
-5.10749525966518,3.6832292405188527,-4.180605797706313,6.505556666069489,997.3691275501401,-2.01842720697242,169.01083745271805,9.884326775244812,-0.325870270457699,388.0858146028605,-33.8479995411398,409.35414411911256,112.16468630824453,147.55353695985357,60.600856439179196,867.6676676676677,1.6820060518776164e-284,352.1521521521521,0.0,281.85185185185185,0.0
-2.3229825326563356,-2.562243180667564,-0.340516493591811,10.189242089338716,997.4215558659301,-3.3717309056360727,186.87426755126504,12.255576054223292,-0.046392071465504614,451.4879903367778,-5.020073696297396,455.4940710081935,-68.7052233492398,63.81102544751621,44.53903278585615,868.7687687687688,1.2064682202421295e-285,352.85285285285283,0.0,282.22222222222223,0.0
0.6342554917213162,3.632310229733447,-0.5312091205722104,6.7489119328758775,1006.7191171407252,4.2100637738354525,179.11455785416987,10.227941336255544,0.03290262809709643,400.52169543413686,-3.0733464262014043,400.7380786218099,13.575568074486593,16.650320589560028,59.25468153638386,869.86986986987,8.607241763983077e-287,353.55355355355357,0.0,282.59259259259255,0.0
-3.2123106448669922,0.19504881125678078,-0.7997564773367429,4.986856858926567,1006.0727352513442,-3.867133601071733,175.4610858384687,8.413080540233057,-0.2306034871302245,371.9952967847817,-8.449942577919712,375.0021742881496,46.23048524783847,54.76303953880034,75.24662790143908,870.970970970971,6.107618468859075e-288,354.2542542542542,0.0,282.96296296296293,0.0
1.3560368393069573,2.191792377985679,-0.2292816710127849,10.594924106235633,1000.2253241415465,-4.090430266440365,188.9005773247546,8.149830759042729,-0.3603475471874731,566.2922705143933,-0.9046918949261538,570.894307491033,-71.32630542534227,70.57182438170098,53.32183141834926,872.0720720720722,4.310618418895092e-289,354.9549549549549,0.0,283.3333333333333,0.0
0.5579571885785335,-1.160643936193065,0.5285365432912731,10.278995592294917,997.8000196315461,-2.903372448856019,173.92738585913915,9.099596216668314,-0.10012703106656318,529.927813569291,5.441375355781026,531.7792483600023,46.67460280779994,41.27477264497265,51.50234532429667,873.1731731731733,3.02598690010847e-290,355.65565565565566,0.0,283.7037037037037,0.0
-2.6170700665312663,0.2724108769177085,-0.30023390250761317,9.430326124515597,1003.9199088114722,-1.2529882593569033,177.9979874569963,10.14772686882176,-0.08683125161360294,482.14005005916493,-5.157254619308331,482.59672050209963,16.970352721794004,22.132319230832003,51.404773187355595,874.2742742742743,2.1127800605791382e-291,356.3563563563563,0.0,284.0740740740741,0.0
-3.3904012461970834,-9.23812137147709,-2.5280123358947275,9.787611819920494,1003.3785120995261,1.9103979931868185,193.9922795007116,12.387173070952525,0.6344425137497499,442.3444737238754,-23.069949394878464,455.4629184727678,-134.62188508444137,112.32064791799468,45.58508301133026,875.3753753753754,1.4672405404418035e-292,357.057057057057,0.0,284.4444444444444,0.0
1.380523316015276,2.8584929542147295,0.9723695831238778,16.196598868142516,1007.2847453628791,-4.678413416299913,195.39142345810652,7.319022717267126,-0.42929022006211426,695.2829189837444,13.157906819091167,704.9221151940608,-87.91426520238963,101.53077395903561,42.84864624993434,876.4764764764765,1.0134635406891005e-293,357.75775775775776,0.0,284.8148148148148,0.0
-7.472248453401215,-3.1930488502903103,-3.8987435106448465,9.48364972393713,1003.9820451431192,3.6253643531722135,195.72398210270327,9.360347444222487,0.3862363177352328,505.8178740378305,-42.45354977089324,515.1927292001778,-133.9878976680489,92.0131770686814,54.24923570228483,877.5775775775776,6.962652551050652e-295,358.4584584584584,0.0,285.18518518518516,0.0
1.957937687774799,6.506371959766952,-4.1007149145684005,11.020248722500149,996.9219058456265,3.1848352507399165,177.17874223066087,10.288620038870159,-0.19127258277245573,514.2488041037585,-34.76995323517524,517.9953662010732,26.7863694784768,61.670232637604904,46.605640779631315,878.6786786786787,4.757744330200514e-296,359.1591591591591,0.0,285.55555555555554,0.0
0.06575547725401415,-2.3021474375857656,1.4783609894031358,8.701270360772238,1001.0629837071559,-0.7193430950693164,192.30702904984472,6.33258846474113,0.0905975865685811,578.4849455637069,14.993594659066824,589.6394968320953,-90.4770445539149,106.05885040860129,66.497392084836,879.7797797797798,3.233607174978951e-297,359.85985985985985,0.0,285.9259259259259,0.0
-0.5783693298301378,4.347740985764602,1.0140405442707137,10.590465150081206,997.3944872161285,-2.2740237535336987,170.5104717223132,8.332803434067188,-0.38016425229324113,559.1207963402519,9.328414691671213,562.9695465569637,70.34216020965488,61.13501468359937,52.85762493643591,880.8808808808809,2.185914656150746e-298,360.5605605605606,0.0,286.2962962962963,0.0
-2.0427180929145234,-2.527267028815236,-0.11479073014807202,9.523532649888764,1006.4820749980468,0.002159263135186777,170.9309712527794,8.640222920527627,0.1437001333409235,526.7290659447783,-3.102101190582843,532.7500449375436,75.61911344727321,78.95113566055097,55.52276289708851,881.981981981982,1.4697346286180425e-299,361.2612612612612,0.0,286.66666666666663,0.0
-1.5265690557872398,-3.0146897606959384,-2.790897009510144,9.17896303454054,1002.4733122311904,-2.501043446088288,156.4954414737564,8.408059252299003,0.029312516834312487,517.6277986300436,-26.834775209912326,565.8601299773975,187.3850777428728,219.58256576129585,56.62631751766511,883.0830830830831,9.828889085473626e-301,361.96196196196195,0.0,287.037037037037,0.0
0.3879175998361377,5.137684394175092,-1.4158218813481507,13.63779706440065,997.5338884499469,3.421536390932638,196.7286820189853,10.383779090043294,-0.09860937455107432,569.9660066065471,-13.68965160022927,582.0857215740277,-121.44561176542224,108.43539293983136,41.77742408383412,884.1841841841842,6.537771302671813e-302,362.6626626626627,0.0,287.4074074074074,0.0
1.0216663678382574,-0.798011842239213,-0.525493495373008,12.354369926368678,995.732265295516,-1.3130212224411786,171.36020150923923,9.678880780996405,-0.0296647701254642,558.7978662584001,-4.094172638794026,563.6898812791969,64.33424544733641,68.6030627066603,45.149988511978705,885.2852852852853,4.3252856799605716e-303,363.3633633633633,0.0,287.77777777777777,0.0
-0.9227882566770126,-4.943243372921982,-3.1917879371482267,10.273493294798461,1000.1076041218671,0.35219109075362554,178.7346742025294,8.889427794797928,0.3030909127734562,534.527166402112,-30.78210433259469,536.1878576478914,10.599107642903071,41.41452160746141,52.20053627250981,886.3863863863864,2.8461622425801328e-304,364.06406406406404,0.0,288.14814814814815,0.0
2.792638319748737,-0.24614282924370878,-1.4780573160464658,5.391576128112066,999.4336573057072,1.251692051212376,170.89675658071715,10.85592525310527,0.08610879023687955,331.9385293392005,-5.700211303722495,344.8286524755264,106.14043318268646,112.58101542269445,61.068495399253464,887.4874874874876,1.8627916873877874e-305,364.7647647647648,0.0,288.5185185185185,0.0
-0.5707275988567551,10.097492728310392,1.3046606763533597,9.277981553494861,1002.1910022783418,2.323127898326972,186.95165248330142,13.446149435292499,-0.4442026010361815,407.96810615819817,8.733564898727714,414.3147404204242,-69.35551042731342,78.34655992278529,44.04457674908037,888.5885885885887,1.2126311277894661e-306,365.4654654654654,0.0,288.88888888888886,0.0
0.9447396480351405,-2.3773720428305283,2.854610728578433,15.406055128810166,996.8826146385409,-0.8985773182031934,176.2436633928266,13.278513033483504,0.08507421632184844,536.0699078156,27.628018318601708,536.076101286249,29.355459298103707,1.7274520823286261,34.777885261797614,889.6896896896898,7.851505077572974e-308,366.16616616616614,0.0,289.25925925925924,0.0
-1.3482611017238804,3.6317042101091292,-0.8388695053171012,9.538676666720583,1003.7781719073123,2.8291228149973264,166.9518310956705,6.154456455875327,-0.045749982661391186,609.6428553032956,-10.294442580931563,619.6974593727873,91.84131777395174,102.62947240566129,64.06094153335731,890.7907907907909,5.05634736999198e-309,366.86686686686687,0.0,289.6296296296296,0.0
0.35819248880167354,-4.548234319945149,1.5129767086321968,12.206435144107317,995.6586372260305,1.1114770368819755,184.4166256418606,11.154144367670279,0.3258052184748173,519.7648411368298,14.077054103734293,522.273330844682,-35.45171676134153,49.592254072784236,42.566710598595535,891.891891891892,3.2387742018398e-310,367.5675675675675,0.0,290.0,0.0
2.906857124387547,-2.1128571154735916,-3.8281201411749346,12.883884803905202,993.744302487121,0.1484211922676977,165.66269975189772,9.643953419872323,0.1307595701084152,564.8948012736145,-34.69738432148705,585.2706925222684,104.55028465018201,140.73055907733934,43.71698847008241,892.992992992993,2.063403785809e-311,368.26826826826823,0.0,290.3703703703704,0.0
5.923887708575848,3.4154118701175027,1.318902482227223,10.43792783171195,1006.0012662412602,-2.997499964056017,171.62594274684508,10.310310685730713,-0.3673993176264503,510.0440500700401,17.53037602594848,513.2230986772934,69.5416755737998,52.10836430654484,48.309756723287066,894.0940940940941,1.307517642154e-312,368.96896896896897,0.0,290.7407407407407,0.0
-1.4145560375458397,4.050929423025123,-1.607896829454962,8.316356736263696,997.3616388718783,2.4160743099711803,158.9311088537392,9.203433932914903,-0.09378498898337284,468.79998812297305,-14.613695972377597,511.5870311304702,189.55793526917276,208.60677374706947,56.56320136139818,895.1951951951952,8.2408246753e-314,369.6696696696697,0.0,291.1111111111111,0.0
0.21457796506012775,2.696707142018682,0.6146912334159401,5.129375336434223,995.1212332343786,-2.0009470953646344,165.76041887802393,10.235177259774405,-0.27053167227842323,330.56474037515176,3.758837972023907,356.15528772144114,160.15204969628394,158.47306644004811,64.40729192507564,896.2962962962963,5.165990155e-315,370.3703703703703,0.0,291.48148148148147,0.0
1.5328597592807982,-2.676414742612476,-0.4955048364794185,11.36832641721791,1001.8861124849802,-2.0057879663091627,181.78529169720477,10.302814792144037,0.03841050953723735,526.339111916782,-3.00587802498368,526.4811208930034,-16.823831752380528,13.8186834308413,46.16562358908426,897.3973973973974,3.221041e-316,371.07107107107106,0.0,291.85185185185185,0.0
-2.035083257942617,3.2570220842856656,2.6408280195676683,8.370487994352903,999.2537973809725,2.353321846745771,160.35463961897077,8.842096485302154,-0.051711545487194144,487.53023055916134,20.54553438416889,511.69007178638276,176.4020191514302,157.717918361016,58.54924940349841,898.4984984984985,1.997555e-317,371.7717717717718,0.0,292.22222222222223,0.0
-1.0586525538959641,-1.2764485178714635,-1.7488712966798363,10.352300903775385,1001.3330457626992,0.8437538539269029,165.18854275378285,8.207264904349639,0.12118861984172422,556.4243779476199,-18.08030719615161,573.8491536117112,113.8813247959581,133.10708142305918,53.87621907683128,899.5995995995996,1.23214e-318,372.4724724724724,0.0,292.59259259259255,0.0
-3.020362795398859,1.3395378619944018,1.2552125951236621,7.500359320821271,998.927601192199,1.1702359977120131,179.9763108386719,9.102608634761031,-0.009681423131155498,449.5241839281571,6.895385147153216,449.5773513785798,1.3973669931465345,5.498275220427901,60.3508641105205,900.7007007007007,7.559e-320,373.17317317317315,0.0,292.96296296296293,0.0
6.522276475663189,-3.3758354862407334,-0.559014926593067,9.469524919059596,999.6087229098878,1.4477084529680684,174.56393103906947,10.468518528913531,0.2782905130808132,478.0218546916448,1.9218736518488813,480.6875632261225,50.82981122475885,48.98053041389451,49.79363005924982,901.8018018018018,4.615e-321,373.8738738738739,0.0,293.3333333333333,0.0
0.07658864677767883,4.465833513620793,-0.31661095601932754,10.067438109802106,998.4285629583471,-0.5773337891202761,199.9203663595931,11.197992683368529,-0.2894267267572559,472.2916212243266,-2.532852676432561,504.6039993219685,-179.5378928791147,179.93019211760458,46.905899714124814,902.902902902903,2.8e-322,374.5745745745745,0.0,293.7037037037037,0.0
-0.25184819236105455,1.4305252253707754,-0.3677077863184193,10.537187162088596,996.8694785881032,-0.11070378305860681,198.33896546024374,11.706697954680294,-0.08856078468085116,471.90423266078494,-3.2820513307077457,498.94056925089967,-165.16069738963424,164.12086870987847,44.80947306983018,904.0040040040041,1.5e-323,375.27527527527525,0.0,294.0740740740741,0.0
-3.3595833203663443,1.3544259651913138,-1.6913462089882259,7.7703556252951715,997.4353900865692,-3.5229242017371574,171.32077537248847,9.011619953866175,-0.2792273890586898,458.596421195516,-17.00028379590995,467.5891034024187,77.35834164844252,94.78617266786304,59.4769885913511,905.1051051051052,0.0,375.975975975976,0.0,294.4444444444444,0.0
-0.5918021284525157,3.117151944296304,-0.028197931813343156,12.393821897522704,1000.8179583694166,0.6727422406239076,185.57137618403482,10.567689134605473,-0.13985691650276522,540.0710866520965,-0.8578876347894543,541.995217815667,-44.08380983865815,43.268725785600985,43.62358590655379,906.2062062062063,0.0,376.6766766766766,0.0,294.8148148148148,0.0
3.7548443848587523,8.18891925473973,-0.125296444243643,8.806210430536057,1002.4756641227605,-1.3633387573947042,187.4928255687945,11.925005183906597,-0.5479883566829926,427.5735336851638,2.8280211550268906,433.4571697901217,-76.20355991122582,79.25028693731802,48.127364891946755,907.3073073073074,0.0,377.37737737737734,0.0,295.18518518518516,0.0
1.832961034745799,1.03025841369293,0.4824804968134586,6.651061079093509,1001.29037640172,1.7417748580759835,174.02521141975598,12.331189790288256,0.04078901392249561,351.7862301153989,4.779942813957777,355.9722103552301,69.28036927287997,64.63611563167366,52.61802185730108,908.4084084084085,0.0,378.0780780780781,0.0,295.55555555555554,0.0
0.6146971343654428,-1.1168098780797244,0.16901029138572515,9.781953160073073,1001.4064982763339,-2.6109461961609632,165.04458463501797,9.882334291736955,-0.08553991084028212,498.81218023455517,2.084277384760985,515.1431122341282,127.27746781629338,126.25384853698765,50.9304882596375,909.5095095095096,0.0,378.7787787787787,0.0,295.9259259259259,0.0
1.0703798965068367,-0.9341412800648898,1.5959890992244725,10.06875061805292,1000.4723288032311,1.1515127233807556,179.87701550691943,9.558136550120775,0.11957050771596649,513.5859303224205,15.35032970615989,513.7601623320161,2.1962343679480023,13.155249178937488,50.92135743811034,910.6106106106107,0.0,379.47947947947944,0.0,296.2962962962963,0.0
0.5327203818675568,4.166609251945962,1.8470172320947373,10.32117886634352,1000.0227003055372,-6.598021687507313,178.2715432518589,10.382248467672785,-0.6170587874273679,498.7836641971841,16.600169014381763,498.7912733856913,8.527346334376656,8.072826266095078,48.299709956782536,911.7117117117117,0.0,380.1801801801802,0.0,296.66666666666663,0.0
-3.182967068192382,3.604612509163257,-2.1012466436556023,12.724264807370158,1000.5075127525802,6.996637478315024,175.6423550302938,7.700585054205188,0.19363337476826212,620.6334135790007,-26.07086661493488,623.818773301042,35.701162135373664,61.8541029559701,49.058718032578206,912.8128128128128,0.0,380.8808808808809,0.0,297.037037037037,0.0
4.165083553320027,-0.3733654652728756,1.737545001181542,9.527102326528281,998.8614558636265,-2.3023819414281093,184.42316868164485,9.612780977928983,-0.11111366967350023,498.30387259605965,19.154873199484925,501.535089918924,-40.77186097871852,60.01378370551748,51.89049921051373,913.9139139139139,0.0,381.58158158158153,0.0,297.4074074074074,0.0
-6.709894345253712,-1.9221018911478769,-2.372672854219709,9.760760751262458,1001.1806318098314,0.987826636481816,172.492703929944,11.48917279694626,0.16542090210892482,454.1248320755795,-25.80441581974885,462.93060700438684,71.91951687424638,98.11986900356789,47.253503682023386,915.015015015015,0.0,382.28228228228227,0.0,297.77777777777777,0.0
4.101456879950413,-0.07231516253909369,1.17571177627547,7.793631237533813,1003.7717597680936,-3.977728368867872,168.48002452420857,11.283894258887402,-0.22383635380310807,412.69465105284996,12.486983205069151,423.99126772211616,114.19046112306273,102.3289351492927,52.43758915588491,916.1161161161161,0.0,382.982982982983,0.0,298.14814814814815,0.0
-3.160071124942589,-1.5962384568132455,1.2394775694057374,11.641107005775794,1002.3128274338062,1.8670784943660694,181.09082970349831,9.459464791272222,0.1973525690725372,551.3668247737374,8.837861255134904,551.685199029997,-6.713263832388263,15.55438374397524,47.6463858727501,917.2172172172172,0.0,383.6836836836836,0.0,298.5185185185185,0.0
2.658273930505499,1.728923348787367,-3.822633783325008,10.368618128156207,999.5504931817626,1.071023339246106,183.85970092568877,10.435436402174334,-0.037812401067924384,499.51373330771185,-30.539975159549005,499.51487876451677,-32.66466646636077,2.124691615579254,48.02600665280316,918.3183183183183,0.0,384.38438438438436,0.0,298.88888888888886,0.0
-0.7555696395014602,-1.1600006426859923,0.1859584930588193,9.159944545411674,1003.2554303961517,2.7585034388852585,168.23355056099948,8.350699319418625,0.2236156834262416,524.6906378391297,0.949818241585056,534.2936374515928,100.4431674800458,99.95571091360056,57.36377249548578,919.4194194194195,0.0,385.0850850850851,0.0,299.25925925925924,0.0
-1.2388480429101925,-2.9169171199514077,-0.9369922267206314,6.190650613069073,996.3854555642882,2.5935679117810744,189.2809061099108,11.40698429645005,0.3164761757820664,349.3421394397831,-6.972620233326111,358.77075301653747,-101.60167186232802,95.0976138827051,56.63829124748008,920.5205205205206,0.0,385.7857857857857,0.0,299.6296296296296,0.0
5.108266455588309,-1.01926681920201,-1.51753051587075,12.888824390110175,999.7954366694382,0.23044813215938517,162.2951886222392,9.844357127727054,0.07198580294984006,568.5583583035013,-9.818709189891708,589.6774464689219,131.1537425571107,142.5455998496612,43.731512166396016,921.6216216216217,0.0,386.48648648648646,0.0,300.0,0.0
3.848993199290057,4.810823765049927,2.701704661398011,7.544640071087885,1000.2314692094362,-0.4751100470736656,174.21886541284357,9.448097096607723,-0.30395843391249855,446.73488849599073,24.74816787653617,447.81555554617887,55.45349121854358,30.72433437538701,58.767379031436015,922.7227227227228,0.0,387.1871871871872,0.0,300.3703703703704,0.0
3.1569362511159254,-1.3649032725831745,-1.3073582812748379,8.817443981260588,1003.7685099955569,-0.2647394341860365,177.4199146380239,9.276552327813226,0.06299619249524763,490.4431539393683,-7.963747704454387,491.49652399011075,22.81897753571621,30.800742875385932,55.2782754821586,923.8238238238239,0.0,387.8878878878878,0.0,300.7407407407407,0.0
1.2767066454092217,-0.07651322556422147,-1.6127538582360996,10.716689022152007,996.4596842886859,-1.2444506721423536,173.6377628734807,9.874212266200283,-0.06724176076681943,518.3613144428031,-13.281966170863658,522.7715634482581,51.572079117115415,65.00382670662826,48.2695278397116,924.924924924925,0.0,388.58858858858855,0.0,301.1111111111111,0.0
-2.8577562056394803,1.0257141104564869,0.15138988001018688,7.606884142766627,1000.5650823109598,3.887118451931256,174.34939526448807,9.104244710136083,0.16338670155690302,453.68653912642196,-1.6514483846752726,456.8065303674755,57.68802795265588,59.42144223538279,60.01746318848032,926.0260260260261,0.0,389.2892892892893,0.0,301.48148148148147,0.0
-3.728451192034235,3.7557719975744455,1.3711794925968328,7.0129804434937135,1001.90715284918,-2.6896287111668626,198.71074482308114,11.316286072005127,-0.36721969646958996,376.58319922093114,5.374751809526822,420.49497732649854,-199.6083260621854,209.63374363435153,54.24520797812354,927.1271271271272,0.0,389.98998998999,0.0,301.85185185185185,0.0
-1.4692488997745188,0.6361226858938387,-0.2832971720202538,5.75210483459867,1007.8588605547894,0.8372930508698004,171.491159109611,9.209432903967638,0.011419688618235026,385.7437803338313,-3.3838270944678275,394.7259841804416,92.56733876877438,96.37067093497626,67.3175774196351,928.2282282282283,0.0,390.69069069069064,0.0,302.22222222222223,0.0
0.8958349075870149,-0.8187294144508855,2.3327410913385043,11.441993905811271,1004.03313963876,-0.4797631640263712,204.41221722471914,13.185928192054762,0.01936059472209967,460.714824505735,19.627262136722763,521.1061566853352,-219.66933442507897,246.79946136182815,40.22029393225244,929.3293293293294,0.0,391.3913913913914,0.0,302.59259259259255,0.0
1.8552887017645234,-1.501777224069684,1.061951323928181,8.909627510547356,1001.6866300243763,2.6546324982535094,184.3712677973105,12.930421006962762,0.2381835349121043,409.27995143157034,9.407585134055662,412.0154901270806,-42.42064632206885,51.90037329176206,45.73644110800945,930.4304304304304,0.0,392.0920920920921,0.0,302.96296296296293,0.0
2.7552839791141266,-4.256361473884872,-4.356422639462861,15.85454018494666,1003.8522699227158,3.343692170667658,180.9205513731199,8.21691302029099,0.4349654815384285,660.1732898437281,-47.3273322451179,662.1898985449983,-2.14615077251549,45.22616355511785,41.58574797880323,931.5315315315315,0.0,392.79279279279274,0.0,303.3333333333333,0.0
0.3996473211010908,6.1314318583746505,-1.0589339270140166,8.011289868738253,1002.7581290885967,-0.996391731070609,184.76240353387666,10.13940853885856,-0.4074264174552127,442.9569096962576,-7.7805759043891385,444.47840857535516,-47.50755363875288,39.75610291195212,55.25113492908519,932.6326326326326,0.0,393.4934934934935,0.0,303.7037037037037,0.0
-3.1633254005668525,-2.1432177795822147,-1.123684198703398,8.157097953142157,998.1919802642326,1.0517972995024336,205.29927749251954,8.69868675732761,0.18281249149314766,483.1117192424629,-12.701369141116421,529.276900843223,-220.59611100567489,212.9587934018282,59.625197642529315,933.7337337337337,0.0,394.1941941941942,0.0,304.0740740740741,0.0
1.625119312361557,0.56788745720082,0.9587219068588446,8.869214059429197,1002.9508100572401,-0.7043046965229107,170.06406996068552,9.346704873622777,-0.07279469865966348,489.7986309864856,9.794417804567498,496.1407623928252,88.07574430727963,78.53781706795459,55.04905596328757,934.8348348348349,0.0,394.89489489489483,0.0,304.4444444444444,0.0
1.1087897299153975,1.546945533307838,-5.249634112748224,10.486269310276978,1003.3683695114163,4.593577483037442,168.79582081063612,14.004854935289593,0.1741650749186956,423.91135242882075,-37.738585320530404,447.12663182676886,114.77457134765135,154.26993276208475,40.48946870144302,935.935935935936,0.0,395.59559559559557,0.0,304.8148148148148,0.0
2.0071655204621512,3.509179019710546,5.098019417435444,9.059593322429377,997.1023388280692,-2.6465756449473736,172.45133803428078,9.384857165768402,-0.35443269404402145,491.7461850823799,45.69814466062637,492.17959386584863,64.2640831753639,18.570996637407536,54.272199256915954,937.0370370370371,0.0,396.2962962962963,0.0,305.18518518518516,0.0
1.2959603835252445,-0.7629236915448355,1.06205218978842,11.224664428005024,999.5560950871788,0.9727566685994842,180.3214314696456,10.720452074154858,0.09962038505817568,511.77686357411324,10.759475294281325,511.9299152297098,-1.7628731683531313,12.523283747840436,45.48631438277984,938.1381381381382,0.0,396.9969969969969,0.0,305.55555555555554,0.0
2.12686479013016,6.007954199676616,0.2977536078353822,8.042823220022692,998.3411734511033,4.276040323401408,162.74228875187427,11.082642588016556,-0.09960834205759284,419.4467309675593,4.295604188402711,449.17469945588834,174.87780300507367,173.153223081678,51.88793661196303,939.2392392392393,0.0,397.69769769769766,0.0,305.9259259259259,0.0
-0.41942473317005097,-3.081732249339394,2.3631354328382925,7.236816563072837,1001.3410171625975,0.12474251941127486,180.2233923931861,7.998741255033519,0.18339398948774532,474.9842625381651,19.199485673656138,475.4414364634798,-1.9257149875392128,21.130146969998957,65.7482922917697,940.3403403403404,0.0,398.3983983983984,0.0,306.2962962962963,0.0
3.5008964684904518,-0.3806786654755307,4.68730810562525,6.403570521181785,995.4592553906475,-4.160974961184923,196.9354713341367,8.28980905118159,-0.2183498657551013,427.27186450330265,38.246707534342555,468.89180403143007,-164.500551328698,206.97504763328783,66.39936565965711,941.4414414414415,0.0,399.099099099099,0.0,306.66666666666663,0.0
-6.870584368288362,2.6797826383951993,1.7414932891768065,5.5528516641256065,1000.8886292744668,-6.743859506762235,181.51407390624777,7.587955257183762,-0.5357620930374765,418.6112526205801,6.065831466653536,419.4033806251689,-22.113519197282635,28.190481915297823,76.65943153298207,942.5425425425426,0.0,399.79979979979976,0.0,307.037037037037,0.0
-1.692856363300554,-0.2862913761321649,1.89762619294324,8.963861961049886,1003.2022406583682,-0.5001263689283351,177.07314541024724,8.228058532204447,-0.012192160605479785,522.4174195359632,15.671934018179467,522.477767056447,24.07822454512418,8.406507137130673,58.50133166667338,943.6436436436437,0.0,400.5005005005005,0.0,307.4074074074074,0.0
1.0498139829737085,0.6024128816345716,0.26138004892876465,9.398039375213557,1010.2555604475986,7.298272000862894,173.81839551316372,4.2999397813656355,0.3801393718323835,693.9328793742866,4.210728581460936,695.076728111728,41.43526749822401,37.242109063528545,73.72710920817144,944.7447447447448,0.0,401.20120120120123,0.0,307.77777777777777,0.0
2.2434836323046468,-1.3771288209608241,-0.28305150673389656,8.737125945033632,999.4262076618602,-0.33626712755404575,188.98511704551564,11.089164801587255,0.059805448884477266,441.3913274430757,0.07399626091068168,448.89229619015305,-87.38568644365168,87.78075319184357,50.26289027013091,945.8458458458459,0.0,401.90190190190185,0.0,308.14814814814815,0.0
1.6225830028750916,-0.8207586602945465,-0.9515908880098023,12.486811594374323,1003.1483051806052,5.385904695754484,171.74167226761952,14.10838768251214,0.355069325601669,470.9210554217227,-6.172427725806889,478.33124092155765,81.55864303451364,88.04346441329038,37.5887152348408,946.946946946947,0.0,402.6026026026026,0.0,308.5185185185185,0.0
2.336323878808808,1.9459628474885013,-1.6522239834290842,12.45606041921627,994.8200973049634,-5.649015226764019,198.46395920599247,10.295641478073055,-0.4384471632394593,548.6538305983221,-13.422064906087332,566.3245507932324,-148.72197004054303,136.44895998724036,43.87781645387224,948.0480480480481,0.0,403.3033033033033,0.0,308.88888888888886,0.0
-2.958116909932529,3.4341769853226864,-1.3740281993989947,9.330394025110996,998.0329532305482,1.8427780410112242,199.33359747714357,7.167462281318786,-0.09109008954220599,567.4972532912765,-16.641010588035112,584.411416834294,-143.2777666048269,127.7613278845222,61.15705761494035,949.1491491491491,0.0,404.00400400400395,0.0,309.25925925925924,0.0
-1.6948652291510355,2.555303123629312,-2.7011119286859664,6.412157773616074,1001.5712522551898,3.3829143735812526,182.56750798661787,8.714447234200104,0.047264250349409925,423.56076208550087,-21.757682749733416,423.5653033956139,-22.53573179288142,0.7780622963754699,66.39397276713001,950.2502502502502,0.0,404.7047047047047,0.0,309.6296296296296,0.0
1.1614644660323217,5.812847176415389,-0.15174290137004665,8.866589783889895,996.2062233070911,-7.324289995602571,179.88484911923354,9.082246309950007,-0.7564069644232063,492.71279708918024,-0.14036963782849443,492.6984456422314,-6.312357831906631,6.172004879443099,55.438795354514134,951.3513513513514,0.0,405.4054054054054,0.0,310.0,0.0
-0.7066614838620889,-1.1046367006861684,-3.3693351544527737,8.800357212165878,1002.7132791219113,-2.6189865722326746,190.3065980824156,7.964830445573249,-0.08647006797514223,528.0109090774462,-31.83431231596904,531.0993736259168,-88.3818640069168,56.63183040929869,60.18313436964921,952.4524524524525,0.0,406.10610610610604,0.0,310.3703703703704,0.0
-0.061410185868051165,-0.9587386542715299,0.3818330482874214,8.685730075443884,993.6169809191229,0.45873184314769355,190.94798502227326,11.720365276790313,0.08173169782715035,421.98095299458913,2.751224690904418,434.4731508404709,-107.7011231405112,111.15653893717938,48.59139434355083,953.5535535535536,0.0,406.8068068068068,0.0,310.7407407407407,0.0
2.5296384059439494,-5.111222928952183,-0.07266121608468348,8.60456219220351,1002.5082417594426,-0.3859785421713354,171.94008268940584,11.620520088750668,0.27074033841044043,427.6625170439614,1.990494183067985,434.0343351957978,80.114134271109,78.38305433680064,49.40788514359821,954.6546546546547,0.0,407.5075075075075,0.0,311.1111111111111,0.0
-3.3320363749786903,-3.3766893243724105,0.29387059677337557,8.693074208550385,998.552156276631,-0.5039476265895675,174.73444866863298,7.68909641236468,0.16428597740245668,528.4318809133806,-0.6045902807880279,530.1812389702366,42.66149648415427,43.30143782327097,61.17179021997751,955.7557557557558,0.0,408.20820820820813,0.0,311.48148148148147,0.0
3.0051364683864463,5.409434453301111,-1.0442631400399849,9.22691676820448,998.8281144092165,-4.262899266942894,166.77652565316706,11.450162088895016,-0.5564909488352896,446.1158926199111,-5.07181922352121,463.4398563364398,121.54272338035906,127.79421785683972,48.03168533254501,956.8568568568569,0.0,408.90890890890887,0.0,311.85185185185185,0.0
-0.33029743040309106,-0.5338611637949007,6.153720740361007,8.728917802368887,997.7399812609991,1.6484317983198804,184.09064938334058,13.053625327154531,0.12527772823335936,395.9874344444425,42.399720557350605,403.151986022855,-40.87463201150346,83.58198726449105,45.66598158578715,957.957957957958,0.0,409.6096096096096,0.0,312.22222222222223,0.0
0.22152439045928488,3.674181800172237,2.720231800360626,10.416645017251184,1001.0172368651505,0.5314517699811082,186.6662788345689,13.805116410459119,-0.17992140929527523,428.7765591053333,20.583333596289865,436.25937506684863,-65.47540006248856,86.38343691742341,41.187780099999635,959.0590590590591,0.0,410.31031031031034,0.0,312.59259259259255,0.0
-2.932548099337982,0.7537889089792732,-2.4890850001694456,10.720737431809722,996.8530641872845,-0.5739633948715395,166.50074362138727,15.730424046171926,-0.0760908714736388,398.5078981658342,-20.383195874890887,423.5560092003218,137.05461269732538,159.4179144086945,37.48058940202844,960.1601601601602,0.0,411.01101101101096,0.0,312.96296296296293,0.0
3.0838456789101314,1.5845988992413902,0.4657361748537965,8.178709825635021,993.1155158389004,0.5643927670661486,175.4480109518384,8.196014701113604,-0.05904203540001163,497.7641314128323,7.105007105931776,498.93589352865376,39.908391030436455,32.82430537504985,60.48590054380592,961.2612612612613,0.0,411.7117117117117,0.0,313.3333333333333,0.0
0.5995097109488131,3.165585695323918,-1.2160122858746472,12.542130652014066,1004.5184448089782,-4.661615109293135,166.5274608241865,15.648440852790406,-0.44670587344899104,445.61656056392263,-8.846691573402904,464.4414772530995,124.72565599318017,134.89236272970578,35.48976703444821,962.3623623623624,0.0,412.41241241241244,0.0,313.7037037037037,0.0
-8.54837109039723,2.143629979332091,-2.028959453414828,8.039875396318772,998.1471340081928,1.040727014125021,171.01200189756162,9.291587222982423,-0.0627713737832778,456.20352018868874,-25.013058561831905,467.30126277477257,85.00446986382904,110.57584026991653,57.84212102402185,963.4634634634635,0.0,413.11311311311306,0.0,314.0740740740741,0.0
-2.0683689208132243,-5.788969513698499,-2.68014414224787,6.764398772369326,1003.9618362745565,-1.4174106908635062,185.510170602263,8.815069089238971,0.24896896006356184,435.1113347493769,-22.533401257211192,436.259900586374,-56.18259885560118,33.66879419428933,64.70027205381366,964.5645645645646,0.0,413.8138138138138,0.0,314.4444444444444,0.0
1.6165645602978491,4.343889730068218,0.8644333815185079,10.761556142730104,997.8109122485182,-6.2262816678509045,172.6651793332172,10.654144749755691,-0.607917004217768,502.8709303560573,9.179667630925836,505.56436373829814,57.1360440757849,48.031954208689065,46.583543614533596,965.6656656656658,0.0,414.51451451451453,0.0,314.8148148148148,0.0
-0.43465036723047673,3.0132538935629136,-1.3627604701391478,8.36518373117132,1000.3271000855207,6.457611442111669,176.99174043967702,8.835877331813975,0.19719615718118724,485.6757655527242,-11.998800666061888,487.4266321861637,33.411727542531914,45.444269233332214,58.12758723595448,966.7667667667669,0.0,415.21521521521515,0.0,315.18518518518516,0.0
5.098471517212684,4.158124601601345,1.9356520480504082,10.642582941514776,1000.8770844681295,-0.07045231816401298,163.72688272052685,10.798088281293053,-0.24330524012879096,501.7405313728592,21.883165329961557,516.8898760541592,141.21084486240844,120.28548435647244,46.69219985590548,967.8678678678679,0.0,415.9159159159159,0.0,315.55555555555554,0.0
5.186023194699706,2.3468131860134536,1.987564429060878,5.192662797798939,1001.0185136960738,-0.03507599629316375,181.86990209724664,7.359845624525397,-0.13704306544019573,416.58664628031534,19.46305023847666,417.8775330588669,-19.073194563531654,38.55785979687348,79.27498775198805,968.968968968969,0.0,416.6166166166166,0.0,315.9259259259259,0.0
0.23854211112371532,-5.065860699315916,2.747828770422899,12.784911882966135,997.429022813206,2.6034396854129147,179.5572668015535,9.522494795873131,0.4406478890394136,571.1775971826597,27.641025843023463,571.7037539180005,5.89314903246452,21.75424065963673,44.708659666064484,970.0700700700701,0.0,417.31731731731725,0.0,316.2962962962963,0.0
-0.7781179092187834,-2.6665798703814394,-1.7047735321482071,11.344586816080804,1000.7139206210619,0.05569799311272204,172.71040749966838,12.571164468723358,0.1557422746147318,473.04819783579217,-14.880465828266301,479.67060855711964,66.70668976161461,81.85548412299195,41.785226638290176,971.1711711711712,0.0,418.018018018018,0.0,316.66666666666663,0.0
6.86512365704857,-0.5561997753953439,0.9507312213840204,6.999046901673997,996.9156218014508,4.122054013009573,178.10985702317527,9.885877417137689,0.2707358898543237,417.3038077171338,13.676318004048987,417.42283539985465,23.246005997273624,9.570428197156158,58.650156446451014,972.2722722722723,0.0,418.7187187187187,0.0,317.037037037037,0.0
0.3896078081199406,1.7439498845623287,1.2649084332846017,7.042445752307429,1002.1019746422195,-1.748489211848213,181.80294880503445,10.283191573479765,-0.1997591487178738,407.2865491631853,9.374056756897154,408.1112946617735,-20.445999125780556,29.83145886448504,57.79187142010908,973.3733733733734,0.0,419.41941941941934,0.0,317.4074074074074,0.0
0.1378830420923002,5.360222037999339,-0.9483563502079297,13.344531808195056,1003.1680483541999,-1.573457146576792,171.85131851090657,10.950517209434622,-0.39606408632653256,550.6663680178757,-8.975264094549287,555.9045299993569,62.469330738346734,71.63636277604347,41.260638795548054,974.4744744744745,0.0,420.1201201201201,0.0,317.77777777777777,0.0
-1.9689901667309577,0.6154028081989505,-1.5435439147857501,8.525240193004082,997.5270878254587,-2.4023921967681856,165.23737455998221,12.34132325863532,-0.17299356706661229,403.4265846828419,-12.892958777519448,429.8339789475999,147.1925032779106,162.2489002531447,47.56965434492985,975.5755755755756,0.0,420.8208208208208,0.0,318.14814814814815,0.0
-2.34789814648507,-4.174277698152602,3.2190413315519457,8.331630302534752,994.3993894799428,1.4911479354191115,198.05574432686814,6.6895505756211335,0.3256607631529798,546.4448846266876,28.51733778287921,574.8047417673403,-135.29489157745414,166.2489939369279,65.97268958486522,976.6766766766767,0.0,421.52152152152155,0.0,318.5185185185185,0.0
-1.9345837293513026,-0.1171206359103835,0.4549917514641075,5.4678958117014345,994.2094114586989,-3.8846804843833755,173.66727295289726,11.16904810367487,-0.21669984474368675,325.16065437770567,0.6629682194441948,330.1212895164746,69.8153019698196,69.33003075221659,59.822930637504136,977.7777777777778,0.0,422.2222222222222,0.0,318.88888888888886,0.0
-1.3575728340515212,-2.189627396086994,1.271935501423476,9.298443588796891,993.4364144071776,-0.27217626673019657,179.0323989681311,9.463721721516473,0.11043665572080237,491.6302683824733,9.588290355693834,491.6337089822073,8.202985147540666,1.3853094807525221,53.03138505238676,978.8788788788789,0.0,422.9229229229229,0.0,319.25925925925924,0.0
-4.447166298474097,-0.2628028957592222,-1.6441520236558549,9.544560770328495,999.524644966616,-1.0331041366208453,190.10839735020315,10.333275790623677,-0.043960398986712335,478.6212335243949,-18.31303864549506,484.4438971227746,-92.8608478235721,74.77485716890996,50.63275007763486,979.97997997998,0.0,423.62362362362364,0.0,319.6296296296296,0.0
-4.758343623598447,2.4035079944533795,-2.4385689330443876,11.43098619353897,996.7030798471534,-3.7069286109880153,215.29055187570484,12.119900339524753,-0.3495869893412191,486.1632357719843,-25.665110240801464,571.462189214546,-304.6889980571858,291.77087145663893,42.98549095333545,981.0810810810812,0.0,424.32432432432427,0.0,320.0,0.0
0.26069738901458034,-4.609182545302874,-1.1388995489842209,7.201843143631049,1001.4684664455488,-1.7409980744042979,167.55513550111135,7.611626697176312,0.16413617690807722,485.82293451876194,-9.392360186351194,500.2368202618319,108.87345122091787,119.14093440138033,67.43526207885166,982.1821821821823,0.0,425.025025025025,0.0,320.3703703703703,0.0
-0.9778049566760664,-2.378527398351648,-0.24804277477999406,6.959426415518781,1001.0004128528021,-2.7994021438240386,184.4982721372651,7.974711117113821,-0.024066735955329932,465.94057709846777,-2.999183417646509,467.60812507672847,-44.76210055010976,41.79619556458212,67.09213225666375,983.2832832832834,0.0,425.72572572572574,0.0,320.7407407407407,0.0
1.009318423993754,4.23887650002173,-2.1284400136346977,10.901925269552954,1000.5725706665538,4.12132702239268,172.92447714705895,6.1291400805723875,-0.006738031741292616,639.3335782032469,-22.71424765324636,644.1891711150226,48.356622748570594,71.23654541172493,58.59194037542896,984.3843843843845,0.0,426.42642642642636,0.0,321.1111111111111,0.0
-5.929816009723507,0.3637444004246372,-0.01968961730076601,12.013460142454129,1001.8536190157369,-1.304167004090719,174.6120969542329,8.901682116472447,-0.09482612385278344,572.9776415854617,-6.128756784038383,574.7924414123892,38.97402988503025,45.13928293324265,48.18823926774103,985.4854854854856,0.0,427.1271271271271,0.0,321.48148148148147,0.0
-0.506384362080697,2.1229637261350396,-3.377010376137,6.857695297764234,1000.8133345581748,-0.7610501049974168,172.7978797899321,12.660864688757632,-0.1650235789160206,349.0410731901624,-21.132584117855632,359.4472749546875,80.28643796416605,101.95149373715722,51.06022825008038,986.5865865865867,0.0,427.82782782782783,0.0,321.85185185185185,0.0
0.6741869346992675,-2.3779358188894126,-2.2400948449397444,12.163028172599482,1000.0249193320182,-1.0296725561131341,168.74345032199415,9.758825623053061,0.07729993610444835,553.221680533463,-20.93979333703806,564.8924105304153,85.57527564463453,107.1525354755184,45.463190646728556,987.6876876876877,0.0,428.52852852852845,0.0,322.22222222222223,0.0
-1.008937133147346,-2.5172547838860666,1.3418224965537502,10.075083682973643,999.4803264496495,0.6706980722966689,179.5870863821534,7.3197502086904285,0.18256630273027882,578.3596382124783,12.561904419567611,578.4529229857496,3.7049696993643653,8.857425962821592,57.52086137547168,988.7887887887888,0.0,429.2292292292292,0.0,322.59259259259255,0.0
3.4026333365720487,0.06739335049664,1.2075810405557883,12.183610678149291,996.858723975778,-3.2124909200284666,165.25497312951765,9.028642510849906,-0.1891606936526955,576.9804031610356,15.493300807083651,585.7163400988997,104.99410646625223,89.92614084804596,47.08827315261848,989.8898898898899,0.0,429.9299299299299,0.0,322.96296296296293,0.0
6.012092833276937,-0.19182633637360869,-0.7837535307737328,9.859559276964767,995.6090429018265,-5.06050156398506,189.4680756651187,7.0242765930187545,-0.28188475285628556,584.6387888294854,-1.9034815404292864,588.9538526997342,-72.87833660635481,71.10590571698992,58.692363367450056,990.990990990991,0.0,430.63063063063066,0.0,323.3333333333333,0.0
-2.240178893313065,-4.786785207634891,-2.035528618153906,4.955444165024099,996.1506141362815,0.504264722901146,180.55002936033375,7.749627796537677,0.303640612763311,386.9964087454308,-16.074281890695772,387.08226584810745,-5.342863429019755,10.731761907612418,78.59686041624292,992.0920920920921,0.0,431.3313313313313,0.0,323.7037037037037,0.0
-5.70202831638742,-5.00947770323603,-2.054807103052022,9.696065235367922,997.1767579844828,1.6241915461773468,184.2243497290144,10.777637820527426,0.3789846916154654,469.6162407541539,-22.75575036228996,469.9342215649573,-37.31936455046932,14.5670851586094,49.0533108427088,993.1931931931932,0.0,432.032032032032,0.0,324.0740740740741,0.0
0.8447286409292091,1.6087297761286596,-0.7465364918826282,12.120287637342539,1000.1097745121809,-6.2249568981024845,175.33811388053778,7.652253347387942,-0.44915810067948314,613.3611940406781,-7.136518413813953,614.6386269404744,25.208400852632455,32.37013495749466,50.54075285772835,994.2942942942943,0.0,432.73273273273276,0.0,324.4444444444444,0.0
-5.000164033502172,2.8303596655976695,1.2890369832905828,8.212507961832571,1002.07121465794,2.5639704438494437,176.32796065788253,12.225268610406603,-0.015155805319182036,399.6706084946908,4.105630913114902,400.75649078114407,41.15458654741272,37.06486549189409,49.2874052046187,995.3953953953954,0.0,433.4334334334334,0.0,324.8148148148148,0.0
-1.5275731722359838,0.46420026247073193,1.856491382688649,9.224070062185096,996.8571302660946,1.3287623290885153,182.8756390516733,9.857759418339327,0.04961588953799451,480.4930399719687,14.096272460704848,482.1003997238661,-24.528268147902732,38.657971268523596,52.284268558506156,996.4964964964965,0.0,434.1341341341341,0.0,325.18518518518516,0.0
5.098289275994758,2.8360549333222647,-0.9930634709639381,9.647732992898044,997.2915147578673,0.30886085045149014,168.35949367594174,10.17118940788905,-0.14593653545642837,487.2960765898411,-3.2601093410617805,499.3118818984383,102.89634274486977,106.83431984473339,49.987932327145856,997.5975975975977,0.0,434.83483483483485,0.0,325.55555555555554,0.0
-0.8491684689431543,-2.818197265346506,-2.3069848519695677,4.200972240263036,996.0013049363678,-5.670300477153865,176.42009565586665,9.443254064784211,-0.16392933066146043,305.4501104040858,-13.188819289738914,308.2653875598934,37.3562131681276,50.623374952987795,72.97066481993973,998.6986986986988,0.0,435.5355355355355,0.0,325.9259259259259,0.0
-6.804637772429917,-2.2741624756762437,0.5356872757326666,13.342695150874953,998.7894257533585,-0.39126528272108796,171.40386486121545,11.545695677087446,0.10728179515936258,532.6295291379811,-1.7610474427408755,537.229915694794,69.38120159231414,71.2908349946744,40.43094281350145,999.7997997997999,0.0,436.2362362362362,0.0,326.2962962962963,0.0
-0.6676524376308327,-3.121735765285773,-1.647069941251699,8.19724864020565,998.7424263889799,-3.7442333832238957,171.09431189408986,11.566319775554021,-0.03568753448462303,412.42559923737934,-12.546031024833741,422.6565788973968,86.52699785177235,99.59988953602567,50.41496412034972,1000.900900900901,0.0,436.93693693693695,0.0,326.66666666666663,0.0
-0.41507097477745136,0.2430269926223877,-1.0365052777224049,11.011470864945597,998.7354081295005,0.8515847800866262,158.9016175937436,10.670108703824344,0.03489743459975539,505.38411677241095,-9.56619397737465,541.3972364530478,177.3088641808706,190.31351016357038,45.94136152049397,1002.0020020020021,0.0,437.63763763763757,0.0,327.037037037037,0.0
-0.7110570480269144,-2.0554886403898185,2.650552180874075,9.826597727703582,999.8580357737462,0.5771189320215984,193.3932658948,11.129578211815296,0.15075116354056117,465.1145049452553,20.853820874622155,486.064459308192,-121.76196372028922,144.1463235862479,47.455331826676385,1003.1031031031032,0.0,438.3383383383383,0.0,327.4074074074074,0.0
0.5333329014434092,1.3975390432536445,1.654230857131536,12.51523811271872,997.8809096718643,3.70529738572599,173.1346124684623,9.575820660159149,0.13257622543834682,566.4393246175105,16.87658477595169,567.8130478089264,55.48563712763743,38.63348339073043,45.236209839005724,1004.2042042042043,0.0,439.03903903903904,0.0,327.77777777777777,0.0
-3.448144643265723,4.461759944479838,0.3159486245029034,10.812112244856161,996.2806133333271,1.5418010354623886,191.6337605516355,11.084406013818096,-0.16734623743553811,490.1118274669065,-0.7264577014800744,500.67797483643176,-100.49517737081631,100.32667090406781,45.64949614934954,1005.3053053053054,0.0,439.73973973973966,0.0,328.14814814814815,0.0
-0.31176304828024587,0.05960774154108906,-2.5438380022254456,9.53015145695805,1003.7374678000193,1.520764918294015,190.68792321394292,9.324244449052387,0.08338045362901168,508.91572518750934,-22.93549002901876,513.6725954269847,-90.97097461197163,68.2015760588597,53.48601238024818,1006.4064064064064,0.0,440.4404404404404,0.0,328.5185185185185,0.0
2.239570649273244,0.7374941618854677,0.4227931349413178,8.21296981496144,999.35956216111,-1.670621948595271,167.14000293483505,10.004463244324803,-0.13837313726935463,451.7253607813279,5.55644594671446,465.54683622648054,120.19662698167846,115.47036109413652,54.73026665695231,1007.5075075075075,0.0,441.14114114114113,0.0,328.88888888888886,0.0
3.014082684511942,0.9079663333122239,2.125314581575053,11.595701402764277,1003.2763968328799,-4.499841817134758,169.11588764327155,9.450712501267406,-0.3097603101568325,556.3747275027212,23.54971645942422,560.085277573138,80.71787204752036,57.288447309818395,47.75403754911017,1008.6086086086086,0.0,441.84184184184187,0.0,329.25925925925924,0.0
-1.9366970280776292,1.1431745218313718,-0.7512673315310712,6.253117392090767,996.932197723814,-1.2571880404409301,205.60502959355685,9.085562921361609,-0.13768611687254406,401.87939853508635,-7.231872874446003,467.7760508294298,-254.84345008611967,256.2300957203393,64.58391649235827,1009.7097097097097,0.0,442.5425425425425,0.0,329.6296296296296,0.0
-3.616779834759237,0.3432959323715513,2.7022281799734302,11.291780840551786,1003.9138048284036,1.2009307115070815,197.50925941927144,8.62177640455642,0.048771562955716066,564.9496896275423,23.218294461017315,589.4409320728338,-129.55550859847668,154.72445138947853,50.40829282478116,1010.8108108108108,0.0,443.2432432432432,0.0,330.0,0.0
-0.10508245706258264,-0.6581232884574034,2.585490579036414,7.801910496890255,996.9387705238423,-0.981279124516792,179.68481486671897,10.93538020771777,-0.018570361601973673,414.6987106126825,18.625788430577522,414.9542983732282,2.2202604182411427,16.407518839449626,53.22112875654064,1011.911911911912,0.0,443.94394394394396,0.0,330.3703703703703,0.0
-0.40647130091696826,-5.950929196386372,3.327465664286947,12.50456732391328,998.0573396452999,-2.2445498735735354,182.5737310641735,12.621211825626926,0.21268564242758936,494.9769050974073,28.39542065096358,497.71379961793394,-24.735151601489004,53.20101784260873,39.68309634060171,1013.013013013013,0.0,444.6446446446446,0.0,330.7407407407407,0.0
-1.7352205173271977,0.2936013567390887,0.6104862530627059,10.32259908532539,1003.0955205827962,-4.33783265315945,173.69153597052812,12.342203943339118,-0.2640840211970499,456.08333193532866,3.1430185489873272,458.98899297862374,55.813446480124675,52.75051511168072,44.35361072544318,1014.1141141141142,0.0,445.3453453453453,0.0,331.1111111111111,0.0
0.5055102972484985,-3.2497941400605486,1.1747833996120245,11.288247535700217,1005.0874117601953,2.6190922467590108,184.3235271420034,7.48686932810913,0.3347249183076273,604.0970571970694,12.88318839118624,605.8138774407396,-27.567319753778463,40.48692481449945,53.48203469064022,1015.2152152152153,0.0,446.04604604604606,0.0,331.48148148148147,0.0
4.002519629466398,-2.739085372308453,2.82837457666218,10.16397762764944,1003.449607491284,-1.463943276886725,172.8281809927753,12.578406102813746,0.07310063893556966,451.4310208773418,26.107539438046803,453.39761304094577,67.74893902924617,41.68781170380484,44.074694921759715,1016.3163163163164,0.0,446.7467467467467,0.0,331.85185185185185,0.0
3.0656928477150767,1.3509071870967155,0.8947878741379512,6.495245809718007,999.5258458137065,-4.532023966701273,159.67646235701616,9.363682996764142,-0.3382606009641904,410.0733085277388,9.422445339861591,449.2353874387288,199.28363454868963,193.85803979309452,62.67003055746321,1017.4174174174175,0.0,447.4474474474474,0.0,332.22222222222223,0.0
-2.0435501853097677,5.614025975552645,-1.0024682155804254,8.278541673209324,998.3408717910024,1.561073696535761,166.7844421348895,11.201466030291183,-0.2321265550975795,420.99687896403134,-9.445977851822859,441.0103134063361,132.44144684719117,143.2919357322484,51.10866204624222,1018.5185185185186,0.0,448.14814814814815,0.0,332.59259259259255,0.0
-3.7746110874176795,2.906620709457436,-0.8970856730557227,11.344778675222765,1004.0985112664407,-3.501137268077528,180.21092747850588,8.187569335905579,-0.3642646416677735,581.5552820568105,-12.939927932600078,581.6148099673653,-5.056466912874251,7.883685763757431,51.60097543583279,1019.6196196196197,0.0,448.8488488488488,0.0,332.96296296296293,0.0
3.164119111506803,-2.120687305620522,0.47710990754747834,10.333311634719688,998.8441687408126,-0.47845014414220105,168.68932764497413,10.28395982774801,0.09450141440895475,502.7746598627323,7.324541583983466,511.2598801061259,97.04495580502314,90.12076170657811,48.35118505283829,1020.7207207207208,0.0,449.5495495495495,0.0,333.3333333333333,0.0
4.403361910953086,-0.7907165071192349,-2.5811228438924374,12.361979810611345,995.5861269876025,1.8700104965700994,179.32722535086467,10.627446365793814,0.15380418923798808,536.7256600263737,-19.59350972945127,537.5218306878468,7.248909484693555,26.854224192668124,43.1049812690706,1021.8218218218219,0.0,450.25025025025025,0.0,333.7037037037037,0.0
0.9129294145046238,0.823209935200186,-0.28651783072838527,10.806549126074344,997.7105415477524,-0.6178785425395573,169.25338960567137,7.030790416160695,-0.08283349513391158,605.4940419489739,-2.110412169621055,611.261143168945,72.72814612712632,75.06043741157553,55.94650659317435,1022.922922922923,0.0,450.950950950951,0.0,334.0740740740741,0.0
-0.42472153271764373,2.5640008888928802,2.1930942364605075,8.06659621859468,998.570810597676,-2.4961075229480167,172.17646077498006,11.21653433268838,-0.2902118849883095,417.94218907146654,15.596814752905523,421.8274850972998,76.74930797943766,61.27579418521979,51.902135992899616,1024.0240240240241,0.0,451.6516516516516,0.0,334.4444444444444,0.0
2.509231654597853,-5.529343597061234,-4.382507702330562,8.407871724558731,999.9777217997986,-0.6818173536239762,188.53165306413192,12.691870015676631,0.27844549580485284,400.47180062310235,-27.990105437362047,404.14990034226867,-90.06542701724739,62.18419386620936,47.47093983469752,1025.1251251251251,0.0,452.35235235235234,0.0,334.8148148148148,0.0
4.12468601131218,-5.25726127397413,3.06896420358903,10.205834781046475,998.8240821261127,-2.303597912529778,182.47480547640106,9.650704108636743,0.1701337589855679,513.8915113449726,31.455739711994127,516.5431543808385,-23.147965628058408,54.66805143457134,50.0203055604008,1026.2262262262263,0.0,453.0530530530531,0.0,335.18518518518516,0.0
3.265197795081278,3.5629544837868243,2.244748437406319,5.371911867999789,1001.0104257282896,5.22919694662181,179.90335578686654,12.720336261656026,0.09568431834261171,299.3277984323975,14.870351035357135,299.41614965933115,6.412619035146881,8.458193455264617,55.15540310506014,1027.3273273273273,0.0,453.7537537537537,0.0,335.55555555555554,0.0
-3.449938770263167,-1.2991088452767634,-0.9195292316609526,13.34688377124597,1000.4423622713499,3.1500023779002677,188.7896397307065,9.620613013095184,0.25392527312312263,581.2310515059563,-12.834180145510365,583.892260470207,-61.25823651505023,48.49712639354813,43.81219653071499,1028.4284284284286,0.0,454.45445445445444,0.0,335.9259259259259,0.0
-3.4965451718969587,-0.6796399727824394,1.0867816557436192,10.883493472755115,995.603732263411,0.4988854751146972,184.80608593347347,11.699169062093235,0.06758531092413787,477.6119527331588,5.630176003607922,480.16367226871887,-42.838962050052835,48.53626083922189,44.213290443456515,1029.5295295295296,0.0,455.15515515515517,0.0,336.2962962962963,0.0
-0.9740899354465276,2.4655030837103213,0.006295453812653266,12.454069194097745,996.5298166799413,-4.670446704079935,194.46563291251368,5.562860068097801,-0.4098759197115669,690.9518149716457,-0.8980636097612997,697.2652274404356,-81.87405118887207,81.22173195280543,55.55821943014099,1030.6306306306308,0.0,455.8558558558558,0.0,336.66666666666663,0.0
4.143560075777279,4.413539735519749,2.459980736877366,6.838792118381662,997.6619023156251,3.769116638385602,175.4014073768486,14.837555558626928,-0.03716360024645837,317.5550673869886,17.60808347758652,319.24292216603715,58.336639647098586,40.763514831381464,45.870761145364575,1031.7317317317318,0.0,456.55655655655653,0.0,337.037037037037,0.0
-1.7777313917095086,-0.6616176573608894,1.9653662855398824,12.489130320710512,1003.0042138318083,0.7684484038680545,175.70365021472492,12.990916490485914,0.08154674235270869,491.0254485589035,15.13309196330826,491.54085887589594,39.19280273719574,24.065230734775422,39.48179210361786,1032.832832832833,0.0,457.25725725725727,0.0,337.4074074074074,0.0
-5.3234989875345535,-2.548384908279304,-2.8001414463660184,14.462997822055497,995.1531752597325,-0.6206939190073701,166.98890733608656,9.430748991492642,0.11039579837855155,597.2033709909869,-34.793470218962746,611.8983361844362,87.93881533554068,123.6088828501773,41.70968870921907,1033.933933933934,0.0,457.9579579579579,0.0,337.77777777777777,0.0
3.051128764721068,5.108921471058326,1.1745248269283535,7.358243289245365,1000.9540591982226,0.5550942973465881,175.7101928262758,6.0558219467123635,-0.2614615696588771,550.841144049673,14.282027728235661,551.2923358754165,34.28488384079175,20.007944090366713,74.46140480881796,1035.035035035035,0.0,458.6586586586586,0.0,338.14814814814815,0.0
-3.9033538623999187,-1.8735364911674068,-0.4112557072864953,11.542803589807534,994.169412740997,-2.8154322412424273,189.64769894302447,10.576056736610978,-0.054070842332919256,517.4444524922326,-7.64553077060128,523.2299684977938,-82.8722084934291,75.44882528353111,45.16764342313258,1036.1361361361362,0.0,459.35935935935936,0.0,338.5185185185185,0.0
-0.08350233533105067,0.885947373782128,0.1656651410361998,10.002219889374587,999.797368317919,1.6959007625175915,192.99987372262134,7.112148905852486,0.046412429708855625,585.2554332412072,1.6089526477709237,594.2535128803181,-91.93033412440951,93.97107856697183,58.52114718894124,1037.2372372372372,0.0,460.06006006006,0.0,338.88888888888886,0.0
-2.560191124641907,1.3409987674564607,-1.456343801939631,6.9111323035035115,993.0552340524614,-0.5126810258376424,189.60305168086668,10.889707075114977,-0.1066756332987211,383.9824172082927,-12.387445443190716,392.3299265058116,-102.15067283776737,90.15052913745234,55.948503461460454,1038.3383383383384,0.0,460.7607607607607,0.0,339.25925925925924,0.0
-1.4984115817511294,-0.045702093337084054,3.4962741382416707,10.98576794370374,1000.4523599293028,2.6867090110960548,162.05808133450563,10.823131438328565,0.15625042719570437,506.97518045376177,29.567976720528264,522.9790334492548,157.29225416609913,128.72301410274122,46.37106368997624,1039.4394394394394,0.0,461.46146146146145,0.0,339.6296296296296,0.0
1.727502473563982,0.02030900035070246,2.080123639805152,11.667206409674696,1002.1910080603122,1.8422522669239156,190.83145212660733,8.11719366199595,0.104341181567203,590.1121042432294,23.09819925040935,599.8636538903593,-75.13471080605257,98.7157400756403,50.46388615683085,1040.5405405405406,0.0,462.1621621621622,0.0,340.0,0.0
-1.3799733528248521,-0.3466166342900912,-1.4795423279459345,8.797746894662307,997.4703660061926,-6.033632533778561,161.6148137672793,12.241934047228755,-0.32621352307961615,412.7789451760102,-12.077129299651597,450.40753514195706,175.79286866012248,191.60127065400917,47.09126630702968,1041.6416416416416,0.0,462.8628628628628,0.0,340.3703703703703,0.0
-0.27942821188140177,-1.1700776138121471,-2.669221213820465,12.331833040510446,998.7570580470772,3.167437944570709,188.98117324122347,11.611149405612347,0.24875945666875574,515.7755637860406,-24.338134161451638,518.2967499037791,-72.7681731700047,48.495618954811256,41.89283941163859,1042.7427427427428,0.0,463.56356356356355,0.0,340.7407407407407,0.0
-0.8183850075117138,5.055366233778456,-0.7713452619556964,6.666473186421605,1004.406490122851,2.246953552648983,176.32215473428946,11.951646674577127,-0.16007341151845367,358.75821745991834,-5.659482698023663,361.02725938730066,43.60261054593237,49.314322281102456,53.94294397912947,1043.8438438438438,0.0,464.2642642642643,0.0,341.1111111111111,0.0
1.7737830393785596,-0.9343908087230619,0.8690052921826115,7.010487707100712,1001.3576948925443,1.2005259790051173,187.02533313933856,10.017715407337791,0.12237245327936365,412.5458974597493,8.00444293370885,418.72016662474437,-70.59987632408867,78.84643686117697,58.60068267867887,1044.944944944945,0.0,464.9649649649649,0.0,341.48148148148147,0.0
2.2039633435402552,-1.0556299149842374,0.480411687892446,10.273194791177504,998.2413981107176,-0.4112867607795541,166.67551652105433,7.168951866172587,0.03706501066676458,590.702254111007,7.138499277765707,598.6102097200736,94.23785325115138,87.45760815672986,57.28685090814708,1046.046046046046,0.0,465.66566566566564,0.0,341.85185185185185,0.0
3.709745834033362,1.1689112466436988,2.506265649536487,10.050770555944544,1005.2780612747885,-2.9806301251285086,191.71167632706147,11.955744544422275,-0.2373775643138174,457.8428045056789,23.587380561460037,475.8106985375464,-112.74058233328859,137.506940490189,45.22716691863027,1047.1471471471473,0.0,466.3663663663664,0.0,342.22222222222223,0.0
-0.33931917287274344,1.4158052325691046,1.5798394443617045,8.56685302315179,1005.1063788959755,-1.0183424388954878,165.3502525389511,9.459257201728418,-0.13871073900998,478.63800085039014,12.871062129597577,493.23335282194125,132.78929378379055,120.80317289807479,55.931794070940775,1048.2482482482483,0.0,467.067067067067,0.0,342.59259259259255,0.0
-4.967546562577481,-3.5631515951379464,1.9391380515058136,11.619188871943772,1004.1913843486612,-4.448739676523632,173.31545089146823,7.220439713614661,-0.050279935965761524,618.5512085499116,16.143097395425624,619.1355116407847,40.6796621738835,24.543520962353046,53.69359548554754,1049.3493493493495,0.0,467.76776776776774,0.0,342.96296296296293,0.0
-3.7755223756521223,0.45202575524660155,0.6537108012208747,11.061788628431898,1001.8527917663417,-2.329871741586385,170.01905372230965,12.704078731948652,-0.1584984996776484,464.40434926295035,1.5663635791895576,472.26772905789085,90.86868483771791,89.64785175318416,42.326820875798425,1050.4504504504505,0.0,468.4684684684685,0.0,343.3333333333333,0.0
5.478693478778338,7.0559906054354,-2.7785974604219805,11.716278141868031,995.5245321758089,0.6910653203024227,162.457151471775,14.19881504100502,-0.36834489614642507,448.5770173620512,-16.02652002235866,482.9106147114021,162.7391802003075,182.03288571861813,37.86354981061652,1051.5515515515517,0.0,469.1691691691691,0.0,343.7037037037037,0.0
2.017694744131935,1.583809294335618,-0.3913970622938029,9.753727129295465,1003.1922300856472,-2.671939435414746,180.9452756758847,9.917503742041594,-0.24354891546920499,498.44191550988853,-1.3735149693530437,498.4893773620186,-10.999369914963445,9.62597195411143,50.89703630116959,1052.6526526526527,0.0,469.86986986986983,0.0,344.0740740740741,0.0
-5.6954446373846865,-1.716085233657586,2.120179479817331,11.205160535956681,995.2596953160065,-0.2904386464598581,198.06089117836962,14.318242309206584,0.08160553258497277,429.86894142180586,10.429589671827316,465.74564993488957,-172.9623486775228,186.86824573817944,38.89839552072301,1053.7537537537537,0.0,470.57057057057057,0.0,344.4444444444444,0.0
-2.491190959703053,-1.9632924903186972,-0.10304585704929212,9.108699393940011,999.7235052130984,1.7339389088474375,206.66905222320008,10.1826294572227,0.21136668111378823,469.85508183214756,-3.340701681026477,527.861827886874,-235.26850445258995,239.0717220549155,51.85669394517046,1054.854854854855,0.0,471.2712712712712,0.0,344.8148148148148,0.0
-0.531717441206085,-1.4928814874276104,1.0061807372474936,14.107637380173191,1003.0028816992431,-0.18788730041286275,180.97155787086248,9.239088191667298,0.0745072637481059,605.6894930007048,10.11532883334035,605.9846215826758,-6.920725095252935,17.038610105810708,42.977763305293735,1055.955955955956,0.0,471.9719719719719,0.0,345.18518518518516,0.0
-6.259095573126864,2.3650998947312885,-0.6374966304922662,8.374908459756028,1005.8676166807422,0.7090925232775168,191.16681275067523,8.739083091629045,-0.09374532596598328,489.76304242395895,-11.778271569781015,498.0443088224528,-99.53698804005379,88.14857735478519,59.230837569068015,1057.0570570570571,0.0,472.67267267267266,0.0,345.55555555555554,0.0
-3.392311305398423,0.7565650136440282,-2.05962369708369,14.210594858916625,998.9045031991642,-5.096223457547425,182.32094637928537,13.274164815985484,-0.33456782611341396,514.8729678593755,-22.030533462489124,514.8755907136364,-24.71407374634939,2.6835415656302586,36.493919957607844,1058.1581581581581,0.0,473.3733733733734,0.0,345.9259259259259,0.0
6.558825291892732,-2.907349355076776,-0.2466881280922209,10.069775894178818,999.1693976666736,-1.0637489226459163,184.98883194768212,8.439712237224457,0.10641676138036782,546.5944637030839,4.233676649670335,548.2635122044219,-40.424340739119764,44.68919600974376,53.62985726605638,1059.2592592592594,0.0,474.074074074074,0.0,346.2962962962963,0.0
-8.001471706983509,-0.9044247615653149,0.6180948860653078,7.248978220862515,1003.0367504042334,1.4625016325803237,176.57851348872762,11.470538619949975,0.13413404368273973,383.3982810099468,-3.778969234119539,384.7669673214124,38.427176139301935,42.228331834226886,53.99692435936349,1060.3603603603603,0.0,474.77477477477476,0.0,346.66666666666663,0.0
3.4815400585031147,6.192838405329402,-1.3113754389228873,12.736158700977203,996.2705073735688,0.5447161980136356,181.95076925422603,8.881672329881583,-0.32596058575791176,588.4591258663489,-9.909659544244297,588.4608528169773,-13.345488080064563,3.435828969828868,45.942489718702284,1061.4614614614616,0.0,475.4754754754755,0.0,347.037037037037,0.0
-3.8881772146059688,1.5707008574638395,-0.471422489713337,10.251802776789917,1002.1235680224655,4.832059431828864,185.37478704606428,9.079386474851274,0.18574477689374713,530.061885547721,-8.281550522049763,531.3002956595485,-39.46481540935949,31.207846267200182,52.08529158749993,1062.5625625625626,0.0,476.1761761761761,0.0,347.4074074074074,0.0
-1.4714408625183069,-0.33503811394757255,-1.8789264839719653,11.702248196760475,1002.8065339694643,2.40600837774304,174.2154027112367,12.060499387939133,0.15638101141339583,491.8672258573545,-17.655521439696823,496.6818027932965,53.67882319311988,71.49663541220363,42.18027580271583,1063.6636636636638,0.0,476.87687687687685,0.0,347.77777777777777,0.0
8.36214789208685,-4.752809493379926,2.238489835128192,12.447711837085187,1000.1900085984605,1.2279503799257574,179.22505700107013,9.239926307421293,0.3454915508468465,577.2368010489821,30.59883698763074,577.6309893375945,6.943539305519224,23.65858180103342,45.736043593519625,1064.7647647647648,0.0,477.5775775775776,0.0,348.14814814814815,0.0
0.8023952630429764,1.478975668887122,-0.588911515176068,10.67591110829005,1003.9512814337739,-4.214612190027249,179.4156988100251,9.190409241159413,-0.3251910621245315,539.85287649825,-4.738400552826575,539.9067089961305,0.5178689463627517,5.256545156843616,50.49488998177067,1065.865865865866,0.0,478.2782782782782,0.0,348.5185185185185,0.0
3.4335578390720225,0.30984993729386245,2.905511090252366,8.81551831037437,998.8949758219576,-2.4430768951360977,188.26403317330525,12.265609394349614,-0.15844982422896692,417.058749011791,24.42679362699938,428.6339231883238,-85.26960704458938,110.30541680950583,46.9805157107907,1066.966966966967,0.0,478.97897897897894,0.0,348.88888888888886,0.0
0.9741413392766397,-1.2385015153948795,3.057495701081817,11.9514267553385,1001.1989874371308,3.890304103104226,169.3396782837232,13.194794586443246,0.29379028286485925,477.7453439486689,26.44043553944332,483.1740294081077,101.40063562310503,75.15651816309826,39.94927612187651,1068.0680680680682,0.0,479.6796796796797,0.0,349.25925925925924,0.0
0.851054114048851,-1.0852692659478131,-0.16209192944348752,10.001511014909191,998.112201549407,-7.558806102251513,179.4845779139235,11.289379606568467,-0.3719197631226052,469.335596999339,-0.4743099302899827,469.3214017602552,-2.8017749265580845,2.327508284338838,46.84156393375964,1069.1691691691692,0.0,480.3803803803803,0.0,349.6296296296296,0.0
1.96558290148043,-1.1688105086381113,-2.0168974650946994,11.371715637216838,998.6964435469512,2.888657575909282,199.12005469052698,8.690460448752102,0.23323699687612795,571.7852696949934,-18.101214871187544,586.9981761109523,-139.83605145697408,122.68171404161613,50.1395683962217,1070.2702702702704,0.0,481.08108108108104,0.0,350.0,0.0
1.1924961512775805,-0.09253714198967658,-4.1717957554666745,5.692538852417077,1001.7001350315369,1.3540438058427067,191.64060152585938,8.97878300140484,0.08284087203249114,390.08880941787913,-27.173801565829066,399.3180526449497,-122.7421570788311,96.01296530158817,68.49834093651668,1071.3713713713714,0.0,481.7817817817818,0.0,350.3703703703703,0.0
3.560883552243829,-0.16252122397673874,-2.944074146053583,10.893963434019703,999.1145834364855,-4.044650323816546,193.49179048888706,10.159830527480075,-0.2234218863048909,521.0344452682793,-23.052294186291306,529.211005336263,-116.78731078923154,94.09096381746139,47.56372263097598,1072.4724724724724,0.0,482.4824824824825,0.0,350.7407407407407,0.0
-5.606820964963823,3.9905461705940115,-2.74766964979732,8.722828349709939,1001.6295037216847,-2.638230730157334,180.24431840178033,10.641860123851314,-0.3770668782697726,447.62461066200905,-27.358611322605537,448.0552648825294,-4.998774459531965,22.363983714913488,52.019032882678495,1073.5735735735736,0.0,483.18318318318313,0.0,351.1111111111111,0.0
-2.8641770211107653,-2.0673906876792385,2.7569392549230094,13.306619274357061,1006.9067203076157,1.8041021999445128,183.20997563686024,8.024268179720456,0.21967271642352548,625.653440766503,27.401986711117317,628.0489607197776,-19.44350385803217,46.90669997463913,47.288188978662276,1074.6746746746746,0.0,483.88388388388387,0.0,351.48148148148147,0.0
-1.8836464031807234,4.346354877318501,0.2316491744538922,11.24617469577819,998.163828844419,-1.933369909573577,190.02236166702926,11.446075879159729,-0.3597799171259908,493.51949593920983,0.11929962913076575,501.645094814276,-89.68284154854969,90.16900752018138,44.05117337632589,1075.7757757757759,0.0,484.5845845845846,0.0,351.85185185185185,0.0
-6.753594856262493,9.922432091219088,0.7792090481839756,10.479715491698594,999.7060846117838,-0.7573715775767685,195.60255529530932,10.171026659279198,-0.6079575005274478,503.57261670602793,0.1871488147858944,522.6191468936485,-133.98537426323492,135.5176603299731,48.7010748459795,1076.8768768768768,0.0,485.2852852852852,0.0,352.22222222222223,0.0
3.3395448551782794,0.7059434310308889,-4.440842017870252,10.972619986700444,1003.5317384984799,0.5894996890757542,160.48397087117112,6.568583362723741,-0.0066704529159551385,622.8093899865185,-44.770276082039196,652.948740643533,124.84784002084551,172.27502943931879,56.62596638961254,1077.977977977978,0.0,485.98598598598596,0.0,352.59259259259255,0.0
-0.17359007182615172,0.9030012716924176,-2.395932858434523,8.003118294246564,997.6863772965794,5.978098346541537,166.84558692950154,8.142147035078539,0.2914027471987574,491.17899082878546,-20.73242501361806,510.4891275110734,119.84029842755324,141.89281854398646,61.44886018384261,1079.079079079079,0.0,486.6866866866867,0.0,352.96296296296293,0.0
1.6479338134766779,2.040350833442316,1.774159552892574,13.246513381056108,1000.1559266352266,2.431284531567538,193.09444101402647,8.991742652696672,0.022432319008523802,595.3323514736512,20.037205418185827,607.452925392028,-88.91340304978948,109.62273212091044,44.83965965526323,1080.1801801801803,0.0,487.3873873873873,0.0,353.3333333333333,0.0
1.756975590732487,0.28327898711613764,0.5735482247651724,13.982740836833809,998.0766189031852,1.1482724376745237,177.23110644231195,9.85428462231789,0.04974353552499517,586.3544703575519,7.609170257875654,586.544086015372,21.05161759272469,13.443784602852,41.81060015057782,1081.2812812812813,0.0,488.08808808808806,0.0,353.7037037037037,0.0
-0.6240388780307754,-0.47836812547781454,-0.29441055737119454,10.785827021096432,1000.9838161748473,-5.975595741948657,173.28279210741923,13.778557591007992,-0.31445917418380986,438.9827960338404,-2.8829492810755704,443.2473908580423,59.71320113624761,62.7412529049489,40.75836166251489,1082.3823823823825,0.0,488.7887887887888,0.0,354.0740740740741,0.0
-0.6163541007411186,3.585295849089658,1.129684717200245,13.180807137147276,1006.3728594609031,4.081376145995432,167.45839013004397,10.476342612279257,0.028226027280275626,561.9829428566886,10.477695122988129,569.7939367594768,101.20128598220892,91.0592200940722,42.6915183391028,1083.4834834834835,0.0,489.4894894894894,0.0,354.4444444444444,0.0
1.8769911629115366,-9.298325291611857,3.27159561227163,8.861703602654933,998.743958125028,-3.4856829757231496,174.4498329845589,8.31845622020275,0.3340827906183379,516.7266686793592,31.306958744532732,516.9364847703712,43.332908165191576,12.027779606406675,58.19311458327376,1084.5845845845847,0.0,490.19019019019015,0.0,354.8148148148148,0.0
2.0741403729071557,0.6158099181853812,-0.44208492707410113,8.405772867550038,1001.099086326863,0.27416219804613956,165.97630716576174,10.441261608614326,-0.01959407696517701,446.51518855072436,-1.3551626095917793,465.4729999837472,134.0560287258312,136.7318154388677,52.8748855362967,1085.6856856856857,0.0,490.8908908908909,0.0,355.18518518518516,0.0
-0.05916228255839257,-1.2286032247661602,0.13873960531613885,10.081849497457846,1001.1247239704571,0.6058209201777963,200.91094272732477,9.295824505092238,0.1049803589208851,521.3563024138812,1.2034283965953485,552.0246281815848,-170.98711591952636,174.90034235894527,51.71838693752731,1086.786786786787,0.0,491.5915915915915,0.0,355.55555555555554,0.0
3.5547565419228837,2.9963417635894936,0.38519383746261027,10.869882076735797,1001.6008745711437,4.576782480621082,179.77563948019426,10.649516479067083,0.09072978245344988,507.6839286976355,6.944017979529655,507.6845602100926,6.510884579931233,0.43313385997364634,46.379579969104775,1087.887887887888,0.0,492.29229229229225,0.0,355.9259259259259,0.0
-2.4440537830016367,1.2872123540943623,4.784219270547985,9.212026637513759,1001.7965000742483,-3.3193021350758016,179.4204945823728,11.161135374071229,-0.26281749561712786,450.29998433484076,35.44835159005157,451.3697933533208,2.2480562046835066,33.21752707550207,49.318894845009915,1088.9889889889891,0.0,492.992992992993,0.0,356.29629629629625,0.0
-3.0726483849920663,-4.362735702074533,-4.198712528838051,11.075536380736967,1004.3088020697079,5.188078783065909,185.88076675167832,12.418461294447876,0.5431953960131919,472.36890555731594,-37.97615257836391,472.5977280845872,-49.578529154960954,11.60463278066801,43.04270224698139,1090.0900900900901,0.0,493.6936936936937,0.0,356.66666666666663,0.0
-1.9818538785635758,2.7271276119910346,1.366446029577616,10.612778964146829,1009.9676785951309,-3.5528000826460513,189.6234516926657,9.951427008659948,-0.3555599583914386,519.1071883250481,10.447946119974965,528.0900451123564,-85.25919457208184,96.1277717182212,49.11411704983608,1091.1911911911911,0.0,494.39439439439434,0.0,357.037037037037,0.0
3.014046038339772,1.6225185617317777,-0.22960449751812734,8.00338644941789,1000.7680603642418,-6.584174215360088,189.4588815655464,13.277921055199666,-0.47125669236140766,377.19789848985477,1.5145506819508974,388.41829204448493,-108.6046759368701,110.68939110252634,46.75356604671425,1092.2922922922924,0.0,495.0950950950951,0.0,357.4074074074074,0.0
2.2929542082316345,1.6322990660076127,1.1335434523683592,11.037586034903443,1001.749211219959,-1.7335615561904298,190.7362194390757,11.816045325072382,-0.19295379630182197,483.6535627937949,11.817466690689212,495.3604666505608,-97.74828962468841,110.18941217227848,43.61957650210161,1093.3933933933934,0.0,495.7957957957958,0.0,357.77777777777777,0.0
-2.028542917982717,1.3658590139454814,-1.3147451079894488,11.727056485043043,1006.0824696675197,-2.4495476149217605,173.69154449209142,8.585120910375624,-0.2168468060209534,579.3561067275645,-15.371703938466544,582.9293445257686,44.330201925295334,59.808741770145936,49.58940441712173,1094.4944944944946,0.0,496.49649649649643,0.0,358.14814814814815,0.0
2.5311171606134786,2.385278621528165,-0.09793006171690051,10.342938635180781,994.6583342151008,-1.4902667992709617,177.02133195043137,14.419711331496927,-0.2238133000196285,416.90568909476,1.82286661817415,417.73354523669695,28.529697975567302,26.71965918465243,40.063582683982325,1095.5955955955956,0.0,497.19719719719717,0.0,358.5185185185185,0.0
3.759674194489733,2.2398534326152415,1.4228211589309903,12.305296206523385,993.7529591531443,2.375185025553123,187.69031655442276,10.653989026540195,0.007832304703105433,533.4117368866558,16.915182588665814,539.1618128328039,-59.00971716507309,76.14232578534605,43.05588479939106,1096.6966966966968,0.0,497.8978978978979,0.0,358.88888888888886,0.0
1.111376815414968,3.384112191651906,6.225820402087682,7.565192413006097,993.4696340164312,0.08999077323793137,174.7261093836038,8.32975099205553,-0.19019195927927512,473.0025074801872,52.59033705904298,473.0179517028407,48.131635596799484,4.458728210311284,62.746687627483794,1097.7977977977978,0.0,498.5985985985985,0.0,359.25925925925924,0.0
-0.08386758564283665,-2.788732508646193,1.616072378804143,10.935900844263703,993.4293821000349,-1.012870591887201,179.94893367972776,13.305826102460843,0.10241361602127465,447.93875397664993,12.556313899356583,448.09883238353314,-0.5268307453816524,13.084123925257396,40.984359942397376,1098.898898898899,0.0,499.29929929929926,0.0,359.6296296296296,0.0
-0.5156630171908472,-2.3555889926717755,-1.6961311960610173,7.65943858720645,1005.1968180293094,1.1404687702742455,183.98763764424814,14.15555517039689,0.19917078855809342,352.64680383701983,-10.973412661721893,353.80520079785504,-44.26803850053695,33.31477139746817,46.128350649269606,1100.0,0.0,500.0,0.0,360.0,0.0


==> data/bearing_120_data.csv <==
os_north,os_east,os_cog,os_sog,tv_north,tv_east,tv_cog,tv_sog,bearing,os_cpa_north,os_cpa_east,tv_cpa_north,tv_cpa_east,d_cpa,tcpa,kernel_dcpa_x,kernel_dcpa_y,kernel_tcpa_x,kernel_tcpa_y,kernel_bearing_x,kernel_bearing_y
1.5707480695568794,-0.43723011079242996,-1.726987209929868,9.152480635954593,-502.13510117558235,865.5683956205578,288.85918641766915,11.570370164620753,120.18411073421089,416.75456975038196,-10.947353186131393,-332.39836463481555,368.6531912817625,839.8373011829575,45.38359712175635,0.0,5.567364679083074e-33,-200.0,9.138703252325805e-241,-10.0,0.0
2.0481709947829363,4.816243290688553,-0.06240697787816795,9.093171783232291,-502.5058518136504,865.0515439190699,293.6906916626221,6.444638075259597,120.39291243205803,214.94569852085036,1.8162813746798023,-441.8792987706039,726.8794145856965,978.3330844904998,23.41291453512265,1.1011011011011012,1.2717766941722993e-32,-199.2992992992993,9.179249748115082e-239,-9.62962962962963,0.0
-0.7404579859406406,-0.7404060683801993,0.03603374408889317,6.4087136547399695,-505.988135358275,866.6998977103186,290.57939816425755,11.42949129977789,120.21900967817153,429.55909077357865,-0.4698393470534634,-236.23992291717758,148.2621434736659,682.2093002483671,67.14290215452353,2.2022022022022023,2.889560800359777e-32,-198.59859859859858,9.040669133429554e-237,-9.25925925925926,0.0
4.993909407130633,2.4268416996376145,0.9452606916868113,9.339819616597126,-499.996187952192,863.4415426600342,294.5200418125886,9.532551884296549,120.39186934404846,429.5576516389323,11.998959951915182,-320.1369091691713,469.1419367791791,878.0783767795149,45.46356839048605,3.3033033033033035,6.52999118043788e-32,-197.8978978978979,8.731015169984093e-235,-8.88888888888889,0.0
-1.484608362663367,1.7157255051318783,-2.733716726561653,11.46565816364349,-497.91528215015325,868.9902608854961,297.8584968928881,11.414915421728763,119.78695771195859,468.15950470222134,-23.90945534802632,-279.1778291947868,455.1424754486966,887.6958054628604,41.00760540954463,4.404404404404405,1.4677535350886202e-31,-197.1971971971972,8.267985159595627e-233,-8.518518518518519,0.0
-1.465455417307622,-1.4727667953909478,1.1851345476946613,7.45153576184641,-505.08355064647714,863.6134562563219,308.37154486331383,11.553863384709658,120.20622775519594,685.2093929783565,12.740096439981995,155.98753398792945,28.697856326776105,529.4623935029646,92.17184120876367,5.505505505505505,3.2813568143657396e-31,-196.4964964964965,7.677245213112564e-231,-8.148148148148149,0.0
0.7651518859768643,-6.050323375322846,-5.40878326320555,12.096965302101186,-502.43224167022163,863.0531692050791,296.788409612943,13.215830122238316,120.0701733601884,490.62407008525383,-45.615915170498404,-260.15552900613386,383.18561849121534,864.604396057794,40.67547062133919,6.606606606606607,7.296482812928826e-31,-195.79579579579578,6.99007626960155e-229,-7.777777777777778,0.0
-5.454669127382026,-1.7781092923100024,-1.2597691047276207,10.975549642168676,-497.3769702376874,865.4124717158408,284.14374293230406,12.706907295242406,119.56449682333671,345.6334581839291,-13.175329635856889,-398.02953783254327,471.1679009450189,887.4812767905107,31.995938218996184,7.7077077077077085,1.6137395845094158e-30,-195.0950950950951,6.240640924585665e-227,-7.407407407407407,0.0
-3.20285322535686,0.9937373196335372,-0.9765476849030893,8.531533356057924,-500.83646937345935,859.6886345954231,311.4006784649516,12.693143325220593,120.0932870393042,775.1424138468467,-16.470233214564793,265.094467430302,-9.06873968225625,510.1016464884653,91.2448327575029,8.80880880880881,3.549875511863627e-30,-194.3943943943944,5.463201932804225e-225,-7.037037037037037,0.0
-2.871424248915771,-4.466096444105707,1.266653652142477,9.716940725324305,-497.990631758201,862.1065246472175,291.6290986638496,12.887340638332477,119.74163407820313,450.4909521863007,7.152816365757287,-276.3053712028829,303.0232086803418,784.7115296339292,46.66830827700154,9.90990990990991,7.766986980326846e-30,-193.6936936936937,4.689603121720535e-223,-6.666666666666667,0.0
4.634788359613918,-0.713967351224035,0.04526170535373828,13.196643615282067,-499.8104763821935,866.9025466787898,299.4127957289537,10.582757969631892,120.17436196668478,351.6670793174435,4.908932052262934,-363.14027462419347,624.4786183415338,945.9472233785721,26.29701986026438,11.01101101101101,1.6902533822785166e-29,-192.99299299299298,3.9472597419706104e-221,-6.296296296296297,0.0
0.2135429331158992,-4.505449360628233,-2.8111261077125733,11.467095627011732,-495.69721971926316,861.8865502751316,304.46536506940714,10.06437017407368,119.78622324705204,469.49045668775113,-22.829273599689728,-262.33471025470936,521.901894528035,912.3048396781395,40.973086995599616,12.112112112112113,3.6585654844035066e-29,-192.2922922922923,3.2578125994045e-219,-5.9259259259259265,0.0
-1.721489328347582,0.3507680274475325,-1.9699862516340303,10.017567309796295,-509.5485358349589,866.6067870926454,301.99610418402784,11.74563416635667,120.38019882708085,600.5578021844319,-22.437669430936836,-135.15241992377133,267.3570912391068,790.7278509236345,60.157865432557074,13.213213213213214,7.876433936718712e-29,-191.5915915915916,2.6364969310105856e-217,-5.555555555555555,0.0
-3.6397612768798324,1.1880614503840485,0.3973600190948138,9.524633366078032,-494.30628371382466,869.9432961584862,310.94179547521475,11.464161902866046,119.45743953720897,784.4961360794397,1.8262384694319933,127.33588926841003,153.35686457819804,674.4042709218619,82.74910131985935,14.314314314314315,1.6865849448151093e-28,-190.8908908908909,2.0921808369985633e-215,-5.185185185185185,0.0
-1.8993863109630396,-0.922416628582024,-0.15813468372911257,10.15321814090332,-499.33699871483293,864.4707136576841,304.7900314339276,9.381867526523479,119.89076902739963,526.1255494220804,-3.3567234645860573,-220.94860469709943,463.77356610749155,881.0961917909879,52.00587040587356,15.415415415415417,3.5920848485878165e-28,-190.19019019019018,1.6279533207746913e-213,-4.814814814814815,0.0
-1.9027633778286197,5.857417923289858,-1.158248219271493,8.976472884115394,-497.4476542436366,862.9467803859715,291.3869042030289,10.809646817616535,120.03528969741927,439.7627658226502,-10.832356661382748,-303.45696570580424,367.6076511345792,834.0218275523941,49.212624483487936,16.516516516516518,7.609300523134072e-28,-189.4894894894895,1.242096832375211e-211,-4.444444444444445,0.0
-0.04268197226304045,-3.3447756415531877,-0.9616675790239587,5.790500988561971,-498.49362446771704,867.6238407766531,321.7856217399166,9.929807066430811,119.7822882149755,891.0800785490403,-15.000927698012262,702.3350895308187,-77.82322650848016,198.9253933195064,153.91557601201794,17.61761761761762,1.6032552443880728e-27,-188.7887887887888,9.292653394376509e-210,-4.074074074074074,0.0
2.601115400029078,-3.8606466008617883,1.392335994318578,14.084355821069462,-496.6473218944269,874.7522150751466,301.94333463338234,8.292134183079888,119.60625420011563,154.04260777058744,6.281996582281082,-449.46014017080336,799.0704873204592,996.3579466335019,10.755637017558161,18.71871871871872,3.3598538353023645e-27,-188.08808808808809,6.817023662992095e-208,-3.703703703703704,0.0
0.660484680505994,-6.1970210540444155,-1.0353851457384293,10.310649998398803,-498.75907175349704,864.4159194810256,298.5265977337849,12.5809214827527,119.84036368252163,546.984846220317,-9.213151990070966,-180.35259038541005,278.63277702276423,782.2244086817108,52.99506594669802,19.81981981981982,7.003221823313823e-27,-187.38738738738738,4.90366329899762e-206,-3.333333333333334,0.0
-4.200093070978814,0.6225298883420674,-0.17618248805814657,10.796294530245074,-500.08087307611873,860.4310945712657,309.6392542305557,10.110398485060179,119.97350807824951,617.3754321886263,-6.111421769957884,-128.73608923693632,412.17800107643205,855.3645092410217,57.573314821540016,20.92092092092092,1.451894845286342e-26,-186.6866866866867,3.458734785415359e-204,-2.9629629629629637,0.0
2.335236368700432,0.5419140872684968,4.339873176161086,9.884184500246182,-502.1968758146684,864.7311390736944,302.49450945930073,14.0974165153977,120.27729466012477,584.8098263432612,46.539388569688015,-54.61355060493298,162.0174558259032,649.7672190908551,59.09941424799537,22.02202202202202,2.993865094099917e-26,-185.985985985986,2.392129347743813e-202,-2.5925925925925934,0.0
-0.36571197983317727,-0.9521734899561481,-2.847365273767846,8.529766398550825,-501.65731303274185,866.5071921926888,303.99228192939324,6.749015459600335,120.0229653941778,363.46328876792836,-18.46142060424189,-340.51410300335016,627.5331263598378,955.454406464494,42.706765642039564,23.123123123123126,6.140292686339736e-26,-185.28528528528528,1.622268871583718e-200,-2.2222222222222223,0.0
-4.675497060206603,-2.276347259008179,-3.7036854631493172,9.628151038102459,-502.60072017944924,869.5704140200826,324.9218399860069,8.886442454313267,119.7313584242614,1031.6379145083108,-71.75781752772039,281.7914117548771,318.73695171738325,845.4323997217884,107.85895587330887,24.224224224224226,1.2525806597629234e-25,-184.58458458458458,1.0787772741400425e-198,-1.851851851851853,0.0
-1.4566676948135548,3.342914000039541,1.5671793295972134,6.801210475611377,-499.9993452032348,865.9959935866697,297.24878571744955,10.065277673381743,120.02438720370279,524.9487290973069,12.945395794937097,-143.17835837132378,173.14916432393306,687.0655372380478,77.42774271506174,25.325325325325327,2.5414531800035216e-25,-183.8838838838839,7.034148313645981e-197,-1.4814814814814827,0.0
1.0866164407276149,-5.575222497283363,-1.3572861225882065,14.554172996106608,-501.03689413691586,866.5161598170722,296.82239105982603,12.274762195257829,119.93201959406201,350.7765269564074,-7.198776827728586,-367.92251968975893,603.2501849809811,942.9614279616319,24.033523031659918,26.426426426426428,5.128830039536358e-25,-183.1831831831832,4.49740534324414e-195,-1.1111111111111107,0.0
1.024843496435853,-1.2177370926872133,-0.6364750554852405,7.530976003155208,-497.39081019019767,863.2832972748391,301.1657851201246,10.79893874520437,119.96498136968695,596.4423660021451,-5.589674937239984,-55.51308571387938,132.67217258489745,666.4549868539362,79.06734287896327,27.52752752752753,1.029471396682783e-24,-182.48248248248248,2.8195728510839127e-193,-0.7407407407407405,0.0
-2.1406153192440263,1.9342902634561776,-1.5623127562622283,7.9360674323056415,-502.08114707119097,865.0649377488267,310.7151593558104,10.620945508361503,120.08018120939948,797.9239625237425,-23.96178583237533,196.61932815146469,53.18529478239191,606.2334000737341,100.85122228421321,28.62862862862863,2.0552754946693337e-24,-181.78178178178177,1.733306585725369e-191,-0.37037037037037024,0.0
3.2603067576332125,2.944966316040102,-0.519600281535025,9.1194815912272,-504.25601755476936,863.434682956724,284.934659698096,7.745472414891706,120.53207865672488,241.0394891142331,1.1038910799166297,-452.20693541376164,668.2949835456234,962.1510063323907,26.074833095149952,29.72972972972973,4.081178465921194e-24,-181.0810810810811,1.044812193228801e-189,0.0,0.0
-2.653838825708788,-0.9778153884018844,3.1970762241926827,12.576151449704755,-501.505942629716,868.7904651568995,280.34444108523496,7.686117205541057,119.836253565475,102.96800432338593,3.245932320399824,-489.8964866001353,805.188219893867,997.2962133672079,8.411674147960472,30.830830830830834,8.060480125844806e-24,-180.3803803803804,6.17549615554203e-188,0.37037037037037024,0.0
1.0475469487582107,3.0849445619851585,1.6042569172362386,10.029017998525308,-499.16970817487294,866.6375888363903,294.1288472937985,10.64500932057981,120.0817856564255,442.2778600505155,13.405033383978122,-307.6455759737076,439.05771743743617,862.3023642205152,44.012616847821995,31.931931931931935,1.5834196102434646e-23,-179.67967967967968,3.5791199815445766e-186,0.7407407407407405,0.0
-1.5152819876663701,-0.5871052343137113,1.7244470237739542,7.527728407939075,-497.30922438315326,865.5909960468459,283.6607704094071,7.271788012363283,119.78650286896577,296.71555588613006,7.463365804667578,-429.23909389656603,585.5228667118793,927.9886530180268,39.635591022449084,33.033033033033036,3.093790558258443e-23,-178.97897897897897,2.0340022884577427e-184,1.1111111111111107,0.0
-3.4985383729622277,-3.78273748427574,-2.832454111585291,12.508676721514679,-498.7652417279887,865.6989879410969,295.7516865247436,8.936244499421342,119.6663322450275,208.39442702101488,-13.98214651204683,-432.91571245856437,729.1890531108845,981.6221915524853,16.960399161023687,34.134134134134136,6.012368391024434e-23,-178.27827827827826,1.1334370252008804e-182,1.481481481481481,0.0
2.569432256467113,4.288807544175638,-2.3023074731057385,11.462001253570962,-499.16085057064356,864.1825591002039,305.0249969612929,11.001834658171715,120.2626806296066,553.7246114642633,-19.589478982248483,-195.288601044548,430.6107310238298,873.899892208648,48.12427000972295,35.23523523523524,1.1621442527629885e-22,-177.57757757757759,6.19318611865928e-181,1.8518518518518512,0.0
-0.22771599877949866,3.1734496642479835,-5.678157318970854,11.076869914432905,-507.7122170168527,865.6007757896308,291.0925113644774,8.035351455446449,120.4741475300065,145.52158798630217,-14.71931559674954,-469.4753765229457,766.4691119477242,994.22161799319,13.222866258121485,36.33633633633634,2.2342629170453704e-22,-176.87687687687688,3.31819302666048e-179,2.2222222222222214,0.0
1.143593523120226,-2.0400477881210914,-1.618761642165508,11.43146848234168,-495.5008753531648,868.9543540594511,285.73173423218657,13.210711924723613,119.69196031511808,365.4439922793279,-9.15162322211101,-381.3075942548784,463.5608712273725,883.7958103544095,31.880929640344466,37.43743743743744,4.272364509835247e-22,-176.17617617617617,1.7432510647649704e-177,2.5925925925925917,0.0
1.142833249782282,4.863698674657414,1.9134063727713169,14.788723801164902,-496.94714510129444,869.9343923510543,300.6933716171535,12.44787268847578,119.93245559826194,417.4242664924318,15.04982236346138,-317.9931801320137,568.4621241281959,920.3825272918651,28.164273946403398,38.53853853853854,8.125724672229774e-22,-175.4754754754755,8.98026205766984e-176,2.962962962962962,0.0
-0.1132918831297184,4.947837678904815,1.0338930314967418,14.370189790072224,-499.7196400806981,866.6493708379677,308.6254348461517,6.857160003323399,120.10474966869558,-18.615094588599955,-0.44719014832546294,-505.23163381905056,873.5478430607753,1000.3314322397342,-1.287722405028562,39.63963963963964,1.5371480187569574e-21,-174.77477477477478,4.5361651692190695e-174,3.333333333333332,0.0
-8.284361417998484,2.599083928422214,-0.4430265259042478,8.626569313993409,-501.95318679069254,865.0258936528387,283.05026561483385,8.135257513636025,119.78760847986716,272.5550297725446,-10.455931130943387,-442.1479444574407,607.0138440640458,944.4941845519949,32.55613866802849,40.74074074074074,2.8922049108412116e-21,-174.07407407407408,2.2467745049139326e-172,3.7037037037037024,0.0
0.2752669992727213,-0.9455442646043498,-0.0446005674361061,13.247769985622305,-498.05276064930234,869.832420645522,308.20232398305984,5.4284455110101,119.78160392065207,-140.08682115116045,0.38452862544634037,-533.6224782426293,915.0296965649959,995.7138628328828,-10.595151548438377,41.84184184184184,5.412553616680754e-21,-173.37337337337337,1.0911912954588275e-170,4.074074074074073,0.0
0.29017305371792174,-6.2852447766875175,-1.3777710851508111,10.766336379517801,-500.4409678423795,864.6017803293514,308.17306203738326,8.434817274903734,119.89747298656883,411.52929605692424,-9.600653321407366,-301.26198468105235,611.2454254936397,945.2625367992241,38.20780206123436,42.94294294294294,1.0074770145599417e-20,-172.67267267267266,5.1965256698628207e-169,4.444444444444443,0.0
-0.6946635034755779,1.1292891070568785,0.40951776480356833,10.998191632275498,-499.9983304475021,867.9265864557198,309.54085102156625,11.532776953144799,119.94335327329526,698.5615511968937,4.30330878830257,-33.18212850386806,302.45517082630795,790.1540012040316,63.580823056510816,44.04404404404404,1.8652105549442454e-20,-171.97197197197198,2.426587964564711e-167,4.814814814814813,0.0
4.673511321781984,-1.638914333177345,1.5317565589612296,6.615458336713343,-504.56586982958544,858.7642420526287,312.18480214871687,9.172210115450286,120.6196502625459,779.9419439518401,25.404628201397333,217.51020509853555,62.000670550482596,563.6210883077104,117.23232533954504,45.14514514514515,3.434633211172949e-20,-171.27127127127127,1.1110913837885638e-165,5.185185185185185,0.0
-2.5566812588181724,-1.5866950897595118,-3.2317735748209455,9.659228469223608,-501.74095038024655,862.1651721504804,322.02013924659616,10.921594487231935,120.02471452398954,1183.664604582362,-69.53664721085363,557.1516565522435,35.466822042669264,635.2512909114515,123.00265969515196,46.24624624624625,6.290608369588086e-20,-170.57057057057057,4.9885496444737724e-164,5.555555555555555,0.0
2.8947556668800947,1.0396022898323853,0.5992953756746963,8.37435281932687,-501.6068803952535,865.5580813836297,296.4390795138095,6.955331363436512,120.26628582812864,347.31220734550965,6.497382518528333,-374.23442692548196,609.4067695755626,940.2814868055656,41.1298998787108,47.34734734734735,1.1459474819921736e-19,-169.86986986986986,2.196188411226802e-162,5.925925925925926,0.0
-1.6752488576187554,1.623094137426334,1.8648697419093345,11.656117629786618,-501.4332973183602,870.6185094208154,301.0957158007786,11.59595050916381,119.90314739004201,517.4217008864231,15.22634828361425,-234.57819988154785,428.1729628065338,857.9211835599929,44.55789209638169,48.44844844844845,2.076330883445321e-19,-169.16916916916918,9.480596667231874e-161,6.296296296296294,0.0
0.30698616560720154,3.063124414196167,-0.8302005779267392,12.14216100080561,-498.9667423303209,866.9755871392895,295.83561566751973,8.8897815441433,120.02454783238875,249.0311772151056,-3.2972133271335022,-419.60034955642334,703.0584283525426,972.6286090412582,20.486493585037366,49.54954954954955,3.741865696085356e-19,-168.46846846846847,4.013031089430187e-159,6.666666666666664,0.0
-2.2200868150204456,-1.036158686268939,1.4014012242411673,5.851027297967377,-498.03240824839423,862.4240972574207,300.01976844755814,10.02433936456581,119.86511330321069,535.1419593559838,10.92590828895488,-37.298706385753405,65.0453947922698,574.9932474509816,91.86811070781879,50.650650650650654,6.707174576520561e-19,-167.76776776776777,1.6656362192709055e-157,7.0370370370370345,0.0
-1.239954853019704,-4.628040625800684,5.629308888945106,9.955930271991459,-496.7140400082231,865.785816073689,315.3287335563631,9.814250997213895,119.65024811129231,753.3626386217002,73.13921383937138,34.85005828983623,340.28666665535184,766.569037752778,76.16158315471552,51.751751751751755,1.1957786860789828e-18,-167.06706706706706,6.778889675902028e-156,7.407407407407405,0.0
0.9364145368841799,0.8255292552836399,-0.20868558597378384,12.243723009588503,-497.87975412252206,862.6358936015059,286.5498551606933,7.456902958215432,120.06227490797824,86.89397743228808,0.6233341694155041,-482.9673558444782,812.4528708345204,991.871531885986,7.020587854469736,52.852852852852855,2.1204194967793236e-18,-166.36636636636638,2.70525217065601e-154,7.777777777777779,0.0
0.01617016970669368,-0.7418296512351672,0.7866141000106472,9.62664207537311,-504.91341663506324,868.611797978494,291.38950327834425,7.693831336520436,120.14846335312835,279.29107372066693,3.8505779060479246,-423.5022774456744,660.7629760857448,962.0043624255646,29.01335928779309,53.953953953953956,3.739835953485824e-18,-165.66566566566567,1.0585898379823724e-152,8.148148148148149,0.0
-4.475795278441967,-1.3301973070352124,-1.476114167322783,11.458127290004729,-498.80968856454706,863.1728663057738,313.7718093650456,11.935588938006852,119.76147302355356,808.2724150711457,-25.4193038238704,87.06317417518233,251.62826606466137,772.5918231089898,70.95557494246752,55.05505505505506,6.560593043621471e-18,-164.96496496496496,4.0617993458837395e-151,8.518518518518519,0.0
-1.08375845942801,-2.537023485720418,0.3625023252041008,10.702330935254167,-502.75011613378797,869.58434106117,310.2003650690209,10.797984315003392,119.90860630642078,690.3778793386131,3.291080284301863,-52.43953551080034,336.72061590685803,814.2192376927967,64.60980150227331,56.15615615615616,1.1447046022019482e-17,-164.26426426426426,1.528199271262417e-149,8.88888888888889,0.0
-0.5100302029057793,1.2777209980765074,0.9205432499646077,10.683320463905252,-503.76125065755275,871.2199917674828,296.3686835318292,12.100098083106854,120.04886906378704,494.7324470685084,7.447473026317667,-254.59920867967708,368.5967040495184,831.8213133690231,46.36258969999534,57.25725725725726,1.9865684860988263e-17,-163.56356356356355,5.637834065333686e-148,9.25925925925926,0.0
5.964643538322622,0.552063517479181,0.3896846805402761,9.457370043863405,-502.8480128294612,868.0441763092219,308.5440200112072,10.649316471005037,120.39302515038372,705.5397404608576,10.722723522947812,-11.9803200954305,251.91115092537848,756.9721889300538,73.97313145822,58.35835835835836,3.4290470007029823e-17,-162.86286286286287,2.0394608308501793e-146,9.62962962962963,0.0
0.8144458469502353,-0.23541865631812753,-2.0393906394177135,7.566838391728581,-501.0391828645794,867.9328499226448,303.41215842492034,10.285981269618432,120.03050288201256,651.2350439989602,-22.346459837778138,-13.866878680588286,129.43831561154855,682.2017191492812,86.0111982791735,59.45945945945946,5.887123103385455e-17,-162.16216216216216,7.234178598409118e-145,10.0,0.0
-6.067687349114291,-0.0838442360175454,0.4127235426509014,7.756939705149945,-501.72063955347033,865.5106074143324,315.00274609000985,6.547978762666467,119.79612874513032,613.480066115357,-1.6047693366359113,-131.8850368181537,495.7104541724905,896.0421687649613,79.872198462539,60.56056056056056,1.0052928184097477e-16,-161.46146146146145,2.5161345565535175e-143,10.37037037037037,0.0
0.19046464736375934,7.7894555038981865,2.9243918774352737,11.418705028910635,-499.8706022057734,862.8562087817199,300.74509593826775,9.45926660647766,120.31999617218004,405.5361322737745,20.89740009880264,-327.98499265838984,573.8861889840232,918.6129986857856,35.54468086404395,61.66166166166167,1.707425748181038e-16,-160.76076076076077,8.581224746429672e-142,10.74074074074074,0.0
-0.6082987816157802,0.9535764241447293,0.8972715290290546,10.038916511037765,-497.6573077223689,864.4024799882902,310.2563211387258,9.945231359192512,119.92711416177328,673.5225415474351,9.949684161091078,-66.04089443240747,354.6706278210737,815.9574773455658,67.1599880417047,62.76276276276277,2.8843692454439474e-16,-160.06006006006007,2.8696932016461637e-140,11.11111111111111,0.0
-0.10976825388380046,-3.695684450293667,1.923974378143682,9.72297551078555,-500.72289640539594,862.8809949707118,326.4201191049262,13.906214396545149,120.01461882909766,1126.0354535847785,37.72005649454121,841.9006124842617,-28.47652289470841,291.74405743742767,115.88843735415533,63.86386386386387,4.846404619231587e-16,-159.35935935935936,9.410061016698028e-139,11.481481481481481,0.0
3.6139230558716013,2.377821031208046,-0.47402394002525544,9.152219915355294,-508.1028104871057,865.4213209582963,305.98099155047464,11.373913264197355,120.66459778858417,679.3989308848643,-1.977162076217728,-14.670952475491674,185.7965955975062,719.0215483966865,73.8408978928967,64.96496496496496,8.099314581877376e-16,-158.65865865865865,3.0256604495546924e-137,11.851851851851851,0.0
2.5014626546137237,-2.875735632734785,1.499800478847421,9.389622309038497,-492.37064014965557,868.506540396131,300.49328165794844,13.072122363419057,119.59294430443069,579.2075239011403,17.601032701884744,-84.81799550430776,176.4338917197574,682.7574734306953,61.44056493046144,66.06606606606607,1.3462838910191037e-15,-157.95795795795794,9.539348507085206e-136,12.222222222222221,0.0
4.436025111284522,-4.43304229875133,0.5585356764330519,12.093823588976278,-500.0609066685603,865.1940699881702,307.2244698522098,11.195075411789457,120.11931400302782,564.5872866939028,9.89671309279016,-186.37059518206507,452.2886413288096,871.5780851536042,46.319335969113375,67.16716716716716,2.2257932209122475e-15,-157.25725725725727,2.9490899610399133e-134,12.592592592592592,0.0
1.855805077435934,6.926828891089042,-1.901821459374464,9.329511836263947,-499.9289566090446,867.7555463398083,296.34719141796114,8.57739354610104,120.23829166606627,399.49028208044564,-11.347743993034076,-337.59242411230423,539.972497851801,920.4590837382589,42.64463533728723,68.26826826826827,3.660098439537491e-15,-156.55655655655656,8.939806204508042e-133,12.962962962962962,0.0
-3.1323508925460586,-1.7907906593269192,0.6370420095977489,7.3178705733968625,-503.73405798669154,869.5491983857311,323.8796770552473,10.234248432299703,119.8782022229806,1107.5289411985236,9.217023954488603,751.0623351057855,-46.14599627204973,360.74021853389104,151.78321819166885,69.36936936936937,5.986327901207172e-15,-155.85585585585585,2.65729007940228e-131,13.333333333333332,0.0
0.31512528562193104,-1.5921298134503188,-1.983393326880621,11.487303551080347,-497.7377656476781,868.2965064606967,301.80071037695984,10.472447292528466,119.79320321072368,469.89684642610905,-15.946761064028944,-272.01030168086044,504.24545516635135,906.1049377632215,40.90282927925189,70.47047047047047,9.738409271817886e-15,-155.15515515515517,7.744985449912503e-130,13.703703703703702,0.0
-4.903628326500481,0.21681516354378766,-1.2657605497695839,9.590246672270565,-498.613417966636,866.0874371028316,297.27066679774487,8.121688860458637,119.69130717451618,363.2386008064938,-13.037835333346422,-355.7279310238152,588.9037856818386,937.6814965661268,38.39651831254269,71.57157157157158,1.5757065089173823e-14,-154.45445445445446,2.213466862007551e-128,14.074074074074073,0.0
-3.359299302229967,1.4976307634224777,0.37865661458474825,10.062791731065554,-497.87222594510865,867.8968843985409,291.6431099497996,9.231225246814157,119.71633952025456,354.99005276834544,-0.9910039551720171,-376.6237826902917,562.3301931114185,923.357772100844,35.61210322910799,72.67267267267268,2.5358433489655758e-14,-153.75375375375376,6.202920585618737e-127,14.444444444444443,0.0
-2.907474716134975,4.901322943713334,0.5944885467602481,13.21515661279902,-501.11957503099876,864.2115157121739,310.97220191606436,9.588466012645656,120.10436185713809,377.1442559178649,1.0360008971765664,-320.30088446378943,655.9994714421566,956.7689750354107,28.76032424557717,73.77377377377378,4.0590957954704886e-14,-153.05305305305305,1.7044732736087997e-125,14.814814814814813,0.0
-2.4768643886082153,-1.0184479378971645,-2.378464930154258,9.958878885298986,-499.67790211294533,870.9238356046626,308.6718741282774,13.211239665130236,119.69275782768567,767.1503760965809,-34.44402897346095,138.8357953878912,73.12618733494799,637.4563230275265,77.34714477709338,74.87487487487488,6.462431718302761e-14,-152.35235235235234,4.59256116249403e-124,15.185185185185183,0.0
2.57256732265045,-3.8923347305575198,2.1079715423657523,10.578367346237451,-503.91840062389673,861.3846814208171,295.02645628585907,5.838518949218043,120.34262494786356,86.19750330014841,5.650604934061908,-484.37987044018,819.5346310791247,993.9646610612007,7.910631360664096,75.97597597597598,1.0233458245229361e-13,-151.65165165165166,1.2133622527844503e-122,15.555555555555554,0.0
0.719291469781999,4.133548330518288,1.1440125566009458,7.642153017403349,-499.478980472487,866.1863248271953,305.7645134512242,12.411636841432086,120.12405988629465,632.4830473673973,13.335259649232968,100.32018788311723,33.45766384014746,532.5431627247768,82.68477598005765,77.07707707707708,1.6117907727344717e-13,-150.95095095095095,3.14337930501283e-121,15.925925925925924,0.0
-5.083308321748177,0.5838635261473946,-1.4094568712217677,9.56066109529808,-499.4518455271849,866.7968515323114,284.9144403178714,8.126409530081235,119.71443986084886,242.78265820167817,-11.181957819678537,-445.210841114219,663.1507353517446,963.3585190264101,25.933455876787697,78.17817817817819,2.5249611378582794e-13,-150.25025025025025,7.984980820526492e-120,16.296296296296294,0.0
0.8218215545139251,2.472341001630076,-3.0751695928983507,11.219052090417202,-500.7058275035307,870.7367656530317,301.8497057507316,7.255841625460771,120.01162668751405,150.4997693872666,-7.219391315126841,-449.54983283145543,788.3901896806987,996.5210135743247,13.360646850107253,79.27927927927928,3.934237032855036e-13,-149.54954954954957,1.988940280577147e-118,16.666666666666664,0.0
-3.9115815997391548,-4.175650448778009,-0.2898091581628626,6.889252532317515,-505.06250288721077,863.4054661514601,304.52756352076693,12.359884260076928,120.01251629947014,588.7157856729324,-6.909189880796661,97.58230673355177,-12.5451192371263,491.1658150103777,86.02311290608013,80.38038038038039,6.097139590415675e-13,-148.84884884884886,4.8578084671928175e-117,17.037037037037035,0.0
1.6505241528636239,0.9391479975777104,-0.8918874277223203,10.40169018623142,-500.3265202213252,860.8291845154872,317.07329809559224,11.463796138468762,120.275052939392,927.454883173507,-12.762055189262448,246.8810734839488,165.83183352628464,703.6167191887215,89.0159695679497,81.48148148148148,9.398348555384232e-13,-148.14814814814815,1.1634020105089073e-115,17.407407407407405,0.0
0.7921279446806665,1.0955654332976208,0.22628091410604562,10.201582145289613,-500.5561004545776,871.2794337725567,292.2918119727131,12.50903740476238,119.94798970233106,457.66056595525487,2.596469314127159,-288.0550154992996,352.9372681554494,823.9116480284036,44.78442603250825,82.58258258258259,1.4409096584138754e-12,-147.44744744744744,2.732058602361942e-114,17.777777777777775,0.0
-2.150426985409884,0.7344506780237537,-0.726233322311133,10.082574911174879,-499.93395112466214,866.7549441047735,287.21647371197673,11.601403895091153,119.89003782745776,379.0959094778418,-6.983045100494566,-370.0827462825307,447.7000434236098,876.3591553904924,37.81543577335051,83.68368368368368,2.197261542256782e-12,-146.74674674674674,6.291018895484616e-113,18.148148148148145,0.0
0.9267765351227136,-2.2589775307343865,-4.01491372149002,12.074317797316485,-503.98499088503644,864.0762978732056,291.0457203907496,14.119690003474805,120.23420343514454,428.36891086738785,-29.0746957111982,-324.04076674538976,396.4213127306016,864.3883248663578,35.488027182643464,84.78478478478479,3.332625830074233e-12,-146.04604604604606,1.4204395196642213e-111,18.518518518518515,0.0
5.900097055504643,1.4983912604516763,-0.7766938766023168,10.668877029697043,-501.18647513167423,865.0207004316683,286.6343149968508,11.117447673888972,120.42275206413062,341.2124209725037,1.3543698699343096,-401.1542550184028,530.2018519931694,911.4756941190878,31.4319055406101,85.88588588588588,5.027489355337729e-12,-145.34534534534535,3.1448163028619766e-110,18.888888888888886,0.0
-3.767232435684399,2.076204809285693,-0.6112382221366259,12.956143796712889,-495.94708645876597,867.7889777670454,313.3665735775898,9.687045247753684,119.61933779117886,428.2749610208354,-8.376485039460604,-274.1221255537139,632.941361216271,951.1310357435011,33.348408793370055,86.98698698698699,7.543546444167852e-12,-144.64464464464464,6.827136653582682e-109,19.259259259259256,0.0
-3.082214071535462,2.4889800590772375,1.2673220495481174,8.012820968811928,-503.51473866743817,866.804920338399,315.4863929502404,10.685852754642685,120.07052333810911,876.6646791583491,16.38003088422926,333.29824538515646,44.080351938665785,544.0720440694562,109.81926933959512,88.08808808808809,1.1257962196555274e-11,-143.94394394394396,1.4532913471383524e-107,19.629629629629626,0.0
3.6638009166649628,-2.5952253614188083,-1.3963993492220994,10.271849134436696,-498.42448449491843,869.6308716182169,303.20216577948827,12.486938256691927,119.92645487941459,634.176670533753,-11.705954646255032,-78.57885227168771,228.09242351551848,752.0130966005007,61.40084075217266,89.1891891891892,1.6711052981200224e-11,-143.24324324324323,3.0334550081477235e-106,20.0,0.0
3.046462811848804,1.3053279037948846,3.3573493467451323,10.168933572779896,-495.0018914958775,862.8153940986548,312.2129494568515,8.441249349479765,120.03267466581768,557.3427207458783,35.56367530494272,-185.31974255430634,521.4386496006819,887.4807181240521,54.60250368977307,90.2902902902903,2.4672187880584136e-11,-142.54254254254255,6.208593220131567e-105,20.37037037037037,0.0
2.5995824792650195,5.998186075010726,-3.823281101303514,7.861491012489839,-502.56415659328,862.0485934152706,301.33958380580236,8.696222834937238,120.545271468787,571.3897884604771,-35.4115647847928,-174.58964821357972,323.46386051563184,827.8145268265736,72.51282178156026,91.3913913913914,3.623025024609501e-11,-141.84184184184184,1.2460045634837657e-103,20.74074074074074,0.0
-0.7759853573066842,-2.3835230342086913,2.622334995605249,11.912590004182693,-500.7400357724896,867.5001584535828,299.04888352299236,9.382079970804185,119.88805685549478,357.06233850876214,15.613140219141577,-363.75477976973366,620.86869672964,941.2287748948968,30.07015611932595,92.4924924924925,5.2916953452205283e-11,-141.14114114114113,2.45197951629958e-102,21.11111111111111,0.0
-2.8128916092022105,-2.579818639081805,-0.4486379417562096,14.649346611705635,-496.877774115077,865.7852255591071,296.6696238094624,5.7908344024693355,119.63814024243574,-136.45433030618787,-1.7664297949655268,-520.5900932197565,912.9942594196528,992.142833911324,-9.122969048913662,93.5935935935936,7.687376792098645e-11,-140.44044044044045,4.731347220527678e-101,21.48148148148148,0.0
-0.24381701324101576,1.0788172686849986,1.7191697446871124,9.965987851032338,-501.0114466774488,866.5053046930789,296.8960900862243,10.276156816835094,120.05525460180982,468.46526979166305,13.824102047667969,-282.28224623898484,435.2935695625768,860.9636141402775,47.05204991405226,94.6946946946947,1.1107628550902222e-10,-139.73973973973975,8.952072324549906e-100,21.85185185185185,0.0
0.8749731334954512,2.6157831092921153,0.1596029681174662,11.010042176547534,-502.64095374087265,872.6331054041109,284.5219844369097,6.227742592097948,120.05978703065985,46.750430788786765,1.0027640145329453,-496.1341569413697,847.5129554640403,1005.6357093017448,4.1667084382375865,95.7957957957958,1.5963362731011454e-10,-139.03903903903904,1.6608603675347942e-98,22.22222222222222,0.0
0.04111559222543007,4.596478340488045,2.2791110720509384,10.169036951630655,-505.0838705511786,866.6096047900072,302.6425476360734,10.106118625865237,120.36957506478359,534.4288671962819,21.309206024106643,-218.39379743185737,419.0574086586384,851.4373712004967,52.59208034157617,96.8968968968969,2.281850993942031e-10,-138.33833833833833,3.0214362795390456e-97,22.592592592592588,0.0
-0.8369183913592968,8.601930187385191,-0.7747239291056225,8.572830660185648,-493.6007952599521,866.0469067809834,299.5966608978596,11.7305795122705,119.88549255876573,576.8010069578221,-8.647916020639073,-103.18992051267043,178.70621588571873,705.3291658400109,67.38622949522797,97.997997997998,3.2442182176502465e-10,-137.63763763763762,5.389699297954825e-96,22.962962962962962,0.0
1.9785338765340796,-2.710570191899728,-2.1972408503556244,6.358479444395968,-500.600956194945,864.8950621091559,307.45360724077875,9.046247078712328,120.08250368106921,724.8009439272548,-25.754642448920496,125.22658543421932,47.9319100087846,604.0853576899851,113.76214275075998,99.0990990990991,4.5876758980189963e-10,-136.93693693693695,9.427280081291563e-95,23.33333333333333,0.0
-3.386459423060565,1.5257117403710068,2.8410085745421263,8.58845303380927,-500.5704485853173,870.3667318467045,300.9352349643861,13.354231740373741,119.77983713928359,563.9372718490218,24.767338920591104,-46.53443457268759,112.78549085454722,616.7843216322078,66.13785678024794,100.2002002002002,6.452608405401053e-10,-136.23623623623624,1.6168847412378326e-93,23.703703703703702,0.0
-0.7066513739149407,2.2578678118166073,-0.22696129176428237,7.216083238096537,-506.99452150957444,870.8745469213974,298.3729629843091,7.078998201163024,120.23649145788491,467.04818055853127,-2.5595417100586797,-288.93418772003093,467.1251314508176,890.0073220767922,64.8216610532671,101.30130130130131,9.026883135676916e-10,-135.53553553553553,2.7192084010982514e-92,24.07407407407407,0.0
1.4965087681400715,-0.2303052435091829,0.4431169472484212,13.408204156118236,-504.5029478922299,865.1821750806688,291.2880696999237,12.382521363263665,120.31447003971516,347.36702090502007,4.171472657213824,-388.53443752175247,567.5552277856193,926.796747975107,25.796210442913598,102.4024024024024,1.256030783380854e-09,-134.83483483483485,4.484114590646911e-91,24.444444444444443,0.0
-2.677796857418638,-4.7903675371921794,2.4695038280895902,9.769780612153522,-501.3573900410622,867.8865726412537,300.7215323682176,11.350274112813842,119.74523052180012,560.6396209266186,21.6167776066909,-166.71168440433155,304.76115628049627,780.519481205442,57.712765632025096,103.50350350350351,1.7382919792629355e-09,-134.13413413413414,7.250729270553549e-90,24.81481481481481,0.0
-1.4120042578526955,2.7081707754842514,-2.06391048418887,9.30816134190566,-505.05371293613285,867.4869220815301,307.3823723081616,6.567933503378622,120.21625277396329,278.3594252379799,-11.494301302643049,-385.1223608787161,710.5231642187606,980.5698858452428,30.076083908703268,104.6046046046046,2.392793273762955e-09,-133.43343343343344,1.1496283238591098e-88,25.185185185185183,0.0
0.6770238642447491,-3.93937191032636,1.1909817952785147,11.778307649575613,-493.59857090101593,861.7146690827926,288.5666100891614,15.421588598081065,119.72572490694898,413.81956891567654,9.266070635479675,-321.3234818093446,348.8210530322725,809.7733578599492,35.08414187343086,105.70570570570571,3.2760285478901566e-09,-132.73273273273273,1.787326929514393e-87,25.555555555555557,0.0
0.5476461729864694,1.2184805419911169,-1.1797895129257818,7.756497794288224,-499.4000964241693,863.9320323321629,300.8747375368074,9.872509428992068,120.09255237126587,593.1030810369277,-11.65551285426636,-112.28672601174827,216.46504329467234,741.3594054342801,76.41091300946746,106.80680680680682,4.461185299536057e-09,-132.03203203203202,2.7247164948844244e-86,25.925925925925924,0.0
-2.7950026252725415,0.48612146833856024,-0.2643387112887437,8.466271923990895,-498.65322640210405,866.0859543732024,302.33042951529484,8.245031955688736,119.80620641447157,523.6688619760148,-5.223903463692732,-224.45434218900715,432.85579637329306,866.9499132126392,62.184332407817934,107.90790790790791,6.042448825275664e-09,-131.33133133133134,4.0729532115291977e-85,26.296296296296298,0.0
0.18407212996881656,-3.6143894390657785,0.14455793076857779,10.136144538497241,-502.0285597217611,867.5681914119018,292.81935216381737,7.185825610431966,119.9622579938433,214.4563018726527,0.7246846522234589,-443.1158343423945,727.5527561206715,980.1429282512647,21.1394885811991,109.00900900900902,8.140215228261338e-09,-130.63063063063063,5.969917088301728e-84,26.666666666666664,0.0
1.1314229767199901,1.7733563799023733,-3.000443722893872,12.057537982846961,-494.2941502812542,865.4217129886181,294.12143695092,9.559963944680652,119.84042307955984,272.33033388403805,-13.083615737094847,-406.29951972469115,668.9045447751498,962.1051550053562,22.522939613702306,110.11011011011011,1.0907344902331996e-08,-129.92992992992993,8.580210770252377e-83,27.037037037037038,0.0
3.4249087511107694,3.3324146873895697,-1.5576740856408695,11.003370090337576,-497.7239255388159,861.9357156012628,302.30610848766213,9.74518625522008,120.27121779197425,449.16766396950703,-8.696281584326456,-286.6618579639214,528.147332969423,910.8491378026948,40.52463275600611,111.21121121121122,1.4536589586759042e-08,-129.22922922922925,1.20920070368716e-81,27.407407407407405,0.0
-4.356573065389,-2.9656631728701117,2.7021457848262784,10.496650285031764,-503.0245173877838,867.5192836035031,288.66578981707374,10.205291057079329,119.80676575454412,350.623649651014,12.397193240643908,-392.44460342240563,540.1815525687493,911.431159592957,33.856073256612405,112.31231231231232,1.9269321415406668e-08,-128.5285285285285,1.6709736614744274e-80,27.77777777777778,0.0
1.6286845196927968,1.6247338346780456,1.7723823771695912,10.156235470472033,-495.30681303786275,867.1499519329612,303.49923715249395,9.40440768755208,119.8619989127846,513.3722217258464,17.463963346755143,-233.64542741713825,471.8112854551025,874.3379536758872,50.41124556014743,113.41341341341342,2.540567973404794e-08,-127.82782782782783,2.2641833679336144e-79,28.148148148148145,0.0
1.6287237923270268,12.183406723524644,-0.12527915465446973,10.80047171105355,-500.98997641625954,866.0231630116389,291.046456263408,11.266450620230188,120.48348982360248,395.22652496565996,0.7681075513758805,-353.540415508714,482.83287042636476,890.52701629601,36.44273626068638,114.51451451451452,3.3316228820546444e-08,-127.12712712712712,3.0083223172743247e-78,28.51851851851852,0.0
1.8053143083671193,3.5909738555979125,0.48624691702578615,10.403305810258509,-503.954136443234,867.9370490962017,310.6285369303322,9.224740334673507,120.33341185611644,587.3724784705739,6.774913580202563,-165.84436628703162,473.8550129432698,886.2840596826818,56.288670398978105,115.61561561561562,4.345518494816723e-08,-126.42642642642643,3.919294638878677e-77,28.888888888888886,0.0
3.0168184644557914,2.059880002033452,-0.5884850112729153,7.9400554504461285,-497.2098178681866,864.5957686245425,323.378277453883,6.130071765519058,120.11153713650465,572.1139527974444,-2.82858434922282,-144.55825223572327,602.4861005127715,938.0964327704687,71.67798225314912,116.71671671671672,5.637522248162177e-08,-125.72572572572572,5.0068230115752e-76,29.25925925925926,0.0
-0.9969688892643246,2.4000714107212686,2.713166771655964,10.092158443266303,-501.48640378319726,866.8661845703925,291.3924319829818,9.701277008700718,120.0690322432328,375.717433943418,16.855195139849943,-369.2521394557432,529.312874513297,904.2082384270489,37.36932658213317,117.81781781781783,7.2743804111839e-08,-125.02502502502503,6.271729861842004e-75,29.629629629629626,0.0
-2.4438879111469984,-0.7488861896061308,-0.40070515558832775,7.852622682164495,-501.38102906503565,865.816274094599,305.3420786237468,5.265044693253444,119.93179415183072,242.78688114045437,-4.158967737457849,-406.26715302969643,731.6911030278786,981.1964461400673,31.22991850162591,118.91891891891892,9.336089855928409e-08,-124.32432432432432,7.70341378910481e-74,30.0,0.0
-1.5348543043600407,0.25890876192687984,0.4636841842696961,10.162165085801647,-493.3600966935498,865.2442399294822,292.7325809511798,10.70754126178278,119.6222890594831,423.7321114451117,1.9068280113041294,-320.19878613104163,451.9490987165054,869.4660578711251,41.84943746584288,120.02002002002003,1.1917784938851796e-07,-123.62362362362363,9.277904278043193e-73,30.370370370370367,0.0
7.3195930763089985,-5.904811004142892,2.29206028828413,9.038704117023517,-501.1331710574779,863.9776967984535,310.4095417379779,8.04139953943473,120.30660196580074,583.5811911445581,30.38466643243014,-168.5248789377747,473.2961141396703,872.8310782532977,63.805939404444764,121.12112112112112,1.5131704114732166e-07,-122.92292292292292,1.0956890630284262e-71,30.74074074074074,0.0
2.170145269084223,-5.099855371662021,-1.5547429696918131,15.078763245565723,-497.6466583536489,865.4523226299887,287.34741590914786,10.326720709831601,119.86175690130156,141.91650302703005,-1.6228568009699789,-469.1001081806417,774.0663387479133,987.4386194913488,9.27117303473802,122.22222222222223,1.910918751841611e-07,-122.22222222222223,1.2688069357223615e-70,31.111111111111107,0.0
-1.4923795963075075,3.4435641458169224,3.117578368993788,9.920211232496577,-502.0534978521993,870.2037340079861,304.8058675842771,12.628149963049209,120.00678674345178,638.5315772213393,33.36701771054949,-36.31681946346026,200.24288597304064,695.1747362472294,64.612795105005,123.32332332332334,2.4002641991104317e-07,-121.52152152152152,1.440703262287732e-69,31.48148148148148,0.0
0.20327126838077877,-3.408128234608976,-3.0609228194867537,7.1915208674768225,-495.51082113251846,864.1266977558646,291.2701103311065,8.102502609464,119.74388086727569,423.5548883296545,-22.4350599164236,-322.23209410583604,419.00376578792566,866.6409060328675,58.95226817415625,124.42442442442443,2.9987394327742553e-07,-120.82082082082083,1.6040736819957745e-68,31.851851851851848,0.0
-2.2619889400283753,2.1490767793568444,3.2592842622255973,9.731639578646151,-505.90251758999926,869.2114418181238,297.9301541090163,12.122512517024235,120.15052530578949,525.8560062606329,27.812577566549226,-197.26212034175967,287.03228054532644,768.176203376126,54.356064171880796,125.52552552552554,3.7263337488907165e-07,-120.12012012012012,1.7512367625033126e-67,32.22222222222222,0.0
-2.3096220832115275,0.6845021621866351,-0.7453511679039492,11.038717491275776,-502.16498960348565,868.5255814542284,289.68974724852694,9.133220866627694,119.94089680433551,274.6679535310419,-5.912980089406396,-424.9463343578738,652.740580043656,960.8770286016168,25.093586632968435,126.62662662662663,4.6056258947814074e-07,-119.41941941941943,1.874719064333423e-66,32.59259259259259,0.0
0.14411081126060024,-2.060541222591826,-0.4853974956505635,13.346727892305047,-506.2300152909624,868.8480444068683,308.22350470895753,13.50638960413117,120.1750897177641,651.4608750847126,-5.373836454305271,-98.40487508168871,351.03198404399336,830.2552331408007,48.80148476082861,127.72772772772774,5.661872620571937e-07,-118.71871871871872,1.967878606525344e-65,32.96296296296296,0.0
6.779746498323518,2.004627962632027,-3.780020342365886,8.821095200122564,-503.8300619345875,868.3362828330154,291.6301964556041,9.269694773603574,120.5147995804226,399.37470911145283,-19.158879260943124,-351.4227109516762,483.9911871577073,903.8012808745864,44.60340797089707,128.82882882882885,6.923039294588157e-07,-118.01801801801803,2.0254950734381067e-64,33.33333333333333,0.0
-6.404063160442957,0.5896203142373642,-0.9095894347553858,6.83514405195272,-499.9548645964386,863.0087824693267,305.5196425933183,8.319014028986617,119.78192130491249,672.1536647264049,-17.177296399525694,-20.07955050821431,190.7360314543713,722.7826617824619,99.28733598642917,129.92992992992993,8.419758157617814e-07,-117.31731731731732,2.044254000176198e-63,33.7037037037037,0.0
-2.0927525533388818,2.695630891408932,-2.0796130620537685,11.633674022861962,-501.28716183924547,868.1957333086341,296.55901971737666,11.374476900790576,119.97505429133571,438.2524865633835,-18.08258755035608,-308.65999718244217,482.83999446240693,899.3340266806831,37.875864013243294,131.03103103103103,1.0185199537999942e-06,-116.61661661661662,2.0230624980276265e-62,34.07407407407407,0.0
-2.506170626365877,-0.36282848565799164,-1.2152926907469452,7.238802588200698,-499.66513233657776,867.8734798968993,298.85527628201135,9.128420540752728,119.79579284388473,561.5323135267071,-14.471705775202217,-156.32731223974713,244.76901347754006,763.2353456334638,77.93628596378534,132.13213213213214,1.2254841750826732e-06,-115.91591591591592,1.963154686316931e-61,34.44444444444444,0.0
1.5969099909891167,2.7377583096989127,-0.2746219315777592,9.12768911698503,-493.7499460929364,861.0788374806191,301.4775590740013,8.317100971741983,119.98915513997383,465.44465455118996,-0.6263556689270864,-273.05165271393093,500.61512632174487,892.5356122376434,50.81823742514002,133.23323323323325,1.4666126587617855e-06,-115.21521521521522,1.867972682965433e-60,34.81481481481481,0.0
-3.795670513612853,-1.0577857853985455,1.9155832289458112,9.484759028978011,-494.8859248024332,866.3554062343743,292.3817532834115,9.044320298592417,119.51658364633288,385.3954020520708,9.221096184855341,-353.49395396664374,523.0024500502655,899.9604213616977,41.05625540441488,134.33433433433433,1.7457989376757997e-06,-114.51451451451452,1.7428391171406595e-59,35.18518518518518,0.0
-1.5019089472860114,-2.0660084369028007,0.41520670280125155,9.860733093399784,-502.8422047173278,861.8185827247466,302.1036711354089,9.910786935633997,120.12798600843034,530.5708689130122,2.3539431401259847,-218.6277739230543,408.80644021317187,852.3510068066549,53.96016138248354,135.43543543543544,2.0670255639349236e-06,-113.81381381381382,1.594464503094797e-58,35.55555555555555,0.0
5.582856504090451,1.2806646173485974,0.6153533068022277,11.378328914148671,-500.59805118683636,868.9399173438691,315.3033456435441,12.684360262489708,120.25872043888032,866.7867437796965,14.832491312016913,181.88725459454878,193.6432925688407,707.8563504922336,75.69244697693632,136.53653653653654,2.4342900418305017e-06,-113.11311311311312,1.4303528633068245e-57,35.925925925925924,0.0
-3.9872651608584806,2.90253433028997,-2.1910387776911247,8.632731435427225,-500.4033457339438,870.8040952614132,292.2190521416729,6.131824509080846,119.76838195060992,191.04688393551174,-11.449172680452673,-447.9790851832258,742.4643724823447,988.301483752847,22.608932381843243,137.63763763763765,2.8515171406495015e-06,-112.41241241241242,1.2581786241669982e-56,36.29629629629629,0.0
6.710847133200937,3.264941828340817,-1.7615081792054603,9.452541495666479,-504.5890204656293,865.9871751747302,311.7181014327384,10.046161317900841,120.65347263047659,764.7811441969154,-16.60270096487969,31.81536727293411,264.32289957531407,784.957338446265,80.23542693503626,138.73873873873873,3.3224582966274086e-06,-111.71171171171171,1.0852060180353087e-55,36.666666666666664,0.0
-4.804669700867168,-1.531282590917294,3.597450036702624,9.971459294101223,-503.9604158110088,867.1753087633887,314.9809763348778,11.249807189308086,119.88152335027122,826.2811190461371,47.445682169395205,160.13362617187903,202.6401278597757,683.986694487403,83.51101215879571,139.83983983983984,3.850579487186229e-06,-111.01101101101102,9.178101638310714e-55,37.03703703703703,0.0
4.006324824491106,-2.2378473419095655,-1.4704020695264932,10.299195915037576,-497.1954158192101,864.6948381640287,291.8384501097196,10.386897149983593,120.03359160206769,389.9638334145348,-5.900815744872947,-352.3524917287341,503.2653093654477,900.1575803902704,37.48687217890082,140.94094094094095,4.4389396898129545e-06,-110.31031031031031,7.611395870637324e-54,37.407407407407405,0.0
1.4034802627755234,2.4496079619652704,3.312416504114591,10.195654349415845,-508.23524730111274,866.6545330645852,285.4494539490945,12.619730338867068,120.52869319271147,369.41565782903126,22.702946562741324,-386.68992286906445,426.8700298974912,857.3486341122398,36.155407486612866,142.04204204204206,5.090062793147047e-06,-109.6096096096096,6.189371290214833e-53,37.77777777777778,0.0
-2.9312115228007127,-0.18823570368779882,-0.486122397761733,10.87201155044516,-498.6189114345187,867.3038960561773,303.01960900171764,9.85130934048295,119.74378144630276,487.967618375924,-7.09631137111662,-256.22079842885546,494.3230563921232,897.3504232319119,45.15415541910627,143.14314314314316,5.805806572997404e-06,-108.90890890890891,4.935140714757191e-52,38.148148148148145,0.0
-10.249787300133814,-3.2393981535440033,0.004575872287008099,11.687679019283475,-496.0921135819667,862.6384346604434,294.5259247723313,9.630897115628109,119.29669609671893,326.21865488340467,-10.2229155717727,-381.001289310678,610.3971857645831,940.9194225057903,28.788302853067943,144.24424424424424,6.587233039400688e-06,-108.2082082082082,3.8585428047730266e-51,38.51851851851852,0.0
-0.798690622820616,-3.9458368810612594,2.1407303204598596,10.785268231301936,-497.84896780564713,869.7964436507308,318.68603219163003,11.184659094026687,119.63447240505495,909.3850222565355,33.22414775647709,211.60412116735154,246.22017119751,729.5652759873695,84.45032255303433,145.34534534534535,7.434485056836118e-06,-107.50750750750751,2.958134271896916e-50,38.888888888888886,0.0
5.162137798629345,-4.522504130407332,2.543784843877313,10.907171047018437,-505.6243877835565,867.0362316125743,300.3480754049983,10.198627629902699,120.37290138738086,468.51691444222104,25.74742209236969,-286.50572108241107,492.78082584921196,887.7946724210858,42.52356697142197,146.44644644644646,8.34667459105553e-06,-106.8068068068068,2.2237359744994013e-49,39.25925925925926,0.0
-1.3915428497621334,0.41343800682932413,-0.221625120558175,6.835553666507044,-501.59435661630283,865.7676064564922,291.9780059196482,9.219182523439057,120.0293070758709,461.6903889417486,-3.182793474038798,-267.84933873509476,286.5883744848609,784.9812380172328,67.74658187857388,147.54754754754757,9.321788196501916e-06,-106.10610610610611,1.6391524194791995e-48,39.629629629629626,0.0
4.55770632421118,-4.540594803756053,-0.7764861070430777,10.100455398331361,-498.90055042314066,864.4846517807465,288.5284048898829,11.032288079172758,120.08528903793754,378.634497371924,-0.5121822014905799,-369.0497349655425,477.03991106314965,887.1796396826892,37.03903744837528,148.64864864864865,1.0356615386018404e-05,-105.4054054054054,1.1847486828471204e-47,40.0,0.0
3.6782467485572585,0.03235978025737998,-0.11184089704442624,10.959015096003217,-502.13677656352786,866.1334032113018,310.8990495909083,8.69494341356671,120.28552098849293,466.89627023966796,2.7740477741476375,-261.5107450925583,588.3378034981007,934.5917247668864,42.26829709860163,149.74974974974975,1.1446705285026592e-05,-104.70470470470471,8.396608578235003e-47,40.37037037037037,0.0
-3.1038028804709366,1.4612994933489347,0.6759150564642366,11.4578823891409,-503.43817354357446,862.5917232365157,294.28816025915813,8.777645695961345,120.15746298047036,276.4382649073862,0.19409200340287658,-415.3460135244319,667.3816717450904,961.0956010964788,24.399056567182107,150.85085085085086,1.2586356441852159e-05,-104.004004004004,5.835154511328367e-46,40.74074074074074,0.0
0.6294820283519027,-1.898052421895285,1.782607373739511,8.61529845153241,-497.85163304439124,862.3925980709218,300.4382879946043,8.944011956468772,119.97427236903349,519.8191981272464,16.78791752162093,-224.6570176959931,397.4557789552404,836.1536082891324,60.29287353126044,151.95195195195197,1.3768643834374741e-05,-103.30330330330331,3.9762308527364294e-45,41.11111111111111,0.0
0.22073357399711138,-1.2184685795150694,0.008459717988303153,8.68192145022271,-497.8929348636837,867.4882458956191,309.5580274511248,12.706138320332816,119.82982225040995,739.4849270794598,0.3298858831986148,191.14153279547037,33.345249908182495,549.3364108782422,85.14983760244277,153.05305305305305,1.4985485986790007e-05,-102.6026026026026,2.6568167436132037e-44,41.48148148148148,0.0
0.35897336492964277,2.093841040150126,1.2377725960463073,8.851798649432803,-505.4574800642226,863.8827562210379,295.1574164806917,3.557967288028573,120.41028164009629,-103.07026578525014,-1.8757775806396042,-523.1346623380821,901.5212661785774,996.2832508499716,-11.68727205396852,154.15415415415416,1.62277537129127e-05,-101.90190190190191,1.740693817165002e-43,41.85185185185185,0.0
5.015425546347827,-3.9143162993503235,3.276719464541882,11.072827799782686,-496.22389451094614,862.9226859443885,299.5407117125984,10.791197669525884,120.03819346558058,479.6143153483942,32.187148785588796,-267.80489735118874,459.8619827898929,861.1278901261261,42.93176769786868,155.25525525525526,1.7485420376495366e-05,-101.2012012012012,1.1182887406892331e-42,42.22222222222222,0.0
6.7452437890690815,-6.173043639117258,0.7626192245295693,12.067762109848417,-501.4685752239878,867.4865686248066,299.8343159017748,10.068543628400445,120.18685897051013,387.6021216679699,11.814830636431905,-343.37009792231265,591.8140483759992,933.1235065045003,31.562655408593447,156.35635635635637,1.8747751764860214e-05,-100.50050050050051,7.044599316496253e-42,42.59259259259259,0.0
-0.47998661517755953,1.860422359158844,0.6233057120095566,9.185079785416796,-497.52270169330757,865.2299679844366,306.83324511516093,6.63825908152376,119.92907747745392,341.38495572252737,3.239218875037816,-349.3964251089035,667.4648259524738,958.3186177888681,37.22179672397365,157.45745745745745,2.000353178634258e-05,-99.7997997997998,4.3514041217763193e-41,42.96296296296296,0.0
0.8885743060274819,-1.9691487805262409,-3.0378216501801356,11.815924627254098,-501.88949314039604,870.5233322225847,305.9074433551033,10.619453558272005,119.9529076533267,516.3352360464033,-26.466039651518187,-229.81970366555902,494.77643746425446,910.1872961134696,43.684435930952176,158.55855855855856,2.1241318314497254e-05,-99.0990990990991,2.6355625013044276e-40,43.33333333333333,0.0
-0.658140342888782,-1.559005842113758,-5.261460273658127,10.24695961832919,-494.50111643989845,869.120824730902,297.79886268745173,10.951503983663065,119.56157751997962,506.2482993010531,-47.33854795684277,-240.77216800588803,387.85789698329876,864.5435352045715,49.6782745728556,159.65965965965967,2.244972171166014e-05,-98.3983983983984,1.565265450704383e-39,43.7037037037037,0.0
-1.863735004575247,2.6866777314417942,0.7767514584603367,9.751428445675128,-499.7302003437594,863.4694431494137,300.63649061496517,11.1792784627148,120.04457531421917,559.4545395365797,5.74645033547163,-171.7745625306016,309.73193748678557,791.8984632568735,57.56796182291328,160.76076076076077,2.36176969741312e-05,-97.6976976976977,9.11535228420175e-39,44.07407407407407,0.0
1.128982095601427,-2.1911725336090804,-0.18964846256174447,9.577231540364062,-502.6260957948654,867.6777384666435,296.2822098847651,4.696343873910102,120.07582231003556,-19.089770606983436,1.1959062111485792,-507.01622402523884,876.5674359292989,1002.1714119782162,-2.1111386287938827,161.86186186186188,2.4734839151787124e-05,-96.996996996997,5.205107395833791e-38,44.44444444444444,0.0
2.844784589172826,0.9717664098485482,-1.029565349829484,11.493222729204314,-498.67690865302933,870.4576477034367,285.22387593080555,12.732778823708877,119.97645889463922,348.93591490066757,-3.374902016548085,-397.97857589862184,500.43569818175826,900.9474887240318,30.117489384343003,162.96296296296296,2.5791670798874805e-05,-96.2962962962963,2.9144506809355805e-37,44.81481481481481,0.0
2.570495719201578,1.991061221012727,0.48706040837268927,10.65115563357414,-497.94309620331836,861.2722465247444,302.5760085739813,8.524526590630318,120.21991877717063,384.24916716704666,5.815150897091225,-333.46552811505944,603.8484216363117,934.2152732293216,35.83577930480457,164.06406406406407,2.6779909788026358e-05,-95.5955955955956,1.6001271910855955e-36,45.18518518518518,0.0
-2.621512403429911,-1.7714479890647619,-0.12080745839381658,14.551650855295275,-496.6734495488073,862.8692589591888,318.92191760833066,11.373135493506352,119.74345924693358,554.2938736209285,-3.795763501852356,-168.56093720021778,576.8594286907478,927.1890474695548,38.27171428932958,165.16516516516518,2.7692705923695023e-05,-94.8948948948949,8.614361228003558e-36,45.55555555555555,0.0
2.3631498730679814,1.93016025481129,2.255560501267797,8.295550714005351,-501.2142237754412,866.816606307238,291.1628085930894,11.482147561364572,120.2099671854885,446.9826324527013,19.875513597982657,-278.8661172160025,292.4634488674344,775.3454648413722,53.6389019464931,166.26626626626629,2.8524835456383433e-05,-94.1941941941942,4.547392407797656e-35,45.925925925925924,0.0
-0.06609664365473589,0.3710217631633737,0.1722217365179558,11.036203404059952,-493.68914527993167,875.8598297590376,292.269702903973,8.246605828761414,119.41541908602846,255.40688683821364,0.701815648160413,-421.34494379354436,699.2004168710446,972.5704787694111,23.14873405632349,167.36736736736736,2.9272843828280966e-05,-93.4934934934935,2.3538162948919616e-34,46.29629629629629,0.0
4.040331157133097,-1.870712987310327,-1.4938465701403352,8.941597980376974,-498.08137322418446,865.4460852096408,291.29272228356257,11.3209199047031,120.06813388743291,449.3243613033479,-7.571986433513078,-293.28752583837166,339.9798243345389,819.9174812701201,49.81608667869311,168.46846846846847,2.9935128746154773e-05,-92.7927927927928,1.1946851830891129e-33,46.666666666666664,0.0
1.7300738264106357,-0.639389307841893,1.980332477918578,8.261426026022713,-498.309744728576,868.8324167076067,307.24591778723124,9.229013518175284,119.90353356229033,668.7841649400774,24.794864494698157,-47.02937525665408,275.2808380204316,758.3747406540597,80.79146706522904,169.56956956956958,3.051195791902683e-05,-92.0920920920921,5.945729811405401e-33,47.03703703703703,0.0
-0.6883684060040117,3.4746374925492294,-0.43426214989240497,9.978265725930056,-501.01404006863856,871.7023605505208,304.4848545419644,5.8572456413236855,119.95316486195091,120.44103661218149,-1.6064626105433737,-460.7551891765699,813.0921847554389,1000.7611797482207,12.139673127540586,170.6706706706707,3.1005418427088515e-05,-91.3913913913914,2.9015338583609567e-32,47.407407407407405,0.0
2.6101956807425934,2.5725433482565294,1.0530733673446142,10.274704958814072,-499.27245237795086,867.5994056355756,298.41462307583544,12.335483851055558,120.1220128254821,536.3766983926455,12.421714006294573,-194.28611192682786,303.88289375514887,786.6497071025608,51.958345594267726,171.77177177177177,3.141929758914504e-05,-90.6906906906907,1.3884201133878153e-31,47.77777777777777,0.0
4.128286467687399,0.06641997917298847,-0.9548214123856009,15.836347110120185,-497.89416261436367,867.3585777050109,290.81980938361033,8.449910073967521,120.0639284835893,14.696316858700136,3.9521562885549533,-495.88966429199047,862.0871894904772,998.5458323762998,0.6674202034469846,172.87287287287288,3.1758898232700184e-05,-89.98998998999,6.514557647558511e-31,48.148148148148145,0.0
2.1565246464115124,-0.9811496330683863,-1.2996537709948728,9.631708368633596,-497.3470371971543,864.0734778219536,300.92376791639924,8.291013074523892,120.0031810942294,413.37608101460256,-7.172866327021531,-315.39120122111876,560.3334411383642,923.6694000941226,42.705339027926314,173.97397397397398,3.20307942939755e-05,-89.2892892892893,2.9972277754245224e-30,48.51851851851851,0.0
1.0251040146524688,-0.4115484734530078,0.1683364603713923,7.7396425410306335,-501.7655051641362,862.5464106307726,284.35377872664196,9.193868263926555,120.22662936998717,350.5589409803045,2.052046290254175,-398.831284638378,460.29720863470794,878.393043611409,45.16169108650857,175.0750750750751,3.224253552950804e-05,-88.58858858858859,1.3521514815691255e-29,48.888888888888886,0.0
0.30672817322294693,1.882051765831416,0.02565728708737024,10.546021434988772,-498.610175076793,868.4886172881847,301.43426566857494,10.544473450654776,119.92960545746946,524.8423721413118,0.541617420193693,-225.0944702596659,420.99996867350296,859.7618814119406,49.73778024194168,176.17617617617617,3.240231265445105e-05,-87.8878878878879,5.981384649031723e-29,49.25925925925925,0.0
-2.5874409876769184,6.616709538320707,0.959654070733666,5.8507199249072634,-498.5523950919365,871.3206137985346,308.71524386087935,9.885459178355795,119.83712624154637,666.5046337467498,8.62031268220938,208.6229801562336,-10.89741881927398,458.29744766663225,114.37668279137796,177.27727727727728,3.2518596295298264e-05,-87.18718718718719,2.594471473531601e-28,49.629629629629626,0.0
-3.181306291257598,-3.8396015254494804,-0.5372915066194851,9.816086434791469,-500.0176961653288,868.1401505823429,287.48800863366324,11.096133849414342,119.67361372741927,379.00550857822543,-6.765370435821454,-370.1857605057447,456.0651590170034,880.6245832732765,38.93645622650459,178.3783783783784,3.2599764636880306e-05,-86.48648648648648,1.1034860674183387e-27,50.0,0.0
3.6622681432673527,2.503457251507709,-3.6727195675407946,10.032050564590321,-503.45226129220146,864.801287043046,284.67481723170334,7.321021266942682,120.45964610827546,134.26771588959025,-4.721163555021347,-479.25715677184473,772.4096105947007,990.1237344416991,13.045611396017918,179.4794794794795,3.265373546340874e-05,-85.78578578578579,4.6020951745688766e-27,50.37037037037037,0.0
1.9736401547324063,1.9870029668135558,-0.8655477671767773,11.589200765890423,-497.800516487446,868.7105004204436,315.7943789169486,8.51522725913853,119.96881016972658,414.68294988551975,-4.261492709819675,-280.40021180781184,657.2564399376499,959.5554058436544,35.61560585371285,180.5805805805806,3.2687618383144415e-05,-85.08508508508508,1.8819805347399472e-26,50.74074074074074,0.0
-0.03872769618295482,-2.8373674544380654,1.5876369342876313,11.947244498855694,-500.92960511142616,865.7989870698032,293.88240360495416,9.768005855356932,119.96948933526586,320.77914919596117,8.853248559208708,-394.69422281379764,625.8663103484711,944.7789500584646,26.86318848482986,181.68168168168168,3.270740236586302e-05,-84.38438438438439,7.54649780816932e-26,51.11111111111111,0.0
0.23971506091495468,-2.1413733526361356,-0.5947521584862129,8.992860762184565,-504.79993824008466,864.8963783187002,311.3594784594382,13.79577458531741,120.22031455526904,763.1804728310157,-7.680186980161128,268.62845401881714,-13.637683479337738,494.5879002520774,84.84306430690224,182.7827827827828,3.2717692331370915e-05,-83.68368368368368,2.9671982741758507e-25,51.48148148148148,0.0
3.0835993489763003,-0.46503627228707173,-0.49276680502909603,9.698771970740134,-497.1843612130112,867.8443617568893,298.4600233480217,9.772374923172483,119.9479743720062,482.57125104737605,-1.0402894589945295,-266.94413219974,443.08813468114533,871.2194711169369,49.43980400895546,183.8838838838839,3.272150646488523e-05,-82.98298298298299,1.1439801345501573e-24,51.85185185185185,0.0
-2.6104513439485797,-1.0163112673536734,1.9727530118118741,8.467758338778658,-498.41675597406396,866.1828020034752,298.3804518305867,12.170444527323262,119.75802622288812,540.7579612021553,16.105682248377807,-126.98446849835221,178.6726134184206,687.2466511612716,64.20715265578123,184.984984984985,3.272014329671809e-05,-82.28228228228228,4.324751915714124e-24,52.22222222222222,0.0
1.3058039130366474,-1.7826535598204192,-1.4239464545178455,7.743874890384612,-499.97766433125975,863.9372849965449,304.38412699496644,10.077110337568636,120.0724087651509,660.7444243704477,-15.08630501177469,-15.210143720970109,155.5312572015705,697.1548828339941,85.18246138602991,186.08608608608608,3.2713124496587684e-05,-81.58158158158159,1.6031520801133788e-23,52.59259259259259,0.0
-2.6000891886345343,0.7706066249696015,-3.0856064364857994,10.61978955876127,-497.7901104985026,867.3566371220165,291.1600114325356,9.032682725124863,119.74478180678902,290.4619200757205,-18.397923737199772,-407.6815367871213,634.5610884081918,955.9078187264106,27.63590546752242,187.1871871871872,3.26982159490332e-05,-80.88088088088088,5.827188378497418e-23,52.96296296296296,0.0
0.7746523153051628,-1.6030950784509448,-0.3212622390509887,7.452828902806802,-498.4440997886104,864.3619355530009,301.32497143495647,9.506551151771118,119.96294794935676,596.7776491402799,-2.5672214753001796,-103.1959950970969,214.9307937364291,732.9860089033045,79.9712932774172,188.2882882882883,3.2671526164287215e-05,-80.18018018018019,2.0768934268381616e-22,53.33333333333333,0.0
-1.4895539109403877,0.7338063329495251,-0.968347902497474,9.170746198856273,-506.8094682101904,869.4949052946106,296.1851058517591,9.663160575942237,120.18467075132968,467.35870129662504,-9.414246808209315,-288.77969136993596,426.10897656607574,872.597127523749,51.13163244225086,189.3893893893894,3.2627677614157145e-05,-79.47947947947948,7.258388212432048e-22,53.7037037037037,0.0
-4.579244763156627,-4.450791251207249,-1.932492639506508,8.009652080201525,-501.51421698998706,863.2970672600704,286.7950655659497,11.207291477921476,119.79856245935083,401.8979313305088,-18.29425415405689,-337.0800830662371,318.49537360608065,812.1057561232831,50.7772979815826,190.4904904904905,3.2560043337954495e-05,-78.77877877877879,2.4873506298343566e-21,54.074074074074076,0.0
-2.271920110943647,-0.6749791594849455,-0.35075691179738144,11.09936637258052,-497.80702712905634,864.7857509707188,303.374820747264,12.749222535153109,119.79407095713083,614.6259511650148,-6.048531533694558,-107.99120080563097,273.03332068260056,774.6368365619114,55.58059897769403,191.5915915915916,3.2461038300019616e-05,-78.07807807807808,8.358044436613337e-21,54.44444444444444,0.0
0.9831760490679049,4.665486005650101,0.9830112944935673,13.602860198532976,-496.64818685152954,867.9765479149761,297.3669219312208,10.719361695372642,119.96008825811276,331.5041324976478,6.654409061595122,-376.9013693700086,636.6347254047158,948.0050390457554,24.30147798891667,192.6926926926927,3.232245263757012e-05,-77.37737737737739,2.753868536090618e-20,54.81481481481481,0.0
2.712157866480176,-0.5057700403035166,-0.018577123135631493,7.396824034393338,-497.8383640000665,861.7058725541299,298.4297517155529,12.374155357483511,120.13698736154775,529.5411407209716,2.5413430645517225,-78.25261244047937,86.6604587714404,613.5872163021257,71.22367763470932,193.7937937937938,3.213581222642296e-05,-76.67667667667668,8.897184812879734e-20,55.185185185185176,0.0
-0.06013452943179028,-3.170276213456942,0.6139621453724755,6.293963034204862,-496.167496609637,866.8515505030666,287.89839056585845,8.070420524740628,119.69282799379435,407.15662528163267,4.303629214284751,-335.6851180476541,369.9408201289427,827.9519376222609,64.70329395452845,194.89489489489492,3.189275098904275e-05,-75.97597597597598,2.818596571801121e-19,55.55555555555556,0.0
-0.05854367636839384,-0.9128187652717641,3.626815397030846,9.750226229299866,-501.167756847849,866.4788379314409,315.91400367762805,9.170738982371939,120.0158708706608,742.1508195146332,46.986063277546194,1.2794087236035239,379.81173129695634,812.1966342087717,76.27503217115476,195.995995995996,3.158537911245609e-05,-75.27527527527528,8.755564487141034e-19,55.925925925925924,0.0
1.0205256938788416,-2.615933932595521,-0.6857577231151282,10.031395591915517,-505.6169489961982,867.3176774409491,308.7671418638612,8.551394931584667,120.21593840411903,512.801925409633,-5.105140274018701,-232.4209760822901,527.1310976279997,915.7688495707497,51.02162044006117,197.0970970970971,3.120663183113149e-05,-74.57457457457458,2.6668975739343325e-18,56.29629629629629,0.0
1.6423178798711784,4.846946023458817,0.5566972692893392,10.437318613514595,-503.25515852433784,861.7478847579421,309.64155884171976,10.628889181749706,120.5071600038914,673.615069457426,8.171545185117296,-66.65890320880493,334.77239493782383,809.1190701412455,64.38478083797001,198.1981981981982,3.075058462120738e-05,-73.87387387387388,7.965251815815596e-18,56.66666666666666,0.0
-0.34392978778171723,1.270324004621251,-1.018426725198269,9.10735896953131,-504.8141224453288,869.5440333753984,296.94555297558315,9.282083229641172,120.15674403824373,464.49441337488196,-8.607254918242674,-290.1005988391066,447.1532068120826,881.5504698738858,51.047925807990225,199.29929929929932,3.0212722470816047e-05,-73.17317317317318,2.3327259212768153e-17,57.03703703703704,0.0
2.1824269272874823,-1.2687705350467955,-1.6927194397739458,9.598721402349137,-501.9899055722363,870.8754766582889,282.7081711049658,11.459545874068391,120.03150484667583,337.55537908674245,-7.728556789321317,-413.8717649594867,480.1242926600678,895.9035414180261,34.95458941406986,200.4004004004004,2.9590153229236224e-05,-72.47247247247248,6.69883070225029e-17,57.407407407407405,0.0
0.7086426490407699,0.03982066768015672,-1.1698153068355397,10.735020821081203,-501.69435299689565,860.6262638572318,319.5291738248951,8.137996576735118,120.2760167821702,481.36779325376676,-9.106400979220409,-224.44110881833961,624.0736666981187,948.1999812002276,44.78420299345382,201.5015015015015,2.8881757763746906e-05,-71.77177177177177,1.8862768372784737e-16,57.77777777777777,0.0
0.3088789443733756,-2.444471570577729,-0.9575171430433771,12.080861785289677,-503.5307602934815,869.9333832625631,299.38902491994133,10.086061946642563,120.00847415953167,376.06667294636935,-5.971304889053184,-349.5590110318459,596.5551214357877,943.1705718843418,31.107902612807397,202.60260260260262,2.8088272619907297e-05,-71.07107107107109,5.208145128278662e-16,58.14814814814814,0.0
0.07750797650588861,1.5748088712075121,0.7189515950942511,6.089902459363435,-500.4929933253499,864.2915671153924,292.5120020397995,11.373715822024511,120.12341198683954,438.34116543142164,5.577160773689099,-187.07717446009303,108.08692540691061,633.7636402617436,71.97129442603374,203.70370370370372,2.72123039338348e-05,-70.37037037037038,1.4100419306171071e-15,58.51851851851852,0.0
4.5889190126264054,3.0334807033805165,4.698151573401515,9.262121121937076,-499.4939779391658,867.6121801212795,304.16801574483117,5.869394449918779,120.24384298360623,261.0312245936541,25.663985367787244,-407.9187557605195,732.7013952977883,973.3426813082706,27.780553240095802,204.8048048048048,2.6258274330789064e-05,-69.66966966966967,3.743280632006914e-15,58.888888888888886,0.0
6.8089607836552455,-2.4265660557055297,-1.4320868725516807,10.427617587882127,-496.4664746869729,870.6059605399003,311.67120788003297,14.243262614660406,119.96207874718397,821.0201579162517,-13.546186737733958,243.17987047004715,39.604720807563695,580.2796022339585,78.10658457834803,205.9059059059059,2.5232307319943153e-05,-68.96896896896897,9.744157240543887e-15,59.25925925925925,0.0
2.7585200620056574,0.5797783289168525,-0.833250611230925,8.164047790778529,-501.1376883514077,861.8320728104235,299.7694944391453,9.43369623024025,120.33078709220212,550.2344957698429,-5.203966157557837,-187.00221499394104,312.64280252970116,802.8353106725782,67.06647117286394,207.00700700700702,2.4142056135177043e-05,-68.26826826826829,2.487183734554057e-14,59.62962962962962,0.0
6.924764895885435,-2.5560636105310017,-0.1262460262224965,13.462339263534599,-501.3074916422779,866.8484830157831,312.78575167939374,5.949920172647654,120.30949331566558,-125.5540468779349,7.21667035129365,-541.0791199815526,909.8193649514561,993.6562336528872,-9.840721643847186,208.10810810810813,2.2996485974381605e-05,-67.56756756756758,6.225056912460103e-14,60.0,0.0
-2.655433622283706,-1.8954459723568575,0.7915976974194942,8.729180239542526,-503.0476733221435,862.9986268288563,310.82999938516866,10.316187797153573,120.05191369005536,764.65293461373,7.946362753049568,89.89578875160657,176.79371256135857,695.5620989022392,87.90992802060366,209.2092092092092,2.180562008170312e-05,-66.86686686686687,1.5277450159467e-13,60.37037037037037,0.0
-6.716348001512042,-1.6625833597824127,0.5271016239095699,9.917414625985435,-498.912847262338,865.8715515399529,289.2361881259794,10.066886935946302,119.56845967435655,367.94347622203617,-3.269508201234526,-373.61057702060646,506.78286986503156,900.031022938457,37.77957192883252,210.3103103103103,2.0580261055839343e-05,-66.16616616616616,3.6764679183124523e-13,60.74074074074073,0.0
-2.400588256735422,0.47558691120184476,2.5681915878962345,11.112044193684582,-499.8962867940891,863.6268309321747,293.26209894340525,9.836211240855015,119.9579187449249,359.95150211019256,13.852150197565752,-373.09319077911294,568.6563868112274,919.3270705998187,32.64173508793295,211.41141141141142,1.933169914186876e-05,-65.46546546546546,8.67527715247834e-13,61.111111111111114,0.0
1.0807272874291571,5.9329731315117575,-4.8527841410704164,8.81743042239621,-500.72859103141957,863.1027219595319,309.57537163279767,11.982382225853332,120.3458085523632,807.8327658565263,-67.41265904309977,200.24787779051735,15.025760313068645,613.1520930341248,91.82429906063525,212.51251251251253,1.807141909330569e-05,-64.76476476476478,2.0072847689198717e-12,61.48148148148148,0.0
3.0055040711872336,-1.8243295423706887,-4.773859740391345,6.306853904391166,-497.18494545138253,869.2991496283398,272.8738743618956,11.494889942854112,119.86401451772183,276.26420214744945,-19.815125828633565,-472.1274140947163,370.1518663729403,843.8982558746661,43.478088306702354,213.61361361361364,1.6810816521483595e-05,-64.06406406406407,4.5541583852731635e-12,61.85185185185185,0.0
-2.841036644772429,1.5555850066635606,-0.9917563440202986,9.142690946166933,-505.8381586332294,863.0860323563684,298.50544306835013,10.59575238204769,120.27815077702734,531.4091592460355,-12.089517923165378,-210.30487759345766,318.9047288917212,812.2172762686664,58.443432456514955,214.71471471471472,1.5560933550071926e-05,-63.36336336336336,1.013167688269284e-11,62.222222222222214,0.0
-4.174943976773832,5.791581140780774,2.1946003750874175,12.058881111854081,-504.7324410311596,863.969847618089,285.6916879837533,10.900311267893295,120.25412117611447,290.14618082898,7.103955119100972,-432.725181692275,607.653129945634,939.7884432882569,24.4249160710507,215.81581581581582,1.433222214985325e-05,-62.662662662662655,2.2101881670543714e-11,62.592592592592595,0.0
3.7297171452632227,-1.4836636833456396,-3.1312960632111926,9.326209746429722,-500.2638540278777,861.4412230910161,295.2344619856648,9.791283101123827,120.28717794914246,446.6839472039201,-20.50249346950804,-301.70859540694244,440.1477434924592,878.8003406056853,47.56665027003996,216.91691691691693,1.3134341840201484e-05,-61.961961961961975,4.727730123435277e-11,62.96296296296296,0.0
-5.417407050207159,4.28132036354241,-6.015264679387514,8.307131397082042,-502.915176692853,862.850611814944,297.01179910970797,13.550981698480097,120.09013694182785,546.3878311914701,-63.563114169257396,-91.8359101839498,56.47269094191995,649.4136883096378,66.79324859453224,218.01801801801804,1.1975996611048627e-05,-61.26126126126127,9.91636639606728e-11,63.33333333333333,0.0
-0.3622067938414968,3.9143188707456917,1.1423588124384174,11.851344419005443,-499.3445631545588,866.2446898323076,296.4175562209249,7.041607963284466,120.05556588822911,131.38480752064694,2.2649030887642345,-464.51058107169297,796.1260434826996,992.6262259144554,11.118840199042676,219.11911911911912,1.0864814043030988e-05,-60.56056056056056,2.0395297888939259e-10,63.703703703703695,0.0
-5.0420229661599985,-1.8953902451496256,0.48731444740542884,9.338450207953894,-502.2823345414228,866.5845604782567,294.47738747887394,10.279303348431792,119.7929031394687,458.40711968152607,-1.1001809884681624,-290.9055312785694,402.274979105487,850.9882306293488,49.62985244737644,220.22022022022023,9.80726777736861e-06,-59.85985985985985,4.1132633021247246e-10,64.07407407407408,0.0
0.01658203447544185,0.14856568212368967,-2.1804168135988595,8.979678372699565,-501.7287542187491,865.166354897784,289.02856350371184,10.130049262377561,120.1154687569568,393.0997488392736,-14.949601194189157,-357.04493412818954,445.6535420694534,880.2683119189873,43.80646580957951,221.32132132132134,8.808642792450695e-06,-59.159159159159174,8.134363639008692e-10,64.44444444444444,0.0
-1.423231986071961,1.969624426699882,-1.9710792014418599,10.298912179326619,-494.7080798394867,870.2643138228411,322.91911266818687,11.626560812129187,119.60123781468758,1201.8656626301558,-42.8349002021032,589.6501611307059,50.73908932400559,619.3253682774954,116.90567531101297,222.42242242242244,7.873041447250882e-06,-58.458458458458466,1.5774051120589665e-09,64.81481481481481,0.0
-3.376112233375951,-0.4502434647491148,-1.9394874392693489,11.541500419237575,-504.10963671311,868.6492480734155,318.6746200416135,8.312292245150202,119.94848711111435,380.1630769173519,-16.364044293319058,-296.55104422617126,686.1416047070761,975.4261574473576,33.25035912331508,223.52352352352352,7.003427001041661e-06,-57.75775775775776,2.9994930679281568e-09,65.18518518518518,0.0
0.3804081887783806,1.6267984324670501,0.22107063494788026,14.763427063465091,-497.43413880219344,862.3942764384249,288.3793417974372,6.512654795206927,120.04242671565929,-69.61976212103446,0.11031745918978547,-507.17072413232245,891.6988044558001,993.1670929415193,-4.741493358553401,224.62462462462463,6.201700344086947e-06,-57.05705705705705,5.592941581933705e-09,65.55555555555556,0.0
2.250323831623941,-3.556430562703929,-1.252630552366014,11.654472215314847,-497.4107977485085,870.8887715328947,315.8211675130357,10.313646032196386,119.74380197834265,688.2936347588961,-12.750706976242654,-61.90301512768576,447.68889575945576,880.2270396144727,58.87931130688472,225.72572572572574,5.468804986170855e-06,-56.35635635635637,1.0226426914148758e-08,65.92592592592592,0.0
-4.8512949702649975,4.040368870804588,0.9881278379510393,12.319679932776689,-503.54979836332456,863.1240051104038,296.0053450952715,10.562460984437209,120.13518768768,364.0686851597601,1.5117609327843748,-364.84627981014967,578.8069696074256,929.8315891148151,29.95003542318562,226.82682682682685,4.804854942802677e-06,-55.655655655655664,1.833592675816295e-08,66.29629629629629,0.0
1.05086917624399,-2.3669222534895926,-5.709253325808782,8.98806760202429,-496.78187187778644,866.8839473407031,301.2918747333171,12.979198818895298,119.80040075262558,636.5159043530849,-62.48062598454677,-17.78452993625939,78.81998387789793,669.3839859592724,71.05342233443974,227.92792792792793,4.209280011525981e-06,-54.95495495495496,3.223903523953777e-08,66.66666666666666,0.0
4.905173239720924,0.3657953118724541,-1.7137037302555986,7.948263788061047,-498.256078894697,867.1024414547562,299.3672604010308,7.459275907349827,120.13618507714821,452.2159708576066,-8.477781963027079,-292.29568640631726,501.09277212248526,902.1971832104612,56.30298201533405,229.02902902902903,3.680983009648724e-06,-54.25425425425425,5.558624376982141e-08,67.03703703703704,0.0
3.729265139864516,0.21351218541168157,-2.2521079218221005,10.124662699238247,-498.7645110173298,861.8307306062445,293.40251358746036,12.30938753343344,120.25066818581477,469.39407509178415,-14.58391343477047,-273.7237597793178,341.854824907277,824.1800110985372,46.02867131827788,230.13013013013014,3.2185038078677e-06,-53.55355355355357,9.398657131562519e-08,67.4074074074074,0.0
6.516657126092654,5.550875132039288,-0.5126813567449844,10.214339830519192,-496.68809061325203,869.7239720890495,309.83852343606145,14.734828728054243,120.21208239156536,756.9524336114426,-0.19840467645405635,196.85004615850823,38.450785586152165,561.4342742818897,73.47178890162822,231.23123123123125,2.820185394486083e-06,-52.85285285285286,1.558425152317155e-07,67.77777777777777,0.0
-0.7872937649182176,3.0723771134715063,-1.076095516980277,7.842974517270806,-500.7253972254156,865.8879175973101,301.25886530576656,9.244470224955046,120.08913499479198,586.5635643634896,-11.819868195284842,-141.42000640532922,273.9774822719005,782.074296242616,74.90199841033612,232.33233233233236,2.4843376933883306e-06,-52.152152152152155,2.534182645825515e-07,68.14814814814814,0.0
2.0408579477830666,4.327992999386001,1.5956875597915332,9.649410940191974,-504.841787050648,867.6516201110293,295.2344857678076,7.418115561013552,120.41844592352085,294.8904222861487,10.198828105262999,-408.8253866607624,663.9247575693545,960.5069133616352,30.360731161609923,233.43343343343344,2.2093953884657603e-06,-51.45145145145145,4.041418890934432e-07,68.51851851851852,0.0
-3.0513559031648283,2.1694852056789653,-3.718673543320115,10.798635203438263,-498.19099553173413,865.8287385207186,286.9541055619953,9.186051267253259,119.82583647616481,245.20063412729363,-19.186341026737168,-436.47980099738396,663.4007270805098,964.6830159067886,23.037705643165427,234.53453453453454,1.9940665351350665e-06,-50.75075075075077,6.321037782345618e-07,68.88888888888889,0.0
3.347032109739632,-5.561622587971823,0.090982952661504,10.72078679003616,-496.44448248794606,864.96895882014,291.0640498628088,10.028009934742762,119.8611188598133,353.1995382270103,3.9025815939724224,-378.8287467044386,559.5902900283459,919.0507272423671,32.633141024266635,235.63563563563565,1.8374692301928933e-06,-50.05005005005006,9.696587295377172e-07,69.25925925925925,0.0
-3.7417919608070442,-6.44861835962728,1.116672846423411,11.008575706768545,-498.2145592937478,862.8009420253222,283.58619884397905,11.127575750013829,119.63339112280046,306.1357016870432,2.298366761368935,-424.62101368846953,558.2807588844944,918.2166396974959,28.154083140209757,236.73673673673676,1.73925403734302e-06,-49.34934934934935,1.4589698081886754e-06,69.62962962962962,0.0
-0.8519392140607062,2.2690678457303965,3.7132948731239095,10.581929460274885,-500.0744784405583,865.4740472097174,300.1222354841517,8.817210540323906,120.04234178898975,408.59505079135573,25.721216431673774,-328.502011285065,569.7605675957661,916.128208569487,38.77443956119748,237.83783783783784,1.6997102098596178e-06,-48.648648648648646,2.153255160761564e-06,70.0,0.0
4.750870143439692,0.23430826885653652,-0.9635319421869504,8.985982681459888,-499.2875137914708,864.8568570325583,288.033344077156,13.110397068294684,120.24037709098167,418.8948177857134,-2.2143644126952724,-312.2096250492466,290.22840887464474,787.4239531415132,46.094292655631584,238.93893893893895,1.7198540066898432e-06,-47.947947947947966,3.1174267301386104e-06,70.37037037037037,0.0
5.1501345567630334,-4.364264010078755,0.6489172087050341,8.972198746702313,-500.4157528522167,868.6375943009334,297.3443948748146,7.770935369983876,120.07564878548767,385.4845317794878,9.457887952233104,-349.09440578985163,576.0143961782999,927.6812451126802,42.39304126814771,240.04004004004005,1.801497566503803e-06,-47.24724724724726,4.427760079310482e-06,70.74074074074073,0.0
-5.386568234695925,-0.1756572472945373,-3.60772558512473,7.602097204012248,-501.3811697901787,860.9449609094347,313.70101853610373,6.5215896956544,119.94139923085275,586.7879998454741,-42.7231978580905,-149.70451784370238,492.94946328653293,910.6955740036868,78.05088815382322,241.14114114114116,1.947296897663136e-06,-46.54654654654655,6.170228630088485e-06,71.1111111111111,0.0
1.2145215892233108,-0.10338987150278335,-4.783912408626048,13.56955007837019,-494.46732990514084,870.3939451560301,311.99299572921586,12.213420848574636,119.65821359399231,628.0325673319134,-51.24362460446153,-115.6927060200241,449.61867475305235,896.6550759016033,46.354471027572465,242.24224224224224,2.160777580724192e-06,-45.845845845845844,8.437194588840062e-06,71.48148148148148,0.0
-6.537825966647702,-0.28182231002461405,1.6895487515633998,10.026900729238585,-504.0864934518013,868.2064513690093,299.6772310589738,5.450757937587601,119.80798475821159,89.58941289265026,-3.702385915713027,-478.20256363144745,822.7851603191463,1002.7309672521639,9.591104019209546,243.34334334334335,2.4463367902512694e-06,-45.145145145145165,1.13222877586353e-05,71.85185185185185,0.0
-4.125094759817502,2.117690540793249,-0.011120587296141132,9.550293888410296,-501.59054588054266,866.8586235192201,299.1291527385685,9.591740462254567,119.91082193345727,490.4543004295112,-4.2210881026933755,-259.79441371497455,432.9563973059148,868.3301715497672,51.786825649966445,244.44444444444446,2.80922025520155e-06,-44.44444444444446,1.4913524999867508e-05,72.22222222222221,0.0
1.159285443888973,-2.9721608515468256,2.3570253795968457,8.142415837095083,-499.06958160973795,865.2841412341292,318.7987454942101,16.235362258416096,119.94755310771986,681.9090575460788,29.179678090890018,523.0762561730826,-29.576429817531903,169.35211545339428,83.67617380772812,245.54554554554556,3.2554728250901688e-06,-43.74374374374375,1.9285011829435742e-05,72.59259259259258,0.0
-1.6249898729934174,-3.3495272576177024,-2.7468057779394983,15.871315804655556,-502.4784846550907,863.8417212412699,305.2075612035871,9.975912894080137,120.00893824039082,133.64679367959212,-8.115000839128097,-453.4017394983304,794.2904880392097,994.2235909937134,8.532838940134418,246.64664664664667,3.7918614257188254e-06,-43.04304304304304,2.4487887029753016e-05,72.96296296296296,0.0
-0.19820870906647223,3.0204252224024524,1.039804279057505,7.853343935554209,-502.89725322675304,863.3949509981196,296.72193540123476,7.758464698607501,120.29686075227187,444.8574271405617,7.879551463664566,-305.1583104258701,470.609518195544,881.2732996687265,56.68017842377981,247.74774774774775,4.42576940433439e-06,-42.342342342342334,3.054146553752886e-05,73.33333333333333,0.0
-3.1171394553729908,1.5939350357077937,3.7376356810877063,9.142304148787852,-500.21243640587124,863.7619719608314,285.7398188287955,9.885205072426412,119.96621328194267,349.9985301026149,19.95075634307392,-396.41835918555,495.48545508868875,885.0262269140408,38.70669109825201,248.84884884884886,5.165061605998111e-06,-41.641641641641655,3.742573745571172e-05,73.7037037037037,0.0
-1.6768218207132597,-2.507284044817642,0.8394112167145318,10.831673672572121,-497.84316198952513,870.7284890766289,303.9387321816474,9.898398422760932,119.60492943388198,513.4623763914493,5.870759602877945,-234.99017144186462,480.1326019940849,886.0617989206403,47.563700925268094,249.94994994994997,6.017920010344662e-06,-40.94094094094095,4.507642729860012e-05,74.07407407407408,0.0
-0.33845971624407856,-3.2737236690476172,0.5531630111820975,11.200425931488555,-501.8342894068926,866.7824672882255,308.29323772582865,10.321299880706233,119.95892304433231,582.6551985758009,5.2902366795651545,-168.90201493068224,445.1147792056705,870.7949663278533,52.05345164894858,251.05105105105108,6.992650401914886e-06,-40.24024024024024,5.3383662347360776e-05,74.44444444444444,0.0
-1.7507928298671356,-3.788022499343293,0.017112161648699664,11.915864110431368,-498.4198569385701,867.5180060213155,293.68348475486357,11.324525964319239,119.68436251361261,392.68359267280204,-1.6329896474586523,-347.84459720789334,524.2291696442801,908.2472188688217,33.1016197767087,252.15215215215215,8.097461348918406e-06,-39.53953953953953,6.219493255185274e-05,74.81481481481481,0.0
6.213006396192848,0.111513142618384,-3.1417629142518244,13.615217015538526,-499.7598083530967,868.3739718046174,302.91202755138033,7.921777663264521,120.2311424322116,49.92759285786069,3.8135507171319354,-485.91911264559593,846.9893581064308,999.038104361142,3.2155483754137606,253.25325325325326,9.340217714544601e-06,-38.83883883883885,7.132248295948144e-05,75.18518518518518,0.0
-2.2127263421749244,0.6766638914396543,2.711145871420696,11.012315310921425,-498.47499491029816,862.1115715554832,296.3642670508497,13.375096110473587,119.94572610643164,499.3084781761367,21.53619315244983,-227.67308554712343,315.72932742405555,784.2523791778177,45.59288177844136,254.35435435435437,1.0728171999999714e-05,-38.138138138138146,8.055464539615754e-05,75.55555555555556,0.0
-0.3552124821475948,-0.6987672281802643,-1.2217152796101316,7.887938400066664,-497.25148719438175,868.8312637771994,298.15967600800997,10.490228568745236,119.7459726654384,556.7825825723169,-12.236836929489701,-147.49904823803217,215.44196035813889,740.1690686804102,70.64767081805013,255.45545545545548,1.2267677985818845e-05,-37.43743743743744,8.967000476619261e-05,75.92592592592592,0.0
1.9421656351666576,2.395449708887899,1.0089665127660339,9.486109749756437,-502.4137225955607,866.1453737539498,275.1217794243767,11.453588092803608,120.28126455510919,266.5302885984791,6.601987993324052,-473.88969909314596,547.9062413493585,917.1870326572438,27.89648868142392,256.5565565565566,1.3963892353157065e-05,-36.73673673673673,9.845283205509563e-05,76.29629629629629,0.0
-1.677591927782459,-1.8208971587081315,-3.126068613142507,10.61566474502777,-497.839123991488,865.3634953688183,297.78218596283864,8.743701200488715,119.7761303534043,333.78593361144897,-19.998728749701534,-368.8568439416966,620.5423595838287,950.7890190210984,31.647895820268392,257.6576576576577,1.5820471175471717e-05,-36.03603603603605,0.00010670800517722275,76.66666666666666,0.0
-0.8697898372940426,-7.279313874712116,-2.358919329015561,14.136452083011648,-496.60694548969826,873.50062496566,309.6936930240805,12.572764273991067,119.37249904298734,580.1796859793069,-24.805650616221556,-166.2700540102578,475.5187853207019,898.6165787064522,41.13778143111292,258.75875875875874,1.7839269311295822e-05,-35.335335335335344,0.00011427373483839122,77.03703703703704,0.0
-4.791454846877279,4.322435960198839,2.870174798444471,7.204389043151406,-502.4855060722058,861.6581572881894,293.6859744443344,9.48589518237387,120.1356982078253,469.79365402213847,19.002317856961074,-251.141938128311,288.70048972462735,769.7306229701924,65.95718156102852,259.85985985985985,2.002005173358331e-05,-34.63463463463464,0.00012103080236620936,77.4074074074074,0.0
5.201844652103369,-0.787521104465944,-0.6946045779156859,12.405153010450455,-499.0392412423748,868.3071847748142,300.52526368215314,10.555105026987064,120.12192912021403,404.0850948015925,0.3658914933960835,-326.64134815907414,575.9285184515271,930.1792687395764,32.1570047248519,260.96096096096096,2.236022663129471e-05,-33.93393393393393,0.00012690761801120352,77.77777777777777,0.0
1.823233204085776,0.9842594104369798,2.906550952085089,10.359828739092833,-500.73006357649325,870.6210175144603,292.4404929330808,8.13378784562578,120.0231339986214,297.6053131550416,16.840812413033944,-411.9694516997099,655.7028747897141,954.7989744772775,28.587641903623528,262.06206206206207,2.485461064700462e-05,-33.23323323323325,0.00013188108921864013,78.14814814814814,0.0
9.736275998899158,3.540406731314554,-0.15646131811703562,11.675661070458961,-504.23304321623647,868.2166048663662,303.6044167629277,8.006136747195747,120.72753311559279,248.46578424914762,9.084360156276837,-413.632217713797,731.874203319807,980.2035102894113,20.446842103815044,263.1631631631632,2.7495236808237004e-05,-32.53253253253254,0.00013597390002367758,78.51851851851852,0.0
-0.404510941882173,-3.0216841886981767,-3.683795545915715,9.796010566728135,-501.915900138657,871.4625541266252,297.83476802463827,11.376410612905765,119.83400865655464,536.9132264783374,-34.99869286902146,-209.95074535642738,318.51493661504037,826.3036237702186,54.96423492241471,264.2642642642643,3.027121551720231e-05,-31.831831831831835,0.00013924921974526252,78.88888888888889,0.0
-5.08002931081022,0.6434085103595535,1.7841351994634411,8.315134739747347,-493.6991132111338,863.6010227838705,290.6075845931799,9.112786339585227,119.51916674722682,408.5718428749226,7.804855040609198,-334.06428621572775,439.0700918590661,858.7771100342771,49.77099142387135,265.3653653653654,3.31686583438828e-05,-31.131131131131127,0.00014180401377474283,79.25925925925925,0.0
-2.3917910650642566,-4.497561132952331,-1.1797846355112156,11.501745558802664,-501.7378522538697,868.7436593563863,313.32551467665127,8.292353824991245,119.76224329035449,364.3705070289224,-9.944907410441122,-320.26775580633876,676.3440019732291,969.3926026544208,31.89429487487461,266.4664664664665,3.61706732977426e-05,-30.430430430430448,0.00014376202831041139,79.62962962962962,0.0
-2.044642987510777,-3.420155090229511,1.397377627034087,11.308862054211243,-501.2242146053957,865.8818009044505,309.28932013532216,8.71363331594594,119.86575048348988,435.49965177126813,8.62867132434136,-287.6751883085909,604.8766293149639,937.2798284037253,38.701900685736376,267.5675675675676,3.925743872975055e-05,-29.72972972972974,0.0001452672400293,80.0,0.0
5.335210302129924,2.7879897077175273,0.05042173508016423,11.944113931479444,-499.9197147648916,859.9548642477699,293.95093236071824,11.397906143434842,120.51711996298323,389.14695840587774,5.672974434912608,-351.23492360667126,525.2321880306406,904.4927349872166,32.13397820265992,268.66866866866866,4.240636105622744e-05,-29.029029029029033,0.0001464782180547847,80.37037037037037,0.0
-0.025211705528074533,4.679994288709058,-3.0862364558857407,9.973390729242729,-500.0437587953407,863.8442930529179,304.9778830941778,8.741924277592778,120.19865422769703,473.3134520278372,-25.54628034762957,-261.85661620041674,523.3981745076705,917.5047922137073,47.529089039523825,269.76976976976977,4.559231913897413e-05,-28.328328328328325,0.00014756355759866458,80.74074074074073,0.0
0.24466007087909775,-2.723619788916333,0.3285895307411381,8.8003559533603,-501.5593912849938,870.5905690185123,305.37412002820383,9.764690136795672,119.88156261053365,640.831548085977,3.9184464198147393,-90.07187656004999,291.0171499809667,785.2677770963129,72.79221726538744,270.8708708708709,4.878799546420725e-05,-27.627627627627646,0.0001486983921849748,81.1111111111111,0.0
4.816541243214414,1.7041831919843615,4.392446284305598,6.882426009952317,-503.9734236816267,868.5969843796249,306.4230123501118,10.030055500574194,120.40919267537053,644.2759680448953,53.93545972698833,50.97177389104371,116.52022937382083,596.5959438282315,93.18562114071058,271.971971971972,5.1964291319163135e-05,-26.92692692692694,0.00015006198962370568,81.48148148148148,0.0
-3.2800603419221166,-0.6019037495697749,0.9859729170289184,11.638746536278813,-500.8821582426032,865.1407244533993,283.05744104004924,6.165302227979402,119.88895779069958,20.412363395496403,-2.8723096401759673,-498.0462537738335,852.9130140889647,1000.5837586265949,2.0359522508509826,273.0730730730731,5.509082007159933e-05,-26.22622622622623,0.00015183653321373632,81.85185185185185,0.0
-2.7689480415142733,-4.372796697715366,-0.11503550601092626,10.847778964887972,-497.50062460989056,867.1007403965652,310.0660654103263,7.057747189252964,119.58338597959462,243.6292048910255,-3.2636541879321723,-394.31310259688394,744.4142129272715,982.8492156261501,22.714202635670365,274.1741741741742,5.8136469530766034e-05,-25.525525525525524,0.00015420728432367732,82.22222222222221,0.0
2.928830567908847,6.038105586112453,2.1506868039137954,8.068434734272081,-498.1955632662908,869.0870725073595,294.3030103707427,10.672555778495125,120.14134519936114,486.98298356671756,21.107099676189314,-234.4928180535046,285.13203865307537,768.2685082217614,60.035853782714035,275.2752752752753,6.107002133619005e-05,-24.824824824824844,0.0001573643071037202,82.59259259259258,0.0
-4.422658994924161,1.780265040548637,0.4213369304062216,8.922852653406752,-501.04768909876697,864.0893412361704,296.4217206655873,8.525941277694606,119.93869957316312,427.2033953842953,-1.2485460566124416,-317.52348956170124,494.73388381468266,894.7718725476352,48.374409167304584,276.3763763763764,6.386081251544127e-05,-24.124124124124137,0.00016150573644527815,82.96296296296296,0.0
-2.057512461088514,-1.540425718780047,0.41906846052558866,9.066482376097118,-503.4315472680535,863.4152265050185,326.378817522602,12.113449822560836,120.09884875087907,1229.5268821195127,6.950609678418141,866.8254721765456,-47.711750865469526,366.7973370062087,135.84290873796812,277.47747747747746,6.647942190570734e-05,-23.42342342342343,0.00016684217986218266,83.33333333333333,0.0
-1.8733140726400554,-2.732178709550166,-2.183250344318205,7.034031136035164,-490.6741445811189,869.9614262166704,303.01873380721014,11.933614208501089,119.25344488268956,606.5646357766683,-25.06901318929164,72.21998473023774,3.8006242494332128,535.1239688780302,86.56201920816646,278.5785785785786,6.889836217117019e-05,-22.72272272272272,0.00017360133626387778,83.7037037037037,0.0
0.15343886008492816,-2.627694989840939,0.46769605157919675,8.364635206789732,-504.2724722854856,861.8434245313166,296.13677524552827,11.438337332710875,120.2639082558966,513.0093940695386,4.339890897535004,-195.32336929865295,232.22305543314167,744.0873875692162,61.314454161577885,279.6796796796797,7.109275678013959e-05,-22.022022022022043,0.00018203143026479044,84.07407407407406,0.0
0.8552595782036357,-0.15886685120009977,2.0708868328338896,7.732339286387292,-498.47620571783415,867.7560070273836,277.94705627244093,13.639543574625195,119.91281183581472,312.24521287403326,12.11497736136263,-422.48426878338813,323.3959443690776,797.9494041841508,40.29743760179738,280.7807807807808,7.304098062468586e-05,-21.321321321321335,0.00019240177201643746,84.44444444444444,0.0
-0.7556200705465145,-2.86996829365475,-1.6721243042000493,9.175041976224126,-498.2642769095482,865.2191627741533,313.8976413394636,9.833821344513634,119.81735864752449,833.7850276624159,-25.117833507893707,122.19477492195341,220.41368525101882,752.7592008732232,90.99644115606938,281.8818818818819,7.472524303858993e-05,-20.620620620620628,0.00020499881521848196,84.81481481481481,0.0
-1.8239110936818301,2.388756798115996,2.8489916424938952,8.522605003340875,-500.39672120378,867.0622498789145,286.547903291914,11.297763851807678,119.96785222110681,391.02955252337694,17.726561841003427,-351.88744850269273,367.23827798564145,821.0262542306057,46.15251208722965,282.982982982983,7.613209283548413e-05,-19.91991991991992,0.00022011659075788227,85.18518518518518,0.0
1.584039232018952,-3.0913011122068896,-0.18341204829025196,6.745990158266503,-499.72838246503375,859.0073597944959,289.96561096500494,8.831198046807938,120.1781029597507,429.3298226355464,0.2147586509771633,-308.52449010703947,332.6963134101469,809.3040041220039,63.40773778234559,284.0840840840841,7.72528266548295e-05,-19.219219219219212,0.0002380413306855465,85.55555555555556,0.0
0.3141163303918632,2.3760947143767908,-1.7755390230770813,14.045180461138962,-500.7266902380827,863.3330202376537,296.6864770091215,14.904739825737447,120.19760938836015,475.1464488123513,-14.405175783562205,-274.31604522262234,412.9007461928017,862.7191784823108,33.823731929657036,285.1851851851852,7.808378434206594e-05,-18.518518518518533,0.0002590313431426736,85.92592592592592,0.0
-5.279123026257228,1.7182557977878616,1.995264153840489,12.505081462058461,-499.445932844179,875.465621638188,314.16411791700295,13.967267304872038,119.49127325190766,832.5906299582118,23.910594174941224,152.96405529164934,203.73653764875678,703.0146875700766,67.04299026090085,286.2862862862863,7.86265182402588e-05,-17.817817817817826,0.00028329452777978376,86.29629629629629,0.0
-2.0954003100112484,1.8043914226139686,-0.5735884714765386,8.441961156960028,-498.837920938749,865.0339358620562,307.7323998666576,10.023760869035584,119.91812912136308,712.1126670634886,-9.245581408401135,20.16176371001893,194.3110332449529,721.2706482457309,84.60638999048423,287.3873873873874,7.888782704088743e-05,-17.117117117117118,0.00031096704316421216,86.66666666666666,0.0
-2.4136373796533612,-5.707538346169185,1.5190297749722157,10.54484279330722,-497.0850077031875,867.5517969069942,298.4216249015974,10.773172459810384,119.53006122151415,489.5186956464079,10.631564155276102,-257.7928382595263,425.3891474218932,854.6919805321711,46.66786223905718,288.4884884884885,7.887964910858988e-05,-16.41641641641641,0.00034209725490599754,87.03703703703704,0.0
-5.146741092293908,0.15205795261767638,-0.5835172645170743,10.83493017964259,-498.67154457768413,867.9444338584245,303.0829206363882,12.718595198729611,119.62745248298054,619.6105722674882,-11.509675431074516,-98.33800113837549,253.4336845198069,765.2745507578161,57.66439693556129,289.5895895895896,7.861881481107451e-05,-15.715715715715731,0.00037663896669022764,87.4074074074074,0.0
0.8213146650368857,-2.8597002612865348,-0.11965228705980739,12.382171709546954,-493.4966382277763,862.4492205492647,293.99614307128894,9.705720990371786,119.73767861414382,286.7586051313496,0.22418341407195974,-402.347964070732,657.6888520954029,952.4324932937324,23.092711091103848,290.6906906906907,7.812666218376351e-05,-15.015015015015024,0.00041445694966151995,87.77777777777777,0.0
2.0194066663436865,-5.254187774834707,0.9871204086685832,8.362789946679843,-498.5022438643598,863.0959294322965,301.3965368956535,8.68675185840059,119.9593783411046,536.0126613593857,11.220220469971723,-209.49468572277164,389.5611849357954,836.0162019640564,63.862959392113865,291.7917917917918,7.742852505871254e-05,-14.314314314314316,0.0004553459926388281,88.14814814814814,0.0
-0.20896267105083388,-3.829569474610824,0.5817941151800118,12.184213567964852,-498.2433147685307,863.1202619524682,300.73336744778135,11.747979502013765,119.87596002292982,490.5470910427042,4.774454955711168,-256.4124805735522,456.37050439566843,872.8617264486498,40.2801011784769,292.8928928928929,7.655310740278762e-05,-13.613613613613609,0.0004990623391385159,88.51851851851852,0.0
-2.0612867617938755,0.1498877594255598,-3.991063560903477,8.90418939158613,-501.31982975075886,865.0922475409031,309.6876989568135,10.15687849216734,119.9942285715696,776.7156520855425,-56.396616639386096,67.35515413397394,179.82061661397972,747.6569382677942,87.67447473778336,293.993993993994,7.553176185661141e-05,-12.91291291291293,0.0005453638674564065,88.88888888888889,0.0
-2.7208659635477384,-1.2160714066118699,-2.2424874801887835,7.328275191662773,-496.91419658799725,868.9298117544001,309.6717812243895,10.365988899290521,119.59410910055514,777.3838234139945,-33.268819386247294,208.07074418852574,18.919880705390256,571.7001334567273,106.53292217463176,295.09509509509513,7.439769416857619e-05,-12.212212212212222,0.0005940532212975545,89.25925925925925,0.0
3.1821772701669064,-1.824292271325825,1.858819969581631,11.448273118628995,-503.9393042304198,866.1991206964348,304.93977382205645,8.33145731386407,120.29456514776967,339.46627256907544,14.095912908729755,-363.70491628458456,665.4749269105439,958.5115235175032,29.38968540778375,296.1961961961962,7.318511821933476e-05,-11.511511511511515,0.000645016828906774,89.62962962962962,0.0
2.642690496762528,-3.5724467490228724,-0.2642731778030945,12.581516848244856,-502.24388852277866,862.0456618201979,296.37652442453896,6.564655703273207,120.25360640813977,14.974258190056144,2.585811513352533,-499.3853303417459,856.2812045664423,996.6752783302464,0.9801440492139444,297.2972972972973,7.192838849750474e-05,-10.810810810810807,0.0006982527621081458,90.0,0.0
1.6753879160853722,4.558640244706224,-1.0474626055428435,15.175817947061368,-500.68626817043247,865.0498955539584,307.41822294390124,10.472284819758203,120.27672345659172,269.995032427775,-3.2304901758978333,-388.16036628643695,717.9690989820039,976.3694875702485,17.68369194478417,298.3983983983984,7.0661138112473e-05,-10.110110110110128,0.0007538818610796206,90.37037037037037,0.0
-7.816026186630569,-2.520004063868462,-2.7171480305149487,7.600549469819573,-492.32604866766707,867.3945429679272,299.0803153379695,11.809924082988399,119.11617916828358,570.6018357160997,-35.267022015573694,-55.00534903081177,81.04869436982995,636.3282922243878,76.18776681448465,299.4994994994995,6.941545064537312e-05,-9.40940940940942,0.0008121393634156695,90.74074074074073,0.0
1.8248622960888676,-0.6420858882840202,-2.159472642551697,11.397839370161577,-504.35640904689194,864.2394315680051,289.1808563128687,9.548386501847917,120.33876677802643,261.1176501710439,-7.952489060539217,-432.9381353120325,658.9332393061756,962.5227311922216,22.76546062791583,300.6006006006006,6.822109331288584e-05,-8.708708708708713,0.0008733479899567846,91.1111111111111,0.0
1.1736663040257722,-1.909968863024067,-4.043597279923895,9.180397512412934,-496.7701024223943,872.6296397096254,295.9671220808906,12.872859039117733,119.65624205860728,541.0165762693782,-36.98863312672405,-164.49790324175035,190.3773214901695,741.2462196319857,58.95061767731759,301.7017017017017,6.710483705898276e-05,-8.008008008008005,0.0009378773626400078,91.48148148148148,0.0
0.2738209505242792,-0.49229464367714715,-0.20256143740306576,11.566717421048063,-505.01531959768977,860.0805608985078,300.84526983784326,8.59216734916891,120.41951308907056,296.2085495252946,-0.7724204001468191,-392.30266639326777,671.3425381046663,962.1778483687847,25.58518266039697,302.80280280280283,6.608988634628862e-05,-7.307307307307326,0.0010060979403264784,91.85185185185185,0.0
3.692851125532182,0.8045493490526262,-1.1968751611620938,7.059020897537499,-494.0834886229686,867.2574719936237,309.10215783664745,7.89059109006816,119.87732456600226,730.7107648263891,-11.496335241787587,18.578647022135556,236.47539493854265,754.0703761433662,103.01379987585034,303.90390390390394,6.51954376801316e-05,-6.6066066066066185,0.0010783395781361971,92.22222222222221,0.0
1.0675933562937865,-1.302469328707007,-1.9331757819706303,7.474460448602872,-502.74578270849906,867.71604939996,298.1647182784285,9.865539385607738,120.10300824513605,557.4340024455172,-17.711493032581657,-155.93029635439427,219.9504250498884,751.9121026482604,74.47805079901391,305.00500500500505,6.443638139021164e-05,-5.905905905905911,0.0011548647844281455,92.59259259259258,0.0
-1.5419462693435035,-1.3678690940649052,-0.1362468503359062,8.448250353667031,-508.3349661929322,866.0360780735426,287.90801288760395,9.83481484929742,120.29621220366538,386.2107009459069,-2.464006793184155,-369.5360802637549,436.51184628987784,873.9868402320292,45.89752046791542,306.1061061061061,6.382315607548189e-05,-5.205205205205203,0.0012358645696880942,92.96296296296296,0.0
1.247367197848445,-1.3312698189755012,0.7279412617054762,10.157928091336169,-498.9633384285879,868.9482025986599,300.5674168329682,11.539937462670444,119.88900578999585,560.3108897088987,8.350635671964662,-175.94307804044786,322.04117387734857,800.2947324493891,55.04160312058613,307.2072072072072,6.336175957279944e-05,-4.504504504504524,0.0013214806918035937,93.33333333333333,0.0
0.9163485564420156,6.562993581452084,4.1863958644198895,8.717837466923289,-503.20622051966967,866.2963703807078,301.13456040056553,8.450074351872031,120.386115772735,500.0807897201067,37.453536586147685,-252.37127912362197,451.04905384145945,858.62993646908,57.41101018167894,308.3083083083083,6.305391454506626e-05,-3.8038038038038167,0.0014118527613324122,93.7037037037037,0.0
2.7547381888828455,-1.0309769324635512,-3.023766839126427,11.31810868782684,-502.92644962115776,866.8329981297775,301.85837628902755,12.736188473629795,120.22821423255212,589.8235804661209,-28.256432083737945,-153.74854859277843,304.9457809107108,814.8148414563781,51.94218847650403,309.4094094094094,6.289738101858384e-05,-3.103103103103109,0.0015071830512618995,94.07407407407406,0.0
3.7985719511422813,-1.2904476357709302,2.318762086601044,12.05378923651583,-502.8313336733223,864.7348756176664,309.1987151595443,13.933833925016508,120.32788508413564,709.3987774384511,32.36983547204976,13.093881045870262,232.11910002555646,724.3895895372528,58.58559582716528,310.5105105105105,6.288640265512203e-05,-2.4024024024024015,0.0016078070675384453,94.44444444444444,0.0
-6.44511568623399,-3.1878488205356623,1.946203122030144,11.199155082490712,-503.1490447765967,868.0844773756836,310.18923240089896,9.921711946063317,119.68704643687119,587.7739023692059,13.746875810628932,-163.23455764965053,465.69663528956045,876.5114329619199,53.089896865202284,311.61161161161164,6.301226844028236e-05,-1.7017017017017224,0.0017142550092910248,94.81481481481481,0.0
-5.915963498683551,-1.1115832378317845,-1.558185478753401,13.237575279321735,-497.28533921144987,865.2834683974464,294.05789127618334,12.499420840368638,119.55941065183423,389.63729141651123,-16.675871757312464,-344.96967379322666,524.105045404228,912.1904371899203,29.892149124641453,312.71271271271274,6.326396701128838e-05,-1.0010010010010149,0.0018272889208876494,95.18518518518518,0.0
0.05824402904762952,5.301360261280848,0.40647190917206205,10.831653258910686,-499.8790808427681,861.4445555152313,293.8385654195106,7.88700585874948,120.28241809121944,238.74416859563166,1.751575578494649,-429.6350186758197,702.4698399888705,968.368124246113,22.036518836464094,313.81381381381385,6.362890721774503e-05,-0.3003003003003073,0.0019479028964328137,95.55555555555554,0.0
1.0338351305519295,-0.6928567075833498,-0.9152664986752305,7.566206579319665,-500.94766076926584,865.8666428455302,289.59801289044526,12.150443082363832,120.08289978318467,434.2673975727037,-5.887405861628942,-267.55942767075965,210.36440031163818,734.3880011986301,57.2663250017932,314.9149149149149,6.409367586180683e-05,0.40040040040040026,0.0020772788869261065,95.92592592592592,0.0
2.622810740595519,-6.9922237912851415,0.37137716083747785,12.726753027076679,-491.7123245563121,862.5090552999892,306.98815670280476,12.094552817118926,119.61940843772602,583.0403081211097,6.384986992622646,-159.84408768366154,421.9155739137872,851.2008542037934,45.607052241779186,316.016016016016,6.464480201660501e-05,1.1011011011010794,0.0022166977062744123,96.29629629629629,0.0
0.7450786535171626,2.4376897816301217,3.018262026809101,8.789687528788004,-495.36986502736596,869.1777480141125,314.48820108337713,11.726874560379757,119.78647007028842,829.5376356649278,44.44514915075344,280.57047092363854,79.24980228274069,550.0693700286608,94.42245245154018,317.1171171171171,6.526949694860312e-05,1.801801801801787,0.0023674125619634325,96.66666666666666,0.0
-4.675700253661826,3.6168678595605313,1.211212465262626,11.82083699937114,-499.1125497674507,871.5866500543235,296.84918072091074,9.968873822259413,119.6678955226161,374.11595515595303,3.333014070851811,-354.804312226214,586.5131843695694,933.5008662182007,32.05156363064996,318.2182182182182,6.595633949962537e-05,2.5025025025024945,0.0025304994883083073,97.03703703703704,0.0
1.0704196274668383,-1.3132556926664334,1.017216746466884,13.147468433110213,-498.8232991767488,867.2560332151485,297.58569435275007,4.091502117515938,119.9220171347926,-210.85885196580648,-2.6925217034409834,-529.3690736010095,925.7202596329412,981.5289368301187,-16.121938361597284,319.31931931931933,6.669587879839885e-05,3.203203203203202,0.002706704144207565,97.4074074074074,0.0
2.0010319589475634,7.180561297338736,-0.8606186399092848,10.913376021460799,-500.16798225433075,869.8946683269884,314.66782556898977,8.71654571269574,120.20284814801249,523.6161900132128,-5.8345450380290576,-207.25609268032196,573.5665997174823,932.6735656989831,47.801340829995624,320.42042042042044,6.748112930225128e-05,3.9039039039039096,0.0028963065897514425,97.77777777777777,0.0
0.5751115955099638,0.7849424148514501,-2.9681133298486704,7.007682373670701,-496.53265983685776,864.0468384757147,305.0555785321501,8.748167964630795,119.93540947782823,683.3427174969161,-34.826210960999596,-6.312763158784833,165.38368670708076,718.1285992931273,97.56217935050411,321.52152152152155,6.830793730379587e-05,4.604604604604589,0.003099024438421374,98.14814814814814,0.0
-1.4526267105709652,-2.6874438641783938,-0.4169364210808158,8.163575666980417,-504.1718259317193,865.3835226493557,304.36235704801055,8.043490123879046,120.07608624453667,560.2054635356782,-5.539836092624289,-191.8130543696742,408.5514875022369,858.4890654802231,68.80232196755304,322.62262262262266,6.917520301985394e-05,5.305305305305296,0.0033139703716360937,98.51851851851852,0.0
2.6257524030955377,-2.707174757903087,2.4132163097278303,12.64548893377027,-502.52994407946767,865.8245214412609,288.0908349402627,10.244486009094132,120.18315330656759,267.8455490764174,13.803041207305794,-435.75069711755003,661.4024323181238,956.2597183952403,20.992088054367166,323.72372372372377,7.008494801956502e-05,6.006006006006004,0.003539673152430991,98.88888888888889,0.0
0.2263123131811956,-1.5104854731183954,-3.054335713179295,9.661754628714368,-496.08687703084775,864.5792889765997,306.7872806927942,9.16207310895753,119.8148875691699,579.0955331657789,-30.661436496701334,-166.89386436922103,424.3341872144526,873.7970009280955,59.998698323640255,324.8248248248248,7.104222382667859e-05,6.706706706706711,0.0037741631442329755,99.25925925925925,0.0
1.514667202629158,1.0551322215936663,-2.11017873635339,10.159147069884332,-500.13541942205427,866.2088877825051,290.70863659490243,8.350775980469956,120.10683990026267,268.6645104053304,-8.328796797615833,-422.43008458395235,660.6613949353944,961.8521798376145,26.314328074300224,325.9259259259259,7.205486380954523e-05,7.407407407407391,0.004015115240268191,99.62962962962962,0.0
3.2809893872591003,-1.6128134644178924,0.25253547246813635,11.517648832327218,-497.3170259750051,858.9201158387086,288.6597981406504,7.88239970350436,120.18785781444996,165.0200453189271,3.993871099476991,-461.9015122633499,754.0472420343982,977.5534249401549,14.04285104788226,327.02702702702703,7.313308670457437e-05,8.108108108108098,0.004260035226346385,100.0,3.127e-321
-0.8534194789176148,-3.095122633001784,-1.9693095696945249,11.392645724160648,-501.9185547885537,866.693541484492,296.53228423233287,8.568974029029542,119.94524973189108,260.3105555122912,-9.833406225491688,-414.1190657853417,690.8432172460649,972.5240587066061,22.93745647742198,328.12812812812814,7.428896605972706e-05,8.808808808808806,0.004506470773039746,100.37037037037037,4.733874284556147e-309
-1.4049786509020674,1.1931289203262512,-1.5850468942304252,10.557599624770921,-496.205017125653,864.4698716637076,294.1420727655131,12.242998423699856,119.81982658137906,471.0578874300159,-14.478662346174321,-272.03346825159593,364.313748317012,834.0674152997249,44.7681036867082,329.22922922922925,7.553578530075917e-05,9.509509509509513,0.004752225857359971,100.74074074074073,4.14118816064485e-297
2.3938081914193616,-2.9161428036288366,-0.8471971634563542,9.582663257559068,-505.9341807004446,867.9851034457681,297.78400305614963,8.677949890745012,120.27127179366965,408.772671303295,-3.615502027297348,-334.3704253638279,542.365154627854,922.1477861848343,42.41235249216603,330.33033033033036,7.688730280294554e-05,10.210210210210192,0.004995557379871411,101.1111111111111,2.092862998241679e-285
2.7499353743002977,4.286903316177392,-2.731234808380299,9.374663108535286,-502.00919228829434,862.2633474853501,285.59018365475083,8.970122587133455,120.46887392151912,289.2030955562523,-10.915364083186113,-428.26188371074795,597.9553475340281,940.9992241972625,30.590851575730404,331.43143143143146,7.835695511398217e-05,10.9109109109109,0.005235334694293045,101.48148148148148,6.110334554163601e-274
1.3073959583981851,5.934949470749934,-1.9482436924327367,11.715797650582687,-501.9743534781191,865.441883368189,309.58816306467673,9.086604769953507,120.35098055676315,407.5147959639416,-12.510308603423745,-301.0888250941089,622.5108248628981,951.5098169359228,34.69182025113579,332.53253253253257,7.995702917644663e-05,11.611611611611607,0.005471146215759095,101.85185185185185,1.0306197410148249e-262
-2.446936298004811,-3.9359437629051963,1.4068558335746175,11.107139062135587,-501.912370542775,859.0507915140487,311.2768629451643,10.677987027618839,120.06070244560286,663.906611936456,13.918175279351495,-79.1774217978861,377.46962736882637,827.2505905149096,60.01135587260218,333.6336336336336,8.169783594057247e-05,12.312312312312315,0.005703341803652589,102.22222222222221,1.0042511196344417e-251
-5.6248073067991395,4.730907504844228,-2.614739564461928,9.485399998764422,-497.16322760589145,870.0569126469807,280.52657525859183,10.912498977057066,119.59823953385842,306.6490198041626,-19.885579082019177,-431.46176439390285,516.4788708935848,912.4112849735668,32.955835769190834,334.73473473473473,8.35869180866738e-05,13.013013013012994,0.005933004973799555,102.59259259259258,5.653246951017694e-241
2.0692858966698555,-0.17577416306794325,-3.1957442689896753,12.164224625986282,-497.9397065616785,862.4277258045606,309.7845780566655,3.910686921513676,120.0987686804641,-345.9241669696469,21.499211999911083,-569.6414393042153,948.5339353699634,953.6471025880637,-28.652500953001447,335.83583583583584,8.562832368562094e-05,13.713713713713702,0.006161855071856382,102.96296296296296,1.838514310824494e-230
0.8853385325591967,-3.5591088710358485,-1.2600499590677887,9.741931769740432,-500.63717217651515,866.0047815749737,291.89471370178376,12.043270427655216,119.97427461617471,452.63596076031837,-9.051172403217482,-292.33295469112863,347.69358640631856,825.981542122449,46.382986381759494,336.93693693693695,8.782197555650092e-05,14.41441441441441,0.006392086229411115,103.33333333333333,3.4542321200689908e-220
7.73414684745488,0.4086332569808148,1.4639110050196915,8.296675651331213,-498.10644587885406,868.1388819812979,308.5697553698279,12.872736068487509,120.23991143300039,691.0283007668536,25.196158190072786,163.08873340595346,38.97667960532431,528.1193894903789,82.38447211394674,338.03803803803805,9.016316291813277e-05,15.115115115115117,0.006626156938886127,103.7037037037037,3.749332273514198e-210
0.34593671511776114,2.29507558125066,-0.3938436159937791,8.48205860219331,-502.32166140255805,866.2846965007184,299.31553507333587,7.899626925276661,120.19076721662186,449.1661007294513,-2.739242366704931,-297.655476688073,501.80544032833814,901.2812021407309,52.91531085350631,339.13913913913916,9.264217779998841e-05,15.815815815815796,0.00686655079825057,104.07407407407406,2.3511333042784947e-200
1.5210847478557634,0.7079834484464922,-0.9291621562312367,8.042518327380467,-498.5539523920523,870.6291181909379,300.28775564080996,8.055403510530331,119.89248573415077,509.4306501455399,-6.716375780053678,-241.94912235387744,431.28707079409986,869.7232788261526,63.16135560788727,340.24024024024027,9.524411373604944e-05,16.516516516516504,0.007115534392191452,104.44444444444444,8.517755178690736e-191
-2.499699711388475,1.4909138532474464,0.0887175950312141,9.455179966792626,-497.7721547076696,868.5206201195327,298.1490235057878,9.099493224443457,119.73625778200834,457.98462719116753,-1.7866786995590314,-288.7030515935184,477.7740150134549,887.4237705872936,48.70186295193057,341.3413413413414,9.79488386962051e-05,17.21721721721721,0.0073749411460188865,104.81481481481481,1.78279787669855e-181
5.951484021092642,4.254591755498596,-3.491414865719304,12.467448556672386,-499.7349169271716,870.485667229896,312.12129204233486,8.48799196108679,120.27543059263712,229.98196339312486,-7.717113352630279,-397.24736763119745,757.145149235634,989.1566682931767,18.0026463935157,342.4424424424425,0.000100731148216276,17.91791791791792,0.007646009106896317,105.18518518518518,2.1558254585261706e-172
5.038098477900786,-1.6166059131062036,0.9894113075500649,8.389809637938983,-498.704216264369,863.3024047226558,287.6041198747497,10.447853747893213,120.21718865883231,396.37026980465686,11.796483996158315,-351.29580648146845,398.7281260203213,841.8554847648171,46.65070403342525,343.54354354354354,0.00010356109848239342,18.618618618618598,0.007929295193448907,105.55555555555554,1.506143410091958e-163
-3.1294052154986547,-0.39777316737250223,0.7668700628072883,10.376951522036206,-495.5621544945218,868.2323677121473,306.0784033873501,6.106949427282272,119.54921637487017,153.60049676538776,-1.0315430616066101,-441.2395260617968,793.6784367844168,992.6724559611355,15.105008554643938,344.64464464464464,0.00010640451292341817,19.319319319319305,0.008224678520502526,105.92592592592592,6.079509235193602e-155
0.17621764524538136,3.4601373948063974,-0.8186169481914425,8.686621308745174,-501.4010282104856,864.5091138854242,311.0133016488955,7.76414478392652,120.22160564204052,598.9041364660482,-8.378726179743124,-150.18409181074674,460.6696359338841,883.8209885176658,68.93232860269369,345.74574574574575,0.00010922364987655157,20.020020020020013,0.00853145197923852,106.29629629629629,1.417849990737233e-146
-5.352043089172322,4.836862805333707,2.0118490235928332,9.479381917457125,-499.06214577904893,867.4901227150431,307.1634008054041,13.078394400349815,119.78318861381628,685.1058470127041,18.90224267714171,76.75046705046839,107.87794802265671,614.8275729590599,72.88278549875312,346.84684684684686,0.00011197801331461902,20.72072072072072,0.008848486365733722,106.66666666666666,1.9105747270570318e-138
-0.4996648478064893,-1.3499164710435019,-2.2549921979060774,6.979917576029496,-499.37610707587027,867.0098482478838,323.24698914323415,8.143560065303964,119.87755393539153,1229.5613267604188,-48.936234221438085,651.3717239652515,7.611491608647725,580.9482438883758,176.36515921791178,347.94794794794797,0.00011462528363934275,21.4214214214214,0.00917443774098989,107.03703703703702,1.487596138985287e-130
-3.200555055643902,-5.233116284221717,2.255817986507138,9.558923541686925,-494.62426277113843,869.4139207566575,294.710532372753,12.48685655620585,119.32961764187661,492.26733206080746,16.316820421187295,-223.84960388841137,280.99253523803293,763.4636205917776,51.8732206917282,349.0490490490491,0.00011712234131121644,22.122122122122107,0.009507959279913488,107.4074074074074,6.692866774393391e-123
2.603093948170522,0.23185176972884786,0.30898733119050226,9.612589240390076,-499.3971573285095,869.0020892052798,309.57304822593534,10.710676391180273,120.02054857960242,728.2762561326743,6.516575697010664,15.719069485368777,245.73682894936474,751.6409207918656,75.49305358473514,350.1501501501502,0.00011942635273470737,22.822822822822815,0.009847876032753115,107.77777777777777,1.7400780591638344e-115
-4.079214535741838,-4.09539866905507,-0.6731051797563468,11.08057588807139,-503.2651272737148,867.2837596048622,298.9390936465858,6.381464570823484,119.80704835744784,86.2603362839717,-5.140563516437037,-478.0881695930961,821.7492390312683,1001.1173665675078,8.153527949785525,351.2512512512513,0.00012149588544923944,23.523523523523522,0.010193286054956488,108.14814814814814,2.6144690874674283e-108
-1.0618444531915296,5.277909483762802,-0.03974727073662314,10.446561826510742,-494.27847094983804,865.335882120548,312.3340607635267,11.270658390432413,119.83293649274566,781.6762828919411,-1.6048462156019991,74.44244794955944,241.06568825846864,747.7089578099484,74.92784024927136,352.35235235235234,0.00012329201836206003,24.2242242242242,0.010543563974201123,108.5185185185185,2.2703469876492928e-101
-0.8208999311900478,-4.753355380684913,-0.21452953162188348,7.603215750095909,-502.68045383647274,863.9633176595969,299.9231100427863,9.764665395614294,120.01512183225347,572.0684718073612,-2.965949077448216,-135.65783277310743,226.28674685798364,743.9309919534136,75.34882691347765,353.45345345345345,0.000124779412536411,24.92492492492491,0.010898261318458282,108.88888888888889,1.1395654013027544e-94
-0.7771078017003081,-0.8624276520144313,2.440565792835434,12.168396488087085,-503.44572221176907,863.5437687338153,296.1212421813753,9.089065887500519,120.17881402923726,290.79550502099727,11.650209590750148,-407.47298374984223,667.8227362156061,958.1968832695916,23.983219939742735,354.55455455455456,0.00012592730892228482,25.625625625625617,0.011256918533740109,109.25925925925925,3.306585189532993e-88
-8.528304382980629,-0.1716954434511017,-2.153358254942027,10.42060608044399,-501.17164948308255,861.5806105998206,313.0607220387163,10.489914186344008,119.75557885836146,767.026229702558,-37.68985045955137,32.25470633842349,290.7649325923728,804.8426778299828,74.47768244880237,355.65565565565566,0.0001267104213600225,26.326326326326324,0.011618822566241112,109.62962962962962,5.547308592198542e-82
-0.7302791058403821,2.2015978343165097,-1.5250384782931965,10.396787034354974,-499.95061049146193,868.8786547343841,295.0843806098107,10.949266971133584,119.94265469484877,453.90355318774306,-12.834100253266936,-296.89324435233624,435.0897922801586,874.260627443976,43.74379543009916,356.7567567567568,0.00012710969614042607,27.02702702702703,0.011982757288196658,110.0,5.3818650198089756e-76
5.84691255367783,3.5625114256658037,2.0726057841449594,9.981635293229722,-502.8705770893582,870.829801395624,285.8727424109944,11.41518364394924,120.39482905217855,365.0952919778924,18.84796110260008,-390.4307449951734,475.3928011667779,882.7529572499047,36.01449493410518,357.8578578578579,0.00012711291328085144,27.72772772772771,0.012346799000220652,110.37037037037037,3.0202175182078856e-70
-0.8503006992134691,-3.499142161611299,-1.1910698703677185,8.96448510555556,-498.3847335894583,869.284385747361,294.83153116826173,12.356505695096004,119.68550964427745,508.3506890817989,-11.437142200213165,-203.56765524354608,232.16283079924904,752.4418089342719,56.81430978560463,358.958958958959,0.00012671510935986647,28.42842842842842,0.012708204457994478,110.74074074074073,9.806916901007362e-65
8.13767821739233,0.1872651309541715,1.8010661546631832,10.435604679497452,-502.0802555137333,868.7276498200417,306.1903294658853,10.816271825556713,120.43180608711207,615.7511278922826,27.24401772725014,-130.03189365204253,360.2079609675735,816.735760648405,58.25381398773309,360.0600600600601,0.0001259188071043259,29.129129129129126,0.013063424978579869,111.1111111111111,1.8432454937092085e-59
0.04404828863827385,-0.0762902240175795,3.398871966017419,10.951176871857164,-503.45299817960046,868.8406135683547,313.9203875158709,7.248731822427276,120.09030257648386,335.6103478203602,19.973730037837772,-349.10902089878425,708.5676732838316,971.08302043348,30.696025299495577,361.1611611611612,0.00012473404278252762,29.829829829829833,0.013408259602903014,111.48148148148148,2.0063189947129125e-54
0.6263990137959855,-0.4565077056397882,-0.8035900538832673,6.50620861730889,-499.4565962946327,867.7749377578575,301.11129375296514,9.052709084697618,119.94103487517836,601.547188998597,-7.802243370814432,-67.38993967149383,151.84895664353076,687.7247907262076,92.37021641780291,362.26226226226225,0.00012317818864937012,30.530530530530513,0.013738136727731583,111.85185185185185,1.2654507310744361e-49
-1.8140785488447304,-1.7293198131478247,1.3627246531506108,8.922478325307809,-503.7175565587818,863.194944417917,313.18197067234024,15.886096670537242,120.12599517636397,695.974093899392,14.785267762567706,346.7072413476478,-42.98674090496411,354.01262587213347,78.22776990853563,363.36336336336336,0.00012127557402614779,31.23123123123122,0.014048491289044914,112.22222222222221,4.628568917944375e-45
-0.10357493470151005,-1.7184600137384194,-2.307384562679717,9.490106059192822,-498.11139854739497,863.0264640766153,286.4182507852241,11.448982120763455,119.93770092842153,378.1487868456351,-15.344589066783163,-369.02688833752575,424.9501686811533,867.2548433336802,39.88989056917164,364.46446446446447,0.00011905691488404217,31.931931931931928,0.01433518737505263,112.59259259259258,9.826825085850366e-41
-2.2542162937052406,0.3365619313967194,1.5094665961356184,10.512341211388556,-498.5352130904453,861.7021344406978,295.56736535182097,14.738574601622993,119.94865621946066,502.1388691436179,11.037176463589988,-193.2335547690102,223.55588919654258,727.1224183036823,47.997697883512394,365.5655655655656,0.00011655856784013416,32.632632632632635,0.014594926929479973,112.96296296296296,1.2124198499654287e-36
-0.8063087585018663,4.7560434288449125,0.3988479719735342,12.386622011854252,-497.3178376353531,862.1278228405096,297.114248828459,12.79086816439837,120.07550908011261,470.54391943235703,2.474912318200338,-275.47593974814777,428.87646411592965,859.2810446339497,38.05409161762549,366.6666666666667,0.00011382163007578462,33.333333333333314,0.014825585338071368,113.33333333333333,8.705548131225861e-33
-8.38310260286207,3.451647733755116,0.9460765643204304,8.456518370806435,-498.25347424536346,868.0038225094178,298.85440572527483,10.483604143111497,119.53664887059186,550.4892993006705,0.8459216833676155,-163.85428680637546,261.09976071154006,760.2754893728828,66.09677584167729,367.7677677677678,0.00011089091166721303,34.03403403403402,0.015026423914185967,113.7037037037037,3.6443509706686225e-29
3.940467366901867,-6.556635612755615,-1.29114414407079,9.004076306364317,-502.2033859556546,867.8659333951553,300.84094388250196,10.602814139562234,120.06363619964722,580.0930609361551,-9.045166118181818,-154.30189137722272,285.2028336459616,791.1496895964556,64.00422363569236,368.8688688688689,0.00010781381101037909,34.73473473473473,0.015198145913220967,114.07407407407406,8.914195549899284e-26
-1.0836733231771367,-1.174599152612088,-3.322166831134345,8.9749317787069,-499.17640924889645,864.3214362202367,306.9091095739219,9.926839920246309,119.92041527754678,688.4125095205468,-41.10742110306277,-40.41228323649159,253.50727249549266,786.1191997537718,76.9539945865658,369.96996996997,0.00010463912728120295,35.43543543543544,0.015342783983015765,114.44444444444444,1.2774891867696233e-22
-4.450942788631902,-2.4596723348747926,1.0065041294990096,8.396944819790917,-503.1893299465122,859.81903640439,295.5519316182951,6.524390768307001,120.04490821568652,297.6637161161836,0.8567943108732097,-401.9227510010084,648.0035290460012,953.0058348466981,35.984669018996584,371.0710710710711,0.00010141584607831338,36.136136136136116,0.01546342967007359,114.81481481481481,1.0761948751425982e-19
-3.511949186039201,5.541165677811862,-4.126806304958909,9.305627009775476,-498.8943094665472,861.077062937991,301.3902868695313,10.036094504936449,120.07219931693206,564.1468328065666,-44.469194074159,-179.18221442353797,337.10484868920184,835.5458231400538,61.160244223863124,372.17217217217217,9.819193546007774e-05,36.836836836836824,0.015563836545542793,115.18518518518518,5.351466618812246e-17
2.9588748797524627,4.02101027057331,-0.6347009844850696,11.541604439975941,-499.69849516807994,865.1923073761106,299.5487710967595,12.421349105084394,120.27169667638567,525.079335347045,-2.825214788640948,-222.5634028844779,376.3290964627406,838.2885277580978,45.24089354212183,373.2732732732733,9.501318945640493e-05,37.53753753753753,0.015647944949075423,115.55555555555554,1.5788702081858574e-14
2.2821274460915264,-3.570375193293784,1.8823637328399394,7.892329009271309,-497.85236197316686,865.0702520490476,290.7411009610885,8.800720010357592,119.93191149891277,413.0269118401471,15.781365716202576,-335.55869070353754,436.50252925395773,858.7122345607136,52.07164477036023,374.3743743743744,9.192215479176822e-05,38.23823823823824,0.01571938629878995,115.92592592592592,2.7820910252771137e-12
-1.658678720362098,1.547538242425748,0.38379547174607215,10.855628790305806,-501.04180537495716,868.3397821627412,298.86333310918565,10.82390599812362,119.9474413474067,483.8365317683365,1.5934569840752775,-267.36218701730064,444.388859923247,871.9904150673023,44.72390426336011,375.4754754754755,8.895717402145913e-05,38.93893893893892,0.01578102733860627,116.29629629629629,2.9528771144787813e-10
-3.8647074679295295,2.254699007469267,3.8966852895796262,6.596195539963329,-498.9404534797671,867.025176704967,298.56340470102884,11.703182091786395,119.790870207606,498.28509423708283,30.339246080130696,-71.97200396568343,82.71813922827471,572.6575822409618,76.3035832423266,376.5765765765766,8.615157462053632e-05,39.639639639639626,0.015834609518313232,116.66666666666666,1.908787824278183e-08
-0.7599756377665414,-1.1852874662803636,2.050218305163547,8.877324007115588,-498.51604558410725,861.1694983636436,298.34919434996954,8.18063912137505,119.99378581948271,434.9665240072054,14.83830981863024,-307.7292973450823,507.5677186453837,891.2796157081744,49.114531165944534,377.6776776776777,8.353302887602906e-05,40.34034034034033,0.015880526767752496,117.03703703703702,7.620118192289279e-07
2.2482528247239224,1.4048839451447297,-1.307796776651153,9.341021399564028,-497.6068240638087,867.9622001692982,300.3175945658145,9.097394271312671,119.97757950867334,491.89096818315727,-8.929959616902481,-256.82251308157913,456.1995623617567,881.4291515735435,52.43219914689934,378.7787787787788,8.112310385697874e-05,41.04104104104104,0.015917767852157583,117.4074074074074,1.9100541436019676e-05
-1.1414752422463113,3.666122737946162,0.05462675970287734,13.34971934582813,-503.21503434496736,865.2535535552555,300.7567354061339,7.964177019045682,120.23067390543345,127.56013048045298,-1.0187689298581621,-463.94975843866564,799.272211722687,995.1631034171837,9.640776774685879,379.8798798798799,7.893701444749944e-05,41.74174174174172,0.01594402947592592,117.77777777777777,0.0003059447792891118
-3.4186224100964457,1.947759409942097,-0.0947414050888719,9.450395390494624,-500.1243005575465,865.6000876077607,295.6770482089267,8.355668786621186,119.90416595546662,376.3105031335338,-4.0465238716324405,-354.6479099192528,563.0123397390523,925.1248328804548,40.181349984440615,380.980980980981,7.698358562864142e-05,42.44244244244243,0.015955985853963062,118.14814814814815,0.0031810427056519963
1.875550858291183,-0.9788717898272985,-3.1643535266922544,5.597513053098163,-498.9442420860956,870.5517829821306,312.72714733971264,7.424789432693878,119.88356697791161,877.1483765580372,-46.513564563385046,290.0066888979773,16.386244213702184,590.501267850034,156.60694017966804,382.0820820820821,7.526542311273137e-05,43.143143143143135,0.01594968213438993,118.5185185185185,0.021701525679685574
1.031323170479447,-3.956368512936609,-1.8807978329687065,6.0022221862775,-496.57915324356657,861.8758023438064,288.3051937079698,8.199103077243947,119.88681448599743,419.01177735537283,-12.694281561799993,-317.15433528295694,319.51019505134093,807.6511373599625,69.6751537306242,383.1831831831832,7.377928431313323e-05,43.84384384384384,0.01592100508247223,118.88888888888889,0.09756539609179397
2.9220300002299613,-0.5847118953910698,-1.1215218139597205,10.068059172693362,-498.0328419665939,870.2278599326589,292.79029891530104,12.838911361595677,119.91065125714815,473.3612898913548,-6.287641138829947,-265.6075364386444,317.0477405304458,806.61062187821,46.73486626301785,384.2842842842843,7.251663472572816e-05,44.54454454454452,0.01586617648145936,119.25925925925924,0.288728842458408
-1.6529953302430962,3.3172584401745215,-4.072441005711873,11.227541711579818,-498.7768040562616,869.4753868106853,327.7996362422356,8.169045941819416,119.85328845689844,347.31784259603654,-26.498826082405294,-283.3788716646803,733.8301597363089,987.8656346160539,31.160356261426756,385.3853853853854,7.146436835812049e-05,45.24524524524523,0.01578221360900293,119.62962962962962,0.5599640272722983
-2.227330317683918,-4.45394569270228,0.09498693650328591,10.750911715254505,-493.6366421233432,869.2626576125939,289.6200864501077,10.25291843812138,119.35494998656067,351.74724005294655,-1.6404984231073625,-380.283899173824,551.2839703477806,917.3849012073462,32.92511985784893,386.4864864864865,7.060566511103221e-05,45.94594594594594,0.015667306806770514,120.0,0.7078490131481492
-4.922493660601009,1.9163717309800428,-0.49814368930608144,10.335140211601981,-499.21161699751406,869.3302637189364,286.46245325290243,8.994262492658088,119.67631972718122,274.8869251874005,-7.355287306840905,-430.202291211904,635.7968143210003,954.3560283829585,27.07462006713475,387.5875875875876,6.99209532161286e-05,46.646646646646644,0.015521075562788044,120.37037037037035,0.5804112101641685
-4.04907313682286,5.549146439882602,-3.3457878026231485,12.324519195011334,-499.54182444216735,866.1009918442288,307.34476745001217,12.357731874073878,119.9326872716903,639.0125636728953,-41.643407588520006,-107.73530422909948,352.614210988825,844.4355795574073,52.26651031727414,388.6886886886887,6.93889411590166e-05,47.34734734734735,0.015344679921237897,120.74074074074073,0.3077557364516615
-6.583638856598276,5.364666074893969,0.8084257305546642,8.920817558525737,-501.1112693870625,870.9693509226823,279.22880146226123,12.622324593207233,119.73971067048403,324.0813875863653,-1.917747951780652,-426.06842275592226,409.111985640767,855.3772149488965,37.0703628852841,389.78978978978984,6.898768112051618e-05,48.04804804804803,0.01514078123172044,121.11111111111111,0.10544484382648629
0.667295822440154,-0.3058337131131072,1.431745489381919,11.78982111205365,-502.5880986867496,870.8711760073513,297.6472609002756,11.728139964277894,120.01386431464572,466.68226450760875,12.314815882811306,-287.40877955382894,460.09671707523046,877.0187761782337,39.53923472306652,390.8908908908909,6.8695624962759e-05,48.74874874874874,0.014913362974771844,121.48148148148147,0.02337774049171155
-1.7231854548152956,1.2621792177819653,0.4540689577297778,6.735970229947165,-498.419290848376,861.6004091281269,321.4582492507649,10.612269106205511,119.99898089658414,936.776042065143,5.714575080294204,658.0872859998478,-59.70320298628815,286.26370437830604,139.33088593854012,391.991991991992,6.84926342262452e-05,49.449449449449446,0.014667436644068789,121.85185185185185,0.003361409445976677
-0.11901137872518272,3.488946893922575,-0.6481363504179404,8.190104334123868,-498.83739085399634,859.3845368735306,284.550640778466,9.537880926318202,120.22875648255729,347.219432089299,-4.048310814731866,-397.2068386578814,467.8363266346369,881.3884408359781,42.41223968270929,393.0930930930931,6.836090749039476e-05,50.150150150150154,0.014408667956420549,122.22222222222223,0.0003136958658488499
0.36121954153753044,0.4752959025548522,1.1828843035037098,6.385917210136368,-498.0219699721188,868.8247515271726,280.1803551426129,7.616250591617501,119.85337223030393,314.6239442014885,6.850166386145433,-431.7612554163837,499.8373302580448,894.4983006976983,49.2223277537271,394.1941941941942,6.828579172579896e-05,50.85085085085083,0.014142964209119254,122.59259259259258,1.893807034223815e-05
-1.1498427756482803,-0.18007787373748615,1.3604407209533822,9.450309398660416,-501.873194005426,866.4160959033243,285.00818798042303,13.887057762244394,120.01952433014887,380.7261509512315,7.919190078528644,-356.5159105348355,324.2452611124646,802.2393909800194,40.42022869304909,395.2952952952953,6.825644881627067e-05,51.55155155155154,0.013876064310901924,122.96296296296296,7.333473459272321e-07
0.9733546575276693,-5.408027303224112,0.6148071394393768,9.907477565467316,-493.8204116027993,864.4260922798474,308.98359568346984,8.480653964494893,119.63281743343025,531.450382553977,6.66580853255381,-208.14291005975815,511.4371621190203,895.4285889342262,53.54617922298472,396.3963963963964,6.826635408373584e-05,52.25225225225225,0.013613169358836422,123.33333333333331,1.7984132021921593e-08
-4.263336642089573,2.3504074401333215,-1.6492245008695219,10.22820298445304,-503.3485598067317,870.7108348619353,311.2477671998581,11.327292694065683,119.88789121034341,786.8699260253331,-27.041922413772124,74.54828605063403,211.6939719576152,751.2635662918515,77.38027104497057,397.49749749749753,6.831361019178976e-05,52.952952952952955,0.013358644504178277,123.7037037037037,2.7522322113214275e-10
0.540323957886873,-0.5818063943913221,0.5532015310223614,10.12376670577427,-493.7937543712517,866.0370905249624,294.8741120302149,12.119131145246794,119.70116661842656,486.3006757227792,5.230577293654571,-249.18741020448212,338.45376892991294,807.453045065285,47.9844121954053,398.59859859859864,6.840106697758724e-05,53.653653653653635,0.013115813347371238,124.07407407407408,2.5907495239247102e-12
0.058293214721732,1.09914986194844,2.390961301650958,8.144893338376544,-496.80147303904187,870.2675231037759,306.8321240400107,8.889439006189342,119.75442776255939,652.9467866985215,27.319251985661918,-69.26275737581642,299.4322547261472,771.7720594919891,80.22908966414585,399.6996996996997,6.853624528087571e-05,54.35435435435434,0.012886855389878231,124.44444444444443,1.480950940051496e-14
-1.7068699789019202,-2.4612156459432186,-1.1932581172234604,9.619518311173568,-502.3479413015832,864.4907319829056,313.9025532751199,12.076025054631923,120.00526027005569,876.631664412498,-20.002041997331535,262.4239193869879,69.84606219490593,620.744581833995,91.32775915316621,400.8008008008008,6.873107040089044e-05,55.05505505505505,0.012672806273815375,124.81481481481481,5.085886466097987e-17
0.6193170750453758,-3.093886377968902,4.1958786782648625,7.005106662788503,-496.10763302457997,871.3538867950633,317.8734641442983,11.52842640667771,119.59858704450622,789.8229570686924,58.51773587759411,469.7605945936697,-2.1879154391791644,325.7684637513068,112.96396066376319,401.9019019019019,6.900142811034413e-05,55.75575575575576,0.012473650689528583,125.18518518518519,1.0402216626060495e-19
1.291008569098053,-5.384042096250284,-1.0512618679707688,12.7264579502645,-498.2200144305341,863.2431865092636,297.5366471882015,13.455927670763531,119.90139852992009,486.7573735854012,-7.617318702724627,-260.8766224516978,408.0219054214107,855.4019854202551,38.15264970944292,403.003003003003,6.936656289464648e-05,56.456456456456465,0.012288489821630236,125.55555555555554,1.2583960703242665e-22
3.254475880751234,1.4944844608865846,0.06481402668027243,9.392747854203998,-493.71636103708335,864.3463263760884,276.9852828233001,9.061307067146577,119.94035574830419,231.05560483750168,3.5121687662200447,-466.9900325092568,646.2146553726623,948.8594195711745,24.252889382976853,404.1041041041041,6.984834399059865e-05,57.157157157157144,0.012115759744117676,125.92592592592592,8.95542141932932e-26
0.8096371091596146,3.1075417453797822,-1.3449711920126723,9.022227761912617,-501.0597987184767,867.1079710706756,291.79121077590315,7.428271965440571,120.15089513286654,285.54845969982205,-5.8756000079175745,-414.0079405105874,649.3659344328098,958.4991525982616,31.568399615389776,405.20520520520523,7.047042963413568e-05,57.85785785785782,0.011953474709922309,126.29629629629628,3.733363050018034e-29
5.266692629305348,3.2077197957503807,0.44654167184052174,13.177880656888165,-495.0853132212556,868.7259129374103,295.73195805064745,8.989020489110978,120.03200532650138,215.04991308106258,6.901696943584346,-432.9551977294768,739.8131286650349,978.2994379966524,15.919827872890153,406.30630630630634,7.125736349883891e-05,58.55855855855856,0.011799469902271393,126.66666666666666,9.087514446452053e-33
-5.8213554569197,-4.046377656374327,-3.4844433852705503,7.515506932901541,-498.6880800962308,867.4904507534435,297.4106120342161,10.417707085068663,119.48878934538246,556.6595875152659,-40.07087341114383,-139.08215495082982,174.05467376286674,727.9466478817857,74.98133013290013,407.40740740740745,7.22336394773905e-05,59.25925925925924,0.011651621601810196,127.03703703703704,1.2883495210840627e-36
-1.975849829905226,0.08250714521205117,-1.0920835976334424,7.748825771936062,-499.862394535459,867.7903959024578,298.12140598991283,10.116425454170113,119.84699316811516,552.776662443182,-12.550965521720101,-158.4298117296094,228.91857031768143,751.080678518486,71.60482309327367,408.50850850850856,7.34227716479926e-05,59.959959959959974,0.011508028143061035,127.40740740740739,1.0617789791792848e-40
1.6369815560141536,-2.2950034473406187,-2.1842424006971344,7.80755935026287,-507.99917132374634,865.087448642783,311.1889459793067,9.2131242074509,120.43664006179246,805.2804054234044,-29.014541195697543,116.96579081045758,150.91776005919655,711.4440538261961,103.0062930843078,409.6096096096096,7.484640546060104e-05,60.66066066066065,0.01136714145349252,127.77777777777777,5.0793880971339875e-45
0.5906083669677941,-2.388730571853394,0.2706766957845818,9.864257236601036,-499.2368730363039,862.3855776612695,312.7442842668758,6.181605082045515,120.0273128904747,208.23538954177064,1.5715710464638688,-410.91705379876413,766.8226118886512,984.357101668193,21.050454517788562,410.7107107107107,7.652350391990343e-05,61.36136136136133,0.011227845258685686,128.14814814814815,1.4089041899554598e-49
-1.933789087196686,-4.448252961991082,1.9888947510178148,10.863263259275195,-498.7783384024822,865.378809010167,298.28326346075215,10.940965992258214,119.73497462053133,478.94063445129734,14.765398182971957,-269.1570137690825,438.62714233767946,859.8307213810948,44.292794772396,411.8118118118118,7.846963893949002e-05,62.06206206206207,0.011089481230368656,128.5185185185185,2.2639947134377198e-54
-2.919519869301248,-4.274402031934039,1.292012374229103,11.479350936235667,-494.44869841624825,870.9997289204898,310.98484876051816,13.9446889581644,119.31733366876551,777.5228123795115,14.682336788766516,127.4984957685815,155.14909525762073,665.0282117476326,68.00391457531191,412.91291291291293,8.06964132556188e-05,62.76276276276275,0.010951827883366062,128.88888888888889,2.106259768522388e-59
-3.085982187046065,3.3319079152326463,-4.743318721717785,15.143990634989937,-501.4730065452042,865.5484130588404,303.5766136663109,10.928502476246008,120.02920157384426,239.98418789782338,-23.25501587167676,-404.12937777591134,718.9046512238315,982.6918423128626,16.10576203172572,414.01401401401404,8.321103252777212e-05,63.46346346346343,0.010815038862013095,129.25925925925924,1.133903914396632e-64
-3.0022628967419362,8.324322996663192,4.084139305855761,5.5011350915984725,-500.2338427347471,864.5971311129758,300.6450597286257,11.218271038107027,120.14343306266787,477.0035816998882,31.271427922036782,-0.021336268144068526,20.300107051043938,477.1510685768839,87.47792904058849,415.11511511511515,8.60160407634411e-05,64.16416416416416,0.010679547878644268,129.62962962962962,3.5310519239791187e-70
1.5600081773167949,0.584503144752419,0.5905598812417368,11.217471178248834,-499.383276849833,863.6275053378893,309.06544157109965,11.144890612310203,120.1325244872255,649.6602255345887,8.240352614964037,-93.56674911781977,363.6545351603697,823.8358920351739,57.7790337264147,416.21621621621625,8.910922526067122e-05,64.86486486486484,0.010545947780935554,130.0,6.358718116051051e-76
-2.7143656326987724,2.214574286850265,-1.5529982809860006,8.885738854855537,-503.57531961591656,867.9945895765146,300.72252048237914,10.7940933397648,120.04973920144887,587.5935401873384,-18.718541529339014,-137.09521813731385,251.32402614870603,773.3671733402431,66.45759286942429,417.31731731731736,9.248369015466915e-05,65.56556556556558,0.01041485184981274,130.37037037037035,6.620273474155886e-82
-1.8203266382596,0.38582891117431123,0.31425583798188167,8.827169702222452,-498.0092526594001,863.4819340259446,320.5781117709776,11.86333193373619,119.89434501591995,1029.2387255841224,3.834881797468667,572.4465157153913,-16.485414795264433,457.2439583530607,116.80692632913107,418.4184184184184,9.612809067979614e-05,66.26626626626626,0.010286746968930605,130.74074074074073,3.984269162230726e-88
8.09569814350989,-0.303768074937275,0.35237964500538477,8.760455743492244,-497.16863752338884,864.0281796408393,285.6158883320544,10.79074736237133,120.30936457315886,373.54682315711943,10.343318517620936,-375.9927356419598,430.4890574626541,859.2624698882096,41.716783621383925,419.5195195195195,0.00010002701370427797,66.96696696696694,0.010161850711357523,131.11111111111111,1.3858947814752757e-94
3.6343213651405977,-2.2236391003326568,-1.3336974339031273,8.182460658384054,-499.1994212234211,868.619559329176,294.84829100907984,9.374645660693448,120.00257513260908,478.7057184434619,-7.426108736867225,-270.41779148905925,374.58472639503145,840.9032710673629,58.07545576102295,420.6206206206206,0.00010416148423254787,67.66766766766767,0.010039987000798537,131.48148148148147,2.7859681851255902e-101
-0.11064332186155562,5.59976329068214,0.395833334684151,13.369049669206904,-500.10629226246334,867.4634208120672,298.7348110304605,8.408022179982492,120.11943992049596,169.74538645821588,1.0628418623898621,-448.74810819038305,773.790934423941,989.7691185101957,12.705471784906829,421.72172172172174,0.00010850957264152899,68.36836836836835,0.009920496715201958,131.85185185185185,3.2363223354591155e-108
-1.9826439205037543,5.731465585158081,-1.2149445752406145,11.684594654027805,-501.6330939259142,865.4041218966944,304.3945269045799,9.50205268943865,120.16558776472102,409.00984088828113,-10.698956851473113,-312.7914381324879,589.5513168178305,938.7744550402359,35.18178543681223,422.82282282282284,0.00011304707362664562,69.06906906906909,0.009802199189701167,132.22222222222223,2.172352021765852e-115
2.238108134431783,-1.7786761199973768,-0.8087239853800455,10.04639195711475,-500.6509846794077,863.664515757609,312.6796048710309,10.628258992901332,120.15988401390321,779.794079042527,-8.737742667530673,57.03702087262701,258.8719967081448,770.7092433227494,77.40424990499386,423.92392392392395,0.00011774822533944887,69.76976976976977,0.009683417130182066,132.59259259259258,8.425398552496811e-123
1.9998488653328679,3.0754872093519614,-1.372558271510169,12.702031504974,-500.55900898691584,861.128242733814,299.7560143276384,9.367834077754054,120.35737470831232,271.9876765261833,-4.46912551725904,-401.7069379250939,688.2151233456442,966.2690630271775,21.26158445911037,425.02502502502506,0.0001225864361075338,70.47047047047045,0.009562070730618355,132.96296296296296,1.8880613688864005e-130
1.9663357523895844,-4.965486553153742,-2.8653425794793055,6.974942069402249,-501.5531645222953,865.1245483758264,285.7777035049379,10.628677366262862,120.05788743768807,396.87900380116827,-17.799594101940166,-337.72014641769897,285.28978295921706,794.6691651181654,56.68964858561385,426.12612612612617,0.00012753498648782294,71.17117117117118,0.00943583743285509,133.33333333333331,2.44452392425601e-138
-2.299409646988909,-0.7827226516798823,0.2916729404307678,7.338589737338148,-500.8101115083034,865.2617218063738,308.42513896455006,10.878300267400835,119.92550194157667,709.4038940650545,1.3236563145583706,154.86437644618877,38.75161798889485,555.8011595130581,96.98219291329195,427.2272272272273,0.00013256767620507224,71.87187187187186,0.009302363242420942,133.7037037037037,1.8285839483999028e-146
-0.23537917001280334,1.9627375083743581,1.1705988730326762,5.6440645356106245,-500.1953155494157,867.5415309864395,307.54958766141965,11.666358862540363,120.01081089979783,556.2012164835209,11.13465022426872,200.9147831718966,-44.527427686390524,359.6202394368642,98.60850201244072,428.3283283283283,0.0001376593886963815,72.57257257257254,0.009159501826526934,134.07407407407408,7.902599712981756e-155
0.561939905440789,-4.2227296341808245,1.0297671921527445,8.601170919753425,-497.23453419303473,863.9706657232222,280.5814134062059,12.565589937677961,119.82868695222156,336.90503070425814,6.607627414626032,-406.9886381936797,380.87931835306546,832.7407095034765,39.11065417148302,429.42942942942943,0.00014278655038770007,73.27327327327328,0.00900555086369691,134.44444444444443,1.973118925492218e-163
1.2022911706801835,1.9308416619282944,1.6398505052704686,10.323397053409506,-503.8048551856924,862.730170018699,299.961958663292,10.156014836957715,120.39896905096005,486.58366562902495,15.098084281463041,-265.2260330879277,448.8651845840247,867.9698844947143,47.036865850809875,430.53053053053054,0.00014792746728180554,73.97397397397395,0.008839452958864902,134.8148148148148,2.84616307909425e-172
1.7702128278679776,3.417728743961953,0.6486804200297364,10.205717155864669,-501.54067091366335,864.9125308629706,284.09858169319705,7.384446869704679,120.29474283994462,171.039261831707,3.6866927220190515,-471.7046381785892,746.117859828364,981.9998772359063,16.586771449037617,431.63163163163165,0.0001530625277010747,74.67467467467469,0.008660931707706477,135.1851851851852,2.3718412489999837e-181
2.637093399649482,1.4520549065384318,-1.065450996433807,10.298683822119761,-502.4349413585536,861.9267230121093,293.35348902497935,9.30979180636162,120.41161694437638,351.4105853506862,-3.849316358693485,-377.43394625779445,572.4219156995325,929.140938799648,33.87168779479608,432.73273273273276,0.00015817426682293467,75.37537537537537,0.008470541937084181,135.55555555555554,1.1418989270469278e-190
-0.22188346185549998,-5.252419654470037,1.6793277288623776,7.177886337867836,-501.442380703059,866.599125132185,290.971910730372,10.088125134813199,119.89425215358557,446.22870886603033,12.86724160372326,-276.77089605656647,280.4511557495118,770.9277396927754,62.22478384915222,433.83383383383386,0.0001632472956606958,76.07607607607605,0.008269625452124963,135.92592592592592,3.176021654711424e-200
1.3585720967642998,0.6567661334079455,-2.71503507968387,11.606309485228044,-498.1183516130461,864.2626773163314,308.09264698241986,6.32846248764582,120.04346094464289,-1.162407975856775,1.4781215130334087,-498.9673377107993,865.3457156385813,997.0340858008183,-0.21745181862622576,434.934934934935,0.0001682681040487861,76.77677677677679,0.008060177666138646,136.29629629629628,5.103299143132702e-210
0.8588076898374348,-4.037433498968359,-1.8013427650249603,10.479255036477996,-501.3060137866622,863.094926424655,301.16830174172185,12.777329040204965,120.0755513705918,593.3796758989637,-17.77581059904679,-127.20971122553999,244.61656246240182,766.8760149315444,56.5702257014867,436.0360360360361,0.00017322475365682708,77.47747747747746,0.007844643780934392,136.66666666666666,4.737277422977307e-220
-3.418600947111963,3.3303617408372266,-1.9284001428464894,11.466108562931996,-500.0994193861302,863.34243686829,287.1440899924397,10.284755825020932,120.00762507663892,282.60059612043506,-13.048766142937767,-424.4316590780121,618.0523218830078,947.7252730609933,24.958883975633405,437.13713713713713,0.00017810648276088886,78.17817817817814,0.007625673349679744,137.03703703703704,2.5404788718298353e-230
-0.12508437938542336,2.1550944306906215,2.1601121182786205,6.214475644819896,-498.18761071976604,860.3779980729522,308.80065962957343,10.76270566916057,120.12838013366809,639.4273096970448,23.998154789026344,196.3584827412388,-3.4427581542428243,443.91777293002593,102.98651414431345,438.23823823823824,0.00018290324914999823,78.87887887887888,0.007405867312342413,137.4074074074074,7.870645300780381e-241
0.08955056820960285,0.094097175180249,1.8855770282801512,10.62298171759558,-501.1372488791299,866.9775887964774,285.6619417607159,12.73105292505253,120.03624172515914,369.8053991040949,12.26111883542608,-381.45710899376945,440.1137060257806,864.5537533542802,34.82225205009985,439.33933933933935,0.00018760524089263706,79.57957957957956,0.007187551100101904,137.77777777777777,1.4086797985436005e-251
2.96711391853566,-1.6318767156894645,0.9746104740899897,7.624469520164946,-499.4186642158653,874.5415239781256,303.30113790470944,8.739714339715306,119.82936631894952,612.8876520418166,13.34296164911623,-115.51061178590123,290.12266407233676,779.211803311988,80.00671863946296,440.44044044044045,0.0001922023865409168,80.2802802802803,0.006972601404693659,138.14814814814815,1.456534550690872e-262
0.3039605855984996,-1.4618428183198438,2.1438597304235945,9.205353494897276,-498.8938351967824,862.8503043632559,291.85989330708446,11.148083861768061,120.00929365024614,441.3299811427191,16.81371807457366,-299.888064878825,366.80483898608935,819.6938309301192,47.94329006862013,441.54154154154156,0.0001966838965893795,80.98098098098097,0.006762343977705315,138.5185185185185,8.700322428864818e-274
-1.373997713436651,-0.9776880991916983,-1.7585655648239762,11.068729797272766,-500.3018844559144,860.4084196851618,296.3432291746948,9.780271753796129,120.0800727927118,370.5562642870213,-12.793149703056338,-354.4019410757367,565.7622035601494,927.5185692547096,33.61772535922744,442.64264264264267,0.0002010378665910574,81.68168168168165,0.00655752741318454,138.88888888888889,3.0023101220869537e-285
0.7024486636062346,-1.5139360711228178,0.6971902397219608,10.182187212511826,-500.25487878661613,863.3910492257172,305.04270748038385,9.631826265968161,120.07963893401852,544.263780484298,7.316973566244755,-204.99698288656998,442.38732261082544,866.4167012153384,53.38750551510839,443.7437437437438,0.00020525096931094052,82.38238238238239,0.0063583656872307215,139.25925925925924,5.985233173273308e-297
3.9710495425207433,-2.828996686432239,-0.25034885676632845,8.296920040441362,-497.10528178126054,864.2876048507225,305.2144939905953,8.455615224391241,120.02211381779905,595.02514148024,1.3884743662026202,-149.75816354740084,372.1560246226799,831.9679968430789,71.238451284691,444.8448448448449,0.00020930825879811432,83.08308308308307,0.006164632568093129,139.62962962962962,6.893053647055136e-309
-0.5909400256504005,-1.3905517020626232,1.6937642077698278,10.012546312368837,-500.3692462469882,864.0155934208208,313.36969073555963,13.331206427373054,120.00674446170099,817.0757728598347,23.587772533024246,247.5591251673905,72.26496093361698,571.5931076118976,81.69990890117225,445.945945945946,0.00021319310349635133,83.78378378378375,0.005975785560291459,140.0,4.585e-321
4.575745838449515,0.6215607787619409,-0.23044846510439518,6.936929369512714,-494.50126921568045,865.0095449616533,299.1774630032855,9.248999919848858,120.0011125629734,565.4280047833959,2.3199385123258045,-129.9416211403477,212.1039428965256,726.3251648902144,80.8508730015034,447.04704704704704,0.0002168872587756695,84.48448448448448,0.005791096543651444,140.37037037037035,0.0
3.262978935928394,-4.697754380486221,-0.7698857768201623,12.300534791796592,-494.20494580042134,868.599977713772,303.0645086296334,11.398928493791404,119.66769845761421,504.5551232877576,-3.4733099228426783,-240.73240203996673,479.2468978382651,887.9596243017193,40.757366359729055,448.14814814814815,0.00022037108190002178,85.18518518518516,0.005609770340024365,140.74074074074073,0.0
0.8444870899003835,2.8132595907978164,1.08181703712198,9.589431961007497,-498.47557115743666,867.1914403787645,295.62262677595675,6.249985225056127,120.01347482775799,189.8332100697879,4.413258146424063,-445.2001191476277,756.1095920320711,984.0298306423829,19.711534136012247,449.24924924924926,0.00022362388483533572,85.8858858858859,0.005431039696417618,141.11111111111111,0.0
0.2602048210752084,3.369344787416986,1.7523383343824657,12.237099888510652,-498.7547036012159,859.929567850655,301.819898826228,12.359977059379574,120.22422490049328,526.8160773538549,16.369451450358014,-218.2086757808043,407.80583082368656,841.5962938845801,43.04959833033367,450.35035035035037,0.00022662441285336066,86.58658658658658,0.005254233541972217,141.48148148148147,0.0
-1.6358097096155324,4.4567479255143505,-1.3366903896936033,8.946936625807915,-500.8819067271147,868.6980279560281,304.39486048008513,12.104422311914117,120.01372940405184,665.0789977684293,-17.19285426399102,8.794098696903063,124.19174227899873,671.341547119607,74.5390644631601,451.4514514514515,0.00022935143000208757,87.28728728728726,0.00507882261974746,141.85185185185185,0.0
7.269754179324161,-1.1473962739259882,-0.1221513427047522,8.952848023186835,-500.1546264709452,861.5818033235963,299.01690152545626,10.194868220594605,120.46241748136329,530.7451734732585,6.153732671961352,-211.006786544208,340.30799357030264,813.5447377165376,58.470400434121785,452.5525525525526,0.00023178438656676535,87.98798798798799,0.004904450879453554,142.2222222222222,0.0
-1.408802670974346,4.596005263624807,-2.1168812672833055,8.471626426724306,-500.16571742335435,871.4142585890631,281.96249515907505,9.546115067724152,119.91561069379611,316.6987754603462,-13.167130283540873,-425.81765063580025,520.5047873336241,914.4049205225092,37.57540779268279,453.6536536536537,0.00023390413896028824,88.68868868868867,0.004730961397007723,142.59259259259258,0.0
4.995045709068464,-1.6534285832618127,-4.996122034985879,11.75234786338615,-496.05698218331537,865.8293298907796,303.31470896330893,10.800000011227134,120.0104324128207,485.15045863098436,-36.98036261144787,-252.7838045051446,495.6884224539632,910.1005501005494,41.01194767283716,454.7547547547548,0.0002356936893109843,89.38938938938935,0.004558422255906154,142.96296296296296,0.0
-1.3287473847994864,-0.8910811735788667,0.400919262827458,8.581137685343048,-496.9912532063757,864.866406821634,303.6456147735546,14.57758132176058,119.79195193014272,592.7015179927283,2.8279647705649227,62.13808732582828,24.76090711879931,531.0165797045149,69.22681236773987,455.85585585585585,0.0002371389105264482,90.09009009009009,0.004387152069225719,143.33333333333331,0.0
-4.251525816245656,-2.905032527837178,1.2178107125092639,11.289190864830353,-505.3881150548176,863.1019856425911,293.1982652365205,6.473526602193029,120.05689236862203,93.28337551297672,-2.1781281116515756,-483.35186039841994,811.6832518792157,997.435983477251,8.641623492817414,456.95695695695696,0.00023822922287452074,90.79079079079077,0.0042177386575831055,143.7037037037037,0.0
-3.175371914364412,-2.427989087660462,0.524133618173451,9.23509520466142,-495.0577117620183,865.1589615827293,287.15612963927487,11.564054775148255,119.55126457455145,394.7754010439548,0.4651265421731652,-348.0623129531349,389.0032210454668,838.313616862253,43.09294226375289,458.05805805805807,0.00023895819010655728,91.4914914914915,0.004051040004063053,144.07407407407408,0.0
-0.10968324452867413,0.7406520163825516,-3.8991234355087343,6.048073400216761,-500.76964772082033,865.0772321546934,314.75879150503965,8.176765395692195,120.08122034169863,936.4133625719917,-63.94102496158001,392.8204058346796,-36.06849264085304,544.307064690863,155.2057597242503,459.1591591591592,0.0002393240067258086,92.19219219219218,0.003888155684325884,144.44444444444443,0.0
4.903113070506018,-3.157072679967111,-0.7016988601529491,8.859371864427068,-493.9785914008839,871.1671373388398,304.914455108944,9.960163207400537,119.70870054599987,644.0929478913888,-2.9254077700350285,-82.64919983804549,281.857178954494,780.5480580898941,72.15384826094088,460.2602602602603,0.00023932985295774693,92.89289289289286,0.003730360237410253,144.8148148148148,0.0
3.1127007311058588,-0.6766921416195784,-4.4366955201021625,7.641783571274304,-492.9836008349436,865.5224586686338,297.7091896907829,9.504239761842674,119.80096481845463,553.3652047764198,-39.5814394243577,-173.81064379612081,257.82440380731884,785.6430171111681,72.22218930464442,461.3613613613614,0.00023898410001840624,93.5935935935936,0.0035789968990027417,145.1851851851852,0.0
-0.15641798402294377,2.133966604724622,2.7394022153083695,10.067805447364675,-499.0651532834362,861.2293589319445,288.62967116852514,9.143363484404489,120.14533330195522,322.549250528759,15.28441999079023,-405.3354291351744,583.1934964651442,923.2208977440994,32.08989943518828,462.4624624624625,0.00023830035505553886,94.29429429429428,0.0034353391537932784,145.55555555555554,0.0
-3.550358767365539,1.2092857973884834,-2.172109164236172,7.61918452865102,-495.32952325875243,862.3325605974627,291.78185171578656,9.979069741894541,119.73026923976248,460.95879152589066,-21.168553877970123,-269.4128944629164,296.98141952834965,796.6568930678843,61.009566766470726,463.5635635635636,0.0002372973422783648,94.99499499499501,0.0033004363859618358,145.92592592592592,0.0
0.5263680995178429,1.5572676308946507,2.5108072189197927,11.851950201429233,-499.31449547744285,862.555428514859,313.0259039678623,7.731657709444419,120.1367295176096,297.82472390330133,13.5628788781575,-366.8540428473224,720.6376761560875,970.4394014644892,25.10844531867644,464.6646646646647,0.00023599862391075229,95.69569569569569,0.003174966169073951,146.29629629629628,0.0
0.9144315426508783,7.764340781448517,1.8917392873682912,9.817848279293946,-501.8621604110098,863.377747503032,301.3766194086805,12.058360872255934,120.43939864507965,579.194053278403,20.01447658593136,-131.86201658173547,256.6636177472533,749.4021286981625,58.93297062382005,465.76576576576576,0.0002344321713328643,96.39639639639637,0.0030591176738536557,146.66666666666666,0.0
-2.0167109051940706,-1.6791598084196822,-1.8011807050721234,9.644808010482523,-501.922270357004,864.3205481041811,294.4941293299929,6.411712977602799,119.99604975579187,156.16993804328894,-6.991189623552417,-458.3014081470826,768.5773060936756,989.4854859158326,16.409330844163435,466.86686686686687,0.00023262980279032265,97.0970970970971,0.0029525275760284462,147.03703703703704,0.0
-1.970543365858596,-1.7565728846551623,-2.26556990253549,11.311784275575166,-501.73377816195887,868.6606369971223,305.09689231224655,11.079529025656685,119.86294115700004,575.5453754680103,-24.8183872417444,-176.2479787402188,405.48778973431916,866.2312932325957,51.09429992572882,467.967967967968,0.0002306265090785821,97.79779779779778,0.0028542822421111823,147.4074074074074,0.0
-2.0155950735603,3.760000413892312,0.7007404327726765,11.927813868151725,-503.4938829280527,866.7228170122263,291.85601812553676,9.346928294930859,120.16139706115841,271.99651877022023,1.3358025866764596,-423.55194231713017,667.4190496871928,963.0444194267204,22.974252558490285,469.0690690690691,0.00022845969245623645,98.49849849849846,0.0027629894588143975,147.77777777777777,0.0
4.492028849592602,-1.8048582543478684,-1.688648074366142,9.959802496460696,-496.14847498166637,864.4025343856583,315.0084303028038,7.658150212385093,120.02655525604344,457.4642948291365,-8.862048921257829,-249.72486974418234,618.0514343142631,945.0592732481929,45.49980476086192,470.1701701701702,0.0002261683465871584,99.1991991991992,0.002676911789064423,148.14814814814815,0.0
-2.632139434144151,1.4907468826165726,0.20496928431641506,8.457599400901419,-502.27025887002384,865.2964209121125,313.52800534896727,10.40476674119739,120.04573037847763,846.6828021764131,0.4062033521435282,217.3320838951642,107.73570397389142,638.4371138215868,100.42097479725462,471.2712712712713,0.00022379220652205,99.89989989989988,0.002594144076632428,148.5185185185185,0.0
-1.7462825963598891,2.0015061476980156,-0.9656551816138367,6.452060767775741,-496.2693813284633,866.6392260094707,295.33425928797226,6.886097826587044,119.76707606918981,462.7937711635321,-9.576318117144345,-284.09144407515896,418.4671123233791,860.8476654353179,72.00893717751784,472.3723723723724,0.0002213708976477669,100.60060060060061,0.002512811471012267,148.88888888888889,0.0
0.6416989355719473,-4.793203753387438,-3.5623168289312668,8.62790048592964,-501.67984709659953,867.5555561087677,293.7132975296914,10.079427643439269,119.93447827289181,469.6089500458944,-28.553573906730985,-280.9239142203045,364.9764549480494,847.4464372183464,54.45996278084445,473.4734734734735,0.00021894311126838012,101.3013013013013,0.002431262504125997,149.25925925925924,0.0
4.893641127160424,5.679063846025141,-4.460936038248918,8.765575506704076,-503.4857538404065,868.1800517428557,273.8186680130772,7.154246184376891,120.51614823070994,114.0440011012651,-3.621803423953879,-497.53469877036,779.0219146578115,993.257114542613,12.489998549769785,474.57457457457457,0.00021654583220145947,102.00200200200197,0.002348234108943098,149.62962962962962,0.0
-1.93780798632261,-1.2260199817979947,0.45336849698919435,10.214114905984594,-498.707870239073,865.0520279325457,285.1841922844863,10.922544168635662,119.8322603429156,338.1166027842778,0.7530215324480563,-403.4592728779503,514.0962860639409,901.9180043684961,33.293639235297526,475.6756756756757,0.0002142136406810652,102.70270270270271,0.002262971052374926,150.0,0.0
0.903985738904672,1.0576452352675965,-1.1231154926612508,9.309706237723946,-502.651841136564,863.2214725122043,286.6053022504224,8.15128533273925,120.28751265180597,267.73362318849075,-4.327095700858907,-435.87359983936125,639.2940083267243,953.5781299120962,28.666952777140455,476.7767767767768,0.00021197810718075346,103.40340340340339,0.002175289574009114,150.37037037037035,0.0
2.0824998417051255,6.356824905309908,-1.1061796338282646,11.375865944102856,-498.3087590850024,869.9117813722423,301.35190340987384,9.098011965941382,120.09036279016252,365.4180990159084,-4.933102135422847,-347.0923685711398,621.7112948266015,948.8700473010059,31.945113131754137,477.8778778778779,0.00020986729473430725,104.10410410410407,0.0020855825139707716,150.74074074074073,0.0
-0.5595562645331644,-2.5244375425779264,1.3917276781875707,8.774033457458621,-502.01534405108123,867.4749498167978,296.7376629555864,10.587898775886325,119.95856214608115,510.52367061466344,11.857215130685939,-224.45834213051273,316.5168202025583,795.6230476937553,58.26670708418119,478.978978978979,0.00020790537915444496,104.8048048048048,0.001994769623834724,151.11111111111111,0.0
-4.361790380991034,-2.311403736454312,2.3468845532648897,9.885917666294116,-506.59975891709297,864.1766801950431,286.5466451258476,8.454915776315529,120.09764381331087,276.0235945343554,7.129464215793816,-438.248623343291,634.1150588883138,950.4187167552549,28.385909447049972,480.0800800800801,0.00020611239342025551,105.50550550550548,0.0019042013818212783,151.48148148148147,0.0
-0.10475668626781245,5.674890241681796,-0.5450894427236184,12.367974886393778,-500.0982169695661,863.1487322370914,297.1883595753544,9.884072000663394,120.2464844294979,321.7695787477335,-3.167034520175391,-382.5595298103735,634.3288468672131,949.9897325488002,26.02599901375905,481.1811811811812,0.00020450409857631719,106.20620620620622,0.001815527372358569,151.85185185185185,0.0
-1.6368306475928196,0.7076796400825305,-0.681197413819723,10.683650427909933,-502.96149318760223,863.9136994111,305.0533714764735,6.972338997510293,120.14675944117947,207.42267968567248,-4.122485077308278,-424.5954474156532,752.2169796478514,985.6451181258946,19.569555187341585,482.2822822822823,0.00020309197987322626,106.9069069069069,0.0017305414990827503,152.2222222222222,0.0
-0.0519337573661309,3.7580295001192483,1.0002860662277675,9.87992491662287,-499.07600546274966,865.433017414431,305.27839349915587,11.261751207192312,120.07653069578105,640.0854055142084,11.124902112793809,-77.59201668513566,269.67358550627955,762.8291447101379,64.80159630234728,483.38338338338343,0.00020188336365096294,107.60760760760758,0.0016510165560102378,152.59259259259258,0.0
7.990861959095243,-1.6787544610869303,-2.7138711393991506,8.796111116129646,-507.0779086274345,859.3191610678451,281.0032971914112,13.529827611101542,120.88883487499177,342.08838475307795,-7.8458420954052706,-408.8828641615101,354.3046125283608,833.7330318996222,38.02506006049499,484.4844844844845,0.00020088164765395543,108.30830830830831,0.0015785405126439098,152.96296296296296,0.0
-1.5477434150806395,3.301926615177348,0.446306109495394,8.733537206570047,-501.9190761946717,867.4727358508746,298.7173651951617,15.584417735819923,120.0716573534521,517.8798979750561,2.498425790167623,-56.54762135719369,54.57012550702564,576.7828333763107,59.4768635002765,485.5855855855856,0.0002000866350671643,109.00900900900899,0.001514366557512765,153.33333333333331,0.0
2.156330224304223,5.83980132104435,1.103771943644308,8.298773494096105,-508.6883731853543,864.4451182122824,286.16659223028387,10.18233629333288,120.75139076753399,375.0228879287981,9.340289823738491,-381.2837027838234,424.95904900275406,862.9823938742048,44.93865962744187,486.6866866866867,0.00019949496054836365,109.70970970970967,0.001459288452274323,153.7037037037037,0.0
1.846543055598957,-1.1361813521711077,1.3604604168352583,8.917986268434202,-501.6641418403764,870.4157133252351,309.01728697140277,11.576408281594373,120.0157733002411,733.9148475113474,19.232416398312647,96.76763390260442,131.86974290977435,647.0268457591499,82.11211608378844,487.7877877877878,0.00019910059486017573,110.4104104104104,0.001413551775179829,154.07407407407408,0.0
1.8678145759688263,3.506028564626022,-3.87350540500493,11.511331677488629,-501.217545873857,867.2365212949755,307.84146416353497,6.438748654185021,120.21893502293285,-7.814586899046746,2.523396504525933,-504.5476032694004,871.5231961614871,1000.9517177947339,-0.8430449784508622,488.8888888888889,0.00019889541332888085,111.11111111111109,0.001376809779830838,154.44444444444443,0.0
2.594592472166649,1.6041413361541672,-1.5227105396178813,9.556223457415463,-499.55330570156195,859.2879610018408,291.01972773675544,13.005468652611176,120.34768065235357,449.56776663164834,-9.287103751115554,-281.2837982789928,291.2611095324578,790.2361915530581,46.78951588787231,489.98998998999,0.00019886981223239341,111.81181181181182,0.0013481295671297102,154.8148148148148,0.0
3.373121541554822,3.697637323799746,-1.7565265056469332,7.300453861237537,-497.57071548046514,866.7065473417215,292.339547975996,11.552457009448212,120.13353457865074,472.30983030355304,-11.007656889264966,-215.38524261719914,180.01773321596534,713.733292613098,64.2641090454473,491.09109109109113,0.00019901335631684045,112.5125125125125,0.0013260500428399474,155.18518518518516,0.0
4.37077050015884,2.0514007854550678,0.19977390881842597,13.536338586119566,-498.3927134353927,878.441257572013,295.3873294950169,9.032133110097535,119.8418418106623,199.30916241978093,5.0504673762442795,-442.62556469516596,760.9288542913132,991.6815666742365,14.401204257294793,492.19219219219224,0.00019931543994706867,113.21321321321318,0.001308688043665367,155.55555555555554,0.0
-0.5284737719962135,0.46394941304904547,0.9614891595359679,10.639930382290325,-506.59054378984405,871.4793734705455,277.4720660526866,12.474361600578018,120.15669147177432,283.7177940628669,4.241953731548546,-463.2472604854092,541.0095138121501,919.8240083141945,26.71881160809553,493.29329329329335,0.00019976594391953338,113.91391391391392,0.001293883718839769,155.92592592592592,0.0
3.8153163515822164,-2.583377422157602,2.9934208148919628,7.186113198973661,-500.9089888690704,866.934017559953,303.35968173440574,9.491047846709318,120.13365978302782,613.1469558750719,35.67887407080401,-57.7647402247278,193.8403300074193,689.3022197175197,84.90879124489005,494.3943943943944,0.0002003558697346101,114.6146146146146,0.001279371597991367,156.29629629629628,0.0
1.1658473685491322,-1.2438465390999756,-0.9899309607361462,9.116302145518352,-500.14392235658005,864.6838507047023,297.27155453659867,9.083949633970887,120.06775066915891,456.2134762836497,-6.697045310127589,-292.34625579079386,461.59235397074514,882.970347159067,49.92326374433889,495.4954954954955,0.00020107793318557157,115.31531531531533,0.0012629605949333875,156.66666666666666,0.0
0.09089911141226902,4.042819764723715,-0.9951449966184277,10.221772765656835,-501.8019699389976,867.0674018977716,309.7017508256786,10.950669850854982,120.18018775486634,721.0011650537127,-12.43153096241309,-8.378054905348677,272.7723756106119,783.1572733701728,70.53757048554421,496.5965965965966,0.0002019270995307722,116.01601601601601,0.0012427051105484337,157.03703703703704,0.0
0.6043083136783379,0.14684525884952254,2.299344037757494,13.409184186594754,-504.7977244875798,868.3989435180806,289.0159078203745,7.873291000339362,120.2033145324574,108.00457554006584,4.9167170691756175,-484.2340335750424,808.7314701160356,998.4311329993583,8.015909711672906,497.6976976976977,0.0002029010433363335,116.71671671671669,0.0012170506551457585,157.4074074074074,0.0
-4.300242695663581,2.3598609806688686,0.5931538770606102,7.783775083482261,-501.31612226885557,862.4518107591501,293.8087705175007,12.043249528799896,120.02205631769694,478.3337990441091,0.6963989951466383,-199.85062271609002,179.2212975757168,701.2882783359626,62.008459986452486,498.7987987987988,0.00020400051736709358,117.41741741741743,0.0011849408265049595,157.77777777777777,0.0
2.0412002060145022,6.840812084762586,2.5353030223759476,11.952081438711893,-501.42306560762853,870.0008586684214,284.93474741960887,7.888020376146313,120.2541707172421,153.37934058064332,8.742193990802992,-475.65722548991323,773.4015109927988,990.1468944211239,12.674480405341104,499.89989989989994,0.0002052296167092656,118.1181181181181,0.0011458774758879313,158.14814814814815,0.0
-0.9732802366779292,0.6930141853902546,0.5774560060196726,12.798972853944687,-501.69287818637554,867.1589336535095,289.95709436505746,7.8998904203536275,120.02306921572368,119.67788662716214,0.24274475840798226,-476.27398457981076,797.1580404190104,995.1043268185089,9.427107639946565,501.00100100100104,0.00020659592665385213,118.81881881881878,0.001099931629508687,158.5185185185185,0.0
0.7886204518090183,4.988345266555376,-2.3142332374265417,8.74269138985086,-502.31148670125475,868.4221631186057,288.1801800393178,8.180620423183331,120.22822680428872,312.3160477460288,-11.801127824744068,-411.28766242958625,591.2485180806575,941.9507443632846,35.66198372560517,502.10210210210215,0.00020811054575210525,119.51951951951952,0.0010477082868847727,158.88888888888889,0.0
-0.3013509331811109,0.8823435376496396,-2.666256709555613,9.444972762279534,-497.832234191751,871.8712182003619,309.95973678846445,11.519000075032244,119.73610088817092,797.646814655993,-37.46066226428243,127.86276017278112,125.1318926363374,689.2365476010984,84.57546096264235,503.2032032032032,0.00020978797883730368,120.2202202202202,0.0009902727787947953,159.25925925925924,0.0
1.922337552370942,0.5901098613409611,-3.103024498117858,7.927381505252459,-500.555181942783,868.1398759358889,293.01738151248605,8.766449276960584,120.07906140472498,441.78984078826966,-21.92332253325108,-310.07871351224975,419.78365322296503,872.0156967495801,55.568585589078076,504.3043043043043,0.00021164589861963045,120.92092092092093,0.0009290493821962825,159.62962962962962,0.0
-1.4117470460413568,0.6137664486045575,1.3241036695169464,9.59307771783939,-499.68988321052814,870.1233101706667,301.24175684744614,7.304008431265663,119.81514780942888,347.311653497518,6.648674811310708,-361.94515918397366,643.0533767929045,952.9198135411972,36.36127559861292,505.4054054054054,0.00021370477859698409,121.62162162162161,0.0008657041379847764,160.0,0.0
3.395121697829043,-3.2461263991486513,2.377193646174016,9.926820051314138,-502.2731476007404,868.3813174420573,296.19236596138194,8.788640000128403,120.11984933722096,391.7236124586929,19.516066196040626,-350.3921170142096,559.614462811748,917.8464108760006,39.152816769872814,506.5065065065065,0.00021598740434658402,122.3223223223223,0.0008020234114110755,160.37037037037035,0.0
0.42048703003453486,-2.2139764125010277,3.698724282772762,11.319299996164741,-500.6156869100048,865.8224229459216,287.30534733987184,9.935915258639026,119.99381772739957,303.22137927016183,19.994972171017825,-421.38646376163126,611.530265034288,935.3985935877938,26.806686498300174,507.60760760760763,0.00021851827460678678,123.02302302302303,0.0007397980434807939,160.74074074074073,0.0
3.7790692575085605,-4.816739921258751,1.6862106646464803,12.180366942040894,-499.7098531681638,866.8230579550508,298.31699576828356,7.638055032671229,120.01219780718893,182.17806798663023,9.030855256211344,-446.6212558015068,768.2968594150805,985.8364238897822,14.652783860989382,508.70870870870874,0.00022132290774508662,123.72372372372371,0.0006807204757913952,161.11111111111111,0.0
-1.7674660714069867,1.1928486856667602,2.3256771550699717,8.503807870756706,-500.36754850652716,866.7043864869225,305.99103331863597,7.696637781931313,119.94519509179412,535.0276475538546,20.033410472765578,-214.62220844502343,473.28020392945325,876.0180148706464,63.17612524035906,509.80980980980985,0.00022442707304855182,124.42442442442439,0.000626299519552259,161.48148148148147,0.0
4.950621664104544,-0.20792058174134795,-1.1600326653073694,6.065349871548011,-495.00955252146264,869.1416693104796,287.9224060745665,14.22259266819917,119.90307014895512,361.65652467953964,-2.272371931872776,-237.56111165929093,73.1303991649911,603.9431708270083,58.8224971089529,510.91091091091096,0.00022785596958303087,125.12512512512512,0.0005777949253776347,161.85185185185185,0.0
-1.755695060197959,5.948740975959796,-2.3128316334877135,9.957510441447516,-497.25149184891416,864.5848613179697,308.09112790731376,8.278869192372227,119.98808755385659,472.1988170803536,-20.8979910035243,-253.95520783588321,554.1986384087539,926.3022190750781,47.63649723533559,512.0120120120121,0.00023163337797818572,125.8258258258258,0.0005361718905880546,162.2222222222222,0.0
-4.579022008899569,-6.953234955664848,1.7001586648351066,10.58707505993728,-502.8120264056159,869.0463293985003,291.50279078522306,9.353915262453986,119.62946222755917,339.9521042710335,5.64737802871217,-391.18579523959437,585.7071055557404,933.2909062021033,32.55694904595634,513.1131131131132,0.00023578081226426653,126.52652652652654,0.0005020742496907088,162.59259259259258,0.0
1.3914478655549283,-1.5876348578634258,0.8353615044788013,10.498835375370083,-497.2296967987207,870.6823973631512,295.1701607392716,9.265525998401428,119.75384932494838,377.55569531873397,6.876239273333416,-356.02270946475824,570.1961739939056,924.9143878318051,35.83294892391316,514.2142142142143,0.00024031669970624834,127.22722722722722,0.00047581432558235797,162.96296296296296,0.0
-3.2294217234432745,2.240019768730985,0.2148887486817851,9.346653504981912,-501.9099544406768,865.299507199671,305.3068312301005,9.157286384459116,120.01955894640605,574.3673441070388,-1.0631255445928676,-174.8461903470327,403.4875480889112,851.4588467721056,61.797607870219984,515.3153153153154,0.00024525561638747,127.9279279279279,0.0004573771708628006,163.33333333333331,0.0
0.7709655506917674,-1.7837732525571248,0.7747429612659797,10.24950419932787,-505.1845041413539,864.7843011734808,293.3656384278051,11.242693479938204,120.27899754573143,438.74473851787394,6.693527079843961,-314.63614765965525,423.7275031231346,861.1039988480574,42.735122299696556,516.4164164164165,0.0002506076050716493,128.62862862862863,0.0004464370475263954,163.7037037037037,0.0
-4.0486779981322805,2.7589523186704916,0.6463709649164118,13.030889616704496,-496.8485673376118,864.5502158681336,300.37574859335865,11.896285900944099,119.76230662043884,457.8271600220117,1.1621036553666988,-283.61467594687394,500.74913132641746,894.0487650805784,35.44694522922367,517.5175175175175,0.0002563775996515447,129.3293293293293,0.000442384314697711,164.07407407407408,0.0
2.0561166596738385,-0.3136216184574449,2.5676337197071226,10.76346833792502,-497.97462505184706,865.4229800681492,296.85309171211907,9.388091136936815,120.00980126275121,392.72282484941815,19.57505175040182,-343.90321524668343,561.114423000622,914.2662706026879,36.33209161220721,518.6186186186186,0.00026256497735453846,130.03003003003,0.00044436126646551843,164.44444444444443,0.0
5.839578919041978,-3.3839051510396927,2.5899711696339116,9.253263149993831,-498.97524169903426,862.396084941657,301.29368006703817,7.527043426815302,120.24539993409994,395.18075024142195,23.451169305887767,-334.3007123085409,591.4867529289656,924.5580719814432,42.119119036959816,519.7197197197197,0.0002691632559424581,130.73073073073073,0.00045130575946048543,164.8148148148148,0.0
-4.82413416803985,-2.1880054322756814,1.088440704680694,8.999604365808008,-499.7305440609873,856.5666013251333,276.192608944765,12.548880455697807,119.95515450337837,288.16026561264545,0.7423231874034011,-455.6537922630302,450.3451528475598,869.1386869377628,32.5611284790101,520.8208208208208,0.00027615994857234437,131.4314314314314,0.00046200159938548474,165.18518518518516,0.0
-0.14415564113706109,0.7695069044308239,1.6916057451258564,9.660295284644539,-500.59101754572674,860.8693946703361,281.70318184791915,9.809317817606635,120.19287257426181,288.3931725233008,8.37712243794475,-441.13485070181207,573.8466949813205,923.0205708125518,29.88139806155952,521.9219219219219,0.000283536583959527,132.13213213213214,0.00047513456295312725,165.55555555555554,0.0
-0.7628553965861586,1.1132969155388814,1.0281251048495517,13.273479923661279,-496.18631048203827,868.4837816889366,306.1596700604684,13.460643629714337,119.7340831140026,612.6559361900383,10.245616154191328,-129.08354981780212,366.15995903848057,822.710450021106,46.22130494022712,523.023023023023,0.0002912688942012214,132.83283283283282,0.0004893526091456251,165.92592592592592,0.0
-3.9577151619374384,4.565584554002714,-0.9223394640692378,9.633398580947606,-498.5242567790797,870.8352477975618,310.3718140564905,5.508828204869674,119.72270392626254,93.4088231122195,-5.525243515452289,-462.4539445091279,828.4105073682565,1002.2136763333651,10.108494385935284,524.1241241241241,0.0002993271672781397,133.5335335335335,0.0005033283275078653,166.29629629629628,0.0
-0.2597848361873276,3.533199648030388,1.5131293498262801,9.960411310958584,-503.0007375151689,871.5510513894075,290.89513296468476,10.39080644256664,120.0786819000014,398.7620304333867,10.280468373234553,-354.48487637493474,482.52730163545795,889.0432914895102,40.07475094562385,525.2252252252252,0.0003076767560453167,134.23423423423424,0.0005158210810487576,166.66666666666666,0.0
1.0837927064236836,1.4443805011400028,-2.7889901377185233,9.035372858127394,-497.0521514413418,865.2773502842715,297.55971647828864,13.837212667752416,119.9702306342974,549.2556533377777,-25.62069727168093,-108.17895208175167,120.15602681862686,673.4026386120223,60.74148191276001,526.3263263263264,0.00031627873062636537,134.93493493493492,0.0005257357684856419,167.03703703703704,0.0
1.8017623417731952,1.4157787776089092,2.1077831045917663,12.197966714883929,-496.40885377812606,862.5269965245502,302.947192529023,9.293471729123684,120.05226170601247,365.0241095630818,15.169928192896496,-345.80058595346435,630.1419815005312,939.9267918862612,29.797447054725918,527.4274274274275,0.00032509065668769976,135.6356356356356,0.0005321748116144223,167.4074074074074,0.0
2.0324678252109,4.203149352994067,-2.38904587953207,13.91967450948935,-502.6073427134913,864.1008740984297,306.93217601658705,9.549013153330728,120.40697936927292,235.69270250023504,-7.716047052648883,-406.20850016142754,735.859723864739,982.314654819868,16.80093198286487,528.5285285285286,0.0003340674782115076,136.33633633633633,0.0005344800040031076,167.77777777777777,0.0
0.621454504697118,2.2420667435975896,0.5716065735894659,10.901226098862777,-501.67277438893774,862.6842751540578,279.7232272832915,10.591023383180678,120.27479685896404,253.99529106054456,3.149301353123672,-460.09634128992855,620.0444335935794,943.6559031632943,23.243848333139955,529.6296296296297,0.0003431624801979192,137.037037037037,0.0005322613133619459,168.14814814814815,0.0
-0.2837691813641963,4.554050498439761,-1.6903079168523178,10.165545807570851,-496.13227174039406,865.2068342969129,291.13959753021624,8.882408362230086,119.94756578725169,313.2243394583663,-9.535393533941521,-397.2966445460978,609.5944392746799,942.4233754445521,30.853688782581756,530.7307307307308,0.0003523283042671641,137.73773773773775,0.0005254106010774674,168.5185185185185,0.0
-2.138940266311891,5.6950736982878425,1.1067779661488535,10.07356566634847,-498.8852814134665,864.2217943999822,296.67420620150125,9.375856135894534,120.05381318826701,419.4274484231023,6.0054368011502675,-322.711794057445,513.5466052137463,899.0932614936138,41.85658457387717,531.8318318318319,0.00036151798843400067,138.43843843843842,0.000514099402746459,168.88888888888889,0.0
-0.12699059020075154,-4.524508142153036,-0.06785045185581776,5.231386422428509,-505.7572531453532,866.879400135844,307.03140197236047,9.324369811617194,120.12435903701211,626.4088384983334,-0.8689433019120953,166.79745413467657,-24.61384329003215,460.2243419378454,119.76486113083757,532.932932932933,0.000370686001400729,139.1391391391391,0.0004987612197929333,169.25925925925924,0.0
0.40510172944133,-2.153674441853463,-3.1895119163266648,11.490301728569635,-506.04708118931563,865.8083638737756,324.98430483721495,8.745158531147254,120.26338095557944,488.57983382578016,-26.798463489271505,-201.28144109744937,652.2847242988566,968.0199143484548,42.55172024735816,534.0340340340341,0.0003797892415575615,139.83983983983984,0.00048005998407457754,169.62962962962962,0.0
2.658348315131705,-2.0637782302381416,0.8413992620369577,10.268332831991687,-504.32699207937327,872.3097222813951,297.71994273190285,12.457713100401119,120.10631438396851,530.5896218729769,10.411675381375291,-206.36846863517707,305.26201000694095,793.7530768407971,51.41907773641971,535.1351351351352,0.00038878797147733925,140.54054054054052,0.0004588472715408032,170.0,0.0
-1.410955903192328,-5.975252441447283,-1.1558415536654212,10.85668410132145,-497.11801802335646,866.3598266360547,285.93022537896013,10.92215606459287,119.60753555949935,324.53437449654433,-7.9872216381341055,-407.0991166546909,550.9775677365574,920.7221085294074,30.028659018053588,536.2362362362362,0.0003976466600295965,141.24124124124126,0.00043611132445570063,170.37037037037035,0.0
-1.4303181689143425,-7.664979445542724,1.7622934416267382,8.57707561183259,-496.00380860424684,863.3491176754552,304.02268077201296,10.501256464206604,119.58849164030846,626.2997361858679,17.88338261770186,-65.7776308483289,226.05689847335543,722.7083053796258,73.22158855655033,537.3373373373373,0.0004063347063006395,141.94194194194193,0.00041292096846991196,170.74074074074073,0.0
-5.008740514586523,2.4046422795897318,0.002651377468814459,9.231086242045818,-498.2813673020692,866.6572598552559,313.2099578954071,11.617142013780233,119.715586002635,844.8149379585167,-4.969414697321702,233.96802568473032,87.16238560905094,617.7557922529842,92.0610702901059,538.4384384384384,0.00041482702227732456,142.6426426426426,0.0003903671709519728,171.11111111111111,0.0
2.484918287058295,1.3454149429823021,0.7908419707760763,9.177950126993654,-499.16509519496253,870.0489388336634,301.080141209795,9.471288333593066,120.00513437621376,534.0791824698196,9.822871612825995,-215.93868851809805,400.1710157413614,845.5166943507622,57.926323391155144,539.5395395395395,0.00042310445471801817,143.34334334334335,0.0003695044632675634,171.48148148148147,0.0
-3.0578470553332915,-0.1508765556641203,-1.9151379100304238,12.043245968146078,-497.6836565871295,866.9384281733522,290.9335145484571,8.4515923632942,119.70233337300435,177.1427923948736,-9.083380909981638,-452.4764146133292,748.7598338814905,985.2647786453708,14.971159140239072,540.6406406406406,0.00043115403077560087,144.04404404404403,0.0003512939668566976,171.85185185185185,0.0
-0.011392228885987775,-3.6630707789614663,-1.1786644628547238,9.242480326793814,-505.2332135696779,862.9894708321491,309.5799394148002,8.794751390770886,120.24037893726742,627.8920696250008,-12.930178214479557,-124.46179240100031,402.3876339029495,859.3749000101452,67.95106121147569,541.7417417417417,0.00043896901672459517,144.7447447447447,0.000336549522007965,172.2222222222222,0.0
4.75416286401334,2.774463171361604,-0.917277272202169,14.165320644219594,-500.3880397194127,866.3206731576906,306.6354561849844,10.003566082209218,120.32603593067184,290.4180472034684,0.18043370195626096,-379.9922873309023,704.4170656533191,972.3164353402066,20.169010209882316,542.8428428428429,0.0004465487845281409,145.44544544544544,0.0003258885335598601,172.59259259259258,0.0
-0.6987500705991088,0.08502048802728857,1.7134049604851114,10.861724838030074,-503.5740179899753,873.6517950591694,289.7391915580438,7.881576583254196,119.92720540118431,225.57377414892034,6.069847549278007,-448.0958934241716,719.0407192525645,980.8966739190139,20.84141709517495,543.943943943944,0.00045389848688347884,146.14614614614612,0.0003196896049531949,172.96296296296296,0.0
0.658964298335703,-6.45653256240496,3.3547541756109784,7.448634680008537,-495.2047409550593,867.9294690977939,303.8142561753434,8.99947796682665,119.55754260278513,614.8686952703064,36.66302241194455,-81.52027364704014,250.30747837044044,728.4240177201509,82.60092010800751,545.0450450450451,0.0004610285476934336,146.84684684684686,0.00031805967958529736,173.33333333333331,0.0
-0.7816435148437778,-2.15662355203017,-1.6103435034857525,9.742907413496086,-499.7721994428536,865.354340099633,309.9726556765887,8.967766716257131,119.90742608890847,611.1836989613098,-17.985947063490354,-137.76727733584266,433.5152934204692,874.5175441665033,62.83618459408506,546.1461461461462,0.00046795398147055084,147.54754754754754,0.0003208139879548884,173.7037037037037,0.0
-3.1674005812683226,-0.8889171764600436,2.1536962893153606,8.696649755687169,-503.01023048043004,866.2704186972492,311.81890042558894,14.249112459658027,119.9597528879189,712.573403082401,23.74932429241207,279.4819162816971,-8.31862195256906,434.2770879468721,82.35892797502908,547.2472472472473,0.0004746935617893202,148.24824824824822,0.0003274723089469527,174.07407407407408,0.0
5.684783943841929,2.026523063863049,-4.339354835451404,5.6112350603599515,-499.18491490045477,862.0986120573153,299.3355102469054,4.452370120132167,120.41329980433888,298.89544798356883,-16.564383781522526,-384.87418875887533,658.6947832422983,960.9973250642264,52.404434254389685,548.3483483483484,0.00048126886531543847,148.94894894894895,0.0003372746304769122,174.44444444444443,0.0
-1.8062265593476814,1.810665738079656,-2.3883788021845787,13.19894188022758,-498.94324138119117,865.5344315628012,296.4192055382068,9.640760557188733,119.9236153347242,234.3413621634335,-11.655761903410436,-422.13106207862944,710.9274464452499,976.2594618121221,17.90695874742385,549.4494494494495,0.00048770322387686234,149.64964964964963,0.00034921809317786494,174.8148148148148,0.0
4.4251504357510845,2.923948439314262,-1.9175569123735496,11.406285084440007,-506.0330172201759,863.304627485707,312.27273822081264,13.451387585629542,120.68037581915682,828.2520586923235,-23.15672510897239,147.846964823731,144.01266674697285,700.6402053378145,72.2661669383614,550.5505505505506,0.0004940206221903223,150.3503503503503,0.0003621151495399578,175.18518518518516,0.0
0.18856778666614316,-2.0457937196796534,-2.7050173788814447,11.066414635798624,-501.3079355384611,871.9947962926212,287.89839497019113,10.243688928264907,119.84582365624624,305.58162537763457,-14.240206006055963,-414.33228455113647,602.6872044916443,948.0904321489214,27.627170376935208,551.6516516516517,0.0005002445828988751,151.05105105105105,0.0003746703893504561,175.55555555555554,0.0
2.2079759864489956,1.2443100439219432,-3.16717677957516,10.330807320599408,-498.24002448758984,861.8022402529075,304.38579290921007,11.506834946842186,120.17967108957379,633.0066547786137,-32.696659684126814,-100.82706743845642,281.08641342663236,798.1050988646746,61.15336664930026,552.7527527527528,0.0005063970832010935,151.75175175175173,0.00038557085116236114,175.92592592592592,0.0
2.8308495212278943,2.0085895988277924,0.8259978242755951,7.235964862615125,-498.4630182999433,861.1323989467295,286.2997337263557,10.199652630199536,120.2633189730266,392.3904676564599,8.447278747625662,-344.33130885674115,334.0339655528842,805.4599099977556,53.84217730836477,553.8538538538539,0.0005124975482817667,152.45245245245246,0.0003935823298225197,176.29629629629628,0.0
3.3189771048233965,-1.6925623524534805,-0.42813539545572277,9.032765720889127,-496.57623026742857,864.5355768228404,310.653762722596,8.66533323756704,119.98899364641217,659.7262283398355,-1.5860335465287134,-86.31983489504023,386.789211377019,841.0826709293693,72.6716044273225,554.9549549549549,0.0005185619657659268,153.15315315315314,0.00039764266583975516,176.66666666666666,0.0
4.165965823393824,0.6248648155768783,0.7588107952102194,11.683561549568026,-500.296103627833,870.2179409048875,297.4195448438884,5.516168130982174,120.11856877852469,-21.250833901058428,3.829332482280837,-505.8226433535881,880.8708210628992,1002.003798000689,-2.175623314222857,556.056056056056,0.0005246021623691559,153.85385385385382,0.0003969426194024046,177.03703703703704,0.0
6.562551096524414,-2.1794032408048296,1.380945372243026,7.897559940434995,-504.0703685979164,861.6073281590409,312.6858323564747,10.410911374072606,120.5897216619236,803.3627560960143,25.770783879403595,208.2690284590733,89.26941541450105,598.4719048373614,100.92125935713995,557.1571571571571,0.0005306252787637675,154.55455455455456,0.0003909858561794217,177.4074074074074,0.0
5.489599553610406,0.6258488492503527,0.5312339863450669,4.936461367498373,-501.8455031121931,869.3090460278084,304.91412756355527,8.448786790795218,120.28611440640438,611.6128423669039,11.109603267117574,91.92476334980836,18.606420861102038,519.7421492880064,122.79024418501639,558.2582582582583,0.0005366334714929721,155.25525525525524,0.0003796217370078773,177.77777777777777,0.0
-2.0599646002614547,-1.5301813631019248,1.3155263523007474,9.545787984438148,-504.8045941525447,857.0693414064128,287.7677976993807,8.399329187669393,120.35069293120851,289.43534992985667,4.63402176982318,-426.5145269465838,612.7526457139336,939.3574862569993,30.544588486177158,559.3593593593594,0.0005426238617372019,155.95595595595591,0.0003630477158177851,178.14814814814812,0.0
-1.0130271361979735,1.3413304965109585,-0.13906457248453877,9.716484891944923,-501.42668957913367,867.7701613902004,314.24627732077244,9.002025488041776,120.00896344422146,706.061357880011,-2.729195255175336,-44.34533913967999,398.5020339350344,850.9387229463052,72.77080915228615,560.4604604604605,0.0005485887401856012,156.65665665665665,0.00034178174295132843,178.5185185185185,0.0
1.6533509837578926,-1.8141987060934797,-2.3739867766114893,10.271126832829419,-496.20443908244613,864.5607589560628,315.5124526642773,13.489722813246987,119.88360113892688,937.8607473133628,-37.159572677515385,381.7352639347745,2.186812358151542,557.5156421827494,91.22773107136963,561.5615615615616,0.0005545160256244053,157.35735735735733,0.0003166085928032128,178.88888888888889,0.0
-0.07701598302941574,6.774453697079199,2.1156283616415923,11.457037287029072,-501.30104516848166,869.6743582984276,308.8228649259922,14.809675084507946,120.1505898970433,721.9733883516865,26.59658826781971,84.22383581715587,142.02310599248233,648.1109262711407,63.065424276179606,562.6626626626627,0.0005603899626547489,158.05805805805807,0.00028850695271170126,179.25925925925924,0.0
5.4629711737859425,1.3797765932128792,-1.178224265562254,11.275211624462417,-505.9126424072319,864.7967932165661,292.3841213496378,10.434415875056802,120.63696777325084,351.6469864630485,-1.6569234258295875,-383.8858075314922,568.5044615906093,930.6409060455485,30.70959869989515,563.7637637637638,0.000566192031801293,158.75875875875874,0.00025856600688649696,179.62962962962962,0.0
0.1201775500199965,0.3795723830015297,-1.8711925975248518,10.517539610487843,-499.39782678692745,867.4459581112877,296.9398604564259,9.070465552176545,119.94629711925684,366.40603114784227,-11.846413385787448,-356.2060229739564,585.6854880871686,937.6633479239825,34.84477262041512,564.8648648648649,0.0005719020338178941,159.45945945945942,0.00022790089231060072,180.0,0.0
1.9401141792771897,-3.2343540799132287,-0.3558357516087963,12.391062776173419,-501.6121503168817,866.1343158263497,301.4542721740576,7.645547165097579,120.08011014037993,149.95980456851947,1.02082526451129,-453.9529381816343,788.2220416006928,992.167503931255,11.945911960631898,565.965965965966,0.0005774992998900244,160.16016016016016,0.00019757577508325836,180.37037037037035,0.0
-0.8138960745453351,-5.276526140935846,-1.825621838593026,6.962060438373371,-507.86878200088364,863.943839535274,292.96289600668564,10.937080323092138,120.25691287073558,476.6099144574602,-16.031254607774216,-215.1146512297703,173.01464934727198,717.0922036791143,68.60989953664544,567.0670670670671,0.0005829639712925543,160.86086086086084,0.00016854157939015749,180.74074074074073,0.0
1.2624543620373365,2.0466132618736594,-0.8348607639788644,11.00916362895478,-498.5658795295971,862.9191173041985,316.923465724632,13.565811200130288,120.1397370005088,956.1903997140423,-12.652851569359251,361.0291956644049,59.184358271550195,599.4809784501432,86.74858143413432,568.1681681681682,0.0005882782864271874,161.56156156156158,0.00014159293346853487,181.11111111111111,0.0
-1.5279697554251013,4.977383178952806,0.688107843126933,11.253076726673886,-499.8134755137646,867.4385387106706,301.4432647172604,9.505319225949686,120.01710312534841,419.77955877098555,3.5320705489755047,-314.15767736308334,563.8013276867139,923.3447390210165,37.44201910540862,569.2692692692693,0.0005934278104638014,162.26226226226225,0.00011734609429000234,181.48148148148147,0.0
-3.876211372713786,-4.630759969799262,0.6966834784922538,7.5208754278395205,-501.0832356853809,866.5644575593292,272.9665195289264,5.2420079184935515,119.71419227412142,92.04039851905213,-2.7098634932268704,-497.62315895170264,799.7957705415433,995.8505930442652,12.754326535079295,570.3703703703704,0.0005984025433256259,162.96296296296293,9.623689454790928e-05,181.85185185185185,0.0
0.709778971616366,3.3112155703506456,-1.7956601328512587,6.994258782635221,-503.04442768391596,865.3720415503171,303.3935581275622,11.340099343631048,120.30032367673118,619.3630039934383,-18.685275828282965,49.292181261065934,27.504638813512543,571.9390274717929,88.49503448551593,571.4714714714715,0.0006031978456009828,163.66366366366367,7.853547638896e-05,182.2222222222222,0.0
5.32504692003613,-1.4511194530732832,-0.9754107458974892,8.508115747048798,-498.07032703903434,866.5217958721597,296.5184260318269,11.970799422900098,120.11230478845354,530.3571411318271,-3.6140308145531668,-168.19790723903094,205.43257927544676,729.1636584433787,61.7185052093677,572.5725725725727,0.0006078151290599671,164.36436436436435,6.437298032232276e-05,182.59259259259258,0.0
3.411088302011595,-0.1217744728293618,2.1486660095404875,8.676917114969417,-501.85477473073206,866.7344383107708,299.2507344388155,6.828308719228305,120.2366942431834,351.74790383445577,16.48029765554739,-367.81465238027823,627.3957741068307,943.9216025041385,40.17347357178302,573.6736736736736,0.0006122622685400444,165.06506506506503,5.37745603473412e-05,182.96296296296296,0.0
-0.5458954541380401,2.7943780794998907,0.9928002354678822,11.50683892700486,-497.74020542333204,859.5429202745362,296.313806342143,10.352968367325905,120.12775064242675,393.4122710954485,6.281150323079887,-340.59202608991245,541.7705414833777,908.5764669700629,34.24201197224057,574.7747747747748,0.0006165537045975041,165.76576576576576,4.6693091411885394e-05,183.33333333333331,0.0
2.062826065623491,-4.984989701695937,4.150130078697083,8.77092243261781,-496.33468597790926,864.9620729361818,308.07046416606687,10.902452032272198,119.80863524445746,684.1411044450385,51.554683190768664,27.84255179125563,195.7438792307962,671.9511250605358,77.97030475598127,575.8758758758759,0.0006207102208985598,166.46646646646644,4.3038620466215994e-05,183.7037037037037,0.0
4.6692305622754064,4.364232058212013,2.3602563474830554,8.287302963437591,-498.65448268948774,869.8114309847873,311.1968777855338,9.853785395982124,120.18127458657722,763.8473991812825,35.96070381418178,96.3988193775233,190.01277837864677,684.9960936820521,91.68516915927603,576.976976976977,0.0006247583961132624,167.16716716716718,4.269982297159059e-05,184.07407407407408,0.0
-1.978202956018165,1.2516406716048267,2.288586137119878,8.776732526610882,-504.3376130897923,863.7819543512546,302.83053162258653,8.418458161829292,120.21760083761409,517.7601320306475,18.792941953978236,-233.8450680058864,444.55047071374753,863.8170234590101,59.26501955789099,578.0780780780781,0.0006287297462558854,167.86786786786786,4.555526894783484e-05,184.44444444444443,0.0
1.562260621530728,0.8243228262569051,-2.775737100911604,12.237264668308423,-500.9124710948383,863.5469575335086,296.60688812861844,12.031874447127112,120.2177649310743,435.6263837210075,-19.482768796687402,-309.5479916077186,481.5156444411173,897.9333269866729,35.512347386281085,579.1791791791792,0.0006326595891250525,168.56856856856854,5.147397909423556e-05,184.8148148148148,0.0
-1.7402176942808953,-2.1238595724775484,1.5277207032668452,10.026086748753904,-494.5136488244221,863.3160525322745,299.58662795190827,9.193240508062635,119.65678356178675,451.32881032192006,10.343168186759339,-289.32501200468164,501.92236971766073,888.9421780435238,45.205087802157124,580.2802802802803,0.0006365856768808275,169.26926926926927,6.0306376824778576e-05,185.18518518518516,0.0
-0.08080906782260423,3.708494779035062,-0.1062136033938213,9.641497949286176,-501.7567931699496,866.6717386530603,300.1959961657763,7.029627674600135,120.17119610812377,285.01222463968566,-0.609308607517095,-397.21060081112296,687.0145188577396,968.6353863369093,29.56942220673554,581.3813813813814,0.0006405466550605279,169.96996996996995,7.186815028605154e-05,185.55555555555554,0.0
1.719014624938051,-1.171985422894118,-1.101963607076499,9.779989002597897,-503.80153059049223,864.7741515090923,291.9756996013516,5.901051028660638,120.27545452831862,85.91015651060087,0.09957570229521284,-484.78825360375015,817.6571150702977,997.0441341708555,8.610103302904438,582.4824824824825,0.0006445804157938417,170.67067067067063,8.592058670849284e-05,185.92592592592592,0.0
2.440325593064003,-9.00788269325598,0.336030681065057,12.584120668653046,-498.9961246438008,864.9728067637053,305.78928648571235,12.52169903999862,119.84455688962981,590.636666651238,5.890043617100557,-156.71574899320825,390.2022697238615,840.3758208710691,46.74195937882043,583.5835835835836,0.0006487224190955208,171.37137137137137,0.00010215151491951263,186.29629629629628,0.0
3.632716111054385,-5.501458017717098,1.890423069222967,8.501656546793516,-500.2953151776524,864.3515086704335,304.60042323860466,11.233327952942236,120.08480799831284,639.9188280244107,24.634029358788464,-22.62609814223964,171.94150273311323,678.7232653306497,74.8833594522409,584.6846846846847,0.00065300405853951,172.07207207207205,0.00012016101326408337,186.66666666666666,0.0
-1.1461388921295215,-3.5407070945393384,1.0016631820084232,12.631016581880207,-504.78917562571047,867.0423708123186,315.40441239776675,10.175947094258339,120.04991035725953,557.7955836298825,8.626455078718788,-184.0896673217065,550.8384106708531,918.9056155920197,44.25828632904962,585.7857857857858,0.0006574511462066922,172.77277277277278,0.00013945548419258078,187.03703703703704,0.0
-4.094142307706051,3.6708566170521215,-1.75694760268412,10.420992597843007,-494.4504143524391,866.0835948503758,312.55349780288475,9.119450726298393,119.62197727796523,611.1235601842243,-22.965413464975317,-130.18486492018667,469.30193183483186,889.8681477495987,59.064149468265654,586.8868868868869,0.0006620825866210691,173.47347347347346,0.00015945260532760171,187.4074074074074,0.0
-1.4790010605425081,1.0957414843586688,1.4849178271852406,9.679161236049305,-499.28765231439036,868.2159854776351,293.1432508240987,8.942003171593747,119.85988089849704,377.76119170109547,8.351856365119996,-361.5399017668665,545.9452294018992,914.0966806284692,39.19426305211186,587.987987987988,0.0006669093007294533,174.17417417417414,0.00017949815920300874,187.77777777777777,0.0
-0.1483758983918121,1.5085355509159208,-1.2751750841519278,15.001800995868564,-504.0139754725999,871.4092278539512,308.2029837450896,7.848526703116777,120.08036557035521,-3.0925242393461665,-0.08284010088549436,-504.9668069857956,872.6199309842134,1006.7213727451472,-0.19630160767681024,589.0890890890892,0.0006719334493155225,174.87487487487488,0.00019889401459148142,188.14814814814812,0.0
0.24293214991173448,-4.057177648721255,0.43336623792857243,7.888721020402807,-499.3601801670632,871.1857884010199,290.4904661690553,9.13708871088023,119.71843691146057,423.2882943509975,3.442767719699241,-327.83314963412425,412.1830858356448,855.1327799048629,53.62814357499975,590.1901901901903,0.0006771479912140426,175.57557557557556,0.00021693483203901406,188.5185185185185,0.0
3.1504723067046956,-1.5613954124920892,-0.6067001349542684,9.292628480865988,-502.3180538659116,871.7746203869461,306.9593210094085,5.759825569759651,120.06135623259316,168.55836079610603,1.398916782248291,-440.6720594694944,789.8466644154254,996.399295325338,17.800901268448865,591.2912912912914,0.0006825365960736138,176.27627627627623,0.00023294966527539796,188.88888888888889,0.0
-4.922344164354211,-1.353819009501895,-0.4377325034712514,7.535137521672,-497.54874309805683,867.7742700931072,294.83385801239893,8.527872693062971,119.54479392822408,475.24351874835907,-8.590821955501056,-269.30923455253424,374.58433065997536,837.3661087181846,63.725429688949504,592.3923923923924,0.0006880739150533047,176.97697697697697,0.00024634377018459177,189.25925925925924,0.0
4.745819159201855,2.6886372212749396,1.532485950081019,11.904923941072338,-499.2599496960658,865.2394872875893,289.7674677662442,9.378124967297813,120.29860102442932,263.0677037384813,11.65678348769626,-430.41307473862327,673.6687164079179,958.736350330986,21.706506895214815,593.4934934934935,0.0006937261966027097,177.67767767767765,0.0002566357763957454,189.62962962962962,0.0
-1.1025348558079964,-1.1044498360078607,-2.080387439631796,13.378377867303358,-496.203585556083,866.4692606652434,302.80045342697406,11.219760094380838,119.71224378202389,415.5410330945441,-16.237352312524823,-306.7940268304908,572.568264921081,931.9120096247024,31.16359635982024,594.5945945945946,0.0006994522192123449,178.3783783783784,0.00026348596668681365,190.0,0.0
-1.0170993371918415,6.5672537542141765,3.890390148553866,13.339845562809277,-506.2204205796475,862.4925499943402,273.25432871845857,9.920147073253272,120.55090206858368,136.91473967471373,8.362908417914749,-500.3841019249761,759.8487239462986,985.3328089760671,10.36371917355446,595.6956956956957,0.0007052044995014099,179.07907907907907,0.00026671265322825166,190.37037037037035,0.0
1.2077859482181483,1.3599110938543315,-3.6421721385889927,12.447897506292009,-500.58769587039615,867.005706643578,282.49024425594774,11.589846227751117,120.09990911689925,246.95448612820536,-14.43489039184435,-451.0026769092963,643.1617765527031,958.9460765923889,19.78197953147262,596.7967967967968,0.0007109307228812754,179.77977977977974,0.00026629531966626335,190.74074074074073,0.0
3.25804235032601,0.7551176230799382,-1.1953353665097142,9.60475906440807,-500.17894851427064,869.880127881401,298.22508116225714,12.698270210226859,120.08138654300572,557.2147108139968,-8.300576585448573,-153.73638410608663,224.4460618285866,748.0791783368251,57.6877816698749,597.8978978978979,0.0007165753357882539,180.48048048048048,0.00026236501307492626,191.1111111111111,0.0
-0.8191631907708893,-0.6209127413388595,0.740423779883482,9.269518045020307,-506.16992583736203,866.4794687083187,300.82441766634844,12.116340187648204,120.2338621739685,584.127233422389,6.740422121367367,-114.35291575618118,209.83673655542498,727.408160342744,63.10956406582424,598.998998998999,0.0007220812334309346,181.18118118118116,0.0002551840971873756,191.48148148148147,0.0
-0.2264230630850153,-0.1177070469765759,1.1686283328706197,6.65766045501187,-505.74895509109183,868.4278250046035,296.3068122984181,10.941019694757113,120.20083576603427,503.10825478921555,10.041222337384955,-139.09081775415274,126.77347375203499,652.722044438439,75.61806380005977,600.1001001001001,0.0007273914752666565,181.8818818818819,0.0002451186420608041,191.85185185185185,0.0
2.3009666507217346,0.16426731422608068,-0.2009514411434103,14.071747070363585,-500.298704682488,867.3523270249544,284.205637012824,10.023725358361569,120.09546671039237,158.06210701094975,1.754668926223938,-473.0702887667885,759.7911749038373,986.3809838976498,11.069137157425784,601.2012012012012,0.0007324509619385387,182.58258258258257,0.00023260725413014132,192.2222222222222,0.0
2.3168113491228626,-0.25524823808256125,-0.11478140600308481,10.937956156296936,-502.731837787273,870.0714271547889,291.82108157861495,8.038423983172882,120.12649885823345,227.5489013079093,1.865600269240689,-441.2043107356874,716.4056346653163,978.6717117467801,20.591830749649308,602.3023023023023,0.0007372080119236208,183.28328328328325,0.00021813001079243696,192.59259259259258,0.0
0.24866630563966216,-6.3188653852290475,0.8211001706552331,9.016086190261033,-496.70577736680013,867.8707328975718,303.91209327237397,11.479888102758633,119.61712355205958,638.2272389437035,9.392100319953242,-43.450945202182595,193.66382081201994,706.1453205350432,70.76730158974544,603.4034034034034,0.000741615783264152,183.983983983984,0.00020218045903944875,192.96296296296296,0.0
2.897682535105695,1.0956927668380123,-0.4621389549153606,12.656113777973935,-500.4095694963626,867.8590735238134,305.8178177062836,13.359494764443058,120.14263572095973,628.3109685785463,-2.146914342146179,-114.05812911907265,332.52056469290596,814.3182416844498,49.41751011387908,604.5045045045046,0.0007456334949612479,184.68468468468467,0.0001852425769352942,193.33333333333331,0.0
3.1559850750313685,-9.158763680604425,2.7863625158698118,8.054470966479998,-502.2353905758853,868.7309083319906,299.8377688240406,10.684212079300837,119.92855832601995,560.6369920938588,30.28834811644408,-133.86692886821436,226.50534937209352,721.6902436734565,69.29578355713944,605.6056056056057,0.0007492274133042495,185.38538538538535,0.00016777343801891614,193.7037037037037,0.0
6.6040206749888295,-0.44142116270631704,1.6786982284632044,10.813244068445348,-494.78388341700474,869.4109716410012,311.5683378103699,13.834518296852245,119.95939484845267,785.0908748200746,29.419288799838412,166.35865639321503,123.91884514487344,625.9071211200841,72.02474144147337,606.7067067067068,0.000752371579954864,186.08608608608608,0.00015019130624940275,194.07407407407408,0.0
3.5043817647515176,-3.2884712820257533,1.7456487020112692,9.65474173141833,-502.3072055910755,867.1683056928495,303.97397023459234,6.9488565838778324,120.16033749939459,322.757586640585,13.234181271846253,-373.8440610528638,676.5270967010229,961.8790709999695,33.08233877951796,607.8078078078079,0.0007550482703694707,186.78678678678676,0.00013286819900801806,194.44444444444443,0.0
1.9377612307135035,-3.3311925022977453,-1.932313446740834,11.277354279760601,-504.08927261526344,867.8354608783663,292.5254434604179,7.691673230440918,120.1506479775434,160.44910327352534,-3.4100982167187253,-462.64868149484874,767.9145500957962,991.5606700942106,14.06371792146635,608.908908908909,0.0007572481825355161,187.4874874874875,0.00011612566371724519,194.8148148148148,0.0
-1.9725306495147925,6.052698591194776,-0.15877684881140575,9.872852921627757,-498.57506689390897,860.1125253453183,297.1949794658838,11.710403015496524,120.17633399109924,514.179289388181,-3.402883285869895,-218.77777816457063,315.5685209919975,799.3552524519517,52.28010647152507,610.0100100100101,0.0007589703665015354,188.18818818818818,0.00010023259153692929,195.18518518518516,0.0
-0.6029906961212048,0.687583117442462,-0.6009318974414074,7.098144217777552,-503.67388309554843,865.1300399765412,285.97133842792147,10.528580420306502,120.19769122385256,393.49615425475247,-4.736548756571606,-342.8190573041694,303.10165021698333,798.0754648028856,55.52448780026007,611.1111111111111,0.0007602219143774713,188.88888888888886,8.540422954936874e-05,195.55555555555554,0.0
2.7513957475904456,1.567483760885853,-2.0112027513789315,10.151152745340076,-500.9514020572272,862.2007018910749,298.91861009608584,12.627564353143615,120.339158011148,558.3029197148677,-16.7576483228705,-166.561937702928,256.919984110947,774.8086912353921,54.76165883620226,612.2122122122122,0.0007610174380677564,189.5895895895896,7.180199950954157e-05,195.92592592592592,0.0
0.4756663434025183,1.1541080249316016,0.7203283678915339,12.097728283750724,-498.76994125388876,866.8206331601132,311.1210061922134,9.96905671854652,119.97282977534837,524.3462481415988,7.062167602877686,-214.84445676513423,541.5915193677845,912.2085979197545,43.30664180391099,613.3133133133133,0.0007613783677910022,190.29029029029027,5.9534138358575664e-05,196.29629629629628,0.0
7.600267413299509,-0.1822066346650832,-1.075291515559633,9.94156718829203,-500.61433293611583,863.6353812077427,306.85290084710965,8.264049154943336,120.46981253521047,453.7775339427941,-0.77429295628788,-278.1290007800934,566.8048649617316,926.1928935556531,44.88787780150265,614.4144144144144,0.0007613321083695283,190.99099099099095,4.8657434978040564e-05,196.66666666666666,0.0
0.635931022907899,3.322460925052573,1.310807659700474,11.550230243178172,-496.6836968820734,871.2602607166417,314.02009325919124,9.572813515589916,119.81227488984968,583.556071261186,13.974252418001821,-160.8682910650275,523.7571935083666,902.2451320187503,50.48148054822456,615.5155155155155,0.0007609110923793898,191.6916916916917,3.9180401270514735e-05,197.03703703703704,0.0
3.495979960529838,3.7537194172164354,-2.1403831257886634,7.908941028651894,-501.5291556776856,864.0895620180258,296.97114756201006,6.934632058152532,120.41333007519977,370.76825440378326,-10.230498071146492,-355.37417688050726,576.8868200264785,933.803820789789,46.470025647980684,616.6166166166166,0.000760151769664847,192.39239239239237,3.106809755049714e-05,197.4074074074074,0.0
2.0198423119972793,-3.6144989009903163,3.438081225683642,9.947478413460296,-498.446664973164,864.8932154751809,313.4609979451426,7.742818653805931,119.95214898499684,509.8217931984462,32.52754874147823,-226.07416257900275,577.4809103627965,915.7057519050431,51.14035182839066,617.7177177177177,0.0007590935716375398,193.0930930930931,2.4248593175801388e-05,197.77777777777777,0.0
5.16536404401036,-3.625062427179938,-1.7926653171841236,8.750979089822845,-500.4408126535472,868.3643924224108,298.0669577355203,11.94488799583602,120.10647028090766,558.1157124273685,-12.14094550157147,-145.14781090463822,202.03516000845582,735.1537168652488,63.21819580871093,618.8188188188188,0.0007577778864396767,193.79379379379378,1.8620766456096586e-05,198.14814814814812,0.0
0.957017370900059,-2.3852296701207307,0.43860467440087214,11.49396168020942,-506.0379141008306,870.1942417756684,314.71585082569896,11.745574828939219,120.15787681884927,803.2965914593792,7.099123558030277,70.85597891240621,287.54975811973225,784.2970160176859,69.80735674367966,619.91991991992,0.0007562470777145057,194.49449449449446,1.4062912974444163e-05,198.5185185185185,0.0
-0.20282326059115702,1.0396380256058069,1.5837186207761351,10.062983124523992,-499.77016400158385,864.7241482060773,299.78143252557874,10.726008569612153,120.04569579583143,521.5259494084715,14.2220100498865,-223.4516977731074,381.88214859845414,830.7621032989848,51.86614526387793,621.021021021021,0.0007545435756579797,195.1951951951952,1.0441495286007215e-05,198.88888888888889,0.0
1.0162207433523154,1.3342305754796342,-1.1412808604002256,11.380147352673225,-500.28218317241834,865.906594973142,307.0723137380428,6.557844958079061,120.10611731777858,87.20382335225125,-0.7007865741312722,-470.3365372312777,826.2715593757068,997.363782501345,7.575007698102625,622.1221221221222,0.0007527090644668402,195.89589589589588,7.61935321169108e-06,199.25925925925924,0.0
5.103003096106125,1.4342013897977286,1.7049372868659012,12.175420852315732,-505.4745392071381,870.7528135444458,314.75112364309854,9.283192848974222,120.42702566360401,482.64286335182356,19.31724215243547,-249.0227948108065,612.0634304507897,941.6382952475874,39.23900180311978,623.2232232232233,0.0007507837854642579,196.59659659659656,5.4627937436595976e-06,199.62962962962962,0.0
-0.772091073361497,3.048711314733265,-2.4583671956008324,11.383237150242778,-499.8693168762781,867.4262995249594,298.0657237141879,7.550000222679898,120.0024156815335,166.1256635337953,-7.937504228093103,-447.74066524082787,769.657285600866,990.6995138650149,14.675219162551471,624.3243243243244,0.0007488059702510386,197.2972972972973,3.847159961954958e-06,200.0,0.0
3.761435954555951,-3.882036769255825,2.904235398365121,10.546236868587288,-496.9909354179752,862.7962045574932,302.18388987544176,12.35306650757553,120.01861242369657,579.9124304056924,32.99068572321728,-137.07245402544635,290.89880444871187,761.9605778563987,54.701212694719786,625.4254254254255,0.000746811413333364,197.99799799799797,2.660694820514078e-06,200.37037037037035,0.0
1.8891448950692356,2.2173028989287538,0.028298529931516585,8.00357548297719,-498.50275039096323,865.1790483417464,312.888634252063,8.832555732874798,120.10747700700499,802.8001817100371,2.2847169072372147,103.03516977500794,217.5895822002036,732.138823548686,100.06916736219146,626.5265265265266,0.000744833188915537,198.6986986986987,1.8067246169707831e-06,200.74074074074073,0.0
-0.9409784191567411,4.350366922676765,-1.1928228159377592,9.994427778666198,-497.32227569424924,859.2985200349635,298.6699683606994,7.828504578436901,120.13937017329846,315.1960030203786,-7.523485839623489,-378.4945835526571,641.9849642034444,950.2988248847785,31.638179843112283,627.6276276276277,0.0007429015119833707,199.39939939939939,1.2043550753609487e-06,201.1111111111111,0.0
-0.4745174306564112,0.397107613456232,-0.598363544854869,8.933819195968333,-500.3133636919028,864.119117491565,286.7910771749384,10.059592330242848,120.05811157393862,366.8028839659381,-4.310286829812446,-380.83681778799723,468.1708645444438,884.4227281355089,41.113148003742744,628.7287287287288,0.0007410437394837477,200.10010010010006,7.879818225779843e-07,201.48148148148147,0.0
-0.5473011635374682,0.049265274133575,1.6178385387854388,9.311872086591547,-498.63306452789095,867.5118140174452,321.4300705458491,8.719691086330776,119.86388455975091,891.3340047083785,24.643097958853215,154.59755047146496,346.6057422009212,804.0152655820189,95.817142561171,629.8298298298298,0.0007392845033571635,200.8008008008008,5.059632517141189e-07,201.85185185185185,0.0
-3.466726216687846,-4.553840735533695,-1.1689105837008764,9.250931698499498,-502.2377095589522,863.773312283599,295.30235535662865,12.967487820407413,119.87325140225119,510.33825169508856,-13.950489954326109,-194.35270712054307,212.50684892408026,740.1839459001955,55.55245025861371,630.9309309309309,0.0007376459634289022,201.50150150150148,3.187957987988038e-07,202.2222222222222,0.0
5.042267740461699,-2.6783269508131378,-1.4987153788455552,8.04014885043551,-500.349954622743,863.1899720998362,301.5875605093754,8.530378204931619,120.27136389842224,551.5149191846771,-9.255361464050043,-196.55012575329926,369.1300827743758,838.3178728081417,67.99123592387556,632.032032032032,0.0007361481647410348,202.20220220220216,1.9708495777724468e-07,202.59259259259258,0.0
-3.1350578791475234,-6.809617449876476,-0.44307319516747634,6.085322821732021,-497.33741376964554,864.8578681024904,311.56006669451125,7.201543481550738,119.55158980621758,799.7521293153048,-9.34397737890247,133.0218317478932,153.86968705296545,686.4167756921502,131.94225152710138,633.1331331331331,0.0007348094808542377,202.9029029029029,1.1953744059800487e-07,202.96296296296296,0.0
-2.0205744604206575,-4.183977296089329,-2.353924225539936,8.663713903344465,-509.1927039043333,864.8401123682452,293.91506096268796,5.694172968484969,120.26831123327307,131.4895394958121,-7.508755809234055,-473.59092573240287,784.5571146045595,996.7400425763748,15.423277913138975,634.2342342342342,0.0007336471220221051,203.60360360360357,7.112650008557251e-08,203.33333333333331,0.0
5.192507858557044,3.1933220224844687,3.641087815883631,10.386758903848317,-503.2841639237606,860.8668567156336,289.9213208677787,9.93842699517317,120.66182504269214,354.2980086619605,27.40771633273551,-389.237793439362,546.1831600431774,906.6275144751692,33.67861125011166,635.3353353353353,0.0007326776850129132,204.3043043043043,4.1515264224096764e-08,203.7037037037037,0.0
-2.1761224633926752,7.1228274282036805,-1.1327891824294465,7.30364590914502,-503.9130866141483,866.3713837507493,302.53737296774835,8.876139772284148,120.28173639292477,616.630694662064,-14.412085101532913,-99.35092032505412,232.249137695272,757.2789656600643,84.74230360668129,636.4364364364365,0.0007319177198075301,205.005005005005,2.376888313463926e-08,204.07407407407408,0.0
3.1046150670378485,-1.0272070273909042,1.6632335723608072,10.031364472943249,-495.7984687904428,867.0157800496535,282.06923602087613,7.142190786976546,119.88790647856362,164.79302998901716,7.799571080727061,-471.7175006180596,754.3930983583118,981.0950772205965,16.125080975093013,637.5375375375376,0.0007313842875257997,205.70570570570567,1.3347913910444306e-08,204.44444444444443,0.0
-7.903814855841879,7.244596518032378,0.4189401672955452,13.80053684862193,-501.9179321153709,867.4670994360041,297.1209392313208,12.37845292251157,119.86816689362564,405.9684072726815,-4.877574712190824,-332.68320234029153,537.0512606333068,916.1293920417374,29.99037577147133,638.6386386386387,0.0007310954838118563,206.4064064064064,7.351967856433099e-09,204.8148148148148,0.0
-4.394213968831588,-5.203207699570823,-1.9690681009639361,12.046113110504479,-501.4517710320051,863.8288845542894,302.45038664315405,11.334490294858483,119.7681257759087,498.85409146202,-21.696020449540534,-247.22601032957152,464.0107968397738,890.2508807356872,41.801503377836525,639.7397397397398,0.0007310709026126418,207.10710710710708,3.971584390432516e-09,205.18518518518516,0.0
3.2336516330928142,7.715174530908729,-0.011909418425458767,13.28708301824106,-503.65041527748537,860.4856346844083,297.30048103174835,9.943564242125541,120.72711598405577,274.62097585000686,3.177241452910621,-410.4988742206298,680.011547858437,963.0648406458735,20.42489910742725,640.8408408408409,0.0007313320168608544,207.80780780780782,2.1041686067399675e-09,205.55555555555554,0.0
4.377455009554129,1.7832372127067855,1.568005558621496,10.782255753865453,-501.2330470264228,866.5252128047248,284.56549056814254,12.728652488341734,120.31462231409218,355.0172060617052,13.975760198037086,-397.0945737873895,465.74201152313003,877.3624537351141,32.532255308425654,641.941941941942,0.0007319024550369356,208.5085085085085,1.0933072399420718e-09,205.92592592592592,0.0
1.8807783679362855,2.6987369563710817,-0.3765226701726131,12.335019645972892,-500.3055508731314,864.7100008608219,315.9417795620401,11.325072066797226,120.22401414829613,728.7981091256955,-2.8962714728457453,-20.67921207516912,400.59744104658415,851.1894213611541,58.932457994675666,643.0430430430431,0.0007328081559066763,209.20920920920918,5.571072966052577e-10,206.29629629629628,0.0
2.39994292514578,0.8892053582492925,2.386225891702056,8.552070539064426,-502.9907116399335,867.9488471282866,301.03538153949177,8.354288196963136,120.23700096273664,503.27345826022724,23.27214101021324,-250.5099081709644,448.33738794240423,865.3726524786098,58.618344329493674,644.1441441441442,0.0007340773878368588,209.9099099099099,2.7839521387278095e-10,206.66666666666666,0.0
0.32951282319190073,-0.19793685003672185,2.0430307855637277,8.71131946595603,-504.1651368459416,868.479419520053,314.3115211776174,7.921559672018468,120.1463843879066,682.6370182071947,24.669287031822453,-70.46828795937324,424.2324953274974,852.5364271394935,78.37406298474076,645.2452452452453,0.0007357406238577574,210.6106106106106,1.36428002059977e-10,207.03703703703704,0.0
-2.3842453759311275,-0.8875725253418424,1.8378297093166587,4.5217195877250544,-503.16928848959236,863.6459946426337,297.39963749819555,11.635963088907722,120.08176498446967,385.99749217885545,10.07783125196168,-42.995289389438426,-24.1333923153652,430.3547541920218,85.93669179567411,646.3463463463464,0.0007378302689002599,211.31131131131127,6.55628264120584e-11,207.4074074074074,0.0
-5.353599513159898,-0.3109772049223334,-0.9193135445459939,12.372290948084597,-504.63838204054963,864.4398309765818,291.1998801830924,10.792733912934702,120.00102717014096,313.1866905511089,-10.465032466944482,-404.1404301175562,605.3390356633715,945.3956041640158,25.749580160611785,647.4474474474475,0.0007403802411782287,212.012012012012,3.0897165915829775e-11,207.77777777777777,0.0
-3.126199573184471,-3.4898558438319074,-2.159684895562974,13.080647959639773,-496.915791200871,867.6559629694804,302.6918092025516,10.339495535941323,119.54576623102689,362.33172029981586,-16.90815648415432,-340.77860819944885,624.3708107521434,951.6316765755522,27.958683517031446,648.5485485485485,0.0007434254152780526,212.7127127127127,1.4278468928098466e-11,208.14814814814812,0.0
0.5688752553875986,4.401897733010834,-1.2271752107255889,8.89364550930546,-496.9059576129188,867.676563492869,297.8421287367178,8.307004394262185,119.95333498115134,432.93350246037994,-8.69303384138721,-308.2521263646938,510.4995643401135,904.940379463353,48.62615869691357,649.6496496496496,0.0007470009399057067,213.41341341341342,6.470569350957469e-12,208.5185185185185,0.0
2.903972088122762,-4.966358974118528,0.3924818813334409,9.49209658720553,-503.49011044296327,864.9793564101233,288.2223854200864,11.215895134011507,120.20362001416923,394.01234857572075,5.583145907619809,-358.97429448572456,426.0101026672558,862.4080882036725,41.20454835619908,650.7507507507507,0.0007511414481775376,214.1141141141141,2.8753956703272716e-12,208.88888888888889,0.0
-3.1294789481504406,2.974979711105202,1.091573427064711,8.492275772618077,-502.4672062764908,870.233051078662,314.69784258787496,8.489002233732101,119.93187516776304,785.044491411883,11.888274116321186,51.795982218438155,310.0928438819989,791.5676481915757,92.82753546088755,651.8518518518518,0.0007558801825938108,214.81481481481478,1.2529792614463435e-12,209.25925925925924,0.0
-3.1068979359832554,-0.7103523919688436,-4.343142809520895,10.765307102954983,-503.7845780005369,868.851524022538,293.77729777106003,9.796026690812644,119.93254322262203,350.9534739592365,-29.996955338093137,-373.5123930356349,573.1676902292181,942.6867889723346,32.983733651001835,652.952952952953,0.0007612480602072877,215.51551551551552,5.354002965952172e-13,209.62962962962962,0.0
1.7394174646740657,-3.0621740369632016,-0.01622640322350058,12.249865090606482,-497.176231924994,871.8111708749183,281.5973361520443,12.89388829277396,119.69489547432714,300.7239438473499,1.6547438001632684,-433.910674843227,563.5326438653206,924.8755578780748,24.407169888092252,654.0540540540541,0.0007672727058469992,216.2162162162162,2.2433624962289565e-13,210.0,0.0
0.3332266090143048,-4.218559020674904,0.31617845064636885,6.514456052237918,-501.29554275954257,868.2779642365219,313.28166053957335,8.678331528379708,119.89610195647045,837.9050727902858,4.955292301406044,263.6813252007508,55.98346616841775,576.4865885898578,128.57322124777124,655.1551551551552,0.0007739774824948263,216.91691691691688,9.217314481596039e-14,210.37037037037035,0.0
-1.901691466015015,1.0112392664643806,-0.5550885126311031,10.818877061284505,-492.7847833690309,864.0722493074824,294.9570198418738,6.854021485854278,119.62991427931095,149.27261792066656,-3.3663324705290636,-452.3727615036939,777.2383849070852,985.5561310117591,13.973853607569366,656.2562562562563,0.0007813805480214102,217.6176176176176,3.713570782608947e-14,210.74074074074073,0.0
-5.037488496335418,1.3929034237206905,2.5825476780317578,9.446656456561708,-504.85422348223074,860.0802900533198,293.92176107384375,7.894905616259779,120.20242930178374,333.955072516789,10.252604832599904,-389.85916888209977,600.8450586153709,934.1876163367846,35.921409173153954,657.3573573573574,0.0007894939665202668,218.3183183183183,1.4671004146525307e-14,211.1111111111111,0.0
-0.06210017284072259,1.7471266403207928,0.8435601485017418,10.22678878393338,-497.74620667299837,860.0703599507536,282.3461241297003,11.988597653375246,120.10657136250933,327.5744542158868,4.76200928806838,-415.6145732416771,484.8322271624126,884.7583538024606,32.040562721946195,658.4584584584585,0.0007983229005494058,219.01901901901903,5.6833904014610416e-15,211.48148148148147,0.0
0.7080786639486264,4.313790807038775,2.620383816161794,10.917988003348581,-501.1773762235605,867.408309506309,317.4094148659699,10.50946227476042,120.1778023038319,803.8920864516805,37.46678941496308,68.60366641542021,343.64055066817457,796.486931920015,73.64220600915296,659.5595595595596,0.0008078649078688071,219.7197197197197,2.158904904215698e-15,211.85185185185185,0.0
0.39599464722917327,-1.3578995498529018,-0.43192104070046444,9.623595122454358,-499.4144235366729,867.3707785740817,287.10519412790313,9.742245242622493,119.91334464205457,340.6130098185516,-2.1687609445746547,-398.1108103876516,538.184425129275,915.2564931428824,35.35338696417221,660.6606606606607,0.0008181093629570953,220.42042042042038,8.041497269806635e-16,212.2222222222222,0.0
0.38673866173336563,1.718059220035281,1.8749549850138498,9.792826293188439,-499.29705775491874,870.0695325762327,300.5844948070565,8.981812389376861,119.91782571915417,467.72995223284767,15.685603807334457,-281.0849845119253,500.8650720599222,892.2572083799279,47.74858074659178,661.7617617617618,0.0008290370199320235,221.12112112112112,2.937087242155296e-16,212.59259259259258,0.0
0.15450910886523075,0.12836219828249057,3.270132789055039,9.572249664890721,-503.01148881622254,863.8845571820488,309.1262032254044,10.97071981510638,120.22218740130172,698.1335888711488,40.034687571720795,2.605562144144642,242.30394362417167,724.3425211229645,73.03585735628069,662.8628628628629,0.000840619729715128,221.8218218218218,1.0518953849135794e-16,212.96296296296296,0.0
-2.2198926319751977,-2.096276762476484,2.623386898545322,11.940632403576563,-502.44336370269787,868.6507008047465,304.21716933003097,8.301790298019553,119.87634505493105,310.61525893347783,12.113826706846796,-380.0078108529376,688.6083324943969,966.7497302207814,26.226697670077154,663.963963963964,0.0008528203205800079,222.52252252252248,3.6940551793130223e-17,213.33333333333331,0.0
-4.435427317046569,5.5326474497302085,-2.184283186857466,10.837519920254993,-497.15268965867097,867.452303531422,299.40345688007807,10.611331137285191,119.75448901054351,482.8945661655189,-23.022881820444702,-262.71813718647286,451.4566860606972,883.781174124308,44.999625756936325,665.0650650650651,0.000865592647776104,223.22322322322321,1.2720634342087239e-17,213.7037037037037,0.0
-3.933440921582623,-2.19115862760455,-0.507352155084762,10.441167075474722,-496.25746441624307,862.300111466769,282.9833414171258,8.537490862374087,119.66132493441145,214.11513409159136,-5.864304013491443,-456.1991914707599,688.5582174938818,965.165236335607,20.884363055958758,666.1661661661662,0.0008788818148413945,223.9239239239239,4.2952478705123425e-18,214.07407407407405,0.0
-2.271803246812125,2.8299993647515125,-0.6903294108995929,7.458096557815434,-494.7277744375476,870.8423072489851,291.9027516423272,8.204681229449893,119.56786943952955,430.1951586193472,-7.482642730255577,-317.2415480313823,429.3927127846753,865.7492169821386,57.990447072925086,667.2672672672672,0.000892624566562025,224.62462462462463,1.4221366839618079e-18,214.44444444444443,0.0
-0.9327127785367298,3.945706882068339,0.9785090701526552,9.242840513573691,-497.67375899178114,871.6599466685578,301.87800338042524,8.725025130349977,119.78987629895886,503.94182121276833,7.690476407188968,-245.94411293037774,466.8930622916562,879.3156026755811,54.631275887104806,668.3683683683684,0.0009067498512930527,225.3253253253253,4.617083430969234e-19,214.8148148148148,0.0
-2.129764355379242,0.8822570065177218,1.3727071100290662,11.797338320678348,-505.23870256095574,864.3669531592184,292.12825930013,9.249185107032076,120.22719572808927,276.99191871647423,4.558784933662354,-422.784725325301,661.5942594604629,959.8869549759635,23.666508691409064,669.4694694694695,0.0009211795484492642,226.026026026026,1.4698298346676068e-19,215.18518518518516,0.0
-2.6415993250108163,6.783557164487471,-1.6777853480514726,10.075393146247846,-502.3252337071589,868.30692173223,302.0335945999877,9.902340328132594,120.11373727808933,524.1929821079124,-18.073243407801268,-227.5653624714471,429.1723694101714,874.7395308488252,52.311659843749396,670.5705705705706,0.0009358293552852492,226.72672672672672,4.5881654175263783e-20,215.55555555555554,0.0
-3.7555159497483146,0.9797391106084301,0.13567702783387536,11.319062939178277,-503.3208366008764,868.4208137728746,306.8174340881514,10.47091159022223,119.93793802526494,562.9627533437039,-2.413518427915668,-189.15209643140025,448.7290934244031,877.0441285825699,50.06773628450961,671.6716716716717,0.0009506098254529626,227.4274274274274,1.4043763412215506e-20,215.92592592592592,0.0
2.0041784721027702,1.3085476416687112,-4.039854664312273,13.533023600655268,-495.6659841693857,868.2238283846586,309.62502885800103,2.6232694171431117,119.85884593751761,-472.9830457647619,35.55055134377159,-554.5324624365638,939.3179212013033,907.439125329469,-35.185808076540845,672.7727727727728,0.0009654275500807159,228.12812812812814,4.215025032855341e-21,216.29629629629628,0.0
-0.5859310243738762,-0.41052909859444064,2.88389001160378,12.077212138417632,-499.10270047682513,862.9014739874324,287.73820642187314,8.38469888450647,120.00414872244765,196.30504226580786,9.332633832482728,-457.4038435612117,732.5418731847615,974.8676378328008,16.323356845148506,673.8738738738739,0.0009801864700985875,228.82882882882882,1.2404773630918055e-21,216.66666666666666,0.0
0.13854403909863122,-0.4648611457498053,-1.0247484813533871,10.186316675399485,-502.6779778916701,869.9770457323824,321.96646054978953,9.216860045287921,120.01316232000761,869.8023472835586,-15.417256163727412,117.21980231551123,385.07518110730746,852.5108089061844,85.3893457509103,674.974974974975,0.0009947893061087096,229.5295295295295,3.5797228115173768e-22,217.03703703703704,0.0
3.048053398143371,6.990287505220682,0.11172787968899393,8.978021659608546,-497.53548205547554,865.9020132300006,307.6747934455413,13.010124077216659,120.2341193790235,703.7689469899486,4.414474443373871,123.06917391148272,62.20291513908239,583.5681025650932,78.04862278495891,676.0760760760761,0.0010091390891840174,230.23023023023023,1.0129352516987787e-22,217.4074074074074,0.0
-1.7629438174576653,-4.331697361155001,-0.6192994279761225,4.8929008078882035,-501.3215460205464,859.6192368035054,299.98285846330936,7.839994783235736,120.03760304364943,559.4981426888723,-7.829746812725309,-51.86827560854181,80.60519496361212,617.7294200123489,114.71597245410021,677.1771771771772,0.001023140772559298,230.9309309309309,2.810512881686371e-23,217.77777777777777,0.0
-0.27917234929507784,8.157757208192018,2.29205515002683,9.663230155054295,-503.3863326809429,872.0698416629201,310.8953658307664,10.325593236199825,120.2147765970159,727.4216446960023,28.847243701559357,6.0876458879316715,283.82086076371036,765.0714236162518,75.36646321299699,678.2782782782783,0.0010367029003134133,231.6316316316316,7.64646978784631e-24,218.14814814814812,0.0
-2.5414421323361536,5.183342456262334,-5.675012882794758,9.347975008366301,-504.0491560470191,866.6245915901388,323.65407771999975,12.990060619471675,120.20680273013363,1271.5485794864937,-129.151381341435,929.022939764594,-187.84094147110636,347.5173065260362,136.9671357413126,679.3793793793794,0.0010497393049671425,232.33233233233233,2.039894857365284e-24,218.5185185185185,0.0
5.305355804800232,-1.7505997296850844,-0.033220684651817975,10.780732388790751,-496.8141824296934,862.0569898661762,285.6127989894313,7.374062940105454,120.16885121503121,145.6408875464109,5.223987805141595,-470.97989883941733,769.6087198060635,982.0922628344032,13.017256181642006,680.4804804804805,0.0010621708016456777,233.033033033033,5.336124060004221e-25,218.88888888888889,0.0
1.7992824803214122,5.149442263213004,-0.21163751499539576,9.692189546050624,-499.4158941920005,868.9913531358335,297.74737357508644,10.787950451728804,120.12300671998632,511.80079681168206,-0.08455512421919531,-235.12624944313097,366.6034771329662,832.0818021249991,52.62020425260054,681.5815815815816,0.0010739268423471744,233.73373373373374,1.3687221995581384e-25,219.25925925925924,0.0
-1.1989071856748341,-0.6437776248007328,-0.9072727751833656,9.359229881126412,-499.9604736735653,875.0960906877325,276.2156834012667,8.395456332130959,119.66288185226594,199.32252257112683,-4.374408817433821,-480.4829608279309,696.258486612535,976.2284309617335,21.427678847533617,682.6826826826828,0.00108494709023009,234.43443443443442,3.442515477290919e-26,219.62962962962962,0.0
-1.8394365595261217,-3.2089425399755536,3.452453091271265,6.441202138985559,-505.27657416012386,869.3733973626734,301.9265153264802,8.99073251542153,119.98283399006708,586.7241008864439,33.668429658568286,-70.03792551452528,170.8540265830569,670.9368430231236,91.54093311850647,683.7837837837839,0.001095182871012907,235.1351351351351,8.48999892664614e-27,220.0,0.0
-2.0531958760112023,-3.870438962962811,-1.7746589177115424,8.120064341699868,-500.546447073807,868.4664296455124,303.6539424192514,8.39377833209337,119.74562599811064,583.1160655697378,-20.183816970185827,-165.16796807699745,364.7108258237457,841.4706655980924,72.09919095908936,684.884884884885,0.0011045984568985238,235.83583583583584,2.0531017168241203e-27,220.37037037037035,0.0
0.10778139025720865,-2.4348691475044086,1.5435923544713224,10.953302081601114,-498.60446425290877,863.7069603209038,299.6083788455724,8.536285383168227,119.93273029310608,345.3933244439756,9.412290603609792,-365.6057325086118,629.6665505282615,943.5226578848788,31.5348634939431,685.985985985986,0.0011131721381886293,236.53653653653652,4.868378696218263e-28,220.74074074074073,0.0
0.7392959661179768,-4.920174043542976,0.7125055774121671,13.431815262265388,-499.2758498238665,860.1502035298874,293.4546642900169,15.443824295812986,120.02813406738048,451.52223722736807,6.345326986185758,-292.96137101120945,384.6308042453895,835.0782868936034,33.56343055638082,687.0870870870871,0.0011208970391869647,237.2372372372372,1.1319552585396635e-28,221.1111111111111,0.0
1.0463351665231033,2.6358500143992494,2.523038505071032,9.804949232508752,-498.09236390539047,866.9682636406307,279.5048548381167,11.688911744143331,120.00577413987507,308.4614492173432,14.592217659339017,-437.5158566983538,505.16565991758443,892.8294591859889,31.383478247009354,688.1881881881882,0.0011277816382762472,237.93793793793793,2.5807453848907625e-29,221.48148148148147,0.0
-6.304745682785162,1.1828707344681904,-1.3343781695550108,10.655622147148247,-497.98037921626036,869.3714677256766,303.7353368341177,12.203475723572417,119.52389857114996,631.1498551649125,-21.153297024972915,-92.43042050933917,262.0866764696102,777.0413746577708,59.83953878862835,689.2892892892893,0.0011338499572758642,238.6386386386386,5.769418202762215e-30,221.85185185185185,0.0
3.8822302289797146,-3.82522077023052,-1.465937798247518,11.904956313905611,-498.83748399187,866.4937036483741,314.55434483915326,10.983986973672993,120.0118904458577,706.5670966794476,-14.100196135349886,-43.83313324171104,404.3555370672972,859.1889813748153,59.04388933672181,690.3903903903904,0.001139141392332536,239.33933933933935,1.2647067048700733e-30,222.2222222222222,0.0
5.289138293911375,1.3250544525041297,2.192139814954797,8.3782121275995,-502.7861827181055,863.7731639744433,294.08981544266567,6.787486423196084,120.50269087912065,316.88977212860783,17.21681704852756,-399.6732691008157,633.1513865941118,944.9010456218497,37.219019256272325,691.4914914914915,0.001143710167547086,240.04004004004003,2.718432417489411e-31,222.59259259259258,0.0
-2.229443241618668,-0.1763573084051592,0.8506426166602208,10.733628086570885,-496.24721562206463,870.5674951504116,304.40059929023147,10.789915940646614,119.56847142862766,579.7596505384352,6.411701130699544,-165.67682766460854,387.7924523278647,837.3331597515238,54.22707361398135,692.5925925925926,0.0011476244030802448,240.7407407407407,5.729518963758227e-32,222.96296296296296,0.0
1.7655847225382277,0.2403501513158225,-3.0898746933535173,8.519019787335683,-500.7529713134024,866.1708772443841,284.3185568657995,12.145859229014693,120.12753742478228,378.7773927836973,-18.585824656210775,-367.6241549945647,344.5915731688485,830.0681254070455,44.319735236875744,693.6936936936937,0.001150964801298614,241.44144144144144,1.1841007804221748e-32,223.33333333333331,0.0
1.7036960391949976,-2.911425535701833,-1.0786100289265408,11.729648876982022,-502.8606418291098,869.7339865570375,304.5721306369251,8.293201051921777,120.03653848317744,278.3424862685088,-3.504726457303315,-391.8538153708615,708.652858500204,977.9220360251625,23.588755266892587,694.7947947947948,0.0011538229672245417,242.14214214214212,2.3995513342911e-33,223.7037037037037,0.0
0.5355659503569974,-4.4705577714187985,0.772765307696122,10.302806095903465,-497.8957672437391,872.1640723172974,296.0661770225534,11.930653334322253,119.62141841022881,498.97305440769503,7.25854903031561,-244.24988448776878,353.6338472137452,819.9732825477121,48.3832095786203,695.8958958958959,0.001156299392682364,242.8428428428428,4.768066274548e-34,224.07407407407405,0.0
-0.3517276890315127,-2.858406941459594,1.6755284430931783,10.59690362796288,-502.77750144537566,864.8300378500062,292.3758204939709,11.408672419708157,120.07253083742337,421.74503764058676,11.995373892798757,-329.71055374535433,444.4346793227208,867.0001491960124,39.849122836324696,696.996996996997,0.0011585011465768775,243.54354354354354,9.290206572984547e-35,224.44444444444443,0.0
-2.3259499058365494,3.9088698338545647,-1.3584613063859101,8.434802805162821,-499.26810372966014,868.0697832071215,292.3963635878387,13.70408008962734,119.90137466644578,468.490775002331,-13.490928942372022,-207.73543721915388,160.631080183191,698.2838707555399,55.83403675306745,698.0980980980981,0.0011605393261624217,244.24424424424421,1.7749221082830363e-35,224.8148148148148,0.0
3.4510256146709173,1.926263871701711,-5.828511979633882,11.41406471922157,-500.682000952238,863.2648584299008,296.0638841796699,9.164433974972763,120.34001978729557,264.75512895018016,-23.222657792555502,-408.02122609403375,673.818518753312,968.7592196758828,23.012134082549643,699.1991991991993,0.001162526335414116,244.94494494494495,3.325095013957394e-36,225.18518518518516,0.0
-3.454196253640857,-1.0005713719583826,1.0464463714740664,14.169425842462033,-497.2127446617806,868.305834031374,303.8243331569254,7.804778035448546,119.59620179707052,99.14189097339779,-1.580179646103545,-465.75029259296696,821.3509343336126,998.1577016735744,7.241874321658732,700.3003003003004,0.0011645730661659583,245.64564564564563,6.108008688366948e-37,225.55555555555554,0.0
3.836151756245815,0.44814823007148225,-2.4406413798879516,7.984176609143588,-502.8975131188034,870.3116902740106,286.87836798804483,9.27674378125491,120.22267619874398,377.3566352934399,-12.084416002619921,-376.7780106668305,454.6393717034004,886.8766307938646,46.82506902697163,701.4014014014015,0.0011667860650362567,246.3463463463463,1.1001858432069727e-37,225.92592592592592,0.0
7.334363990852716,1.2437802168625167,-4.034677596244823,9.320481984704953,-496.2995067639495,866.4500865975243,296.0288466843215,12.871141986327247,120.20355032277027,536.6858919712629,-30.003464805785242,-174.7183938176193,207.95274595131332,750.1461298151622,56.93554341969111,702.5025025025026,0.0011692647738815846,247.04704704704704,1.9431363355481827e-38,226.29629629629628,0.0
0.6073126307315017,-0.9775120891378087,-5.664651849968282,10.463214948336184,-499.74828945801096,867.7774882964812,299.58528222000854,6.343188238316074,119.93960118925106,35.51516830868007,-2.8552052452961956,-489.2487311458333,849.2838636776354,1000.7587836014968,3.3526176692102045,703.6036036036037,0.0011720989332467096,247.74774774774772,3.365203278687719e-39,226.66666666666666,0.0
0.42229341991168406,-0.48215195743572203,1.6279617203954824,11.572812423991634,-502.7249443687697,866.1203716601011,289.0096077546814,5.8632485691379355,120.1393422265239,20.708159136523214,0.9988368074625347,-499.37589438627924,856.3993199984767,1001.0981017723137,1.7535976798061343,704.7047047047047,0.0011753662367507938,248.4484484484484,5.714656618483053e-40,227.037037037037,0.0
2.2392362492637234,3.025358363830845,0.25723490080993305,8.880907429421063,-506.8064343992315,868.7969998923411,317.9666520167502,10.178790557863227,120.45414853229937,962.2058911452009,6.5491276320268215,310.4250439598838,132.09673846204782,663.7623636081937,108.09439658918504,705.8058058058058,0.001179130319428495,249.14914914914914,9.515678893592913e-41,227.4074074074074,0.0
-2.4855169120920855,-4.209728229515731,-0.4513127614245033,4.33393941971452,-504.93787513383205,870.7796347217339,291.46504519938657,9.114821414451688,119.86609050609542,409.263337330449,-5.728885923683747,-188.0443187127895,64.85695700337772,601.4638785410071,95.00862570249907,706.9069069069069,0.001183439154721016,249.84984984984982,1.5536751384645624e-41,227.77777777777777,0.0
-5.806591230845699,1.606409624654829,2.7780487259255233,12.71837898832805,-501.0439313983226,865.3560540160825,293.3056308636651,10.01545578635137,119.82812691361951,304.6476480403025,9.257930063181695,-404.20660631406304,640.5631147856907,949.2210438953642,24.438611323161396,708.008008008008,0.00118832392322588,250.55055055055055,2.487433339252267e-42,228.14814814814812,0.0
-3.489151569679443,-6.808037826880293,1.274649366046145,11.521012239168286,-501.9850689077411,865.1145448881749,290.216920501775,11.89062354247173,119.75748391520887,383.46284676947863,5.120723527389897,-363.9398699979002,490.2603260309439,891.0506466798422,33.59494508474556,709.1091091091091,0.0011937984017542608,251.25125125125123,3.9049320384781565e-43,228.5185185185185,0.0
1.2287934403276712,7.883556680788264,3.232600085443833,6.514104939026669,-495.5142100169896,858.1582620471044,317.9848008713812,8.894861307762294,120.29410149742891,891.1787654221654,51.49268315377378,408.7832333377152,43.490712394255524,482.4618958125874,136.83664735334793,710.2102102102102,0.0011998589041555183,251.9519519519519,6.010994090024628e-44,228.88888888888889,0.0
-0.019197907939463073,2.6515406443057103,-2.785470944333993,8.784862416440888,-495.96188088676485,867.094327887339,305.5290522859948,6.253988338138759,119.84348452777212,272.1399642217347,-13.260823289613086,-383.236662522019,709.2287802495156,975.4536124819821,31.017116451491354,711.3113113113113,0.001206484786334297,252.65265265265265,9.072979145275432e-45,229.25925925925924,0.0
0.2587671524808733,-0.31271654110814917,-0.06910124790792703,13.136364859054652,-503.81693759235833,862.6249674261969,290.63407993756357,14.088963114399888,120.2908740527196,396.0809297202745,-0.21861213927427114,-354.2146850462169,465.3323085010438,882.995565813824,30.13181003154619,712.4124124124124,0.0012136395076221922,253.35335335335333,1.342840135622369e-45,229.62962962962962,0.0
2.9063750301383444,-0.9179287064033312,-3.2334267498960285,12.895592836915732,-494.6987797803973,863.0354485004603,311.0623155885997,8.005543425122447,119.94034948326946,118.86436905681043,-3.644547699009944,-447.3370206241567,808.6715060334149,990.1724015685744,9.00640178152644,713.5135135135135,0.0012212722199889834,254.05405405405406,1.9488100087178394e-46,230.0,0.0
0.8455687412903057,1.0172977858588308,-0.45876466371093444,11.877280045357889,-503.6472145540012,869.6219081543433,302.0069869428888,7.881925755975805,120.1483762206912,213.6357875087372,-0.8582691370407447,-428.80004592767045,749.8738962400457,988.090372493782,17.916310743444157,714.6146146146147,0.0012293198363722466,254.75475475475474,2.7732273587745784e-47,230.37037037037035,0.0
-2.1126875165271715,3.137113359880297,-0.4972317075333547,9.647775132080275,-498.92940180253515,863.0594226868571,302.572534211115,12.207440027445193,120.01700435125446,617.9921688144693,-7.4942974714748125,-76.4969765028469,201.82210588903502,725.3471787215802,64.27680990514453,715.7157157157158,0.001237709510582133,255.45545545545542,3.86965490059926e-48,230.74074074074073,0.0
-0.5532713300263858,-2.3898760346446117,1.2532272745261417,10.16597483762502,-499.3149716796433,862.7816889881053,296.55522791247546,9.231021757916965,119.96296643615737,403.738224601005,8.291183715234707,-335.1557458391355,534.32246492563,907.0133451965551,39.7785980561362,716.8168168168169,0.0012463614446903617,256.15615615615616,5.2945588556217886e-49,231.1111111111111,0.0
1.696593092783119,-2.8412052271943677,0.09112776228379663,9.738148389747748,-496.5188970839327,869.3817534758084,292.5058401304303,9.873220295930379,119.73509381255747,407.5469957165562,2.34209037919473,-339.01348332389256,489.2396470930724,891.3034161266565,41.676394701097,717.917917917918,0.001255191926362282,256.85685685685684,7.103266494883789e-50,231.48148148148147,0.0
0.08911664438608376,-0.028836799371115288,1.2468142765598311,12.256479566537674,-498.3176486823941,867.1690764789729,303.377660990546,10.965580248120636,119.88737919629507,487.3894466360928,10.694940240233473,-258.40638622103734,503.0156868087554,893.6392682782282,39.768004233108925,719.0190190190191,0.0012641164889402522,257.5575575575575,9.344524770801039e-51,231.85185185185185,0.0
3.433903289105101,1.5011276171576815,1.4068802662777884,8.24831518700978,-494.4306341373779,866.0244118645459,294.5491277000441,12.167166206219992,119.93692237437602,492.2533792354313,15.439128248101436,-194.75821047657286,209.94464607958525,714.0149304219826,59.280818515286875,720.1201201201202,0.001273053081771013,258.25825825825825,1.2053886924435203e-51,232.2222222222222,0.0
-0.07914219254172428,2.5860040991996387,4.309857354766284,8.38840069023159,-503.7374141439491,867.4467650978168,318.16755629575107,9.333078613636456,120.21470937076273,894.1544749680398,67.31333992335546,239.69285915059822,201.98550491465153,668.1740780678485,106.90589515515533,721.2212212212213,0.0012819251376216922,258.95895895895893,1.5246416811087616e-52,232.59259259259258,0.0
4.396222275254887,1.763951070388174,-0.6305933105722488,12.02054917367203,-493.40334001718844,862.8164525086933,287.30708894756896,13.039904011828598,120.03345922419534,363.97200921857814,0.43859671280326484,-377.35375823397385,490.3864429639365,888.6015898788609,29.91523603803032,722.3223223223224,0.0012906644281468513,259.65965965965967,1.8909465156274992e-53,232.96296296296296,0.0
0.03273785845493836,-4.148390411360365,-1.882045401332758,9.911277088976878,-501.1430456320989,867.3423217873925,315.36156772854946,5.728400302530389,119.90229235065719,59.62190216681395,-1.9253446890129526,-476.6234224347527,843.1302264884334,1000.8386316160462,6.015503966246663,723.4234234234235,0.001299213607103416,260.36036036036035,2.299648624972608e-54,233.33333333333331,0.0
-3.368185142283361,-0.9652052639122638,0.49216723063281764,12.756934710907617,-500.1704620997854,862.919087116708,298.886811512022,11.519574473906154,119.90233141638623,427.6326830147203,0.33417693368005974,-312.1504410460507,522.1360296167752,905.2934574537832,33.78686021006163,724.5245245245245,0.0013075283539670732,261.061061061061,2.7422970814755077e-55,233.7037037037037,0.0
-1.9274468204883342,-0.5912551745234493,-1.604560054279087,8.656975586038909,-496.45237396335784,873.3620167303548,302.99085734021105,8.320944883964685,119.5032754537096,533.2296312170495,-16.91836291460772,-216.25756552266307,441.749083628142,878.6961275633339,61.84226762104266,725.6256256256256,0.0013155790471576516,261.76176176176176,3.2065520965304486e-56,234.07407407407405,0.0
0.17914279195233848,1.675035563855347,2.963921536873072,9.89044327932235,-499.3797778686723,863.16648882854,308.3315776662943,12.744542633215982,120.1084515597112,698.5438068819853,36.33793882020166,59.49162255698326,156.31385149187383,650.2168206928803,70.70462906922212,726.7267267267267,0.0013233519154113682,262.46246246246244,3.67648568340416e-57,234.44444444444443,0.0
-0.22293671092543285,1.5384532799067923,-0.5664360778904651,8.155174030312093,-504.8982432648591,866.8411954667145,293.6975070499556,10.28408895766109,120.25225612636525,478.4309006145736,-4.955146271936098,-262.2920176562343,314.1034446123957,806.5164760057401,58.69613909668967,727.8278278278278,0.0013308496369748909,263.1631631631631,4.1333124657521246e-58,234.8148148148148,0.0
0.20388600160647255,-6.246973791190383,-1.1311527357479807,10.014725362847134,-496.5092333376648,867.5280161340136,308.64248384698635,8.654189335981197,119.61684453852254,529.9999845974155,-10.256887584877417,-210.56284781344436,509.87339408471263,904.9689600522674,52.91202133089699,728.9289289289289,0.0013380913781786282,263.86386386386386,4.556531492311756e-59,235.18518518518516,0.0
-2.970439331278514,-0.45564485856673115,-0.9426314423022358,7.042906126002402,-500.00760161243613,864.1619632042149,272.92456144618825,11.325682186043265,119.89302678389974,270.7071735932263,-7.4733958000254646,-477.5501725029398,424.5752895712399,864.0342137426713,38.86387951694987,730.03003003003,0.0013451122844870473,264.56456456456453,4.925397596011616e-60,235.55555555555554,0.0
-3.825390660909567,1.8971412205601852,1.436834846943282,9.024733158090074,-503.45372465699256,868.6651192554718,292.8001046677806,11.786376694414503,119.96030305405823,466.7452155976121,7.977817568258557,-265.222666387315,301.9387247198755,788.7902098726263,52.15872904382992,731.1311311311312,0.0013519624572782484,265.26526526526527,5.22058283665186e-61,235.92592592592592,0.0
4.840659160404627,3.854063376687872,-0.3154939664629705,7.127492270143764,-497.11040041519635,861.1373770113298,290.7593719265893,11.283788245717277,120.3495543540142,445.1750893139326,2.415973412017152,-250.02048358204183,209.27653985058328,725.3193631232015,61.780650070996536,732.2322322322323,0.0013587054674334298,265.96596596596595,5.4258460552351505e-62,236.29629629629628,0.0
-0.6749656224647996,4.714089959989714,-1.2833336402607647,11.387846466382516,-494.97248771603415,867.8407763816174,287.46493987628236,7.940607520733879,119.79901065453592,160.66044862207673,-4.289224779919675,-461.2011056480659,760.5026553784165,985.7070622834151,14.170887640586422,733.3333333333334,0.001365416471546327,266.66666666666663,5.529510957169691e-63,236.66666666666666,0.0
0.470127778704276,-1.0659594360227393,3.330703835247062,11.433178679519303,-495.574093120364,861.7812231883122,297.8504516192105,9.03196575275583,119.89426511109346,350.47104609393375,20.839242700704357,-366.18748120826893,616.9005848633776,932.1419250177139,30.66453705092253,734.4344344344345,0.0013721800076273393,267.36736736736736,5.525565830132436e-64,237.037037037037,0.0
-1.9397495396032947,-0.9564931324595418,-1.7123396813235001,6.5394745390313105,-504.31911521438843,865.5543214641109,303.85749968181693,9.99185432575713,120.10398963498679,640.2175453206727,-21.13695600667773,42.56413299593629,50.400703967459776,601.919627573297,98.24094824482995,735.5355355355356,0.0013790875542520503,268.06806806806804,5.414240841532923e-65,237.4074074074074,0.0
-1.2275228814681625,0.5389034129482915,0.07113214806598706,12.667771491001146,-498.4100560389486,871.7059954843824,307.0265999849931,9.91748069469988,119.71377359128253,421.50978883441064,-0.7026983873326607,-299.1122493027584,607.4841830666946,942.9673401670615,33.371113285272976,736.6366366366367,0.0013862349401143454,268.7687687687687,5.201985802780496e-66,237.77777777777777,0.0
0.5077795130782875,0.009632361483565237,1.3046123032204608,14.994830252839709,-497.7671824245263,865.2579782042349,302.4087675720041,11.499490950876694,119.93656799847291,360.09612055970024,8.696942292287535,-349.9297585963566,632.3822488249178,945.0503217585995,23.987038981312736,737.7377377377378,0.0013937196900603791,269.46946946946946,4.900851388323443e-67,238.14814814814812,0.0
1.3817198130637414,3.765154115919549,-3.2626702208341465,10.092012773472682,-503.2456644164864,869.9150071175428,293.3430653510645,5.9701975349867835,120.22549654994098,46.175086686098275,-1.1717694268490784,-492.7288851080934,845.5457544655054,1003.6673034835571,4.445702845345713,738.8388388388389,0.0014016383892943374,270.17017017017014,4.527356385244802e-68,238.5185185185185,0.0
3.002753829626598,-4.695659673258541,0.9605210028118498,8.717771479550711,-503.05066641649455,871.1750735154819,303.69016437825167,10.668654109107006,120.01811114446944,629.763643129397,13.510917020107506,-77.5242821631964,232.88783487405544,740.5284878732208,71.90472629291303,739.93993993994,0.0014100841401300658,270.8708708708709,4.1009890596502636e-69,238.88888888888889,0.0
-8.076207750732326,2.9545789827624587,-2.1102153509608987,15.648661182006093,-500.8993032243453,871.0552659393425,301.2428569485085,9.42003729112672,119.58369400442646,108.1616599361028,-12.359209093716114,-464.58263229234797,811.1904176981799,1003.130107248975,7.433015972498808,741.0410410410411,0.001419144176117279,271.57157157157155,3.642531509205187e-70,239.25925925925924,0.0
-4.322449972159118,-0.7107706091840008,1.645565561668005,7.3620630033949785,-497.85303074865607,865.592186008631,309.36056167936016,8.322998767232095,119.67005436545006,717.100920967238,16.402915609534638,19.60465218588996,234.74407046692943,730.8720167501035,98.03244184166344,742.1421421421422,0.0014288976873685286,272.27227227227223,3.1724062903167965e-71,239.62962962962962,0.0
-3.7002222821795336,-5.698362481819737,-1.9253020238379526,10.040212933738196,-501.6424755433981,864.9473584197318,307.76936702931516,8.515026444460801,119.76622926352174,490.0363922536139,-20.29743172189395,-245.0294114170531,533.7583164090202,920.4887330993848,49.20368730086807,743.2432432432432,0.0014394138992331956,272.97297297297297,2.709224946269095e-72,240.0,0.0
1.7122554892158244,2.400659404026605,1.385538063697721,10.359244545263847,-498.6455436922244,866.2693940487649,300.30476413920627,9.570924670964073,120.07967237411309,463.61763770072025,12.884322156098776,-283.24213467998266,497.7209913209882,890.4302978714616,44.6017534731784,744.3443443443443,0.0014507504348381852,273.67367367367365,2.2686740733064935e-73,240.37037037037035,0.0
-1.8230859610728252,-8.19359515700132,2.2116661325894253,12.69029524090483,-501.87779655008865,865.5016312757691,291.0274699383874,2.7978297910809644,119.7844292819042,-275.4158212037694,-12.389248202033535,-523.5373232420935,921.8458697645189,966.6227472058229,-21.575281490636307,745.4454454454454,0.0014629519810701252,274.3743743743744,1.8628158663599624e-74,240.74074074074073,0.0
-1.7273766156998287,1.238993053448964,1.7228730512656099,10.719477950253577,-499.7515176143166,859.293755513232,293.4704984416792,8.5974208584169,120.13133683177777,303.79053575905147,7.462258050237818,-402.1149203246086,634.4283991355045,944.1340238525622,28.514083379507888,746.5465465465466,0.0014760492677988312,275.07507507507506,1.4998178816040894e-75,241.1111111111111,0.0
-4.676729015298999,0.5798349780878901,0.5026332964762048,9.002732208423097,-498.55114520600205,862.9272532423239,294.5021064036197,8.248370350707413,119.80016976343687,383.5002481493222,-1.27131799532958,-351.0476546990981,539.2919142823423,912.0138319507532,43.11934482086593,747.6476476476477,0.0014900583618590623,275.77577577577574,1.1840714356734903e-76,241.48148148148147,0.0
-0.04841399402031119,1.8318805679139616,-0.4626018858593989,8.097631259224087,-503.64715729340566,860.6895524505591,296.84733666083747,11.065566418645249,120.38560256392688,526.5670127012017,-4.3003603903776835,-178.6410108153068,218.60542201018052,739.5980964413479,65.03538811290393,748.7487487487488,0.001504980270663296,276.4764764764765,9.166173216043471e-78,241.85185185185185,0.0
0.3781463276307814,-3.0771141735534484,-1.1528391526696877,9.31635635950773,-505.6727861707511,861.7391024258158,302.68050427589753,8.388946634978959,120.33422053494985,465.06842039534405,-8.973073818643886,-279.69301492901957,509.47583512035226,907.4463437176007,49.88906998654536,749.8498498498499,0.0015208008452935033,277.17717717717716,6.957752786501341e-79,242.2222222222222,0.0
3.783891328507752,-0.501314527259219,2.942069381634208,7.986145278109712,-502.2421211349059,872.2021515195587,307.1517439012806,9.569772399659021,120.10675674282,677.9856407959512,38.433799604818745,-13.688455447546971,227.42955712398953,717.0303004577319,84.53284244683553,750.950950950951,0.0015374909693460406,277.87787787787784,5.178699438907595e-80,242.59259259259258,0.0
-0.0863445353134424,-2.951252417928105,-1.3989904403352864,10.095650639569365,-501.6629775510198,866.5874989745827,299.48881306984623,13.084553255322604,119.97766746186323,574.3239683965551,-14.114502974194785,-135.08598645092968,218.36958633994777,746.5328765841037,56.91377452057918,752.0520520520521,0.0015550070174023612,278.5785785785786,3.779576993763622e-81,242.96296296296296,0.0
-1.4017815600920611,-2.79799185622362,-2.0741321471399923,8.871607640279027,-498.7335666581376,866.4398682948349,300.16124787900475,11.988703039630847,119.77589977934197,592.8074462252824,-22.921815424915128,-95.0193707394456,171.70903710674384,714.8334763376921,67.02266508309839,753.1531531531532,0.0015732915654189585,279.27927927927925,2.704808145827838e-82,243.33333333333331,0.0
-0.5469034617099824,5.412897487474903,1.33073787006566,7.011924413420498,-500.24489772577977,862.2455530184702,301.43306305000004,11.804542799886905,120.25039711387664,557.940517861301,12.426722745369512,-9.79059864003608,59.79406497188336,569.7036824117064,79.6697249293958,754.2542542542543,0.0015922743341946115,279.97997997998,1.898018813398645e-83,243.7037037037037,0.0
-4.3383323362512956,-5.1025291618156805,-1.5922736063729908,12.510291576749808,-495.4117642275536,871.7402613581461,294.8409468686766,9.000255139178297,119.25088912484694,229.4789486417031,-10.837885385533552,-424.71734151162286,719.0302257829401,980.1429720969335,18.6972140497826,755.3553553553554,0.0016118733460278704,280.68068068068067,1.3059764283371916e-84,244.07407407407405,0.0
4.652249060935637,-0.6619395880016444,-1.9001269949322543,9.004654953141921,-505.3210339981121,862.787141048105,290.74607742357045,11.086064558579304,120.56709535335241,433.2406946637288,-9.566444999828363,-318.308234004313,369.07327487334237,841.5425299102325,47.62250636792222,756.4564564564565,0.0016319962734228151,281.38138138138135,8.81131935934098e-86,244.44444444444443,0.0
-2.1157937744919306,3.288467361656995,-2.88720852433953,7.463726390049375,-500.8848379947827,862.9752674632061,282.4456210268929,9.532204399092812,120.12124810940999,342.31546800845643,-19.486836892900023,-405.9632172293917,432.8801448209636,874.389430932347,46.20601172623838,757.5575575575576,0.0016525419570289988,282.0820820820821,5.82931231875938e-87,244.8148148148148,0.0
-1.915124491960701,5.774349724399938,-0.9658196789210354,9.663481731024916,-498.3999964334916,863.7224048682466,293.0485064192313,9.607813578646125,120.05748285724626,400.14247164071344,-8.69314419483378,-341.8748603593502,495.8385351320137,897.297016841615,41.61178510121489,758.6586586586587,0.0016734020678191247,282.78278278278276,3.781503307739335e-88,245.18518518518516,0.0
2.1437898381863536,-1.5429113461204518,-0.1654300477929864,10.136743131935317,-493.153491563763,869.7902490076764,304.73145453267784,10.8193706874931,119.61546613406819,617.0530390902952,0.368358034434894,-119.22713322825842,330.40493107140435,806.8659316710714,60.66167449956282,759.7597597597598,0.0016944628858325248,283.48348348348344,2.4053729528034764e-89,245.55555555555554,0.0
6.822007568907264,-1.915438769444067,0.48618345532139756,6.507066548841933,-499.32778189179965,869.2730195022345,292.9708856196043,8.806012823158134,120.15606141661696,476.1595953477086,10.804668228041875,-251.44133369358272,284.46310244420283,777.3622389590269,72.12996544523509,760.860860860861,0.0017156071647839233,284.1841841841842,1.5002759248443527e-90,245.92592592592592,0.0
2.346711616619374,0.9464462408735979,1.9026124885989668,10.663295334251526,-496.50283579368397,864.2420452414441,297.6219296257406,12.986006208886407,120.02118040324578,522.1514736419704,19.61413895093993,-202.84587113257584,303.0513352356202,778.4329092271618,48.773992515937714,761.961961961962,0.0017367160486827884,284.88488488488485,9.175518924609808e-92,246.2962962962963,0.0
4.116467398784601,4.937931973512118,1.0537958473315874,7.905684862619471,-502.5811055582591,866.2725138467648,304.6643128741232,9.679739720804125,120.46703597683467,642.6358004588449,15.861571642251953,-57.84095620179494,223.1306406272455,730.498565077109,80.78077439183126,763.063063063063,0.001757671003632287,285.5855855855856,5.502510864334216e-93,246.66666666666663,0.0
0.10120600562337251,-2.3825165001673727,-0.3817444391063596,13.422057618381576,-497.27526733230593,866.4651513765145,305.2068949642267,11.23672113251933,119.78920939339332,453.73869484290066,-2.9212880197926956,-278.3169334805514,556.1512133097344,921.1229585147133,33.79865969542109,764.1641641641642,0.001778355725515856,286.28628628628627,3.235653147840566e-94,247.037037037037,0.0
1.4545596319161445,-2.1431241737198383,-0.39639135275943976,11.047921024153469,-504.98690074579656,863.4866499802959,289.2046714783396,12.911200958514597,120.33000320168802,402.0676304229833,-1.3170597093609588,-350.97896980376913,421.3521875278854,863.555716021364,36.26226666971389,765.2652652652653,0.001798657982674723,286.98698698698695,1.8656655417478393e-95,247.4074074074074,0.0
6.366889514121343,0.43176262730663395,1.0203149378303669,9.200200019781366,-500.233922734003,865.786128134236,309.97059356453644,12.06330754915035,120.34580893961069,752.5944981586418,19.657007502356937,128.41913024049103,115.80521509887637,631.5373051053931,81.12279563646352,766.3663663663664,0.0018184713522327702,287.6876876876877,1.0548152464369937e-96,247.77777777777777,0.0
-1.1552481804923376,0.5840104055096632,2.545140325857139,8.509664459365299,-493.76227394059754,861.6425250769277,311.27350089355485,7.182161794618951,119.77364525953541,558.6443274403615,23.728021751644953,-181.7869611515561,506.19706709884025,883.7504584689739,65.8489344719076,767.4674674674675,0.0018376968096835652,288.38838838838836,5.847763294579077e-98,248.14814814814815,0.0
-4.25998737080528,-3.072513368288213,0.2526283989664004,9.790064584872752,-498.40118643532077,870.7343929003691,288.7015014278144,10.889791790019768,119.48832792166527,392.18071731903456,-2.5119907402103907,-357.00710961904247,453.0396302093643,876.8179282963955,40.49458048925508,768.5685685685686,0.0018562441338609089,289.08908908908904,3.178878650802079e-99,248.51851851851848,0.0
3.796042084048078,-2.07728210348366,-0.9382617084208179,11.225581483166579,-492.81704521385416,864.7465868472744,291.76163130358844,11.701438788921294,119.80887761261451,405.26027517944584,-2.778825990718676,-337.6455426454744,476.0354341283838,883.8394366917088,35.76813095325354,769.6696696696697,0.0018740330935224573,289.7897897897898,1.6944505245341253e-100,248.88888888888886,0.0
-3.310623212720023,1.6970450105849069,-1.985732002171091,9.949011742829601,-498.44596362011396,867.8271442336576,311.91090683146194,11.783726044321497,119.75504612063644,830.6933551974566,-32.226745813478644,161.77818066830935,132.27704536448823,688.8461424928528,83.87819125073644,770.7707707707708,0.001890994387415311,290.49049049049046,8.85634678630279e-102,249.25925925925924,0.0
3.7495257598596283,2.2735299930202375,-2.890410528824451,9.565682385726287,-499.3818324873378,865.7128278127448,298.53146478744696,7.773410331770737,120.22961674686184,328.9270000264364,-12.668691002178127,-373.004023699043,633.258373597127,953.9019524302141,34.03747640347946,771.8718718718719,0.001907070316696974,291.1911911911912,4.538905211593083e-103,249.62962962962962,0.0
3.1497793452861464,-2.393196201908356,1.3325393440870463,10.116740581635792,-498.62132476540063,858.0177385590997,277.8022205254815,8.685929525965353,120.24971564270844,199.96479217301948,7.72797073181059,-475.6754873532009,690.5573078608274,960.5965287061587,19.45965220645324,772.972972972973,0.0019222151766856588,291.8918918918919,2.2809637897660932e-104,250.0,0.0
-4.496160108426841,4.747633868037845,1.1559570472791143,8.79228213752609,-497.84310688889235,866.4244133503959,286.0031849526731,11.989116471483243,119.79298973073024,389.46213453356387,3.453128122297339,-349.71193321204254,349.9379780592177,816.3516727877739,44.81640610062098,774.0740740740741,0.001936395363776239,292.59259259259255,1.1239744702312818e-105,250.37037037037038,0.0
-1.0204032457572187,-0.7932036443684438,1.1547270502133231,9.313588146313924,-500.70352739603,872.4981503794058,297.5063037482752,8.476479258634708,119.77748862897928,423.4473885529558,7.5353894773890016,-322.24849589813823,529.7812909925284,910.386255243707,45.58436596809043,775.1751751751752,0.0019495892025927083,293.2932932932933,5.430818403478209e-107,250.7407407407407,0.0
4.200118663135788,1.7589537326429545,-0.2573188927041118,5.828415122189992,-502.1343287697089,864.750765588868,288.36957349715397,9.400607886671372,120.40099564774997,418.1920317121959,2.3408428530272696,-291.7020992988614,231.04476631495197,745.8251550134403,71.0306454564791,776.2762762762763,0.001961786507649024,293.99399399399397,2.5730302583097555e-108,251.1111111111111,0.0
1.4416437171976018,6.846338549492855,2.8138694917835014,11.947452461704735,-493.70215548340326,863.3941949082215,295.8657622936356,13.151751619003939,120.03087739562235,474.5615033570996,24.695867868101764,-266.2170514554556,394.1937663528276,827.817349573447,39.647866220834494,777.3773773773775,0.001972987902552222,294.6946946946947,1.195350545638149e-109,251.48148148148147,0.0
-2.034983323842215,2.934088109239064,-0.9682369891696354,10.597595560643525,-501.73961726974727,865.5604685724466,300.3239621368358,9.90440149923042,120.08297534556894,464.78002910028414,-9.924405478943092,-281.43512792634004,488.91621668661537,897.5962493787454,44.05543433972602,778.4784784784786,0.001983203927733522,295.3953953953954,5.4452328144890674e-111,251.85185185185185,0.0
0.18029133119843996,0.849363363142993,1.910538474414411,8.45308831193314,-497.3413641290283,866.6825330111691,314.6225460403473,8.546451724332314,119.88236745079269,781.3671239107954,26.238771109841675,57.759447583811834,304.21931038467926,775.1653045995197,92.46577185004664,779.5795795795797,0.001992453974505979,296.09609609609606,2.4322510535759766e-112,252.22222222222223,0.0
4.833441559117065,1.6059176671493909,-0.07748578997908605,13.797469962710478,-504.08764025826684,864.3425390258177,297.0954608377221,8.24476528627419,120.53599730442787,110.42691682620227,4.690638740037501,-475.3480697605862,808.1695205339552,994.33930245141,7.653111194622866,780.6806806806807,0.0020007650886628204,296.7967967967968,1.0652980341231543e-113,252.59259259259255,0.0
1.7022416653348864,3.39156599314146,-1.2167015293586751,10.174032960784773,-501.920623355951,865.781209398235,310.7254179957276,10.665438659170375,120.2842998214839,731.2609264212473,-13.792592802007315,-2.8284345389242276,286.0534234005909,792.9658399373088,71.72408558383825,781.7817817817818,0.002008170690651431,297.4974974974975,4.575142540322802e-115,252.96296296296293,0.0
-1.154081863650939,-2.6538139832234773,1.1850606146355227,7.927712856049606,-498.65336411159035,867.347886503637,314.2876016203677,7.333703983045583,119.76252507081392,703.7195867166266,13.427047242471772,-43.24912906541317,400.47575531016514,841.2900598330758,88.9316350166063,782.8828828828829,0.002014709261469542,298.19819819819816,1.9266769917974842e-116,253.33333333333331,0.0
-3.3039767733912444,-6.218165514508618,0.8192722373679874,11.713474842940917,-505.61624229402355,869.3898806011399,314.34309669352075,9.505328072207163,119.84170825668059,554.2736510575235,4.669368039645711,-189.33070480772227,545.7673958079606,919.6382515514059,47.60625191926639,783.983983983984,0.00202042304377751,298.8988988988989,7.955802094279942e-118,253.7037037037037,0.0
6.502297871689221,-3.488651169432546,0.7139455185338522,10.796096433018525,-499.2013071806502,870.4036785483321,302.84754593385566,10.666461069980043,120.05708801668015,539.548993705737,13.14477661688765,-213.5233722038151,427.9251177203812,859.7445665210921,49.377854731505906,785.0850850850851,0.0020253568063216963,299.59959959959957,3.221289890241057e-119,254.07407407407408,0.0
-0.6996653910965904,-0.875360514276224,0.1625568441123975,10.789159970968438,-498.59532155292436,869.508092770317,280.36710852161025,12.598299641095334,119.77135796044082,311.51241233043316,0.18613015362638685,-432.99009853316784,510.893997683413,902.8324953384367,28.93768700536896,786.1861861861862,0.002029556716684136,300.3003003003003,1.2789289735015651e-120,254.44444444444446,0.0
0.9721053330678512,2.5795875637810433,-0.07578616343366175,9.148488790696819,-498.5246541841448,870.2825434188219,304.6082486540387,11.335096160739992,119.92705873668416,656.3819421724148,0.10518238689759851,-37.30410421654335,201.91117815436394,722.4444552229897,71.64138528029356,787.2872872872873,0.002033069362729148,301.001001001001,4.978904785101952e-122,254.81481481481478,0.0
2.721056089407179,-1.8438527581347548,4.776743985740877,10.90099144755607,-498.34849848071207,865.7157685880225,310.4839988781354,8.571869764035643,120.00910181416549,492.814637088038,43.67504199337729,-247.27435497557087,571.5794201443023,909.0735661345805,45.11532165891897,788.3883883883884,0.002035940957062398,301.70170170170167,1.9006055544663428e-123,255.18518518518516,0.0
-0.5284852620358229,0.8935962646406368,2.368513290392346,9.47648341955781,-492.8139304493397,868.8367860152848,299.18932894564585,12.35683863512744,119.56131135716113,554.7727671115625,22.439839909312756,-139.37844557788947,236.1617858006997,726.3077696361494,58.64792157354242,789.4894894894895,0.00203821675153354,302.4024024024024,7.114116051300894e-125,255.55555555555554,0.0
-0.7864303926123465,5.082873007218499,1.4456537899710242,11.111882903291685,-498.18566083481136,861.9893748404453,317.44583870075246,9.400969924905045,120.13341500815655,657.1667204753018,15.818184680827462,-88.00746099248829,485.4163765545293,880.7990818212977,59.23052345905673,790.5905905905906,0.0020399406805179216,303.1031031031031,2.6110829869967714e-126,255.92592592592592,0.0
1.5525991212678927,2.3238876057793356,0.22359831640677652,6.190111091978722,-504.07398639812953,866.9510514144013,308.59833561467457,7.528593955901182,120.31873152821504,727.9528182844882,4.387409852076131,47.08854209507746,176.48054073505625,702.2764471972819,117.349388377535,791.6916916916917,0.0020411552426384243,303.80380380380376,9.397042322987987e-128,256.2962962962963,0.0
2.0962146272510327,3.710850164317456,2.0143144011933383,9.132253074041621,-499.5398215672164,864.0833777165076,305.68273377152786,9.655917281469055,120.24411635491204,613.65292393335,23.605220470996272,-122.1326756207634,338.5316211647287,800.3493526986297,67.00809023765757,792.7927927927929,0.002041901621005343,304.5045045045045,3.3161370351531255e-129,256.66666666666663,0.0
0.5724404310975914,-4.100942698013416,1.0359895527829037,13.444310195616389,-499.5541735585464,871.0490832293328,310.8638071120584,12.876338402291404,119.74689909138385,666.1030377004134,12.60749608268114,-82.44917953967791,388.9148385154117,837.8171864457312,49.51086340980469,793.893893893894,0.0020422200322466467,305.2052052052052,1.1474784370843323e-130,257.037037037037,0.0
1.2639242808658357,-2.059771354034569,0.05240950554807132,8.465865089199399,-497.8009442899036,862.4172180639856,303.3336985126088,10.33048010012985,119.997954256259,622.52194675272,1.8322006030185518,-81.21908428146617,229.04406379750628,739.5111016998799,73.38391007091238,794.9949949949951,0.0020421502848921393,305.9059059059059,3.893385218789635e-132,257.4074074074074,0.0
-1.671632723489594,1.8542458372357842,-0.6071286505318301,8.792323405013626,-500.35262187298554,863.4798762648543,275.0718950060465,10.025043728659572,120.06086747442222,251.4149446750867,-4.353538175977579,-474.8399231253371,576.0232522473239,929.6684096310167,28.786564726514012,796.0960960960962,0.0020417325184020644,306.6066066066066,1.2953317077576905e-133,257.77777777777777,0.0
3.915794893759272,0.06726663190900517,-0.1618346753253764,9.10407732310005,-501.22601478450775,864.7174362051225,295.00861048529634,13.274423289405707,120.29412364718361,503.0587412527713,2.50593796936859,-193.5493272635337,205.16144985711549,725.4874620698154,54.826526593537146,797.1971971971973,0.002041008085655784,307.30730730730727,4.225765523566886e-135,258.14814814814815,0.0
0.9766157364642029,5.3828762922247675,-6.340851471756111,7.570387728222713,-501.5104479553466,862.0563172371601,311.9716802724785,7.137290305891145,120.39401611840891,674.6974595238079,-73.88910906022763,-74.11236699013313,386.91057957425653,879.234046957621,89.54200880737494,798.2982982982984,0.002040020534403986,308.008008008008,1.3517630556997995e-136,258.5185185185185,0.0
0.7613284011112076,8.227244390809963,0.42120167859528357,5.583438447543496,-500.40367954758074,864.2526067783167,291.924086599017,7.428801771894456,120.34708679396044,457.5866222523516,4.119674312579146,-273.45513039481995,300.385430783963,788.7936628618472,81.82012614577789,799.3993993993994,0.0020388166374113175,308.7087087087087,4.240006557886571e-138,258.88888888888886,0.0
1.7882985189903688,-5.568020738134879,-0.9769521602207194,9.538827202952774,-509.26373014900355,872.517471354471,297.7652749476306,6.768307058066336,120.19971089189336,232.91478183590894,-2.153028476378024,-432.8547454824415,727.3817929454481,987.6589083143408,24.23359612862282,800.5005005005005,0.0020374474171133902,309.40940940940936,1.3040770802179179e-139,259.25925925925924,0.0
2.382275378893895,1.205328645500669,3.185339996565768,10.271718848163314,-496.5570080454012,864.8354364085033,289.55163686096927,10.74529637296011,120.01602959613402,383.6514200501187,23.6006728213252,-362.87363642622256,488.40374112207087,879.398403596909,37.17577527067981,801.6016016016016,0.0020359691088873972,310.1101101101101,3.932880711795764e-141,259.6296296296296,0.0
4.078556321376508,2.128786348362952,0.03868814162350858,9.894989862922696,-499.94048893941954,862.3203074164772,317.83922595201767,10.33298625423025,120.36766553918403,902.8212564492937,4.685419347686983,195.7547896772196,232.36969713947315,742.821054350987,90.82807738725438,802.7027027027027,0.0020344440077223456,310.8108108108108,1.1630250373999212e-142,260.0,0.0
-0.4378362650685189,-3.8715709620014094,-2.3779268390699237,9.710242876104227,-494.6376534256621,872.0251574388097,316.81492457418017,13.085472734559552,119.43262820380367,978.4286704655264,-41.08673446543444,468.0202326659792,-31.499002488045335,510.4984799012083,100.89450479070543,803.8038038038038,0.0020329411463170296,311.5115115115115,3.372392639160165e-144,260.3703703703704,0.0
-0.6609895769712252,-2.689581831862333,-0.0997603082562354,10.086081741700776,-499.50449092367734,869.2620918750438,291.1613110485927,10.48695015427354,119.77387085444158,399.0234179147276,-1.3568991243753343,-349.48568836920145,481.71454795478644,890.8557151262609,39.62738192764854,804.9049049049049,0.0020315367584581197,312.2122122122122,9.58866132387197e-146,260.7407407407407,0.0
-1.8357763365213542,1.8612483395568435,-2.0922421701250085,12.045682943101529,-499.4456945348542,861.7983067913026,301.4729800038908,9.191685681041395,120.05618672263863,311.43119676022974,-13.280281705309802,-374.5582793957178,657.7846712458615,959.6404183213988,26.023925295386938,806.006006006006,0.0020303144898372164,312.91291291291293,2.673305576666872e-147,261.1111111111111,0.0
5.280701708725003,1.2480609618636915,0.9468148314249328,9.619107628141567,-501.3022998396089,866.4425966465132,293.19505952235954,10.003589745756214,120.34954516551313,421.2942709442965,12.155966842885302,-330.8775411236306,468.7171316134202,879.8923411680411,43.25457138183416,807.1071071071071,0.002029365329005518,313.61361361361355,7.308192992306926e-149,261.48148148148147,0.0
-3.78171429124762,1.405957085363805,0.5818947286789707,8.851834845825461,-501.4374060964627,865.3339614098833,306.14944639031376,10.235414836921915,119.94359387757433,663.7365723784869,2.997820444683472,-46.10215364235785,242.04407360932964,749.0087637077099,75.41404974205771,808.2082082082082,0.002028787243542732,314.3143143143143,1.959034972103399e-150,261.85185185185185,0.0
3.784081017673619,-1.9283028558817747,1.9156792622165353,9.437749030223827,-500.2890307788602,865.7696435174507,305.0968307724233,6.6564774533436655,120.15365550260395,316.326184738699,14.237793963591985,-373.47567536891927,685.3112729570839,962.3753012293898,33.13468905351894,809.3093093093094,0.0020286845202001354,315.015015015015,5.1492638835640315e-152,262.22222222222223,0.0
-0.4237994922488299,0.04644815006034291,-1.5817635833891308,11.158693519513552,-499.8347441429455,862.6714760767113,308.11705571613265,15.420663288669786,120.06840646090453,734.5436499083065,-20.719189294578758,127.35445469584465,63.27762564917384,612.9716010578729,65.89011636036463,810.4104104104105,0.002029166822106187,315.71571571571565,1.3271465625243022e-153,262.59259259259255,0.0
-2.4820664009638143,2.0500427334687004,0.0680161924562936,12.8240537570865,-502.26740415036704,861.9631916584119,303.31918447707886,11.039742036203823,120.16534426636444,448.459841242996,-1.946750078449967,-289.02862492502373,537.5749258459944,913.7685026981285,35.16378158767096,811.5115115115116,0.002030347990345479,316.4164164164164,3.354002659776103e-155,262.96296296296293,0.0
-0.3824716283811129,1.3266780750830376,-2.7300435908532705,8.743712521661644,-496.9078757314619,859.3667635000552,329.35406206388467,10.420016616045178,120.0568463200025,1571.9140964185574,-75.35639835687513,1116.956699722209,-96.81742004726686,455.4632896960128,180.02457083798924,812.6126126126127,0.0020323446305291018,317.1171171171171,8.311486370783353e-157,263.3333333333333,0.0
-2.8064966874377646,-1.3833646103679507,1.402989563849429,10.197867574057767,-496.3520270283427,870.4094255125909,289.7207623498926,11.23032796855716,119.51537647999233,402.5940019016965,7.122443629368753,-345.6602716788982,450.02373837952905,869.5090654058713,39.765378952350986,813.7137137137138,0.0020352745365541922,317.81781781781785,2.019597245444546e-158,263.7037037037037,0.0
2.2843704299808616,-1.1790019478299545,1.037742360880244,10.67671488387192,-500.95557891955156,857.7935615252467,282.8939664556349,11.41882196117321,120.36444470607852,309.8785993533958,7.856132835861331,-427.53377688589467,537.0619395620645,907.6540081460603,28.814545633916516,814.8148148148149,0.0020392550128264897,318.5185185185185,4.8119557009058435e-160,264.0740740740741,0.0
5.461139206673746,-1.263760581963961,0.9916100420551417,8.014843986542354,-501.14256431849185,865.8224356450585,296.0690979929854,9.718893028995137,120.29603161222032,501.3758544900644,14.044722843642576,-236.83600314554997,325.56828356790334,801.2513186511126,61.883799037258306,815.915915915916,0.0020444011621236443,319.2192192192192,1.124214673901707e-161,264.44444444444446,0.0
0.7105154888262478,2.9491111537101173,0.00323806271388224,10.040834334425837,-503.19579217428696,864.396140167591,284.3201173443973,8.737517727518599,120.32564184003728,251.54545428151073,0.7246913892225902,-449.20753514647697,652.9020535918983,957.2826458062956,24.981483693367043,817.0170170170171,0.0020508242084875225,319.91991991991995,2.575417586571719e-163,264.8148148148148,0.0
-4.485266271202476,-5.568166369954432,0.8295457815775819,7.06865228531581,-495.16109790693736,868.1280880954247,285.0753772999401,11.198901372643409,119.31896611766916,383.3843201752267,1.1308203958301704,-335.3183289328668,274.7106135998747,769.0119642011814,54.87753919807632,818.1181181181181,0.002058629922732166,320.62062062062057,5.78517955325406e-165,265.18518518518516,0.0
-4.824548880659832,3.9926415043515004,3.2086782166171925,6.461899392521202,-502.92372844429104,860.9733516205235,289.98685345802033,10.771421681062904,120.16625323320132,417.4978713745568,18.851106990610642,-261.9242205207,198.35962979162127,702.7358598460218,65.45839077820989,819.2192192192192,0.0020679172122549674,321.3213213213213,1.2742563498098499e-166,265.55555555555554,0.0
-1.7451286863376267,8.08973645132742,-0.5701885140840279,10.733492815784514,-501.03411955796537,865.3503941796873,290.77811094568375,8.380219801821184,120.21753901722974,251.19235700166962,-4.262361396626885,-430.97394724087053,680.7032205096519,966.7102539231354,23.566421058218,820.3203203203203,0.0020787769270238154,322.02202202202204,2.7521211538326917e-168,265.9259259259259,0.0
-1.7843075760379137,0.5836024632549512,0.277290367420169,9.232250517338434,-498.4308803948071,864.3325837031712,290.4538189804994,12.838071222734527,119.89844861568986,442.5683345530534,0.3662115448336254,-282.5008947791963,285.3794687470031,779.0750567855786,48.131042930761645,821.4214214214214,0.002091290920326123,322.72272272272266,5.8283962325953745e-170,266.2962962962963,0.0
4.876579852528713,6.343822724448258,-2.1722525983628196,10.404560815242439,-498.38249631964743,872.1448981743058,305.18218950445413,10.586704072645967,120.16789913047559,604.6560807273304,-17.87373781244559,-146.49995451374332,372.9902557116767,846.7644599962343,57.687280524445356,822.5225225225225,0.002105531386808716,323.4234234234234,1.2103232257352057e-171,266.66666666666663,0.0
6.5190467067544935,3.821189536306567,-1.7365219231966647,9.9642100459833,-497.42115933487986,865.8733345719958,294.93810938914663,11.459638724535262,120.30978956511828,479.75619108100165,-7.828229831991604,-267.83422124699825,372.13081038964725,838.6061631367241,47.51551579528261,823.6236236236236,0.0021215604824441027,324.12412412412414,2.4644751541899116e-173,267.037037037037,0.0
3.238370047989192,1.8737347345066255,0.19562658618661477,8.047199902672405,-500.579172643061,864.8975043002395,298.2048542512752,12.783841775359837,120.27560367056512,536.6589229989211,5.059649872795362,-100.07600194433377,118.1141762893335,646.6936605424241,66.28686606880342,824.7247247247248,0.0021394302124337215,324.82482482482476,4.920602683961028e-175,267.4074074074074,0.0
2.461393842706377,-1.7430022773496268,2.2078670934038143,9.909491396071328,-496.2664856178716,864.0416644883836,308.9423277450093,10.043777642329669,119.94372698751376,654.5443826454754,27.60156340129491,-80.54493899138424,349.6104112666004,802.5247715105621,65.85276733500511,825.8258258258259,0.0021591825549215904,325.5255255255255,9.633474063137536e-177,267.77777777777777,0.0
-2.5873720506210742,-0.010670971285843302,-0.5125616485031449,7.53379738997029,-499.8569932375969,866.1873057658048,292.33677475218576,10.63390401396823,119.85940519848828,469.9321972489511,-6.814592144915224,-246.36945082632764,249.24900083382977,760.6948236215,62.722482844353394,826.926926926927,0.00218084977200448,326.22622622622623,1.849346730966738e-178,268.14814814814815,0.0
-0.5381710299147696,-1.4332329353493347,-0.47183305862424785,12.781944716002801,-501.58678094315337,861.685286643014,297.3545410129528,11.620054477012232,120.1355776748107,405.86224752827417,-3.8849705481097128,-331.81671466916544,533.5286399411132,912.6793741548856,31.795959705713063,828.0280280280281,0.002204454846088919,326.92692692692685,3.4811644009951777e-180,268.5185185185185,0.0
2.202170467914052,3.02094031970502,-0.8137704890087494,7.288059310280072,-498.9786649424057,865.8324922870589,303.65759986092917,8.550277832399896,120.15099341254302,627.7330576954924,-6.682826151241996,-92.2078038418478,254.92642560288436,765.9988542514157,85.83821266322143,829.1291291291292,0.0022300119702338373,327.6276276276276,6.42541971798693e-182,268.88888888888886,0.0
0.279567121525755,4.67236036754783,-1.0695133416886462,9.608429458062837,-498.41810073878844,864.3380114559271,280.5843219937978,10.108103325692001,120.11830072563592,282.7729264545624,-4.994215966446483,-443.8211138258487,572.1594452329496,927.9252383715399,29.40569877819543,830.2302302302303,0.002257527016581153,328.3283283283283,1.162918415610522e-183,269.25925925925924,0.0
-3.6103379804818103,-0.6124049817605406,0.5899429114176431,7.915456823905503,-496.1394240797056,863.2528016430912,276.15094491049416,10.251097173302297,119.68944329433774,285.28373441343615,-0.635650582673942,-456.04899536702425,491.2479624777584,889.6761798773384,36.499395210022804,831.3313313313314,0.002286997907869044,329.02902902902906,2.063800780668915e-185,269.6296296296296,0.0
-2.266791210752306,-5.902507046056399,-2.994515290357289,11.140842346721591,-494.58605325654173,860.4988918913142,303.4611732879772,8.08788289663321,119.60673731776971,272.65349583929526,-16.648363699482942,-384.39113673111234,693.7671559257597,967.6765263836803,24.710536635697864,832.4324324324325,0.0023184148235571786,329.7297297297297,3.591344568256145e-187,270.0,0.0
-0.26145928576776784,-0.38499942594162,2.561879153333455,9.337137257436995,-498.6251363375416,867.5288476107512,304.920142805669,14.635273577347757,119.8648171278561,619.3346403058042,27.46115879399592,57.86261275293674,70.41970526558805,563.1130210173443,66.42464061726986,833.5335335335336,0.002351760184091269,330.4304304304304,6.1279774157414775e-189,270.3703703703704,0.0
4.7859483128421605,1.994801697840756,-1.330844596258921,8.96266656075758,-502.5157723433383,867.3674552532475,320.6422013485241,7.185413113015195,120.3798308061609,599.3509737702401,-9.026866382514703,-133.85802485710275,565.0030371656736,931.1851404718899,66.35586050695365,834.6346346346347,0.0023870083737316905,331.13113113113116,1.0252930541558541e-190,270.7407407407407,0.0
-3.2387631144150415,5.863155502402863,1.4438069708762828,11.706403090103109,-495.95380669484894,859.015207092109,301.5809487586681,7.403792192625684,120.00742760931315,201.8642203672844,1.930759253541055,-427.9981808199906,748.4725716961201,976.7555078700353,17.52614524083297,835.7357357357358,0.0024241251832330985,331.8318318318318,1.6820916412128463e-192,271.1111111111111,0.0
3.8612475776726627,1.8407545637141216,-2.5399971947877518,10.058861183355104,-498.41018132650595,858.1409891685593,308.19739717258096,12.628453151407157,120.39417899250743,742.4602245788109,-28.90328209993544,75.55723793787718,128.69031869153253,685.2702653705456,73.49990518949016,836.8368368368368,0.002463066977220948,332.5325325325325,2.7059643358164366e-194,271.48148148148147,0.0
-0.7162056061761904,-3.0340132645796616,1.3376802610924363,11.033288891871935,-503.05370023539217,871.1772801848626,298.04527356414025,11.426532501593085,119.8824479884522,489.40424330060864,10.72867923461051,-264.3359316654205,423.06901670348583,859.1558678503955,44.43408137081354,837.9379379379379,0.0025037796158606266,333.23323323323325,4.268401484553763e-196,271.85185185185185,0.0
-1.1770211729327855,3.442925437629706,1.343889215628995,8.037348126965071,-501.8397563272828,862.313269397269,302.97227221585086,7.948070365038444,120.2392639420512,536.0613449977927,11.426372701609854,-212.62504972791436,416.48948309378585,851.2387685297007,66.86113038749494,839.039039039039,0.002546197184679739,333.9339339339339,6.602056465963275e-198,272.22222222222223,0.0
5.959585173916265,4.880164533654573,0.768404144011793,7.190366112144986,-500.6259340584726,872.5646978009339,316.6725684174953,11.214578030203386,120.27792361563624,850.6786880605373,17.28894629454815,457.8540889818747,-31.52797756037876,395.8462551243471,117.48985530264616,840.1401401401401,0.0025902406084759235,334.6346346346346,1.0012994666448344e-199,272.59259259259255,0.0
-1.5458776057009642,-3.540541197224901,-1.9888570435995845,10.214415924080267,-505.79228785086644,862.700869936948,278.76007181874365,12.935700889994619,120.204044761859,300.90860116288775,-12.048927675547347,-447.4222668253148,483.907635223452,897.7594334043869,29.62839880480088,841.2412412412413,0.0026358162434746393,335.33533533533534,1.489085084337194e-201,272.96296296296293,0.0
0.44552143123226656,-5.592296299081748,0.499096379196154,9.362307289010538,-495.2647052406526,871.8999744046505,304.1361625757168,9.939473884806029,119.462839657818,602.9826257331338,5.69427964909612,-136.28602200953094,342.4108435262159,812.3399398801481,64.36019951966097,842.3423423423424,0.0026828145548535107,336.03603603603597,2.1714299334783903e-203,273.3333333333333,0.0
1.0219460430542144,-0.4667603612353553,-2.366112369468778,11.25286934490789,-500.32707824993685,862.1071751034674,321.35586730077364,15.197645800149164,120.166199542122,1111.6333954133133,-44.86845569319276,672.1887665010465,-75.37952240032143,440.5025619351683,98.78006269841363,843.4434434434435,0.0027311089932717954,336.7367367367367,3.1048663135223837e-205,273.7037037037037,0.0
-1.4737368186809616,-5.0428938842197795,-0.5055265101923707,9.8401830946749,-493.37236091501967,871.0674733402926,302.82034219209345,6.551876378263929,119.31235356455461,231.99057164225297,-3.5336696929242546,-409.1156507173785,740.4285361599412,982.0880571953305,23.726529656264784,844.5445445445446,0.0027805551833926753,337.43743743743744,4.353221533983257e-207,274.0740740740741,0.0
1.6241461432655135,-1.6845479648158004,2.058826201910652,10.41015067846926,-497.8529811081607,863.4563619853255,316.5057296323285,11.387646907718205,119.99939352179855,869.3208611494986,32.81677547988045,191.16219525516004,209.73631216486058,700.8564036865306,83.40486407199806,845.6456456456457,0.0028309905292718445,338.1381381381382,5.984796812330305e-209,274.44444444444446,0.0
-3.699601873821524,-9.082890631206345,1.593403854141484,6.753234940117514,-500.1550443892247,865.5183006825679,293.7078785047056,12.333056672442007,119.58082006171149,450.79115010159194,8.943110665850106,-166.30031718977722,105.26005938732112,624.5629140565659,67.32574316806178,846.7467467467468,0.002882234326123879,338.8388388388388,8.067868858930614e-211,274.8148148148148,0.0
-0.08700976956328114,5.604351632346473,0.030365885080866243,13.776873879228514,-498.9537563105764,870.6138732171137,299.67952505836286,11.782687803210493,119.9728320033276,406.36365331062495,0.12840287315841536,-326.83158598408943,568.6008620431546,927.7586947904161,29.502391015983516,847.8478478478479,0.002934088446077292,339.53953953953953,1.0664463897018579e-212,275.18518518518516,0.0
5.253362901913598,-1.4454652807493609,-1.9496131518456838,9.671516029935937,-497.2190391368396,862.61844148459,300.33524702388587,9.591288546708704,120.17895453777523,496.44474352114275,-11.466942731012345,-251.05396240646274,441.9516920096988,874.2669922246723,50.816839767300216,848.948948948949,0.002986338638269403,340.24024024024027,1.3822608406206857e-214,275.55555555555554,0.0
-1.9043617451660304,1.482394357648099,1.2911754243483868,11.395173940678397,-495.64713602680195,867.015614555483,277.8240892064123,9.4191170359777,119.70256430139847,194.0607291950275,2.512510706264822,-473.5905243387407,706.5003585125764,970.2355828375779,17.201568116175512,850.0500500500501,0.0030387564525764087,340.9409409409409,1.756757269017165e-216,275.9259259259259,0.0
-3.1571719705825303,0.9543497828188708,0.038762475396050426,8.327816659560748,-497.82730718268937,870.6630131814595,288.318221721498,10.888290342174514,119.63021584610138,416.9955311345766,-2.8729248333621267,-325.17498613552254,349.1670174057972,821.4311886194224,50.45173500236288,851.1511511511512,0.0030911017632975443,341.6416416416416,2.1892950343249492e-218,276.2962962962963,0.0
2.422558550231479,3.8799035244077147,-4.640631196460847,10.616019804434682,-503.51512539052095,865.9121133572327,289.0312492061601,11.63150897330414,120.40921538670959,380.5320470734815,-28.269295429896466,-367.98145707958776,472.99005314570917,900.8514863360928,35.73402348090128,852.2522522522523,0.003143125836241687,342.34234234234236,2.675269898837262e-220,276.66666666666663,0.0
-0.31671499862735003,-0.6440729501473347,1.5652596526330362,7.39431047295051,-501.68060685515786,861.067396949321,308.22066078032526,11.204946872564726,120.19184606045283,683.9715314305837,18.381962834247368,140.10148799184685,46.11269985622596,544.5765491882988,92.57708055375628,853.3533533533534,0.0031945748519795,343.043043043043,3.205543629859444e-222,277.037037037037,0.0
-2.7764247201171193,-2.61482527121237,-0.048465667739384294,10.904135676519342,-498.9036067832623,873.9676429597637,308.72153105684055,12.080115781586779,119.50894548752959,717.2765781583427,-3.3855072426384045,0.09197767632173282,251.59878507527105,761.1640693683728,66.03487721049247,854.4544544544545,0.0032451937714810756,343.7437437437437,3.766227584168544e-224,277.4074074074074,0.0
-0.7161891403598873,1.1617117353212345,2.4049024959661445,9.288051831228334,-505.8188367444234,865.9233235292604,303.24036442706534,7.96226008586653,120.28897286636727,454.95604699446056,18.42119419756975,-291.50587537121703,538.9218143195611,910.0144488354239,49.10329254823451,855.5555555555555,0.003294730409681749,344.44444444444446,4.3389256231339254e-226,277.77777777777777,0.0
2.8890082542106836,-2.539874852853935,-2.1905410376856094,10.058381007871136,-497.97442538603417,866.4146112319897,308.24102896855703,9.54445804175273,119.95905275935218,606.1479646495056,-20.186124822560924,-143.39401448855432,416.4866245141672,867.4654278433793,60.019611076178826,856.6566566566567,0.00334293956905547,345.1451451451451,4.901495741126815e-228,278.14814814814815,0.0
4.720295715209403,-0.8573681067213196,-6.353407626392001,11.395948060260196,-500.3577423132087,861.9169209025888,298.35850587278225,8.119968135752492,120.34519907825752,164.0171543754532,-13.016553338121835,-446.1116586105717,761.4169930447398,985.9028786847473,14.064759468191719,857.7577577577578,0.003389587079920884,345.8458458458458,5.429324906378105e-230,278.5185185185185,0.0
-0.06756931757630173,-2.3628908003860647,0.5581677166903704,7.53491937755944,-499.2638636832168,863.6323059659011,312.01931669539545,9.227774447827716,119.96096911507283,801.9731169659191,7.746049501809018,158.25591756995146,133.87752777164155,655.9580646723699,106.44821875346103,858.8588588588589,0.003434453597329511,346.54654654654655,5.8970364520712935e-232,278.88888888888886,0.0
-7.666120817941901,2.795597007487248,0.5831273533639455,8.631016538774405,-506.92514048517137,869.8030360763802,300.0878844263207,12.03044178362861,119.9351307767659,576.3129824934749,-1.7224727869938805,-98.83020896993406,165.45911037058727,695.5343346855514,67.66402852605141,859.95995995996,0.0034773380158072383,347.2472472472472,6.280476154954948e-234,279.25925925925924,0.0
2.33010499480681,-0.88963584906467,-3.381343255212904,10.91464856217353,-496.9693179320912,866.1887701374374,300.57864047426756,10.215967841450457,119.9351078281332,464.5488711332898,-24.979712900657166,-276.49738882732333,493.07370976352956,904.1730520954997,42.422332679353005,861.0610610610611,0.0035180603822207446,347.9479479479479,6.558765567602808e-236,279.6296296296296,0.0
0.21184324851886951,1.6315430621504239,-1.9569990917332127,14.196442949093495,-499.2756022309769,869.4226956359656,297.3440736673759,15.213718326299539,119.92407895760233,495.0571981103296,-16.696708992678197,-255.5470949370673,398.0972902964467,857.5901507057139,34.877338614013595,862.1621621621622,0.00355646421242512,348.64864864864865,6.716181486262905e-238,280.0,0.0
-4.941203856220972,-1.6730114626244577,5.510435487439803,9.723835330677037,-499.29057571508065,868.8841583022604,306.84450477636426,10.386812734379435,119.59024999200527,628.4619116974436,56.16501491481984,-91.69351239443989,324.9193254638395,768.6694440965113,65.44165071624273,863.2632632632633,0.00359241814750683,349.3493493493494,6.743626625288528e-240,280.3703703703704,0.0
2.511685452628899,-3.9664114222736004,-0.6112212283076067,11.182272235847865,-500.94072131812095,870.1742606514352,295.7880118338709,10.119383761159472,119.9393526773102,389.5083552053928,-1.6168830950276667,-348.57479924239027,554.8218419795321,924.3326228377917,34.61002229403285,864.3643643643644,0.0036258169184841967,350.05005005005,6.639500200640223e-242,280.7407407407407,0.0
0.9283116908557564,-4.289888334951499,1.4619179527524322,9.78605706028304,-498.985586465182,866.6390499106158,309.7643137719807,10.212365838880432,119.85585795765071,692.7726494671841,18.584746627592345,-37.032431100934105,311.4829163334599,786.387177820242,70.71996414795713,865.4654654654655,0.003656581622218556,350.75075075075074,6.409852535420332e-244,281.1111111111111,0.0
1.4749811134822701,-0.11270826324461905,-1.3013196547367674,13.884491189512598,-504.01628580788304,866.9328378719515,288.67850859283993,8.724382614280128,120.24236851463714,96.61973829373325,-0.6863480061793379,-484.86485765117186,810.28241861657,997.8951226250346,6.8543601150169975,866.5665665665666,0.00368465934395692,351.4514514514515,6.067802917681662e-246,281.48148148148147,0.0
-5.10749525966518,3.6832292405188527,-4.180605797706313,6.505556666069489,-502.63087244985974,864.0069765774663,289.0108374527181,9.884326775244812,120.04070276789056,436.53842843139245,-37.38964819145494,-283.4642684778935,227.89183315839625,767.3188046071962,68.06860785069857,867.6676676676677,0.003710022191431263,352.1521521521521,5.6322986221567375e-248,281.85185185185185,0.0
-2.3229825326563356,-2.562243180667564,-0.340516493591811,10.189242089338716,-502.5784441340696,862.6536728788026,306.87426755126506,12.255576054223292,120.03588658704224,691.2862628319898,-6.44524373507763,-1.95659153989601,195.2639198773221,721.9918571721523,68.07390470207305,868.7687687687688,0.0037326658300889,352.85285285285283,5.1263783685271076e-250,282.22222222222223,0.0
0.6342554917213162,3.632310229733447,-0.5312091205722104,6.7489119328758775,-493.28088285927464,870.2354675582742,299.11455785416985,10.227941336255544,119.6807118156134,564.5112571401687,-4.593794314207449,-77.47409507030454,123.62459010416421,654.6641479076602,83.55439261403455,869.86986986987,0.0037526076274823775,353.55355355355357,4.575161409692342e-252,282.59259259259255,0.0
-3.2123106448669922,0.19504881125678078,-0.7997564773367429,4.986856858926567,-493.92726474865566,862.158270183367,295.4610858384687,8.413080540233057,119.6528237761831,494.4708763313984,-10.15961475340399,-132.94253835603024,104.0133327235634,637.7170649005072,99.80869481764718,870.970970970971,0.0037698845262018684,354.2542542542542,4.003805405016947e-254,282.96296296296293,0.0
1.3560368393069573,2.191792377985679,-0.2292816710127849,10.594924106235633,-499.7746758584534,861.9349735179983,308.9005773247546,8.149830759042729,120.23723314604283,408.35097394625,-0.2726516642069583,-303.1750247081276,618.2913784493742,942.8100053093756,38.41445127950398,872.0720720720722,0.0037845507685667383,354.9549549549549,3.4356608091161703e-256,283.3333333333333,0.0
0.5579571885785335,-1.160643936193065,0.5285365432912731,10.278995592294917,-502.1999803684537,863.1220313355827,293.9273858591392,9.099596216668314,120.18679692819418,355.639289474005,3.833569896813379,-374.7051084100033,575.7843638717263,927.6479128683942,34.545830619458876,873.1731731731733,0.003796675592672572,355.65565565565566,2.8908022128815295e-258,283.7037037037037,0.0
-2.6170700665312663,0.2724108769177085,-0.30023390250761317,9.430326124515597,-496.08009118852766,864.7724155250818,297.9979874569963,10.14772686882176,119.71804541358502,503.1478110860724,-5.2673377678243245,-240.58810089040102,384.2211474842832,839.5501098251717,53.632485057750266,874.2742742742743,0.0038063410088545746,356.3563563563563,2.3850487168786664e-260,284.0740740740741,0.0
-3.3904012461970834,-9.23812137147709,-2.5280123358947275,9.787611819920494,-496.62148790047365,867.9358017776256,313.9922795007116,12.387173070952525,119.34885882369518,905.1193955752261,-43.50182912425211,302.76834527332767,39.920142894244805,608.1003315368732,92.91284310542677,875.3753753753754,0.0038136397491354956,357.057057057057,1.929509443381674e-262,284.4444444444444,0.0
1.380523316015276,2.8584929542147295,0.9723695831238778,16.196598868142516,-492.71525463712067,861.3469903681388,315.3914234581065,7.319022717267126,119.92221401657069,-81.82873866199829,-0.03176088337843486,-519.4881442306469,887.7565515832414,989.8049520158157,-5.138192710493661,876.4764764764765,0.003818673461067271,357.75775775775776,1.5306198483714599e-264,284.8148148148148,0.0
-7.472248453401215,-3.1930488502903103,-3.8987435106448465,9.48364972393713,-496.0179548568806,869.650768137611,315.72398210270325,9.360347444222487,119.23649031265636,846.3620401804618,-65.66201914476659,108.76592160729786,279.9609115151985,814.5570847596748,90.24108500272648,877.5775775775776,0.003821551193085334,358.4584584584584,1.1905799138211687e-266,285.18518518518516,0.0
1.957937687774799,6.506371959766952,-4.1007149145684005,11.020248722500149,-503.0780941543734,869.2102390351786,297.1787422306609,10.288620038870159,120.34516047874362,410.9153320548857,-27.36162187714755,-328.23332422681307,528.6884103515397,924.9499307662901,37.20488235402379,878.6786786786787,0.0038223881927332798,359.1591591591591,9.08072534303646e-269,285.55555555555554,0.0
0.06575547725401415,-2.3021474375857656,1.4783609894031358,8.701270360772238,-498.93701629284385,865.3060606893694,312.3070290498447,6.33258846474113,119.90525664461906,404.11785296698156,10.493529720877039,-300.9383628929786,647.7620023443617,950.3764379037581,46.451451144729354,879.7797797797798,0.0038213050135633927,359.85985985985985,6.791306125286625e-271,285.9259259259259,0.0
-0.5783693298301378,4.347740985764602,1.0140405442707137,10.590465150081206,-502.60551278387135,863.751380030905,290.51047172231324,8.332803434067188,120.29166006765905,263.3118092112663,4.092538122876499,-429.8434702132982,669.2488341323206,960.675355942448,24.92161671356943,880.8808808808809,0.003818426902768389,360.5605605605606,4.980315460484483e-273,286.2962962962963,0.0
-2.0427180929145234,-2.527267028815236,-0.11479073014807202,9.523532649888764,-493.5179250019531,866.027563047574,290.9309712527794,8.640222920527627,119.50352422379514,340.82297535373704,-2.7296422658235264,-382.3919917123162,575.4888546253121,925.9462828562987,36.00201670637413,881.981981981982,0.0038138834210498683,361.2612612612612,3.581221441283051e-275,286.66666666666663,0.0
-1.5265690557872398,-3.0146897606959384,-2.790897009510144,9.17896303454054,-497.52668776880944,863.5243603383504,276.4954414737564,8.408059252299003,119.78648154737382,193.37456568247757,-11.027785658502804,-477.3064005658399,685.9275525426044,967.243351972396,21.258674157820113,883.0830830830831,0.0038078082300288785,361.96196196196195,2.525086603331017e-277,287.037037037037,0.0
0.3879175998361377,5.137684394175092,-1.4158218813481507,13.63779706440065,-502.46611155005303,869.4469401753713,316.7286820189853,10.383779090043294,120.19079039744894,467.5055637494064,-11.157261393460358,-243.42382578261436,625.582554396438,954.3889091520947,34.26215364826477,884.1841841841842,0.0038003389714736063,362.6626626626627,1.7457906282919539e-279,287.4074074074074,0.0
1.0216663678382574,-0.798011842239213,-0.525493495373008,12.354369926368678,-504.2677347044839,864.7123825619975,291.36020150923923,9.678880780996405,120.27660158599808,254.63914557772307,-1.3044748213344781,-431.89455282456987,679.6595207754667,966.9749129843497,20.52942788704502,885.2852852852853,0.003791617157235042,363.3633633633633,1.1835287605605871e-281,287.77777777777777,0.0
-0.9227882566770126,-4.943243372921982,-3.1917879371482267,10.273493294798461,-499.89239587813273,866.3775948751924,298.7346742025294,8.889427794797928,119.79799248849424,381.334775693615,-22.239345154465017,-340.6315213685835,575.8991271869911,937.552647155707,37.265947375313544,886.3863863863864,0.003781787989162872,364.06406406406404,7.86749095949919e-284,288.14814814814815,0.0
2.792638319748737,-0.24614282924370878,-1.4780573160464658,5.391576128112066,-500.5663426942926,867.277095835651,290.8967565807172,10.85592525310527,120.12339399525408,417.8947494715012,-7.918113066143337,-202.34717440736853,86.18561896239544,627.3400644934618,77.01649042792727,887.4874874874876,0.0037710000341960427,364.7647647647648,5.128194248620795e-286,288.5185185185185,0.0
-0.5707275988567551,10.097492728310392,1.3046606763533597,9.277981553494861,-497.8089977216581,868.3485316827657,306.9516524833014,13.446149435292499,120.08638403914402,681.1382221374541,14.954894306500762,96.25372819511756,78.61504643570436,588.338751250754,73.495050350712,888.5885885885887,0.003759404690751362,365.4654654654654,3.2776566728318352e-288,288.88888888888886,0.0
0.9447396480351405,-2.3773720428305283,2.854610728578433,15.406055128810166,-503.117385361459,865.1268264662356,296.2436633928266,13.278513033483504,120.1586707894827,378.1308533842356,19.752605138561865,-359.184060776626,573.1775250349199,921.9069500802827,24.51339642794252,889.6896896896898,0.0037471553976797085,366.16616616616614,2.054155096879613e-290,289.25925925925924,0.0
-1.3482611017238804,3.6317042101091292,-0.8388695053171012,9.538676666720583,-496.22182809268753,868.854526599436,286.9518310956705,6.154456455875327,119.7678656139304,118.60204374452348,-3.1045831935322807,-473.65405075753034,794.816087314533,993.7025097577576,12.576499492948617,890.7907907907909,0.003734406555433794,366.86686686686687,1.2623325500342192e-292,289.6296296296296,0.0
0.35819248880167354,-4.548234319945149,1.5129767086321968,12.206435144107317,-504.3413627739694,867.1368808213207,304.4166256418606,11.154144367670279,120.0705397322527,513.6261241157854,13.914914844400306,-239.1556923506668,480.0839541710688,885.4343772574456,42.06362695197371,891.891891891892,0.0037213121495668034,367.5675675675675,7.606504186086999e-295,290.0,0.0
2.906857124387547,-2.1128571154735916,-3.8281201411749346,12.883884803905202,-506.25569751287884,866.1738249767064,285.6626997518977,9.643953419872323,120.38732257570183,152.85291521206167,-7.126468022332673,-475.8863964492963,757.8609667491834,990.211541735756,11.664289529336473,892.992992992993,0.0037080240880736845,368.26826826826823,4.4943533552309364e-297,290.3703703703704,0.0
5.923887708575848,3.4154118701175027,1.318902482227223,10.43792783171195,-493.99873375873966,863.0279038203827,291.6259427468451,10.310310685730713,120.18088790537459,384.8384558674367,14.647735388099438,-356.02228687598006,514.9996607482788,893.9947926861574,36.31132411152938,894.0940940940941,0.0036946902852021523,368.96896896896897,2.6038748009005476e-299,290.7407407407407,0.0
-1.4145560375458397,4.050929423025123,-1.607896829454962,8.316356736263696,-502.6383611281215,868.44147809441,278.9311088537392,9.203433932914903,120.10764628165984,279.61867338433865,-9.303288888418356,-454.3360297927587,561.0811521805861,929.5310198855021,33.806140925337985,895.1951951951952,0.003681452544068929,369.6696696696697,1.4792574361653637e-301,291.1111111111111,0.0
0.21457796506012775,2.696707142018682,0.6146912334159401,5.129375336434223,-504.8787667656212,864.0244566890741,285.7604188780239,10.235177259774405,120.38789191712381,364.9631736754164,4.127891798299897,-307.17998179875883,163.52505194895173,690.7849709677201,71.11384208740033,896.2962962962963,0.0036684443076881873,370.3703703703703,8.24020852100423e-304,291.48148148148147,0.0
1.5328597592807982,-2.676414742612476,-0.4955048364794185,11.36832641721791,-498.11388751501966,864.0196158181295,301.7852916972048,10.302814792144037,119.96327454663962,465.41931783760924,-2.479018883995832,-276.660862509684,506.64763948964145,899.9405248853824,40.80669299132229,897.3973973973974,0.003655788361979658,371.07107107107106,4.50094204264693e-306,291.85185185185185,0.0
-2.035083257942617,3.2570220842856656,2.6408280195676683,8.370487994352903,-500.7462026190273,868.3787256311845,280.35463961897074,8.842096485302154,119.96188096944904,292.96155918296773,11.571285903973603,-444.6764376995805,561.5105150868549,920.0776979359732,35.279934063956304,898.4984984984985,0.0036435945842689223,371.7717717717718,2.410679184102006e-308,292.22222222222223,0.0
-1.0586525538959641,-1.2764485178714635,-1.7488712966798363,10.352300903775385,-498.6669542373007,866.8691576383657,285.1885427537828,8.207264904349639,119.8207009518297,207.61103500602763,-7.429973583626845,-455.3040590133725,707.1409576947012,974.7143364631133,20.166235000119546,899.5995995995996,0.0036319578362248926,372.4724724724724,1.2660364025552e-310,292.59259259259255,0.0
-3.020362795398859,1.3395378619944018,1.2552125951236621,7.500359320821271,-501.0723988078009,867.1956397821507,299.9763108386719,9.102608634761031,119.90809003039733,561.7050610610659,9.353391347156837,-158.5537555433309,273.3690785047801,767.1225755781653,75.31118773095487,900.7007007007007,0.0036209561008044328,373.17317317317315,6.5196419696e-313,292.96296296296293,0.0
6.522276475663189,-3.3758354862407334,-0.559014926593067,9.469524919059596,-500.39127709011206,867.4731122374068,294.5639310390695,10.468518528913531,120.20331046169959,460.9976209820298,2.0879784299853146,-291.5209456863215,410.5009174576306,856.2040188797229,47.99575274494505,901.8018018018018,0.003610648958519652,373.8738738738739,3.292092875e-315,293.3333333333333,0.0
0.07658864677767883,4.465833513620793,-0.31661095601932754,10.067438109802106,-501.57143704165264,865.4480699953184,319.9203663595931,11.197992683368529,120.22705385790489,1024.892196802712,-5.586501284934229,370.63709972505626,131.51000434143168,668.4647963109599,101.79662828446247,902.902902902903,0.003601076489338025,374.5745745745745,1.6300135e-317,293.7037037037037,0.0
-0.25184819236105455,1.4305252253707754,-0.3677077863184193,10.537187162088596,-503.13052141189667,865.9147000013801,318.33896546024374,11.706697954680294,120.18697135442729,971.0415295345315,-6.48541450823958,303.0684802417562,148.60050619186404,685.7402112906076,92.17956988611681,904.0040040040041,0.003592258673113642,375.27527527527525,7.914e-320,294.0740740740741,0.0
-3.3595833203663443,1.3544259651913138,-1.6913462089882259,7.7703556252951715,-502.5646099134306,862.5024795827015,291.32077537248847,9.011619953866175,120.10074500616372,428.5080035391105,-16.111828858595732,-320.3796118860852,395.7222968969181,854.6578307568733,55.60309485214696,905.1051051051052,0.0035841953441410504,375.975975975976,3.75e-322,294.4444444444444,0.0
-0.5918021284525157,3.117151944296304,-0.028197931813343156,12.393821897522704,-499.1820416305832,866.6981460250627,305.5713761840348,10.567689134605473,120.00007564032363,475.74652391955436,-0.8262305075854863,-262.9156870409325,536.3362315358431,913.3265421138228,38.4335346814853,906.2062062062063,0.003576866734920847,376.6766766766766,0.0,294.8148148148148,0.0
3.7548443848587523,8.18891925473973,-0.125296444243643,8.806210430536057,-497.52433587723937,864.662065027044,307.4928255687945,11.925005183906597,120.33971349953698,711.0122431944253,2.2081863368869827,85.41626325543365,104.76208558521171,633.946080015377,80.3136713041895,907.3073073073074,0.0035702346213538024,377.37737737737734,0.0,295.18518518518516,0.0
1.832961034745799,1.03025841369293,0.4824804968134586,6.651061079093509,-498.70962359827985,867.7671786425146,294.025211419756,12.331189790288256,120.00653358963504,458.80074816595584,5.681119807202152,-153.75871536670655,93.91134624928782,618.8809814669092,68.70843377036998,908.4084084084085,0.003564244057288226,378.0780780780781,0.0,295.55555555555554,0.0
0.6146971343654428,-1.1168098780797244,0.16901029138572515,9.781953160073073,-498.59350172366595,863.4144575882777,285.04458463501794,9.882334291736955,120.00352094601553,317.5583019317353,1.5496156714904394,-415.4796620182175,554.1920698810654,918.01870285233,32.40099175662312,909.5095095095096,0.0035588256616557352,378.7787787787787,0.0,295.9259259259259,0.0
1.0703798965068367,-0.9341412800648898,1.5959890992244725,10.06875061805292,-499.52767119676867,867.1769165078194,299.8770155069194,9.558136550120775,119.96998865470064,473.4803625320702,14.232889475013916,-276.0487398006653,478.1741135548887,881.4960774980505,46.936639411479455,910.6106106106107,0.0035538983974227503,379.47947947947944,0.0,296.2962962962963,0.0
0.5327203818675568,4.166609251945962,1.8470172320947373,10.32117886634352,-499.9772996944626,859.4273820969314,298.2715432518589,10.382248467672785,120.3367404828365,472.10761581694203,15.7399277195316,-275.17704012134766,441.43078067727896,860.027359618694,45.71377326052136,911.7117117117117,0.003549372759315325,380.1801801801802,0.0,296.66666666666663,0.0
-3.182967068192382,3.604612509163257,-2.1012466436556023,12.724264807370158,-499.49248724741966,873.0220412627538,295.6423550302938,7.700585054205188,119.72001357940029,96.30689780912083,-6.833262417712513,-473.4188652416365,818.7052741011765,1003.0460210586136,7.8241697068801965,912.8128128128128,0.0035451542677902383,380.8808808808809,0.0,297.037037037037,0.0
4.165083553320027,-0.3733654652728756,1.737545001181542,9.527102326528281,-501.1385441363734,863.7230218430107,304.4231686816448,9.612780977928983,120.31811072520209,569.0503373598427,21.300980019136357,-178.78856983451408,393.35089288990986,835.2749061122332,59.319726495186984,913.9139139139139,0.003541147150947626,381.58158158158153,0.0,297.4074074074074,0.0
-6.709894345253712,-1.9221018911478769,-2.372672854219709,9.760760751262458,-498.81936819016846,867.0132304209205,292.492703929944,11.48917279694626,119.5244450805429,454.3009655220104,-25.81171384587933,-291.04361882738044,365.21747454120407,841.6901897905353,47.27156421865892,915.015015015015,0.00353725808482987,382.28228228228227,0.0,297.77777777777777,0.0
4.101456879950413,-0.07231516253909369,1.17571177627547,7.793631237533813,-496.2282402319063,862.0476754155709,288.48002452420855,11.283894258887402,120.12865499713507,417.9467163377944,12.594770932168462,-306.26383051586197,293.6454145186069,776.8335603167665,53.1116230006955,916.1161161161161,0.003533399856447805,382.982982982983,0.0,298.14814814814815,0.0
-3.160071124942589,-1.5962384568132455,1.2394775694057374,11.641107005775794,-497.6871725661936,867.8924822788048,301.09082970349834,9.459464791272222,119.6293228505858,393.84514909343886,5.42966874511094,-331.05715824729697,591.5667663966797,932.2231773729548,34.11171587153697,917.2172172172172,0.00352949481333408,383.6836836836836,0.0,298.5185185185185,0.0
2.658273930505499,1.728923348787367,-3.822633783325008,10.368618128156207,-500.44950681823724,867.0964271236849,303.85970092568874,10.435436402174334,120.17288362086555,570.041185344047,-35.25238774594583,-181.57916474562597,391.845575276518,864.4916544923151,54.843184197652896,918.3183183183183,0.0035254779686227037,384.38438438438436,0.0,298.88888888888886,0.0
-0.7555696395014602,-1.1600006426859923,0.1859584930588193,9.159944545411674,-496.74456960384816,868.7839072233239,288.23355056099945,8.350699319418625,119.68915342393211,316.11147845361376,0.27285385284172725,-406.3582651397793,594.4139845639829,935.3962869343754,34.59286412086021,919.4194194194195,0.0035212996414924623,385.0850850850851,0.0,299.25925925925924,0.0
-1.2388480429101925,-2.9169171199514077,-0.9369922267206314,6.190650613069073,-503.6145444357116,868.6189716962198,309.2809061099108,11.40698429645005,119.9602542323351,648.6741150773271,-11.86821189086724,254.67642676732072,-58.46172235960967,396.74315824148715,104.9970221004467,920.5205205205206,0.003516927528943648,385.7857857857857,0.0,299.6296296296296,0.0
5.108266455588309,-1.01926681920201,-1.51753051587075,12.888824390110175,-500.2045633305616,866.2558519165981,282.2951886222392,9.844357127727054,120.22696903507155,166.61885260105254,0.8295120090786261,-473.9259980344286,745.6828242604406,982.397151078654,12.535453033395902,921.6216216216217,0.003512348125677621,386.48648648648646,0.0,300.0,0.0
3.848993199290057,4.810823765049927,2.701704661398011,7.544640071087885,-499.7685307905636,865.550293737365,294.21886541284357,9.448097096607723,120.33184612315064,476.4077517270888,26.148389374728847,-256.73566774617564,325.2535161342189,791.8100468993568,62.704728174789715,922.7227227227228,0.003507567433473947,387.1871871871872,0.0,300.3703703703704,0.0
3.1569362511159254,-1.3649032725831745,-1.3073582812748379,8.817443981260588,-496.231490004443,865.7606643502527,297.4199146380239,9.276552327813226,119.938176605406,485.518037041843,-7.851348325047646,-262.4733546701041,415.17888848823213,859.3286352342012,54.71956489531944,923.8238238238239,0.0035026109288581646,387.8878878878878,0.0,300.7407407407407,0.0
1.2767066454092217,-0.07651322556422147,-1.6127538582360996,10.716689022152007,-503.54031571131395,864.7809531122964,293.6377628734807,9.874212266200283,120.27209548983645,364.7182137029614,-8.956098410697308,-369.21997286604096,557.8853439787192,927.3480913412774,33.92703955692892,924.924924924925,0.0034975227868321956,388.58858858858855,0.0,301.1111111111111,0.0
-2.8577562056394803,1.0257141104564869,0.15138988001018688,7.606884142766627,-499.43491768903993,869.9125222363699,294.34939526448807,9.104244710136083,119.74838144085574,481.1425088305973,-1.5789026288199435,-260.6001748676973,342.1657630674256,817.5222345689272,63.626833994057556,926.0260260260261,0.0034923643877174324,389.2892892892893,0.0,301.48148148148147,0.0
-3.728451192034235,3.7557719975744455,1.3711794925968328,7.0129804434937135,-498.09284715081986,863.3357750732719,318.71074482308114,11.316286072005127,119.9042061579674,848.6303312061572,16.673750575670596,535.6494810644404,-44.48562549345388,318.90042620949316,121.57497508415474,927.1271271271272,0.0034872121624351035,389.98998998999,0.0,301.85185185185185,0.0
-1.4692488997745188,0.6361226858938387,-0.2832971720202538,5.75210483459867,-492.14113944521046,866.8626968353085,291.49115910961103,9.209432903967638,119.52927690220093,455.8682271867791,-3.730558032539091,-223.88265465974098,185.54057838403048,705.6095410717895,79.50881976851912,928.2282282282283,0.003482154857566233,390.69069069069064,0.0,302.22222222222223,0.0
0.8958349075870149,-0.8187294144508855,2.3327410913385043,11.441993905811271,-495.96686036123987,865.5456406204123,324.41221722471914,13.185928192054762,119.83440683734712,1145.8697590043716,47.538092455976226,577.9614495238745,97.03480020822349,570.0612002717844,100.1506871479643,929.3293293293294,0.0034772903241530725,391.3913913913914,0.0,302.59259259259255,0.0
1.8552887017645234,-1.501777224069684,1.061951323928181,8.909627510547356,-498.3133699756235,868.6800362826922,304.3712677973105,12.930421006962762,119.88970286748282,639.2972605508642,13.671340036342697,24.05060522378875,104.96541087573246,621.9831623617962,71.55759057370616,930.4304304304304,0.003472721952455828,392.0920920920921,0.0,302.96296296296293,0.0
2.7552839791141266,-4.256361473884872,-4.356422639462861,15.85454018494666,-496.1477300772841,869.3690959551063,300.9205513731199,8.21691302029099,119.72947668000066,-64.39453010719343,7.87080916767375,-514.0823402231077,899.3112678030308,998.4413943035727,-4.247640345268773,931.5315315315315,0.0034685548880174525,392.79279279279274,0.0,303.3333333333333,0.0
0.3996473211010908,6.1314318583746505,-1.0589339270140166,8.011289868738253,-497.24187091140317,865.0290120533681,304.76240353387664,10.13940853885856,120.08781574448474,664.8604036030993,-11.88223747227775,-17.661308548202953,174.03593904830768,707.3905964307728,82.95471348360266,932.6326326326326,0.0034648921719197616,393.4934934934935,0.0,303.7037037037037,0.0
-3.1633254005668525,-2.1432177795822147,-1.123684198703398,8.157097953142157,-501.8080197357672,867.0772010839412,325.29927749251954,8.69868675732761,119.84155128795013,1245.2683439207756,-27.65069319838494,592.930600560896,109.02381833522941,666.5016530473216,153.07794600301176,933.7337337337337,0.003461830949814167,394.1941941941942,0.0,304.0740740740741,0.0
1.625119312361557,0.56788745720082,0.9587219068588446,8.869214059429197,-497.0491899427597,865.3210990879159,290.0640699606855,9.346704873622777,119.97061352261393,389.468077317456,8.11544460915634,-356.8085892260017,481.34971899592983,883.6738886498747,43.73524615657906,934.8348348348349,0.003459458890234342,394.89489489489483,0.0,304.4444444444444,0.0
1.1087897299153975,1.546945533307838,-5.249634112748224,10.486269310276978,-496.6316304885836,870.6189812674761,288.7958208106361,14.004854935289593,119.80090215320628,434.7854012904239,-38.737700017818554,-309.2314102916043,320.00280618650254,825.9877521540012,41.53081636553792,935.935935935936,0.0034578509431580895,395.59559559559557,0.0,304.8148148148148,0.0
2.0071655204621512,3.509179019710546,5.098019417435444,9.059593322429377,-502.8976611719307,863.3788281394914,292.4513380342808,9.384857165768402,120.42092906880494,411.3655471847364,38.52716453982547,-340.3082825704489,469.90847672192575,866.662208036544,45.364528391153186,937.0370370370371,0.0034570665553124587,396.2962962962963,0.0,305.18518518518516,0.0
1.2959603835252445,-0.7629236915448355,1.06205218978842,11.224664428005024,-500.443904912821,866.9981604530382,300.32143146964563,10.720452074154858,120.03652116900645,481.54129355779094,10.198955271110455,-268.84295949162646,471.0007551582935,880.5764169019061,42.79217903959832,938.1381381381382,0.0034571474400505262,396.9969969969969,0.0,305.55555555555554,0.0
2.12686479013016,6.007954199676616,0.2977536078353822,8.042823220022692,-501.6588265488966,870.3014441078401,282.74228875187424,11.082642588016556,120.23736553531495,358.18939140592084,3.9772603555112243,-393.43925000484967,391.74052603479174,845.7576276920362,44.271436153198856,939.2392392392393,0.0034581159776188716,397.69769769769766,0.0,305.9259259259259,0.0
-0.41942473317005097,-3.081732249339394,2.3631354328382925,7.236816563072837,-498.65898283740233,866.15014630385,300.2233923931861,7.998741255033519,119.82112868224556,539.8592586194345,21.87674033078123,-197.80821264854075,349.7218648707685,807.2395702959122,74.72049911090663,940.3403403403404,0.003459974297246925,398.3983983983984,0.0,306.2962962962963,0.0
3.5008964684904518,-0.3806786654755307,4.68730810562525,6.403570521181785,-504.5407446093523,861.8644288232538,316.9354713341367,8.28980905118159,120.50692862264903,859.4094054495,73.67851028810044,307.6825459520995,102.74194390139075,552.4918195451028,134.1096638181531,941.4414414414415,0.003462704066695988,399.099099099099,0.0,306.66666666666663,0.0
-6.870584368288362,2.6797826383951993,1.7414932891768065,5.5528516641256065,-499.111370725533,859.2815442776765,301.5140739062478,7.587955257183762,119.88355647390607,585.4402084572417,11.1381249428817,-75.84076127480103,168.94737124457083,679.8501887534179,106.71714917420313,942.5425425425426,0.0034662669886849056,399.79979979979976,0.0,307.037037037037,0.0
-1.692856363300554,-0.2862913761321649,1.89762619294324,8.963861961049886,-496.7977593416316,865.5252774155103,297.0731454102472,8.228058532204447,119.76260953085671,421.51353081869763,12.328792399280395,-319.8985673180134,519.4340397344636,898.2469766931349,47.23841214047726,943.6436436436437,0.0034706059778748153,400.5005005005005,0.0,307.4074074074074,0.0
1.0498139829737085,0.6024128816345716,0.26138004892876465,9.398039375213557,-489.7444395524013,873.3236757853016,293.81839551316375,4.2999397813656355,119.35219465899326,-35.71980754595876,0.8820719219002239,-496.5384637150493,888.7144057131995,1000.2999983998759,-3.9125186303632877,944.7447447447448,0.0034756469676767926,401.20120120120123,0.0,307.77777777777777,0.0
2.2434836323046468,-1.3771288209608241,-0.28305150673389656,8.737125945033632,-500.5737923381396,865.6891366568847,308.98511704551566,11.089164801587255,120.10972002411229,745.3768284649353,-1.4277592750631385,92.80872565261211,132.53344115881464,666.1762019389167,85.05570571238619,945.8458458458459,0.0034813012737757,401.90190190190185,0.0,308.14814814814815,0.0
1.6225830028750916,-0.8207586602945465,-0.9515908880098023,12.486811594374323,-496.8516948193946,871.4113084801932,291.74167226761955,14.10838768251214,119.74765200291613,434.7989245276523,-5.572441971728339,-315.53084858834137,416.7350188418097,861.0100811738946,34.69549360372277,946.946946946947,0.003487468421549078,402.6026026026026,0.0,308.5185185185185,0.0
2.336323878808808,1.9459628474885013,-1.6522239834290842,12.45606041921627,-505.1799026950364,860.3763885576747,318.46395920599247,10.295641478073055,120.59218078097655,610.3444475288419,-15.201514976813947,-128.84285101779022,526.9992326171401,916.7221569396644,48.83253515373119,948.0480480480481,0.00349403932800546,403.3033033033033,0.0,308.88888888888886,0.0
-2.958116909932529,3.4341769853226864,-1.3740281993989947,9.330394025110996,-501.96704676945166,867.8681818254499,319.3335974771436,7.167462281318786,119.9964069846649,512.8655594005019,-15.330619454897995,-201.3201809872163,609.5776509605695,948.9845194769007,55.30013378634807,949.1491491491491,0.0035008997158555624,404.00400400400395,0.0,309.25925925925924,0.0
-1.6948652291510355,2.555303123629312,-2.7011119286859664,6.412157773616074,-498.42874774481,869.4083181580199,302.5675079866179,8.714447234200104,119.81405750728187,642.4745459491617,-32.08565260196331,-26.65125136234184,130.78790259280527,688.6632904471811,100.57237011362525,950.2502502502502,0.003507933628165009,404.7047047047047,0.0,309.6296296296296,0.0
1.1614644660323217,5.812847176415389,-0.15174290137004665,8.866589783889895,-503.79377669290864,858.7011137888361,299.88484911923354,9.082246309950007,120.62779044831795,501.35299517295476,-0.16325250637763555,-248.50647024441994,414.4710898772357,856.8610481051887,56.41326565211797,951.3513513513514,0.0035150269069143705,405.4054054054054,0.0,310.0,0.0
-0.7066614838620889,-1.1046367006861684,-3.3693351544527737,8.800357212165878,-497.2867208780885,863.4064172122061,310.3065980824156,7.964830445573249,119.87330424406832,596.7881472940237,-35.88349466890168,-146.87078778008123,450.30657981155906,888.4871412906704,68.01194506108752,952.4524524524525,0.0035220704978583205,406.10610610610604,0.0,310.3703703703704,0.0
-0.061410185868051165,-0.9587386542715299,0.3818330482874214,8.685730075443884,-506.383019080877,866.4841356275864,310.94798502227326,11.720365276790313,120.27187304097797,779.0939376930154,5.131147948233048,182.67765881281474,72.35560720954902,600.192890357993,89.70721440937682,953.5535535535536,0.0035289634473832333,406.8068068068068,0.0,310.7407407407407,0.0
2.5296384059439494,-5.111222928952183,-0.07266121608468348,8.60456219220351,-497.4917582405572,865.6394252422674,291.94008268940587,11.620520088750668,119.86624244796087,462.04460191266435,1.946891574662871,-265.62076704610183,290.0061720659792,782.6078444911424,53.403685481677286,954.6546546546547,0.003535615464620503,407.5075075075075,0.0,311.1111111111111,0.0
-3.3320363749786903,-3.3766893243724105,0.29387059677337557,8.693074208550385,-501.44784372336886,865.5214561578491,294.734448668633,7.68909641236468,119.824480987825,366.70118583597,-1.4341158244710208,-364.50045365697895,568.247409525397,926.9265763382389,42.5669999554255,955.7557557557558,0.003541948933810079,408.20820820820813,0.0,311.48148148148147,0.0
3.0051364683864463,5.409434453301111,-1.0442631400399849,9.22691676820448,-501.1718855907833,861.7625045174958,286.776525653167,11.450162088895016,120.48740723743023,385.53315454774514,-3.96752625768762,-364.1322284072489,407.1922606363141,855.0149453429331,41.464724428821846,956.8568568568569,0.0035479002776735557,408.90890890890887,0.0,311.85185185185185,0.0
-0.33029743040309106,-0.5338611637949007,6.153720740361007,8.728917802368887,-502.2600187390007,867.6738355827586,304.0906493833406,13.053625327154531,120.03313930319801,590.0561252507808,63.32373677480661,-4.528209474128971,132.2685309876356,598.5682214662861,68.02767915307827,957.957957957958,0.0035534205921161624,409.6096096096096,0.0,312.22222222222223,0.0
0.22152439045928488,3.674181800172237,2.720231800360626,10.416645017251184,-498.9827631348494,866.5568555544198,306.6662788345689,13.805116410459119,120.05070782015217,672.1252426422249,32.145487959882644,33.36402455311975,151.48091882728772,649.8129259986957,64.57565622613215,959.0590590590591,0.0035584754955836485,410.31031031031034,0.0,312.59259259259255,0.0
-2.932548099337982,0.7537889089792732,-2.4890850001694456,10.720737431809722,-503.14693581271524,865.4514403895672,286.50074362138724,15.730424046171926,120.04872592782635,402.82358078818856,-20.570798937946556,-333.8879881237961,294.0700411429398,801.0885057317722,37.88352420808206,960.1601601601602,0.003563044162387467,411.01101101101096,0.0,312.96296296296293,0.0
3.0838456789101314,1.5845988992413902,0.4657361748537965,8.178709825635021,-506.8844841610995,866.5897965515048,295.4480109518384,8.196014701113604,120.52169752689403,433.23592421423575,6.580469651691231,-321.6544095325596,477.3382976953252,889.647317001916,52.595861592498736,961.2612612612613,0.0035671175376917733,411.7117117117117,0.0,313.3333333333333,0.0
0.5995097109488131,3.165585695323918,-1.2160122858746472,12.542130652014066,-495.4815551910216,861.3637886751455,286.5274608241865,15.648440852790406,120.03003927256346,385.44309622368223,-7.569413197113309,-358.8579595332927,400.94071833440864,849.0374486233508,30.690979601477785,962.3623623623624,0.003570695761892521,412.41241241241244,0.0,313.7037037037037,0.0
-8.54837109039723,2.143629979332091,-2.028959453414828,8.039875396318772,-501.852865991807,867.0661307985637,291.0120018975616,9.291587222982423,119.6980711686973,427.99552477967256,-24.013738629368802,-320.84103893857446,395.8092790289317,858.4914474338541,54.331408502115025,963.4634634634635,0.0035737848629568275,413.11311311311306,0.0,314.0740740740741,0.0
-2.0683689208132243,-5.788969513698499,-2.68014414224787,6.764398772369326,-496.0381637254433,864.6079930935751,305.510170602263,8.815069089238971,119.5758823446569,695.8307099208475,-34.73806309035713,32.804587664419444,123.47611335670695,681.6416686377225,103.2853535699039,964.5645645645646,0.0035763928059578706,413.8138138138138,0.0,314.4444444444444,0.0
1.6165645602978491,4.343889730068218,0.8644333815185079,10.761556142730104,-502.18908775148157,859.7991221165878,292.6651793332172,10.654144749755691,120.495226803252,391.519810985446,7.499562577889991,-353.42439206021993,503.5576990051053,894.9947152732155,36.235245266062854,965.6656656656658,0.0035785250184632734,414.51451451451453,0.0,314.8148148148148,0.0
-0.43465036723047673,3.0132538935629136,-1.3627604701391478,8.36518373117132,-499.6728999144792,872.4830152265504,296.991740439677,8.835877331813975,119.8638831078773,485.8309788480097,-12.002493057371096,-266.49118493255565,414.67499257766826,864.8943952086353,58.14614716404162,966.7667667667669,0.0035801795374953015,415.21521521521515,0.0,315.18518518518516,0.0
5.098471517212684,4.158124601601345,1.9356520480504082,10.642582941514776,-499.12291553187026,865.9549514662747,283.7268827205269,10.798088281293053,120.3311133408193,311.48579777124525,15.453247874204035,-425.3146160807786,563.7973331191799,918.4530938897549,28.805249146493843,967.8678678678679,0.003581341947335411,415.9159159159159,0.0,315.55555555555554,0.0
5.186023194699706,2.3468131860134536,1.987564429060878,5.192662797798939,-498.981486303926,865.9903277881456,301.86990209724667,7.359845624525397,120.27501837389873,593.2287748057279,25.593144128739944,-58.65336141279573,157.7445859743318,665.1423329654297,113.31310483190065,968.968968968969,0.0035819802963898187,416.6166166166166,0.0,315.9259259259259,0.0
0.23854211112371532,-5.065860699315916,2.747828770422899,12.784911882966135,-502.57097718679387,868.6288434698516,299.5572668015535,9.522494795873131,119.92033900289717,324.66567473662974,15.809572232444498,-383.23401861226034,658.1925168717546,955.9172680765442,25.404992231917895,970.0700700700701,0.00358204019464885,417.31731731731725,0.0,316.2962962962963,0.0
-0.7781179092187834,-2.6665798703814394,-1.7047735321482071,11.344586816080804,-499.2860793789379,866.0811017775515,292.71040749966835,12.571164468723358,119.84822307849963,437.56785405155387,-13.824475192655404,-311.67165280446204,417.8031162061797,864.6746303035643,38.656328649798795,971.1711711711712,0.0035814403000796174,418.018018018018,0.0,316.66666666666663,0.0
6.86512365704857,-0.5561997753953439,0.9507312213840204,6.999046901673997,-503.084378198549,870.1474577974483,298.10985702317527,9.885877417137689,120.35644620118244,545.8129044709455,15.808915313564661,-144.3652302316167,198.6042757658755,713.9747904684018,77.01362685534598,972.2722722722723,0.0035800684019041216,418.7187187187187,0.0,317.037037037037,0.0
0.3896078081199406,1.7439498845623287,1.2649084332846017,7.042445752307429,-497.89802535778034,864.2769145725905,301.8029488050344,10.283191573479765,120.01514281659387,592.6219385019098,13.466337073308996,-42.05784429328929,129.16644539038248,645.1394746514459,84.11519288472759,973.3733733733734,0.00357777830068247,419.41941941941934,0.0,317.4074074074074,0.0
0.1378830420923002,5.360222037999339,-0.9483563502079297,13.344531808195056,-496.83195164579996,864.451946637862,291.85131851090654,10.950517209434622,120.04864547826624,288.2011618888449,-4.630558766889385,-408.83771099513973,645.0208482436914,952.8431880126986,21.58957297056105,974.4744744744745,0.0035743876692577573,420.1201201201201,0.0,317.77777777777777,0.0
-1.9689901667309577,0.6154028081989505,-1.5435439147857501,8.525240193004082,-502.47291217454114,863.6230115876705,285.2373745599822,12.34132325863532,120.1117215594879,385.45412910967826,-12.408665034024883,-355.0196549219214,322.300707860825,812.608016907131,45.460742574834086,975.5755755755756,0.003569677055054323,420.8208208208208,0.0,318.14814814814815,0.0
-2.34789814648507,-4.174277698152602,3.2190413315519457,8.331630302534752,-505.60061052005705,867.5165517198578,318.05574432686814,6.6895505756211335,119.99910166841329,608.9994355323657,32.035534509889025,-139.9264268196839,538.9056811594996,904.3269833773396,73.49263536142382,976.6766766766767,0.003563390153376829,421.52152152152155,0.0,318.5185185185185,0.0
-1.9345837293513026,-0.1171206359103835,0.4549917514641075,5.4678958117014345,-505.79058854130096,862.1407233000554,293.6672729528973,11.16904810367487,120.29966331974393,428.3192130565097,1.4821782962456187,-152.98259532413164,57.17272023918804,583.9633797495375,78.68975161668075,977.7777777777778,0.0035552354439799955,422.2222222222222,0.0,318.88888888888886,0.0
-1.3575728340515212,-2.189627396086994,1.271935501423476,9.298443588796891,-506.5635855928222,865.7532275177085,299.03239896813113,9.463721721516473,120.2025250189654,490.66616299439266,9.566884217862148,-263.4782561980274,427.7999122855579,862.3529850158499,52.92767490014403,978.8788788788789,0.003544889240314517,422.9229229229229,0.0,319.25925925925924,0.0
-4.447166298474097,-0.2628028957592222,-1.6441520236558549,9.544560770328495,-500.4753550333838,864.9922996478178,310.1083973502031,10.333275790623677,119.8245228216191,741.7626908141582,-25.866184033036088,20.199611712641115,246.8547949375203,771.3818830469905,78.21388692472047,979.97997997998,0.003532000153809962,423.62362362362364,0.0,319.6296296296296,0.0
-4.758343623598447,2.4035079944533795,-2.4385689330443876,11.43098619353897,-503.29692015284644,862.3184751734507,335.29055187570486,12.119900339524753,120.1031570182013,2029.6485529366812,-91.39717144449003,1457.9963170399772,-40.16749274872518,573.9431668597268,178.13431496566642,981.0810810810812,0.003516194925893305,424.32432432432427,0.0,320.0,0.0
0.26069738901458034,-4.609182545302874,-1.1388995489842209,7.201843143631049,-498.5315335544511,864.2844057100344,287.55513550111135,7.611626697176312,119.8581704841317,357.1094324404923,-6.833514478676246,-384.7507695421608,504.62510201054954,901.080726498362,49.559430554054586,982.1821821821823,0.0034970855298829097,425.025025025025,0.0,320.3703703703703,0.0
-0.9778049566760664,-2.378527398351648,-0.24804277477999406,6.959426415518781,-498.9995871471977,863.2260016406146,304.4982721372651,7.974711117113821,119.91378215649068,632.257718108317,-3.7192019464689374,-88.0204063967538,265.2089490740725,768.8451905630089,90.99046663379511,983.2832832832834,0.003474277395314244,425.72572572572574,0.0,320.7407407407407,0.0
1.009318423993754,4.23887650002173,-2.1284400136346977,10.901925269552954,-499.427429333446,870.1467308068314,292.92447714705895,6.1291400805723875,120.02503587365631,33.44378823129988,-0.19612109340759476,-492.3197176871719,853.3404540767566,1002.4729169952155,2.9771679392469452,984.3843843843845,0.0034473785605516403,426.42642642642636,0.0,321.1111111111111,0.0
-5.929816009723507,0.3637444004246372,-0.01968961730076601,12.013460142454129,-498.14638098426303,864.721236780348,294.61209695423287,8.901682116472447,119.65975960195539,258.08465872255664,-6.020544231211203,-416.67251482331744,686.8660988607553,967.1551806338376,21.976556894595266,985.4854854854856,0.0034160095176269264,427.1271271271271,0.0,321.48148148148147,0.0
-0.506384362080697,2.1229637261350396,-3.377010376137,6.857695297764234,-499.18666544182497,865.2643536794413,292.7978797899321,12.660864688757632,120.01719126529083,459.69211483371123,-27.661913508796186,-169.39770660946044,80.64614846411973,638.3452355361717,67.22360555510433,986.5865865865867,0.003379813477918628,427.82782782782783,0.0,321.85185185185185,0.0
0.6741869346992675,-2.3779358188894126,-2.2400948449397444,12.163028172599482,-499.9750806679817,864.9957312283256,288.74345032199415,9.758825623053061,119.99360105075341,235.94533487630338,-8.52890602840345,-439.27217978889666,686.1035694723307,968.7274994191749,19.35793244283709,987.6876876876877,0.0033384667601872166,428.52852852852845,0.0,322.22222222222223,0.0
-1.008937133147346,-2.5172547838860666,1.3418224965537502,10.075083682973643,-500.5196735503504,866.6961018567354,299.58708638215336,7.3197502086904285,119.88468512772785,294.4785781687115,5.912415562888621,-394.49441762071615,679.9599146960015,963.8588174699978,29.33658663782604,988.7887887887888,0.0032916889849853295,429.2292292292292,0.0,322.59259259259255,0.0
3.4026333365720487,0.06739335049664,1.2075810405557883,12.183610678149291,-503.1412760242217,862.8129128644102,285.2549731295176,9.028642510849906,120.41847991638613,192.42133648440347,7.3870316269158005,-466.2780599149676,727.6464342546973,976.0422643977179,15.517624275262099,989.8898898898899,0.0032392527526456465,429.9299299299299,0.0,322.96296296296293,0.0
6.012092833276937,-0.19182633637360869,-0.7837535307737328,9.859559276964767,-504.39095709817343,860.9649022204536,309.4680756651187,7.0242765930187545,120.65499863275521,311.49325250591687,1.83313106762302,-366.0387867159167,692.9396395861528,967.8211974785264,30.986145902839745,990.990990990991,0.003180992486589716,430.63063063063066,0.0,323.3333333333333,0.0
-2.240178893313065,-4.786785207634891,-2.035528618153906,4.955444165024099,-503.8493858637183,866.5296685073398,300.5500293603337,7.749627796537677,119.92865514862899,585.971962710201,-23.146197519718513,-35.98672712188278,73.84006694297602,629.4751364049814,118.77513331726912,992.0920920920921,0.003116812139856902,431.3313313313313,0.0,323.7037037037037,0.0
-5.70202831638742,-5.00947770323603,-2.054807103052022,9.696065235367922,-502.82324201551705,867.6495953306161,304.2243497290144,10.777637820527426,119.66854594800229,630.0728815000879,-28.512699189548886,-105.09815092739592,282.949560540202,798.4266942910008,65.61259330134082,993.1931931931932,0.0030466914903192577,432.032032032032,0.0,324.0740740740741,0.0
0.8447286409292091,1.6087297761286596,-0.7465364918826282,12.120287637342539,-499.8902254878189,859.8004468863362,295.3381138805378,7.652253347387942,120.26256972597899,135.46813021988552,-0.9094489004864662,-463.5124463650444,782.9749732129039,986.5356143384075,11.108220680448564,994.2942942942943,0.002970690788333568,432.73273273273276,0.0,324.4444444444444,0.0
-5.000164033502172,2.8303596655976695,1.2890369832905828,8.212507961832571,-497.9287853420598,868.5893742282882,296.3279606578825,12.225268610406603,119.65545896451842,515.2553951730763,6.706489284640928,-154.3618749694753,174.28777501875436,690.2686258272656,63.36520524170961,995.3953953953954,0.002888953568434823,433.4334334334334,0.0,324.8148148148148,0.0
-1.5275731722359838,0.46420026247073193,1.856491382688649,9.224070062185096,-503.1428697339053,867.3541661135272,302.87563905167326,9.857759418339327,120.05529641196948,572.468447066693,17.07749260625277,-169.98790282389245,351.89457062485064,814.4592729079603,62.26074415765204,996.4964964964965,0.002801707492492742,434.1341341341341,0.0,325.18518518518516,0.0
5.098289275994758,2.8360549333222647,-0.9930634709639381,9.647732992898044,-502.70848524213255,866.3342646348902,288.35949367594174,10.17118940788905,120.45897094565268,364.42938691701033,-1.130342685008495,-383.36824450543384,506.7356673443678,903.9519797556595,37.250727947092635,997.5975975975977,0.002709263153548343,434.83483483483485,0.0,325.55555555555554,0.0
-0.8491684689431543,-2.818197265346506,-2.3069848519695677,4.200972240263036,-503.998695063632,860.3551033072848,296.42009565586665,9.443254064784211,120.23819686010172,435.45579202412864,-18.426261316417264,-67.25696426937105,-18.6811428171834,502.71282090751083,103.94233753522695,998.6986986986988,0.002612010835019998,435.5355355355355,0.0,325.9259259259259,0.0
-6.804637772429917,-2.2741624756762437,0.5356872757326666,13.342695150874953,-501.2105742466414,865.6341385017176,291.4038648612155,11.545695677087446,119.66810035301606,322.3999205836414,-3.726647854727898,-397.24672728594385,600.4023340142902,939.6079632080749,24.67409646865926,999.7997997997999,0.002510415286593736,436.2362362362362,0.0,326.2962962962963,0.0
-0.6676524376308327,-3.121735765285773,-1.647069941251699,8.19724864020565,-501.2575736110199,862.2811704012148,291.09431189408986,11.566319775554021,120.04711638842493,454.4316084417068,-13.753901834253494,-270.051315189232,262.91898921565576,775.5149226641274,55.54148564615116,1000.900900900901,0.0024050086432648035,436.93693693693695,0.0,326.66666666666663,0.0
-0.41507097477745136,0.2430269926223877,-1.0365052777224049,11.011470864945597,-501.26459187049943,866.8769885645254,278.9016175937436,10.670108703824344,120.0246954847602,241.9428821984,-4.799908858807382,-464.9191782578089,634.8228937310539,953.2949711948058,22.01319142817818,1002.0020020020021,0.002296381675057669,437.63763763763757,0.0,327.037037037037,0.0
-0.7110570480269144,-2.0554886403898185,2.650552180874075,9.826597727703582,-500.1419642262536,866.6025227164603,313.3932658948,11.129578211815296,119.89654972302243,798.5941473287322,36.29189118342169,122.46090156108352,208.0634281672626,697.6113724346004,81.42810699820613,1003.1031031031032,0.0021851736094416646,438.3383383383383,0.0,327.4074074074074,0.0
0.5333329014434092,1.3975390432536445,1.654230857131536,12.51523811271872,-502.1190903281355,869.7307011701647,293.1346124684623,9.575820660159149,120.0652826951331,278.76346651430276,8.56856352150463,-418.44402555184195,673.8851807235183,963.7139036655504,22.240578632998,1004.2042042042043,0.0020720608141607264,439.03903903903904,0.0,327.77777777777777,0.0
-3.448144643265723,4.461759944479838,0.3159486245029034,10.812112244856161,-503.71938666667273,867.5672048199011,311.6337605516355,11.084406013818096,120.09734244220705,731.7876455455544,0.6062393472651864,-2.9439772889004985,304.19924974488845,794.9838196814089,68.00215833871665,1005.3053053053054,0.0019577446632622775,439.73973973973966,0.0,328.14814814814815,0.0
-0.31176304828024587,0.05960774154108906,-2.5438380022254456,9.53015145695805,-496.26253219998057,867.5461687027328,310.6879232139429,9.324244449052387,119.75703670645657,689.8514255863254,-30.97401894086751,-55.60569533696167,355.01685371027816,839.4612992301843,72.49034607222461,1006.4064064064064,0.0018429389321612609,440.4404404404404,0.0,328.5185185185185,0.0
2.239570649273244,0.7374941618854677,0.4227931349413178,8.21296981496144,-500.6404378388898,864.3547818358435,287.1400029348351,10.004463244324803,120.21202820961311,387.8330132633397,5.084967306387068,-362.2116791945648,415.5003839356231,854.9899735618085,46.95060978288112,1007.5075075075075,0.0017283570777708727,441.14114114114113,0.0,328.88888888888886,0.0
3.014082684511942,0.9079663333122239,2.125314581575053,11.595701402764277,-496.7236031671199,861.5255619673039,289.11588764327155,9.450712501267406,120.14259258122634,278.0462012339511,13.220733475019488,-423.26638797859687,649.5838670422654,946.993867747586,23.734781718595112,1008.6086086086086,0.0016146997568093136,441.84184184184187,0.0,329.25925925925924,0.0
-1.9366970280776292,1.1431745218313718,-0.7512673315310712,6.253117392090767,-503.0678022761858,864.7682157439978,325.6050295935568,9.085562921361609,120.12507938721951,1153.7814490322442,-17.091444150511283,882.6803829304135,-83.8947038206054,279.2104287882155,184.83860612284036,1009.7097097097097,0.0015026429196828555,442.5425425425425,0.0,329.6296296296296,0.0
-3.616779834759237,0.3432959323715513,2.7022281799734302,11.291780840551786,-496.08619517159616,867.2263344959458,317.5092594192714,8.62177640455642,119.60056510632049,539.4488770660621,22.014712757831134,-189.98499877487245,586.8272571757986,922.5437602391696,48.14742712848954,1010.8108108108108,0.0013928267897545534,443.2432432432432,0.0,330.0,0.0
-0.10508245706258264,-0.6581232884574034,2.585490579036414,7.801910496890255,-503.0612294761575,865.0441246599219,299.68481486671897,10.93538020771777,120.1557535571756,555.84938024358,24.99958494047526,-116.76537710456364,187.37814369965565,691.9374308036895,71.33137289607488,1011.911911911912,0.0012858459997539204,443.94394394394396,0.0,330.3703703703703,0.0
-0.40647130091696826,-5.950929196386372,3.327465664286947,12.50456732391328,-501.94266035469997,863.7808539108652,302.5737310641735,12.621211825626926,119.97016382944406,538.2002100571494,30.90844999059301,-208.76596330473336,404.88983285082713,835.3565339859067,43.14553504281905,1013.013013013013,0.001182241110429418,444.6446446446446,0.0,330.7407407407407,0.0
-1.7352205173271977,0.2936013567390887,0.6104862530627059,10.32259908532539,-496.9044794172036,861.6875711312792,293.6915359705281,12.342203943339118,119.89228931078242,465.5613585199054,3.2440106981886894,-272.38999618478294,350.0239471725449,815.3701774357726,45.27184503317407,1014.1141141141142,0.0010824916834875254,445.3453453453453,0.0,331.1111111111111,0.0
0.5055102972484985,-3.2497941400605486,1.1747833996120245,11.288247535700217,-494.91258823980445,868.6444960311977,304.3235271420034,7.48686932810913,119.60562387668797,256.9575744462469,5.764498950860333,-398.98433613784005,728.1429036978092,975.7511720236103,22.72327745766032,1015.2152152152153,0.0009870110238140149,446.04604604604606,0.0,331.48148148148147,0.0
4.002519629466398,-2.739085372308453,2.82837457666218,10.16397762764944,-496.5503925087158,864.5614605075519,292.8281809927753,12.578406102813746,119.99091768986376,457.1095239358956,26.38808352999073,-278.7347643400542,347.111141698069,802.7017482409165,44.63406538926461,1016.3163163163164,0.0008961426474351621,446.7467467467467,0.0,331.85185185185185,0.0
3.0656928477150767,1.3509071870967155,0.8947878741379512,6.495245809718007,-500.4741541862933,861.4933798177375,279.67646235701613,9.363682996764142,120.3453233379872,325.93543694597855,8.108357828335185,-422.2287377429825,402.6038310993918,845.7992141870133,49.714688249533936,1017.4174174174175,0.0008101584741105804,447.4474474474474,0.0,332.22222222222223,0.0
-2.0435501853097677,5.614025975552645,-1.0024682155804254,8.278541673209324,-501.65912820899734,867.5864774809745,286.7844421348895,11.201466030291183,120.09739414142597,400.56394098138486,-9.088439103729606,-344.3245446608675,345.9573354852347,825.1765617708041,48.64010336955308,1018.5185185185186,0.0007292586891511364,448.14814814814815,0.0,332.59259259259255,0.0
-3.7746110874176795,2.906620709457436,-0.8970856730557227,11.344778675222765,-495.90148873355906,862.5242665163612,300.2109274785059,8.187569335905579,119.79092522638476,271.4804244346206,-8.084658538163179,-395.930276035333,690.8318537745215,966.3960545682713,24.265680760408703,1019.6196196196197,0.0006535731700534071,448.8488488488488,0.0,332.96296296296293,0.0
3.164119111506803,-2.120687305620522,0.47710990754747834,10.333311634719688,-501.15583125918727,865.5469536402965,288.6893276449741,10.28395982774801,120.16670992332118,351.53243385224283,6.065097467901951,-390.0551819718612,537.1127913838211,912.120521179682,33.71430239891996,1020.7207207207208,0.0005831643315045383,449.5495495495495,0.0,333.3333333333333,0.0
4.403361910953086,-0.7907165071192349,-2.5811228438924374,12.361979810611345,-504.41387301239735,867.8954142810088,299.32722535086464,10.627446365793814,120.3588696895706,382.51863846750234,-12.641920221557038,-345.0382581409065,584.2073515578247,941.04627464649,30.61801463365631,1021.8218218218219,0.0005180312084853979,450.25025025025025,0.0,333.7037037037037,0.0
0.9129294145046238,0.823209935200186,-0.28651783072838527,10.806549126074344,-502.2894584522474,865.4075252418992,289.2533896056714,7.030790416160695,120.2001138615695,133.9183191117351,0.24780654306931782,-473.7548458712297,783.7124713042127,991.5057016324738,12.30800426501842,1022.922922922923,0.0004581145723772337,450.950950950951,0.0,334.0740740740741,0.0
-0.42472153271764373,2.5640008888928802,2.1930942364605075,8.06659621859468,-501.4291894023239,863.5292962614907,292.17646077498006,11.21653433268838,120.19556073152722,457.03073964987885,17.093727189264406,-261.1551914878363,274.0636939636081,762.774275594133,56.751418324899134,1024.0240240240241,0.0004033028594810768,451.6516516516516,0.0,334.4444444444444,0.0
2.509231654597853,-5.529343597061234,-4.382507702330562,8.407871724558731,-500.0222782002012,865.3435864308148,308.53165306413194,12.691870015676631,119.98681316142051,756.1837115751526,-55.25140668956703,210.7754881422626,-27.239074049423493,546.1271106328301,89.9020126038213,1025.1251251251251,0.0003534386850675472,452.35235235235234,0.0,334.8148148148148,0.0
4.12468601131218,-5.25726127397413,3.06896420358903,10.205834781046475,-501.17591787388716,863.7218058719089,302.47480547640106,9.650704108636743,120.17747273250093,504.37221337658207,30.94536431870214,-246.82381286691134,464.08128414773773,867.1229410470927,49.086234982568016,1026.2262262262263,0.00030832571845695823,453.0530530530531,0.0,335.18518518518516,0.0
3.265197795081278,3.5629544837868243,2.244748437406319,5.371911867999789,-498.98957427171024,871.2546007310605,299.90335578686654,12.720336261656026,120.06398207316582,435.42975928681267,20.205317723542176,11.575343280644404,-16.52467533270601,425.4428967062936,80.51071140186977,1027.3273273273273,0.00026773570480985074,453.7537537537537,0.0,335.55555555555554,0.0
-3.449938770263167,-1.2991088452767634,-0.9195292316609526,13.34688377124597,-499.55763772864987,869.175406162339,308.78963973070654,9.620613013095184,119.68002142690653,337.76052471756196,-8.926431767952398,-345.4598220459022,677.4453937750984,968.4504763439834,25.56809633506733,1028.4284284284286,0.0002314154361364968,454.45445445445444,0.0,335.9259259259259,0.0
-3.4965451718969587,-0.6796399727824394,1.0867816557436192,10.883493472755115,-504.3962677365889,866.5242892595534,304.80608593347347,11.699169062093235,120.01086562921753,610.6400720565601,8.153745133758843,-127.50646991398492,324.3738271020828,803.0289270400707,56.43841409519679,1029.5295295295296,0.00019909349617410128,455.15515515515517,0.0,336.2962962962963,0.0
-0.9740899354465276,2.4655030837103213,0.006295453812653266,12.454069194097745,-503.47018332005854,861.3549570803588,314.4656329125137,5.562860068097801,120.32990849642025,-123.46816059108292,-0.9875491426306049,-541.7966238831024,900.4030494476266,993.7322146469666,-9.835666518788381,1030.6306306306308,0.00017048662978736857,455.8558558558558,0.0,336.66666666666663,0.0
4.143560075777279,4.413539735519749,2.459980736877366,6.838792118381662,-502.3380976843748,869.7945204228243,295.4014073768486,14.837555558626928,120.33916476720925,426.8452340677498,22.303316334494774,-108.57825768100406,40.59079043913562,535.7357065060679,61.866418657621296,1031.7317317317318,0.00014530561595994722,456.55655655655653,0.0,337.037037037037,0.0
-1.7777313917095086,-0.6616176573608894,1.9653662855398824,12.489130320710512,-496.99578616819144,866.7938521883068,295.7036502147249,12.990916490485914,119.72143455908966,457.8503312927095,13.994668814482738,-289.51608312121726,435.753150117154,858.1589444529872,36.82390932971149,1032.832832832833,0.00012326055284745074,457.25725725725727,0.0,337.4074074074074,0.0
-5.3234989875345535,-2.548384908279304,-2.8001414463660184,14.462997822055497,-504.8468247402673,865.4047098654313,286.9889073360865,9.430748991492642,119.9212361033825,92.86293443118139,-10.125859699297077,-486.11765919695256,804.1019237734951,999.0922936230679,6.796917743285199,1033.933933933934,0.00010406549246544173,457.9579579579579,0.0,337.77777777777777,0.0
3.051128764721068,5.108921471058326,1.1745248269283535,7.358243289245365,-499.04594080177725,866.5804980817853,295.71019282627583,6.0558219467123635,120.23519290532175,340.3680558152693,9.966866950305334,-378.58748444560723,616.4002206941393,940.5628535110257,45.8516795727134,1035.035035035035,8.744239026055054e-05,458.6586586586586,0.0,338.14814814814815,0.0
-3.9033538623999187,-1.8735364911674068,-0.4112557072864953,11.542803589807534,-505.8305872590028,863.2099715431963,309.64769894302447,10.576056736610978,120.12259355693574,597.5173115160504,-8.220284898959054,-154.21584495749738,438.90047429114725,874.654052663349,52.104859423996324,1036.1361361361362,7.312436013806663e-05,459.35935935935936,0.0,338.5185185185185,0.0
-0.08350233533105067,0.885947373782128,0.1656651410361998,10.002219889374587,-500.20263168208083,867.7213045469563,312.9998737226213,7.112148905852486,119.98272084526099,364.1160181851015,0.9695478820460524,-323.58749085579944,678.3239169243292,965.2694222898796,36.41202122583069,1037.2372372372372,6.0858247794538705e-05,460.06006006006,0.0,338.88888888888886,0.0
-2.560191124641907,1.3409987674564607,-1.456343801939631,6.9111323035035115,-506.94476594753843,865.5127227586011,309.60305168086666,10.889707075114977,120.2705040814652,729.2172250202857,-21.164512143846878,228.31815505448395,-23.1710944719415,500.9030890953305,105.91808100218354,1038.3383383383384,5.040655395855126e-05,460.7607607607607,0.0,339.25925925925924,0.0
-1.4984115817511294,-0.045702093337084054,3.4962741382416707,10.98576794370374,-499.54764007069707,868.7121127955347,282.05808133450563,10.823131438328565,119.82516940896136,294.18346898510174,16.566967347498156,-438.5797349478166,583.3036259811806,926.3543346243416,26.965182716470103,1039.4394394394394,4.154875412693019e-05,461.46146146146145,0.0,339.6296296296296,0.0
1.727502473563982,0.02030900035070246,2.080123639805152,11.667206409674696,-497.80899193968753,867.8676560513626,310.83145212660736,8.11719366199595,119.92490733309108,352.8651303852315,14.481160115982387,-337.9741205329145,682.9025453939422,961.2731239902903,30.115963652037873,1040.5405405405406,3.408207254907253e-05,462.1621621621622,0.0,340.0,0.0
-1.3799733528248521,-0.3466166342900912,-1.4795423279459345,8.797746894662307,-502.5296339938071,859.9917712506601,281.6148137672793,12.241934047228755,120.22092670700492,341.65723198199123,-10.24015314580128,-406.3959342365888,392.2788680276554,849.4734262448003,39.00448756970653,1041.6416416416416,2.782177568755634e-05,462.8628628628628,0.0,340.3703703703703,0.0
-0.27942821188140177,-1.1700776138121471,-2.669221213820465,12.331833040510446,-501.2429419529227,869.1928417290094,308.9811732412235,11.611149405612347,119.92387119018439,616.6418712524805,-29.040564850396105,-135.44242833192544,417.1632079282364,874.4876217095654,50.0810675777437,1042.7427427427428,2.260105443941086e-05,463.56356356356355,0.0,340.7407407407407,0.0
-0.8183850075117138,5.055366233778456,-0.7713452619556964,6.666473186421605,-495.59350987714885,868.2723573370877,296.3221547342894,11.951646674577127,119.82029291678276,496.3873536837763,-7.512428882365076,-100.299506605195,69.23371622424952,601.6021775477843,74.58978455294577,1043.8438438438438,1.8270565419569776e-05,464.2642642642643,0.0,341.1111111111111,0.0
1.7737830393785596,-0.9343908087230619,0.8690052921826115,7.010487707100712,-498.64230510745557,867.2259297634438,307.02533313933856,10.017715407337791,119.95956843874986,688.1644980480518,12.18507180439105,92.04758934851617,84.07464859311506,600.4360749391664,97.92038717275705,1044.944944944945,1.4697700038033378e-05,464.9649649649649,0.0,341.48148148148147,0.0
2.2039633435402552,-1.0556299149842374,0.480411687892446,10.273194791177504,-501.75860188928226,865.6141170236591,286.67551652105436,7.168951866172587,120.17771000216256,167.43863021958256,3.589449782619437,-468.67028915634637,755.1535562529823,984.6233612118936,16.084623990735416,1046.046046046046,1.1765646436967572e-05,465.66566566566564,0.0,341.85185185185185,0.0
3.709745834033362,1.1689112466436988,2.506265649536487,10.050770555944544,-494.7219387252114,863.0447736593102,311.71167632706147,11.955744544422275,120.04123693656075,768.1536417157528,37.16984357806168,110.91155322450157,183.57548049813522,673.3511516336139,76.13106119184447,1047.1471471471473,9.372304093343315e-06,466.3663663663664,0.0,342.22222222222223,0.0
-0.33931917287274344,1.4158052325691046,1.5798394443617045,8.56685302315179,-494.89362110402436,865.0070613455432,285.3502525389511,9.459257201728418,119.79854746359486,351.1284376134377,9.354298642779906,-392.1224439640951,490.6293150153563,885.4645754349541,41.04207312820711,1048.2482482482483,7.429104520454586e-06,467.067067067067,0.0,342.59259259259255,0.0
-4.967546562577481,-3.5631515951379464,1.9391380515058136,11.619188871943772,-495.8086156513386,861.5766641079151,293.31545089146823,7.220439713614661,119.56860945481503,159.9737514637253,0.6169157940936776,-455.2171896036986,767.3943471699723,983.0602846411876,14.203728857342353,1049.3493493493495,5.859784463788777e-06,467.76776776776774,0.0,342.96296296296293,0.0
-3.7755223756521223,0.45202575524660155,0.6537108012208747,11.061788628431898,-498.14720823365803,863.6955320428523,290.01905372230965,12.704078731948652,119.79937366703197,411.0020675804544,0.9570488355253337,-335.06384637327096,416.0908760595927,853.7859465166367,37.4988713032915,1050.4504504504505,4.599150677690598e-06,468.4684684684685,0.0,343.3333333333333,0.0
5.478693478778338,7.0559906054354,-2.7785974604219805,11.716278141868031,-504.4754678241909,866.7164691047411,282.45715147177503,14.19881504100502,120.67659380085207,333.39375648936993,-10.436246976151637,-418.6524413083312,478.2191033263624,896.8598190359805,28.020932720169334,1051.5515515515517,3.5918681218236893e-06,469.1691691691691,0.0,343.7037037037037,0.0
2.017694744131935,1.583809294335618,-0.3913970622938029,9.753727129295465,-496.8077699143526,863.353464349024,300.94527567588466,9.917503742041594,120.0639113032041,521.5879333636202,-1.5316317519165379,-225.1423186139981,410.2465018906199,852.7410512955782,53.270135077679086,1052.6526526526527,2.7912964978178126e-06,469.86986986986983,0.0,344.0740740740741,0.0
-5.6954446373846865,-1.716085233657586,2.120179479817331,11.205160535956681,-504.74030468399326,865.7349651379789,318.0608911783696,14.318242309206584,119.91183139074693,938.1676974744132,29.247323956384374,393.03293016005034,59.1022956402594,545.9516772289737,84.29238706010227,1053.7537537537537,2.158393657782242e-06,470.57057057057057,0.0,344.4444444444444,0.0
-2.491190959703053,-1.9632924903186972,-0.10304585704929212,9.108699393940011,-500.27649478690137,867.7593426932862,326.6690522232001,10.1826294572227,119.78464187724394,1315.5626037366785,-4.861699407366871,730.8124165351851,58.13285651562239,588.1335694449997,144.70297781932672,1054.854854854855,1.6606986962422558e-06,471.2712712712712,0.0,344.8148148148148,0.0
-0.531717441206085,-1.4928814874276104,1.0061807372474936,14.107637380173191,-496.99711830075677,865.8375164840259,300.97155787086245,9.239088191667298,119.7870946012624,222.27738369460715,3.381472611075027,-421.89450349996105,740.7051142313934,979.0830264814415,15.795944856333607,1055.955955955956,1.2714025673759589e-06,471.9719719719719,0.0,345.18518518518516,0.0
-6.259095573126864,2.3650998947312885,-0.6374966304922662,8.374908459756028,-494.13238331925754,866.7344963077162,311.1668127506752,8.739083091629045,119.44154906432371,743.7429177887406,-14.604273726472561,21.058665984222102,277.548256688405,779.5034501745791,89.55900155845815,1057.0570570570571,9.685098832010143e-07,472.67267267267266,0.0,345.55555555555554,0.0
-3.392311305398423,0.7565650136440282,-2.05962369708369,14.210594858916625,-501.09549680083563,860.9291803268912,302.3209463792854,13.274164815985484,120.05403896871807,488.4639669045111,-21.08079431049185,-255.2894299512689,472.4169691051334,892.5856585396921,34.6343163805355,1058.1581581581581,7.340921381867131e-07,473.3733733733734,0.0,345.9259259259259,0.0
6.558825291892732,-2.907349355076776,-0.2466881280922209,10.069775894178818,-500.83060233332617,864.9616548617928,304.9888319476821,8.439712237224457,120.3121901817655,444.68747613402303,4.672441940191328,-290.26671318251465,564.1204670745777,923.6556464509347,43.509678505592454,1059.2592592592594,5.536299328520405e-07,474.074074074074,0.0,346.2962962962963,0.0
-8.001471706983509,-0.9044247615653149,0.6180948860653078,7.248978220862515,-496.9632495957664,867.4879054170191,296.5785134887276,11.470538619949975,119.38236145462702,513.8581112687715,-2.371541273183393,-127.47130577787135,128.9378961079875,654.6339355049862,71.99496737682001,1060.3603603603603,4.154397716784826e-07,474.77477477477476,0.0,346.66666666666663,0.0
3.4815400585031147,6.192838405329402,-1.3113754389228873,12.736158700977203,-503.72949262643107,866.5701199824523,301.95076925422603,8.881672329881583,120.52027007822328,240.54128435345535,-1.94518812843418,-416.2230939670706,726.262487047602,980.6252427997326,18.61800371367829,1061.4614614614616,3.1017961263256745e-07,475.4754754754755,0.0,347.037037037037,0.0
-3.8881772146059688,1.5707008574638395,-0.471422489713337,10.251802776789917,-497.87643197753437,870.8574632162675,305.3747870460643,9.079386474851274,119.60820357469613,509.81835983552145,-8.114985572038478,-234.4821019687938,499.8800164774398,901.1337855997668,50.11059392752737,1062.5625625625626,2.3042646234181825e-07,476.1761761761761,0.0,347.4074074074074,0.0
-1.4714408625183069,-0.33503811394757255,-1.8789264839719653,11.702248196760475,-497.19346603053555,868.4314121621818,294.21540271123666,12.060499387939133,119.7092741661964,433.7854789728329,-15.750137298834142,-313.1004786436697,459.10027691471595,885.0545460950416,37.214307659611094,1063.6636636636638,1.7031885585814222e-07,476.87687687687685,0.0,347.77777777777777,0.0
8.36214789208685,-4.752809493379926,2.238489835128192,12.447711837085187,-499.8099914015393,867.2533541643645,299.2250570010701,9.239926307421293,120.23201114520984,311.7063361208391,20.219541019290464,-389.7876794305949,670.5936094624692,956.5982870347449,24.388084334009978,1064.7647647647648,1.2525694869849872e-07,477.5775775775776,0.0,348.14814814814815,0.0
0.8023952630429764,1.478975668887122,-0.588911515176068,10.67591110829005,-496.04871856622583,861.8107915944115,299.4156988100251,9.190409241159413,120.00690773964789,398.51292061949476,-3.285594436498328,-327.8869002542099,563.5627453685852,921.397710060715,37.25504367689007,1065.865865865866,9.16531028869221e-08,478.2782782782782,0.0,348.5185185185185,0.0
3.4335578390720225,0.30984993729386245,2.905511090252366,8.81551831037437,-501.1050241780423,863.5823268893026,308.2640331733052,12.265609394349614,120.30410023094463,692.158161957747,38.38925762664312,93.10090614717546,110.21529410395044,603.3478062074412,78.22694984429572,1066.966966966967,6.672619743290967e-08,478.97897897897894,0.0,348.88888888888886,0.0
0.9741413392766397,-1.2385015153948795,3.057495701081817,11.9514267553385,-498.80101256286906,869.9157078875429,289.3396782837232,13.194794586443246,119.84259560960936,397.46608891721183,22.15239315011252,-353.628580451654,456.28680849227266,867.5343756525185,33.22257344235724,1068.0680680680682,4.833337574541952e-08,479.6796796796797,0.0,349.25925925925924,0.0
0.851054114048851,-1.0852692659478131,-0.16209192944348752,10.001511014909191,-501.8877984505928,858.4665976821872,299.4845779139235,11.289379606568467,120.3227178393721,533.7700129323873,-0.6565978187434247,-205.81431672412538,334.82967732501277,812.1182312220957,53.284057841613844,1069.1691691691692,3.483350639021795e-08,480.3803803803803,0.0,349.6296296296296,0.0
1.96558290148043,-1.1688105086381113,-2.0168974650946994,11.371715637216838,-501.30355645304866,868.914061360348,319.12005469052696,8.690460448752102,120.04573999128857,486.3892363273015,-15.093904011465613,-221.22457999250867,626.4735820172671,955.1576582826074,42.62540145000841,1070.2702702702704,2.4977237539631e-08,481.08108108108104,0.0,350.0,0.0
1.1924961512775805,-0.09253714198967658,-4.1717957554666745,5.692538852417077,-498.29986496846294,867.3794475902814,311.6406015258594,8.97878300140484,119.93343619431806,801.2477418449645,-57.163946209548065,342.4172325530133,-78.19254316820866,459.3121358587873,140.91791338223834,1071.3713713713714,1.7819136765543192e-08,481.7817817817818,0.0,350.3703703703703,0.0
3.560883552243829,-0.16252122397673874,-2.944074146053583,10.893963434019703,-500.8854165635143,861.9807534606222,313.49179048888703,10.159830527480075,120.33221307186783,690.9976645060343,-31.793342419920933,-59.05712539314953,396.25725593387534,863.6026300340636,63.185937977561146,1072.4724724724724,1.264800206909432e-08,482.4824824824825,0.0,350.7407407407407,0.0
-5.606820964963823,3.9905461705940115,-2.74766964979732,8.722828349709939,-498.37049627831516,863.3871730542813,300.24431840178033,10.641860123851314,119.82923930607316,584.1920776560589,-33.91284985161744,-135.521745741384,241.05834481845602,770.4525588818905,67.69338170435189,1073.5735735735736,8.93198999855075e-09,483.18318318318313,0.0,351.1111111111111,0.0
-2.8641770211107653,-2.0673906876792385,2.7569392549230094,13.306619274357061,-493.0932796923841,867.8295059843832,303.20997563686024,8.024268179720456,119.4033689896369,200.82494035446297,6.944439320723196,-425.740071474434,764.942116669848,983.4348951073548,15.325090662148936,1074.6746746746746,6.275721205113236e-09,483.88388388388387,0.0,351.48148148148147,0.0
-1.8836464031807234,4.346354877318501,0.2316491744538922,11.24617469577819,-501.83617115558087,864.0920338748651,310.02236166702926,11.446075879159729,120.17851968534288,687.9157972661048,0.9052560899592457,-50.346726270474335,326.45414322879776,806.8541575625266,61.33686343670319,1075.7757757757759,4.386986567429072e-09,484.5845845845846,0.0,351.85185185185185,0.0
-6.753594856262493,9.922432091219088,0.7792090481839756,10.479715491698594,-500.2939153882161,865.2680322068619,315.6025552953093,10.171026659279198,119.98524297301822,782.4111699482321,3.979520987352397,47.008976791062196,329.35725652376766,804.1685497973549,75.31099011923345,1076.8768768768768,3.051085668434868e-09,485.2852852852852,0.0,352.22222222222223,0.0
3.3395448551782794,0.7059434310308889,-4.440842017870252,10.972619986700444,-496.46826150152,866.6149034735145,280.48397087117115,6.568583362723741,119.9937980742828,0.9193419619572092,3.5275048160056133,-496.73268249405254,868.0438223444411,997.519924972976,-0.22123163664007364,1077.977977977978,2.1111844050169975e-09,485.98598598598596,0.0,352.59259259259255,0.0
-0.17359007182615172,0.9030012716924176,-2.395932858434523,8.003118294246564,-502.31362270342044,872.0035021309802,286.84558692950156,8.142147035078539,119.9610098372034,336.019683650224,-14.240356568348064,-403.107831585557,544.3604374170504,926.4687424947142,42.044540467923845,1079.079079079079,1.4533823707955383e-09,486.6866866866867,0.0,352.96296296296293,0.0
1.6479338134766779,2.040350833442316,1.774159552892574,13.246513381056108,-499.84407336477324,868.4566883160062,313.0944410140265,8.991742652696672,120.06276527679846,334.2643627424936,11.95066986282548,-345.5163528105629,703.5064144676097,969.717056225012,25.12177686540392,1080.1801801801803,9.954372410597112e-10,487.3873873873873,0.0,353.3333333333333,0.0
1.756975590732487,0.28327898711613764,0.5735482247651724,13.982740836833809,-501.92338109681464,867.1736762221133,297.23110644231195,9.85428462231789,120.15742956468407,244.41462822673364,4.186133829366947,-423.66762807543165,715.1075758535987,975.5732662981317,17.354953072264685,1081.2812812812813,6.783073556080536e-10,488.08808808808806,0.0,353.7037037037037,0.0
-0.6240388780307754,-0.47836812547781454,-0.29441055737119454,10.785827021096432,-499.0161838251525,860.0498080424901,293.28279210741925,13.778557591007992,120.07813760673093,470.6766352776016,-3.0458074022294737,-261.0322924599884,307.0002405337765,794.6864204021797,43.69687139389747,1082.3823823823825,4.5985003381761947e-10,488.7887887887888,0.0,354.0740740740741,0.0
-0.6163541007411186,3.585295849089658,1.129684717200245,13.180807137147276,-493.6271405390968,870.1067799304342,287.45839013004394,10.476342612279257,119.63788127806751,254.22609270895862,4.408953724014908,-432.84666439517065,676.846459628108,961.3746267200872,19.33811693401628,1083.4834834834835,3.1015688003890396e-10,489.4894894894894,0.0,354.4444444444444,0.0
1.8769911629115366,-9.298325291611857,3.27159561227163,8.861703602654933,-501.2560418749718,862.5397208087155,294.4498329845589,8.31845622020275,119.98901243430959,398.38102615547444,24.542055171697545,-346.9534966913648,523.166550767406,896.7440763982778,44.81658578938407,1084.5845845845847,2.0812324999947562e-10,490.19019019019015,0.0,354.8148148148148,0.0
2.0741403729071557,0.6158099181853812,-0.44208492707410113,8.405772867550038,-498.9009136731368,866.2995659824849,285.97630716576174,10.441261608614326,120.05815811247595,379.9983267666371,-0.8419191244594693,-369.6885035457683,414.9780542860201,857.2844299478168,44.961414295314185,1085.6856856856857,1.389415948306926e-10,490.8908908908909,0.0,355.18518518518516,0.0
-0.05916228255839257,-1.2286032247661602,0.13873960531613885,10.081849497457846,-498.87527602954276,866.6312247046166,320.91094272732477,9.295824505092238,119.88881461613292,863.4971283630651,2.0319113378385603,119.13360781055735,364.58498287142584,827.9624269299677,85.65480198779215,1086.786786786787,9.228157778002841e-11,491.5915915915915,0.0,355.55555555555554,0.0
3.5547565419228837,2.9963417635894936,0.38519383746261027,10.869882076735797,-498.39912542885617,870.6021862650598,299.7756394801943,10.649516479067083,120.05155361125566,489.8222322895198,6.823933758679274,-261.8065272531789,457.0806348741752,876.171723505789,44.73631466588562,1087.887887887888,6.097718565919918e-11,492.29229229229225,0.0,355.9259259259259,0.0
-2.4440537830016367,1.2872123540943623,4.784219270547985,9.212026637513759,-498.20349992575143,862.706101649363,299.42049458237284,11.161135374071229,119.92107014757535,534.9734841609384,42.535098868058846,-177.24214873462125,293.567570514003,755.1611811802128,58.542657241623345,1088.9889889889891,4.0085562855802766e-11,492.992992992993,0.0,356.29629629629625,0.0
-3.0726483849920663,-4.362735702074533,-4.198712528838051,11.075536380736967,-495.69119793029193,871.2134825675046,305.8807667516783,12.418461294447876,119.36306853361589,686.8792763875355,-53.72396335702133,-41.05811762022637,242.71845075267697,785.9840675726177,62.46276753991765,1090.0900900900901,2.6216546516569127e-11,493.6936936936937,0.0,356.66666666666663,0.0
-1.9818538785635758,2.7271276119910346,1.366446029577616,10.612778964146829,-490.032321404869,862.4726037017927,309.6234516926657,9.951427008659948,119.58221464014217,623.0272684019208,12.926804254709854,-116.17205686825281,410.9296101727264,839.5367031872366,58.90887871885911,1091.1911911911911,1.7058016552549853e-11,494.39439439439434,0.0,357.037037037037,0.0
3.014046038339772,1.6225185617317777,-0.22960449751812734,8.00338644941789,-499.231939635758,859.4412295690786,309.4588815655464,13.277921055199666,120.34863134884341,689.217458032251,0.264171015455402,224.2785213907003,-19.531589664982334,465.3601690586476,85.73982103702642,1092.2922922922924,1.104195134136985e-11,495.0950950950951,0.0,357.4074074074074,0.0
2.2929542082316345,1.6322990660076127,1.1335434523683592,11.037586034903443,-498.25078878004086,864.2918422282482,310.73621943907574,11.816045325072382,120.12373195175478,726.0563075885267,16.61380425425412,7.471096953443407,277.0871599942085,764.3370159778341,65.58544758150413,1093.3933933933934,7.110924922648542e-12,495.7957957957958,0.0,357.77777777777777,0.0
-2.028542917982717,1.3658590139454814,-1.3147451079894488,11.727056485043043,-493.91753033248006,863.5758561695169,293.69154449209145,8.585120910375624,119.7046671655273,230.57476948193673,-7.366942294612695,-425.47733519540986,707.6022031149071,970.3531537224967,19.83997983846675,1094.4944944944946,4.555835846355274e-12,496.49649649649643,0.0,358.14814814814815,0.0
2.5311171606134786,2.385278621528165,-0.09793006171690051,10.342938635180781,-505.3416657848991,864.5351369851677,297.0213319504314,14.419711331496927,120.50136691039779,530.391553943769,1.6288961605677874,-170.9955166990773,208.94739489514507,731.385522677686,51.03590250713036,1095.5955955955956,2.9038255129972252e-12,497.19719719719717,0.0,358.5185185185185,0.0
3.759674194489733,2.2398534326152415,1.4228211589309903,12.305296206523385,-506.2470408468556,868.4005888099919,307.69031655442274,10.653989026540195,120.4901304802896,519.2487658253723,16.563402433716284,-233.29002832706567,515.1120972931457,902.6989741051254,41.90456435077015,1096.6966966966968,1.841332541193821e-12,497.8978978978979,0.0,358.88888888888886,0.0
1.111376815414968,3.384112191651906,6.225820402087682,7.565192413006097,-506.53036598356863,866.1153945576766,294.7261093836038,8.32975099205553,120.47308111154659,453.01964246297575,50.41039120516425,-297.16759136803364,411.47391827554486,832.5549569749285,60.08959469299533,1097.7977977977978,1.1615877160100494e-12,498.5985985985985,0.0,359.25925925925924,0.0
-0.08386758564283665,-2.788732508646193,1.616072378804143,10.935900844263703,-506.5706178999649,865.0125331925515,299.94893367972776,13.305826102460843,120.26970372281986,556.3022190828926,15.613601186569738,-168.47838251042947,278.2124067380729,770.8858885224545,50.89726845365245,1098.898898898899,7.290019524753642e-13,499.29929929929926,0.0,359.6296296296296,0.0
-0.5156630171908472,-2.3555889926717755,-1.6961311960610173,7.65943858720645,-494.80318197069045,867.1658725547129,303.98763764424814,14.15555517039689,119.616465775307,583.6651928764977,-17.814265534275467,108.9929236981871,-28.415425241994967,474.7906356637999,76.30284045551942,1100.0,4.551568864476293e-13,500.0,0.0,360.0,0.0


==> data/bearing_150_data.csv <==
os_north,os_east,os_cog,os_sog,tv_north,tv_east,tv_cog,tv_sog,bearing,os_cpa_north,os_cpa_east,tv_cpa_north,tv_cpa_east,d_cpa,tcpa,kernel_dcpa_x,kernel_dcpa_y,kernel_tcpa_x,kernel_tcpa_y,kernel_bearing_x,kernel_bearing_y
1.5707480695568794,-0.43723011079242996,-1.726987209929868,9.152480635954593,-868.1605049600212,499.54299183611903,318.85918641766915,11.570370164620753,150.10680429841057,556.3123995769303,-15.155125631888827,-339.78065574388324,37.94464927570334,897.6649429990165,60.63861428112852,0.0,3.680218270114336e-05,-200.0,6.0381942730308175e-05,-10.0,0.0
2.0481709947829363,4.816243290688553,-0.06240697787816795,9.093171783232291,-868.5312555980893,499.02614013463113,323.6906916626221,6.444638075259597,150.41732065578117,-458.3355209618573,2.549624443632557,-1131.4659440147295,692.2366447490069,963.7285678120394,-50.62963463408595,1.1011011011011012,3.8216155346151315e-05,-199.2992992992993,7.262027058416078e-05,-9.62962962962963,0.0
-0.7404579859406406,-0.7404060683801993,0.03603374408889317,6.4087136547399695,-872.0135391427139,500.67449392587986,320.57939816425755,11.42949129977789,150.07970941895928,628.1909714966561,-0.3449182557907801,-5.528871951076667,-211.58596660916857,667.9997159347098,98.13694100630966,2.2022022022022023,3.961039603653526e-05,-198.59859859859858,8.565967912864818e-05,-9.25925925925926,0.0
4.993909407130633,2.4268416996376145,0.9452606916868113,9.339819616597126,-866.0215917366309,497.41613887559544,324.5200418125886,9.532551884296549,150.39086886124997,387.82439830038555,11.310385964183546,-547.7992511708196,270.59825468912925,970.8871264558726,40.994645520763946,3.3033033033033035,4.098616627651984e-05,-197.8978978978979,9.909407142514246e-05,-8.88888888888889,0.0
-1.484608362663367,1.7157255051318783,-2.733716726561653,11.46565816364349,-863.9406859345921,502.9648571010574,327.8584968928881,11.414915421728763,149.83535928088565,421.6471420758467,-21.688555339257206,-506.83870415087523,278.5945811949025,975.8360152864541,36.94631610518044,4.404404404404405,4.2344830008129704e-05,-197.1971971971972,0.00011242640539471819,-8.518518518518519,0.0
-1.465455417307622,-1.4727667953909478,1.1851345476946613,7.45153576184641,-871.108954430916,497.58805247188315,338.37154486331383,11.553863384709658,150.14985304913347,1243.595718609522,24.291685847527003,923.8649597776745,-214.12378900511663,398.8354256988722,167.12361184586885,5.505505505505505,4.368754070880972e-05,-196.4964964964965,0.0001250958033982583,-8.148148148148149,0.0
0.7651518859768643,-6.050323375322846,-5.40878326320555,12.096965302101186,-868.4576454546605,497.0277654206404,326.788409612943,13.215830122238316,149.93912730820102,685.3399238343908,-64.05209900664457,-239.93265097175527,85.55092001968421,937.2888567513152,56.843715588270754,6.606606606606607,4.50149153289758e-05,-195.79579579579578,0.00013651548854569747,-7.777777777777778,0.0
-5.454669127382026,-1.7781092923100024,-1.2597691047276207,10.975549642168676,-863.4023740221262,499.387067931402,314.14374293230406,12.706907295242406,149.70891110759706,344.90789731877624,-13.159374071762539,-580.8278679064279,208.2379072061815,951.8421419407523,31.929815217932784,7.7077077077077085,4.632671178834094e-05,-195.0950950950951,0.00014611839422287357,-7.407407407407407,0.0
-3.20285322535686,0.9937373196335372,-0.9765476849030893,8.531533356057924,-866.8618731578982,493.66323081098426,341.4006784649516,12.693143325220593,150.29764315126246,1536.921450421967,-29.455231484127452,1305.163571462626,-237.2754574106873,311.28919153079977,180.54761872025296,8.80880880880881,4.7621527680926065e-05,-194.3943943943944,0.00015340585229812591,-7.037037037037037,0.0
-2.871424248915771,-4.466096444105707,1.266653652142477,9.716940725324305,-864.0160355426399,496.0811208627787,321.6290986638496,12.887340638332477,149.83236064147962,634.0109995316365,11.210605912986543,-201.6163762945897,-28.382855471462335,836.5648530835053,65.55953214049275,9.90990990990991,4.88965378910968e-05,-193.6936936936937,0.00015799388806699157,-6.666666666666667,0.0
4.634788359613918,-0.713967351224035,0.04526170535373828,13.196643615282067,-865.8358801666324,500.87714289435104,329.4127957289537,10.582757969631892,150.04817340961563,-248.77067313649903,4.434606674041568,-1040.772944915679,604.2819090659048,993.5212049524548,-19.202272028548812,11.01101101101101,5.0147287949592426e-05,-192.99299299299298,0.00015965154380491749,-6.296296296296297,0.0
0.2135429331158992,-4.505449360628233,-2.8111261077125733,11.467095627011732,-861.722623503702,495.86114649069293,334.46536506940714,10.06437017407368,149.86420588471356,-99.41010285430707,5.10534418078835,-940.7143235838622,533.5968849918313,993.5271010527063,-8.698250832345712,12.112112112112113,5.136755816347926e-05,-192.2922922922923,0.00015832639105610859,-5.9259259259259265,0.0
-1.721489328347582,0.3507680274475325,-1.9699862516340303,10.017567309796295,-875.5739396193977,500.5813833082067,331.99610418402784,11.74563416635667,150.2113275277539,1083.0498539790692,-39.03361151943124,248.06914996550984,-96.9682506519838,836.9881710552415,108.3509418560128,13.213213213213214,5.25493108945375e-05,-191.5915915915916,0.0001541538880022599,-5.555555555555555,0.0
-3.6397612768798324,1.1880614503840485,0.3973600190948138,9.524633366078032,-860.3316874982636,503.9178923740474,340.94179547521475,11.464161902866046,149.59444460423944,1790.137386527952,8.800714366635207,1180.4233540197745,-201.0901477686104,644.829725931784,188.33483850545,14.314314314314315,5.3682729945433876e-05,-190.8908908908909,0.00014744925702698974,-5.185185185185185,0.0
-1.8993863109630396,-0.922416628582024,-0.15813468372911257,10.15321814090332,-865.3624024992718,498.4453098732453,334.7900314339276,9.381867526523479,149.9578593323899,298.46826189857404,-2.728394382095945,-614.2487065642384,380.2268055588038,989.8014698320675,29.583604731121525,15.415415415415417,5.475635699722368e-05,-190.19019019019018,0.00013868276088036156,-4.814814814814815,0.0
-1.9027633778286197,5.857417923289858,-1.158248219271493,8.976472884115394,-863.4730580280755,496.9213766015327,321.3869042030289,10.809646817616535,150.31842133319833,581.51267568009,-13.698256215053474,-314.3956910990063,58.39315920456977,898.8041910460768,65.00712195538819,16.516516516516518,5.575732561858678e-05,-189.4894894894895,0.00012844127427454464,-4.444444444444445,0.0
-0.04268197226304045,-3.3447756415531877,-0.9616675790239587,5.790500988561971,-864.5190282521559,501.5984369922143,351.7856217399166,9.929807066430811,149.71067196168758,1332.068641467534,-22.40329197217913,1396.7262197577465,175.16875965112132,207.88294305448693,230.08354263045038,17.61761761761762,5.667168875756656e-05,-188.7887887887888,0.00011738055930605883,-4.074074074074074,0.0
2.601115400029078,-3.8606466008617883,1.392335994318578,14.084355821069462,-862.6727256788658,508.7268112907079,331.94333463338234,8.292134183079888,149.3575370871896,-815.8040670897581,-17.290739787934086,-1288.0088066463695,735.4218832221337,888.5682916345955,-58.124553174701006,18.71871871871872,5.748483106602981e-05,-188.08808808808809,0.00010617344938031791,-3.703703703703704,0.0
0.660484680505994,-6.1970210540444155,-1.0353851457384293,10.310649998398803,-864.7844755379359,498.3905156965868,328.5265977337849,12.5809214827527,149.75617795702294,892.9725848938226,-15.466135500651221,63.9752438559525,-70.1612875567215,830.7997057692638,86.55689170177233,19.81981981981982,5.818195313208439e-05,-187.38738738738738,9.545916958885213e-05,-3.333333333333334,0.0
-4.200093070978814,0.6225298883420674,-0.17618248805814657,10.796294530245074,-866.1062768605576,494.40569078682694,339.6392542305557,10.110398485060179,150.1917494769019,463.9765625310146,-5.639724204573391,-455.0643073015021,341.86103106957233,982.5440933304778,43.364773691518124,20.92092092092092,5.874861092964627e-05,-186.6866866866867,8.579836433222682e-05,-2.9629629629629637,0.0
2.335236368700432,0.5419140872684968,4.339873176161086,9.884184500246182,-868.2222795991073,498.70573528925564,332.49450945930073,14.0974165153977,150.2202824671237,977.730776394875,76.35826441077276,369.2450606431238,-145.62971482487404,647.7140798215265,98.96621426553845,22.02202202202202,5.917129073412676e-05,-185.985985985986,7.76372722934922e-05,-2.5925925925925934,0.0
-0.36571197983317727,-0.9521734899561481,-2.847365273767846,8.529766398550825,-867.6827168171807,500.48178840825,333.99228192939324,6.749015459600335,149.9659116025816,-587.5505951038919,28.839014778705266,-1285.7501193318521,704.4566021356709,971.5666214821283,-68.92459683144666,23.123123123123126,5.943799755766283e-05,-185.28528528528528,7.12831458960045e-05,-2.2222222222222223,0.0
-4.675497060206603,-2.276347259008179,-3.7036854631493172,9.628151038102459,-868.6261239638882,503.54501023564376,354.9218399860069,8.886442454313267,149.65210038198538,-9140.199689810906,586.6824403124965,-9284.873359997462,1251.441519864708,680.3198546950924,-950.8205623760718,24.224224224224226,5.953883393802424e-05,-184.58458458458458,6.689170620439908e-05,-1.851851851851853,0.0
-1.4566676948135548,3.342914000039541,1.5671793295972134,6.801210475611377,-866.0247489876737,499.9705898022309,327.24878571744955,10.065277673381743,150.12595530990032,839.2001320954372,21.543082454881382,180.69634671497658,-173.33440465300595,686.7346433243924,123.65024903331503,25.325325325325327,5.946654573054011e-05,-183.8838838838839,6.446633685305088e-05,-1.4814814814814827,0.0
1.0866164407276149,-5.575222497283363,-1.3572861225882065,14.554172996106608,-867.0622979213548,500.49075603263344,326.82239105982603,12.274762195257829,149.7610084256713,-129.87577839687205,4.189579700400209,-959.5338605100969,560.9508518057995,999.1574687366436,-9.00079652847079,26.426426426426428,5.9217012404400395e-05,-183.1831831831832,6.386793724122009e-05,-1.1111111111111107,0.0
1.024843496435853,-1.2177370926872133,-0.6364750554852405,7.530976003155208,-863.4162139746365,497.25789349040036,331.1657851201246,10.79893874520437,150.03031512089,1058.6351225933936,-10.724193813202268,465.1882873523739,-234.1821311521556,634.1234864104638,140.44335513970933,27.52752752752753,5.878966118079859e-05,-182.48248248248248,6.483386530134834e-05,-0.7407407407407405,0.0
-2.1406153192440263,1.9342902634561776,-1.5623127562622283,7.9360674323056415,-868.1065508556298,499.03953396438783,340.7151593558104,10.620945508361503,150.1421457796966,1803.1748227282176,-51.37926066688636,1413.249302498084,-299.2023601062166,462.015367647502,227.56696593981366,28.62862862862863,5.818778706747897e-05,-181.78178178178177,6.700412497864012e-05,-0.37037037037037024,0.0
3.2603067576332125,2.944966316040102,-0.519600281535025,9.1194815912272,-870.2814213392082,497.40927917228527,314.934659698096,7.745472414891706,150.48816708890374,-108.05347697593042,4.269809717522364,-937.0594710070218,564.3398106270524,1000.4645641192291,-12.206654524067618,29.72972972972973,5.7418764296300786e-05,-181.0810810810811,6.995278998419087e-05,0.0,0.0
-2.653838825708788,-0.9778153884018844,3.1970762241926827,12.576151449704755,-867.5313464141549,502.7650613724607,310.34444108523496,7.686117205541057,149.78158782507955,-407.62586307527084,-25.274559998659097,-1028.0112924850566,691.6992426814988,948.1189349198814,-32.25178244824503,30.830830830830834,5.6494138678707296e-05,-180.3803803803804,7.322252006244909e-05,0.37037037037037024,0.0
1.0475469487582107,3.0849445619851585,1.6042569172362386,10.029017998525308,-865.1951119593118,500.6121850519515,324.1288472937985,10.64500932057981,150.12905630289467,462.17841536795106,13.962385939063878,-468.4170662577765,213.69711903659464,951.7887969648318,45.9976924200055,31.931931931931935,5.542959475887058e-05,-179.67967967967968,7.635988678028265e-05,0.7407407407407405,0.0
-1.5152819876663701,-0.5871052343137113,1.7244470237739542,7.527728407939075,-863.3346281675921,499.56559226240716,313.6607704094071,7.271788012363283,149.87147038865453,120.83962536986202,2.1683800596896727,-781.6974187865585,414.01994469375774,992.065939021262,16.261259573917272,33.033033033033036,5.424479615797184e-05,-178.97897897897897,7.894911116047929e-05,1.1111111111111107,0.0
-3.4985383729622277,-3.78273748427574,-2.832454111585291,12.508676721514679,-864.7906455124275,499.6735841566581,325.7516865247436,8.936244499421342,149.69217283855446,-601.2966140053273,26.078096035716975,-1218.2404978640159,740.3137959122165,943.7967952947902,-47.84912968472209,34.134134134134136,5.29631019621949e-05,-178.27827827827826,8.064180047917534e-05,1.481481481481481,0.0
2.569432256467113,4.288807544175638,-2.3023074731057385,11.462001253570962,-865.1862543550825,498.1571553157651,335.0249969612929,11.001834658171715,150.35436999898562,461.75910611114574,-15.892053017618217,-465.32299358681763,311.91019682251044,983.3288028836716,40.09427595694921,35.23523523523524,5.161116622420071e-05,-177.57757757757759,8.118044647656306e-05,1.8518518518518512,0.0
-0.22771599877949866,3.1734496642479835,-5.678157318970854,11.076869914432905,-873.7376208012915,499.5753720051921,321.0925113644774,8.035351455446449,150.3911127577841,-630.0451804680522,62.39393820707273,-1231.0171964797466,787.9407556647395,942.1175873276696,-57.1391551932131,36.33633633633634,5.021843146157538e-05,-176.87687687687688,8.04138793330213e-05,2.2222222222222214,0.0
1.143593523120226,-2.0400477881210914,-1.618761642165508,11.43146848234168,-861.5262791376036,502.9289502750124,315.73173423218657,13.210711924723613,149.6571710105096,382.02321217470006,-9.620155957382405,-546.2099234005534,195.56537911556154,950.6407616881559,33.331822762561096,37.43743743743744,4.8816530317633884e-05,-176.17617617617617,7.83035731735321e-05,2.5925925925925917,0.0
1.142833249782282,4.863698674657414,1.9134063727713169,14.788723801164902,-862.9725488857333,503.90898856661556,330.6933716171535,12.44787268847578,149.99263855385547,-19.14320087940744,0.4651242931353532,-877.8705016959657,512.2715961783886,999.67916944954,-1.372488362140222,38.53853853853854,4.7438612209358426e-05,-175.4754754754755,7.492061090798814e-05,2.962962962962962,0.0
-0.1132918831297184,4.947837678904815,1.0338930314967418,14.370189790072224,-865.7450438651371,500.623967053529,338.6254348461517,6.857160003323399,150.20378061473582,-1113.7536476337955,-20.210932570173703,-1360.680620695103,694.333686043655,756.0072367479041,-77.5091843791047,39.63963963963964,4.61186137726409e-05,-174.77477477477478,7.043411515748767e-05,3.333333333333332,0.0
-8.284361417998484,2.599083928422214,-0.4430265259042478,8.626569313993409,-867.9785905751314,499.0004898684,313.05026561483385,8.135257513636025,149.99716536464862,58.41755344380452,-8.800129015611047,-825.0372079144479,453.0324135416169,996.8859577361096,7.7323796368385445,40.74074074074074,4.489049321260392e-05,-174.07407407407408,6.509287474347353e-05,3.7037037037037024,0.0
0.2752669992727213,-0.9455442646043498,-0.0446005674361061,13.247769985622305,-864.0781644337412,503.8070168610833,338.20232398305984,5.4284455110101,149.71654678268675,-1128.8838682937949,1.1542348527481707,-1293.684138365573,675.6169345901624,694.3047330623726,-85.23392832337797,41.84184184184184,4.378744929637289e-05,-173.37337337337337,5.920257850554303e-05,4.074074074074073,0.0
0.29017305371792174,-6.2852447766875175,-1.3777710851508111,10.766336379517801,-866.4663716268184,498.5763765449127,338.17306203738326,8.434817274903734,149.78038790523613,-706.5195044043609,17.289848933149404,-1380.6631499080395,704.5208952395512,962.6817572699616,-65.66895691748817,42.94294294294294,4.2841145734485655e-05,-172.67267267267266,5.310138480967889e-05,4.444444444444443,0.0
-0.6946635034755779,1.1292891070568785,0.40951776480356833,10.998191632275498,-866.023734231941,501.90118267128094,339.54085102156625,11.532776953144799,149.94173784866123,1233.0407721966558,8.12352844588922,346.1057461930368,49.689318458529556,887.9084723390216,112.17907368818972,44.04404404404404,4.2080961152078754e-05,-171.97197197197198,4.713645068322546e-05,4.814814814814813,0.0
4.673511321781984,-1.638914333177345,1.5317565589612296,6.615458336713343,-870.5912736140243,492.7388382681899,342.18480214871687,9.172210115450286,150.54083911609683,1639.852506871304,48.39912357304864,1288.612064265511,-201.13733959947677,430.8576272674844,247.26382234387364,45.14514514514515,4.153328383050508e-05,-171.27127127127127,4.16435475409795e-05,5.185185185185185,0.0
-2.5566812588181724,-1.5866950897595118,-3.2317735748209455,9.659228469223608,-867.7663541646855,496.13976836604166,352.02013924659616,10.921594487231935,150.08960810076115,6233.105543549866,-354.6532491516315,6125.68601006903,-484.21926327784996,168.3042132265137,646.5935553231581,46.24624624624625,4.122086898581227e-05,-170.57057057057057,3.693110700655717e-05,5.555555555555555,0.0
2.8947556668800947,1.0396022898323853,0.5992953756746963,8.37435281932687,-867.6322841796923,499.5326775991909,326.4390795138095,6.955331363436512,150.2030957714144,-107.3586018725611,1.7414990464037687,-943.9425121063367,550.1580815832059,1000.3166433001998,-13.166317603209569,47.34734734734735,4.1162274620291795e-05,-169.86986986986986,3.3269130079787426e-05,5.925925925925926,0.0
-1.6752488576187554,1.623094137426334,1.8648697419093345,11.656117629786618,-867.4587011027991,504.5931056363766,331.0957158007786,11.59595050916381,149.84589474330656,528.5992544242029,15.59028513011907,-405.3928374506163,249.47396423174422,962.8306201169614,45.517343360126354,48.44844844844845,4.137139000510005e-05,-169.16916916916918,3.0882534143982686e-05,6.296296296296294,0.0
0.30698616560720154,3.063124414196167,-0.8302005779267392,12.14216100080561,-864.9921461147599,500.95018335485065,325.83561566751973,8.8897815441433,150.08417896358355,-455.1960671906507,6.907565976204509,-1140.9629574581136,688.2490829399062,966.696690035455,-37.518105260178835,49.54954954954955,4.185706868026365e-05,-168.46846846846847,2.9947864540141357e-05,6.666666666666664,0.0
-2.2200868150204456,-1.036158686268939,1.4014012242411673,5.851027297967377,-864.0578120328331,496.3986934729819,330.01976844755814,10.02433936456581,150.00734953777834,845.5408287538548,18.519488904593217,394.41563310049617,-229.6024652300647,514.8576951710855,144.93430304614196,50.650650650650654,4.2622875532664604e-05,-167.76776776776777,3.059197005634227e-05,7.0370370370370345,0.0
-1.239954853019704,-4.628040625800684,5.629308888945106,9.955930271991459,-862.739443792662,499.76041228925027,345.3287335563631,9.814250997213895,149.651992654087,1121.8793231720194,109.46292234918998,213.48908698849016,217.99393671329238,914.8506994436136,113.35574913954191,51.751751751751755,4.366695505799324e-05,-167.06706706706706,3.2891274936201126e-05,7.407407407407405,0.0
0.9364145368841799,0.8255292552836399,-0.20868558597378384,12.243723009588503,-863.9051579069609,496.61048981706716,316.5498551606933,7.456902958215432,150.17578444215255,-571.1170000533938,3.0199856296287284,-1116.8378476987723,736.2167142870194,913.9959991535464,-46.72248862461859,52.852852852852855,4.49820253427613e-05,-166.36636636636638,3.687064097208767e-05,7.777777777777779,0.0
0.01617016970669368,-0.7418296512351672,0.7866141000106472,9.62664207537311,-870.9388204195021,502.58639419405523,321.38950327834425,7.693831336520436,149.97621822626235,-171.9439548416265,-2.344819755638834,-978.3410634869156,588.3566985465272,999.6022111600026,-17.864623088902935,53.953953953953956,4.655549962386672e-05,-165.66566566566567,4.2501406171555474e-05,8.148148148148149,0.0
-4.475795278441967,-1.3301973070352124,-1.476114167322783,11.458127290004729,-864.835092348986,497.147462521335,343.7718093650456,11.935588938006852,149.91272126788155,1891.404111273855,-53.33025785167257,1031.9892509087708,-54.943144660018106,859.4163738376141,165.51651185233283,55.05505505505506,4.8369734501029047e-05,-164.96496496496496,4.969887416811689e-05,8.518518518518519,0.0
-1.08375845942801,-2.537023485720418,0.3625023252041008,10.702330935254167,-868.7755199182269,503.55893727673117,340.2003650690209,10.797984315003392,149.746399100339,1063.1017162527642,5.649282957173706,141.46765141570188,139.85628681631874,931.3543199840408,99.4369152592662,56.15615615615616,5.0402401001479184e-05,-164.26426426426426,5.832015972927853e-05,8.88888888888889,0.0
-0.5100302029057793,1.2777209980765074,0.9205432499646077,10.683320463905252,-869.7866544419917,505.1945879830441,326.3686835318292,12.100098083106854,149.89926823488886,660.9183629830853,10.117730573343374,-245.9546431048101,90.2299273926742,910.4046425903787,61.9202403197803,57.25725725725726,5.262697174687404e-05,-163.56356356356355,6.816373312558886e-05,9.25925925925926,0.0
5.964643538322622,0.552063517479181,0.3896846805402761,9.457370043863405,-868.8734166139001,502.01877252478323,338.5440200112072,10.649316471005037,150.17819524997745,1411.8679744751573,15.526734196888711,604.5448316349801,-77.06883701378274,812.6158974405877,148.66034021856532,58.35835835835836,5.501331448519546e-05,-162.86286286286287,7.897215037951798e-05,9.62962962962963,0.0
0.8144458469502353,-0.23541865631812753,-2.0393906394177135,7.566838391728581,-867.0645866490183,501.907446138206,333.41215842492034,10.285981269618432,149.94691656059567,1266.2930310254658,-44.24813402926878,672.2231789096454,-268.5019372022037,634.9872104463508,167.34606778612348,59.45945945945946,5.752837927984721e-05,-162.16216216216216,9.043926218339005e-05,10.0,0.0
-6.067687349114291,-0.0838442360175454,0.4127235426509014,7.756939705149945,-867.7460433379092,499.48520362989365,345.00274609000985,6.547978762666467,149.89643784826694,-535.2602193964019,-9.879730682555767,-1299.2563524784366,615.0858763443645,987.0522282690157,-68.22358842916599,60.56056056056056,6.01369637688924e-05,-161.46146146146145,0.00010222267678004521,10.37037037037037,0.0
0.19046464736375934,7.7894555038981865,2.9243918774352737,11.418705028910635,-865.8960059902123,496.83080499728123,330.74509593826775,9.45926660647766,150.5484728897733,-44.14600373867388,-2.074447654253804,-897.9816141106413,514.8032166782675,998.0970741491594,-3.8878560825594977,61.66166166166167,6.280253821326405e-05,-160.76076076076077,0.00011396148366912877,10.74074074074074,0.0
-0.6082987816157802,0.9535764241447293,0.8972715290290546,10.038916511037765,-863.6827115068078,498.3770762038515,340.2563211387258,9.945231359192512,150.0434723395996,915.3567639042161,13.737200533075166,-9.504941458786107,191.80230040396782,941.8473091955998,91.25261592626886,62.76276276276277,6.548810965375956e-05,-160.06006006006007,0.00012529834301868608,11.11111111111111,0.0
-0.10976825388380046,-3.695684450293667,1.923974378143682,9.72297551078555,-866.7483001898348,496.85559118627305,356.4201191049262,13.906214396545149,149.99021864074916,2177.224188404334,73.03191933831886,2243.0442212820913,302.300314583001,238.52939815901271,224.06331345373403,63.86386386386387,6.81571025132269e-05,-159.35935935935936,0.00013590415434220824,11.481481481481481,0.0
3.6139230558716013,2.377821031208046,-0.47402394002525544,9.152219915355294,-874.1282142715446,499.39591717385747,335.98099155047464,11.373913264197355,150.47945906516168,1377.7732977964947,-7.755139530935089,685.7885231984416,-195.7439575596585,717.0653554449237,150.1500638565008,64.96496496496496,7.077423153643438e-05,-158.65865865865865,0.0001455027870734956,11.851851851851851,0.0
2.5014626546137237,-2.875735632734785,1.499800478847421,9.389622309038497,-858.3960439340945,502.4811366116922,330.49328165794844,13.072122363419057,149.5865692157437,978.092207346481,28.044805748847363,324.0529628014399,-166.69936769609996,682.4167542607697,103.93656408819115,66.06606606606607,7.330634217424789e-05,-157.95795795795794,0.0001538929189708278,12.222222222222221,0.0
4.436025111284522,-4.43304229875133,0.5585356764330519,12.093823588976278,-866.0863104529991,499.1686662037315,337.2244698522098,11.195075411789457,149.95039479808148,352.4967563605386,7.829128335932948,-568.9994562610597,374.4341250304659,991.7431590272495,28.781407905499485,67.16716716716716,7.572319349492647e-05,-157.25725725725727,0.00016096398473396494,12.592592592592592,0.0
1.855805077435934,6.926828891089042,-1.901821459374464,9.329511836263947,-865.9543603934834,501.7301425553696,326.34719141796114,8.57739354610104,150.309309763328,125.66978635496014,-2.2554681444674882,-771.1467671061276,438.61409546646865,999.3227219874075,13.278531884441609,68.26826826826827,7.799815952374653e-05,-156.55655655655656,0.0001667036359177674,12.962962962962962,0.0
-3.1323508925460586,-1.7907906593269192,0.6370420095977489,7.3178705733968625,-869.7594617711304,503.5237946012923,353.8796770552473,10.234248432299703,149.75431244118897,2351.212971006479,23.04547047075535,2404.293953863029,152.45379949086873,139.87174968804547,321.7453531846263,69.36936936936937,8.010882662070853e-05,-155.85585585585585,0.00017119494368729294,13.333333333333332,0.0
0.31512528562193104,-1.5921298134503188,-1.983393326880621,11.487303551080347,-863.763169432117,502.27110267625795,331.80071037695984,10.472447292528466,149.75258962630429,151.479449222995,-4.919782602234149,-742.2375022803029,437.11155157674136,997.0565128418716,13.167140578016848,70.47047047047047,8.203746711349316e-05,-155.15515515515517,0.00017460276435129192,13.703703703703702,0.0
-4.903628326500481,0.21681516354378766,-1.2657605497695839,9.590246672270565,-864.6388217510748,500.0620333183928,327.27066679774487,8.121688860458637,149.82652103838063,-103.89247030646656,-2.7164417765376885,-935.1772312299289,545.397900965688,995.7226955650453,-10.324343645042914,71.57157157157158,8.377137287390139e-05,-154.45445445445446,0.0001771500999335663,14.074074074074073,0.0
-3.359299302229967,1.4976307634224777,0.37865661458474825,10.062791731065554,-863.8976297295476,501.8714806141022,321.6431099497996,9.231225246814157,149.82345125477062,117.18577999510175,-2.56262882198203,-777.180509096485,433.24650935266556,994.8973132841322,11.979549517511403,72.67267267267268,8.530303677928309e-05,-153.75375375375376,0.0001790867393296242,14.444444444444443,0.0
-2.907474716134975,4.901322943713334,0.5944885467602481,13.21515661279902,-867.1449788154376,498.1861119277351,340.97220191606436,9.588466012645656,150.28337446336118,-928.1107592937564,-12.50752727740382,-1501.7957599811853,717.0583771073698,928.1060762943576,-70.01453831860255,73.77377377377378,8.663017490900285e-05,-153.05305305305305,0.0001806537479726763,14.814814814814813,0.0
-2.4768643886082153,-1.0184479378971645,-2.378464930154258,9.958878885298986,-865.7033058973842,504.89843182022383,338.6718741282774,13.211239665130236,149.62642738597958,1704.915463389544,-73.39495132974915,1245.9838534131586,-319.608394183195,520.8063767632498,171.59205732466097,74.87487487487488,8.775558772095524e-05,-152.35235235235234,0.00018204827314943954,15.185185185185183,0.0
2.57256732265045,-3.8923347305575198,2.1079715423657523,10.578367346237451,-869.9438044083356,495.35927763637835,325.02645628585907,5.838518949218043,150.22192165790838,-712.2755272625167,-23.73931316920465,-1193.4604813668543,721.6655405482228,887.2245240083779,-67.62217141377585,75.97597597597598,8.868686413024023e-05,-151.65165165165166,0.00018339347007604762,15.555555555555554,0.0
0.719291469781999,4.133548330518288,1.1440125566009458,7.642153017403349,-865.504384256926,500.1609210427565,335.7645134512242,12.411636841432086,150.20316807187905,1081.2151042217038,22.29618736552788,734.9895886706906,-220.3214144172391,422.77110628966375,141.4144977307968,77.07707707707708,8.943593814064915e-05,-150.95095095095095,0.00018471802205331317,15.925925925925924,0.0
-5.083308321748177,0.5838635261473946,-1.4094568712217677,9.56066109529808,-865.4772493116237,500.7714477478726,314.9144403178714,8.126409530081235,149.82854301723629,-110.00807805591175,-2.5016735647262327,-928.4649457800307,563.9475445166328,995.3574036444192,-10.977956854862795,78.17817817817819,9.001851321345329e-05,-150.25025025025025,0.0001859487164862505,16.296296296296294,0.0
0.8218215545139251,2.472341001630076,-3.0751695928983507,11.219052090417202,-866.7312312879695,504.711361868593,331.8497057507316,7.255841625460771,149.93282869698328,-990.3462585878355,54.07077129909176,-1432.7515823729518,807.5768895876711,873.7814033336576,-88.47426678162248,79.27927927927928,9.045337464802519e-05,-149.54954954954957,0.00018691795032517555,16.666666666666664,0.0
-3.9115815997391548,-4.175650448778009,-0.2898091581628626,6.889252532317515,-871.0879066716496,497.3800623670214,334.52756352076693,12.359884260076928,149.95585596364035,944.6601733238072,-8.709616089475748,665.3177031268343,-234.54074964939298,359.2101286722075,137.69039311976718,80.38038038038039,9.076161465607398e-05,-148.84884884884886,0.00018738608332157905,17.037037037037035,0.0
1.6505241528636239,0.9391479975777104,-0.8918874277223203,10.40169018623142,-866.3519240057641,494.8037807310485,347.07329809559224,11.463796138468762,150.36155792621136,3031.5755273338827,-45.518226008599264,2388.7220692000496,-252.30441098368556,675.2933399132398,291.3268977925794,81.48148148148148,9.096579831984405e-05,-148.14814814814815,0.00018707652241232759,17.407407407407405,0.0
0.7921279446806665,1.0955654332976208,0.22628091410604562,10.201582145289613,-866.5815042390165,505.2540299881179,322.2918119727131,12.50903740476238,149.83282581077813,623.2693616729217,3.250519312763053,-262.7240392157512,38.40208288703883,886.6904413830076,61.018191040322066,82.58258258258259,9.108910105384568e-05,-147.44744744744744,0.00018571962071023084,17.777777777777775,0.0
-2.150426985409884,0.7344506780237537,-0.726233322311133,10.082574911174879,-865.959354909101,500.72954032033476,317.21647371197673,11.601403895091153,149.93662451328572,407.9779861973767,-7.34914972578988,-519.5850819194643,180.16838484538812,946.3276763922635,40.680219543656534,83.68368368368368,9.115444940465015e-05,-146.74674674674674,0.00018310019372782228,18.148148148148145,0.0
0.9267765351227136,-2.2589775307343865,-4.01491372149002,12.074317797316485,-870.0103946694753,498.05089408876677,321.0457203907496,14.119690003474805,150.1247857306408,563.4433176852615,-38.55534991405365,-357.21042954496784,83.47076517141585,928.7053865741898,46.70246730404238,84.78478478478479,9.118369694301502e-05,-146.04604604604606,0.00017910288923554297,18.518518518518515,0.0
5.900097055504643,1.4983912604516763,-0.7766938766023168,10.668877029697043,-867.2118789161132,498.99529664722945,316.6343149968508,11.117447673888972,150.32562350322488,249.81958255227013,2.5933547820311564,-682.413201722456,324.4494084997634,986.2298329453231,22.864814922658045,85.88588588588588,9.119686560572804e-05,-145.34534534534535,0.00017374986336186914,18.888888888888886,0.0
-3.767232435684399,2.076204809285693,-0.6112382221366259,12.956143796712889,-861.9724902432049,501.7635739826066,343.3665735775898,9.687045247753684,149.79002802486875,-1158.024743347964,8.546991772456726,-1688.9221972872306,748.8133988652066,910.95908803261,-89.09465767397172,86.98698698698699,9.121148017155195e-05,-144.64464464464464,0.0001672261422236844,19.259259259259256,0.0
-3.082214071535462,2.4889800590772375,1.2673220495481174,8.012820968811928,-869.540142451877,500.7795165539602,345.4863929502404,10.685852754642685,150.09726041993324,2035.571344054367,42.01800194914198,1763.0807748993504,-180.72961831743476,351.94830957521015,254.48620042065892,88.08808808808809,9.124201970818744e-05,-143.94394394394396,0.00015988949391742744,19.629629629629626,0.0
3.6638009166649628,-2.5952253614188083,-1.3963993492220994,10.271849134436696,-864.4498882793573,503.6054678337782,333.20216577948827,12.486938256691927,149.75336129503222,1196.5029745789413,-25.413554056594712,430.2720126454394,-150.3441979151736,776.3488602429057,116.16151180144871,89.1891891891892,9.12995049638854e-05,-143.24324324324323,0.00015226333681823986,20.0,0.0
3.046462811848804,1.3053279037948846,3.3573493467451323,10.168933572779896,-861.0272952803164,496.78999031421597,342.2129494568515,8.441249349479765,150.1688046449203,-177.88340361201435,-7.567599305005811,-1004.2840393240447,542.7489864844257,992.8677431058906,-17.823002695022577,90.2902902902903,9.139123500687841e-05,-142.54254254254255,0.00014501289571946691,20.37037037037037,0.0
2.5995824792650195,5.998186075010726,-3.823281101303514,7.861491012489839,-868.5895603777188,496.0231896308319,331.33958380580236,8.696222834937238,150.64319017068868,951.1279145384856,-60.788727894041756,54.151325110659855,-8.334429059494312,898.5090180113933,120.92413894279112,91.3913913913914,9.152068018687065e-05,-141.84184184184184,0.00013890627127904347,20.74074074074074,0.0
-0.7759853573066842,-2.3835230342086913,2.622334995605249,11.912590004182693,-866.7654395569284,501.47475466914403,329.04888352299236,9.382079970804185,149.80788927019665,-175.158460563882,-8.76276624096105,-984.6722300326804,572.18345801599,996.3990457833602,-14.653847573628848,92.4924924924925,9.168753198241281e-05,-141.14114114114113,0.00013476319384274796,21.11111111111111,0.0
-2.8128916092022105,-2.579818639081805,-0.4486379417562096,14.649346611705635,-862.9031778995159,499.7598217746683,326.6696238094624,5.7908344024693355,149.71274132500497,-959.0051026355553,4.674446492405588,-1178.7207327274277,707.4529450217451,736.3236897600277,-65.27400506204292,93.5935935935936,9.18879037977788e-05,-140.44044044044045,0.00013339498612577512,21.48148148148148,0.0
-0.24381701324101576,1.0788172686849986,1.7191697446871124,9.965987851032338,-867.0368504618876,500.47990090864016,326.8960900862243,10.276156816835094,150.05169006267778,483.76977959839564,14.283454365105799,-448.78067871903846,227.78145944227822,956.6774563456529,48.588415603579044,94.6946946946947,9.211467057513994e-05,-139.73973973973975,0.00013553974755047742,21.85185185185185,0.0
0.8749731334954512,2.6157831092921153,0.1596029681174662,11.010042176547534,-868.6663575253116,506.6077016196721,314.5219844369097,6.227742592097948,149.9031348579788,-602.7460579203959,-0.8064763236575992,-1108.0745608673474,750.0443466600417,905.0601384802591,-54.82480114941864,95.7957957957958,9.2357929470768e-05,-139.03903903903904,0.00014179712336594648,22.22222222222222,0.0
0.04111559222543007,4.596478340488045,2.2791110720509384,10.169036951630655,-871.1092743356174,500.58420100556845,332.6425476360734,10.106118625865237,150.34506417946073,564.738514888652,22.51549925621166,-372.2779470640866,242.48438007937773,962.4895628010853,55.57502188875272,96.8968968968969,9.260555905863734e-05,-138.33833833833833,0.00015256733646332342,22.592592592592588,0.0
-0.8369183913592968,8.601930187385191,-0.7747239291056225,8.572830660185648,-859.626199044391,500.02150299654465,329.5966608978596,11.7305795122705,150.22078745774908,1001.8624140014656,-14.395727057646724,323.84252963896813,-194.40819038913526,701.5094087363368,116.97314937638473,97.997997997998,9.284385078244793e-05,-137.63763763763762,0.00016799945914547354,22.962962962962962,0.0
1.9785338765340796,-2.710570191899728,-2.1972408503556244,6.358479444395968,-866.6263599793839,498.8696583247171,337.45360724077875,9.046247078712328,149.99550024670867,1475.5512980050773,-54.55935527537632,1071.0253081579845,-305.57067347235886,476.0755804751564,231.91975347673596,99.0990990990991,9.305818383939073e-05,-136.93693693693695,0.00018795409324697565,23.33333333333333,0.0
-3.386459423060565,1.5257117403710068,2.8410085745421263,8.58845303380927,-866.5958523697561,504.34132806226575,330.9352349643861,13.354231740373741,149.77939113171132,920.8642298866843,42.48006455869075,391.09713129495776,-194.6689064733477,580.4246834963608,107.74793358555456,100.2002002002002,9.323371345017906e-05,-136.23623623623624,0.00021198551451119055,23.703703703703702,0.0
-0.7066513739149407,2.2578678118166073,-0.22696129176428237,7.216083238096537,-873.0199252940133,504.8491431369586,328.3729629843091,7.078998201163024,150.05121093241908,396.961567628126,-2.2819116377934936,-540.8435087061326,300.27671058776264,985.4035118068797,55.10902879893609,101.30130130130131,9.335604259232017e-05,-135.53553553553553,0.00023934767584202974,24.07407407407407,0.0
1.4965087681400715,-0.2303052435091829,0.4431169472484212,13.408204156118236,-870.5283516766688,499.1567712962301,321.2880696999237,12.382521363263665,150.20129975914958,114.82762902000843,2.373012093933995,-788.8583883871364,433.69886764510056,1001.3443022877458,8.452624103992271,102.4024024024024,9.341184872614018e-05,-134.83483483483485,0.00026902704317101534,24.444444444444443,0.0
-2.677796857418638,-4.7903675371921794,2.4695038280895902,9.769780612153522,-867.382793825501,501.86116885681497,330.7215323682176,11.350274112813842,149.63293262221708,854.5365558707299,34.29187116026999,2.0920579722923094,14.364206798164162,852.6773913997299,87.82297417683297,103.50350350350351,9.338943974272609e-05,-134.13413413413414,0.0002998029732693119,24.81481481481481,0.0
-1.4120042578526955,2.7081707754842514,-2.06391048418887,9.30816134190566,-871.0791167205717,501.46151829709135,337.3823723081616,6.567933503378622,150.16576573524176,-1044.9376504417494,36.194178609506764,-1551.2135448879244,784.8196956496365,903.7452329395028,-112.18145095111714,104.6046046046046,9.327921716959519e-05,-133.43343343343344,0.00033033334989540273,25.185185185185183,0.0
0.6770238642447491,-3.93937191032636,1.1909817952785147,11.778307649575613,-859.6239746854549,495.6892652983538,318.5666100891614,15.421588598081065,149.85368252528704,538.4288632341091,11.856641540972737,-331.6357105018542,29.65786699071151,870.246658194018,45.66598635539228,105.70570570570571,9.307402939366124e-05,-132.73273273273273,0.0003592598126974233,25.555555555555557,0.0
0.5476461729864694,1.2184805419911169,-1.1797895129257818,7.756497794288224,-865.4255002086082,497.9066285477241,330.8747375368074,9.872509428992068,150.16311275345961,1064.0958284693854,-21.355195043361014,317.3511148815809,-161.10161858766634,759.7083191362042,137.1461349561114,106.80680680680682,9.276940307212459e-05,-132.03203203203202,0.0003853236698589385,25.925925925925924,0.0
-2.7950026252725415,0.48612146833856024,-0.2643387112887437,8.466271923990895,-864.6786301865429,500.06055058876365,332.33042951529484,8.245031955688736,149.90209158380623,483.2989949249196,-5.037652496588699,-445.4196071118957,280.22860497764583,971.5426287212377,57.41596481270116,107.90790790790791,9.236364674187576e-05,-131.33133133133134,0.00040748109936611853,26.296296296296298,0.0
0.18407212996881656,-3.6143894390657785,0.14455793076857779,10.136144538497241,-868.0539635062,501.54278762746304,322.81935216381737,7.185825610431966,149.80835230010814,-431.0921684250434,-0.904045245180241,-1111.6522274672266,686.3142858301514,967.1768341567451,-42.54848691080299,109.00900900900902,9.185782663271224e-05,-130.63063063063063,0.0004250050874216431,26.666666666666664,0.0
1.1314229767199901,1.7733563799023733,-3.000443722893872,12.057537982846961,-860.3195540656931,499.39630920417926,324.12143695092,9.559963944680652,149.98683264555922,-339.9460277083354,19.009183435552654,-1079.7370804567515,658.1030319249422,977.6153379032004,-28.32631886195283,110.11011011011011,9.1255620562237e-05,-129.92992992992993,0.00043756210783390344,27.037037037037038,0.0
3.4249087511107694,3.3324146873895697,-1.5576740856408695,11.003370090337576,-863.7493293232548,495.9103118168241,332.30610848766213,9.74518625522008,150.40227950978215,16.31531627867267,3.074376787744644,-853.6369748884823,490.6025822472626,997.2465793501426,1.171929380823605,111.21121121121122,9.056306127419283e-05,-129.22922922922925,0.0004452538929694397,27.407407407407405,0.0
-4.356573065389,-2.9656631728701117,2.7021457848262784,10.496650285031764,-869.0499211722226,501.4938798190644,318.66578981707374,10.205291057079329,149.74083934592326,207.66255042666515,5.649952988975521,-714.0977848118133,365.20109082857914,989.4034244638058,20.221225063809868,112.31231231231232,8.97881854331606e-05,-128.5285285285285,0.0004486185171257194,27.77777777777778,0.0
1.6286845196927968,1.6247338346780456,1.7723823771695912,10.156235470472033,-861.3322168223016,501.1245481485225,333.49923715249395,9.40440768755208,149.9368441047389,330.06895587185824,11.791867631475563,-589.0299780530443,365.3551333131012,984.7587690299325,32.35425944286135,113.41341341341342,8.894060849641736e-05,-127.82782782782783,0.00044858982839455613,28.148148148148145,0.0
1.6287237923270268,12.183406723524644,-0.12527915465446973,10.80047171105355,-867.0153802006984,499.9977592272001,321.046456263408,11.266450620230188,150.68224463407316,351.091006333546,0.8646115054741197,-583.5283132469054,270.81479243280273,972.8239166034742,32.35628287999175,114.51451451451452,8.803104868007233e-05,-127.12712712712712,0.00044641925045821996,28.51851851851852,0.0
1.8053143083671193,3.5909738555979125,0.48624691702578615,10.403305810258509,-869.9795402276729,501.9116453117629,340.6285369303322,9.224740334673507,150.24729635335797,76.53367196122905,2.4395199375513554,-807.4659847651432,479.93213811662054,1004.7161755977885,7.183394409413474,115.61561561561562,8.707082510243628e-05,-126.42642642642643,0.000443568324653592,28.888888888888886,0.0
3.0168184644557914,2.059880002033452,-0.5884850112729153,7.9400554504461285,-863.2352216526255,498.5703648401038,353.378277453883,6.130071765519058,150.1799190126381,-2687.9250430841303,30.656457077954734,-2927.0105330298434,738.1502641640361,746.7994098603313,-338.9250645628404,116.71671671671672,8.607135585759756e-05,-125.72572572572572,0.0004415834090516531,29.25925925925926,0.0
-0.9969688892643246,2.4000714107212686,2.713166771655964,10.092158443266303,-867.5118075676362,500.8407807859537,321.3924319829818,9.701277008700718,150.0914251047496,228.09100473175494,9.859308575646633,-695.2342117156395,363.27612192771096,988.652061793003,22.725075648581676,117.81781781781783,8.504368123641589e-05,-125.02502502502503,0.00044196530595934765,29.629629629629626,0.0
-2.4438879111469984,-0.7488861896061308,-0.40070515558832775,7.852622682164495,-867.4064328494745,499.7908703101602,335.3420786237468,5.265044693253444,149.94273159613897,-887.5680207705074,3.7464386531698337,-1406.764941761358,747.3883201282465,906.9557269515262,-112.71976448927433,118.91891891891892,8.399803561532119e-05,-124.32432432432432,0.00044604620505620543,30.0,0.0
-1.5348543043600407,0.25890876192687984,0.4636841842696961,10.162165085801647,-859.3855004779887,499.21883614504344,322.7325809511798,10.70754126178278,149.81602089586264,415.6809763404277,1.8416702362063624,-509.52715413143966,233.01246162962155,953.6508897309884,41.05714579442485,120.02002002002003,8.294348877151704e-05,-123.62362362362363,0.0004548844819507374,30.370370370370367,0.0
7.3195930763089985,-5.904811004142892,2.29206028828413,9.038704117023517,-867.1585748419168,497.9522930140148,340.4095417379779,8.04139953943473,150.05030065743063,186.3702569562796,14.486158939274244,-716.9647279716187,444.49885214082326,1000.4623987482667,19.82519024024565,121.12112112112112,8.188767369845959e-05,-122.92292292292292,0.00046918508482832297,30.74074074074074,0.0
2.170145269084223,-5.099855371662021,-1.5547429696918131,15.078763245565723,-863.6720621380878,499.42691884554984,317.34741590914786,10.326720709831601,149.77061909571293,-483.33047337251446,15.347625391391551,-1108.3048452163198,724.7930029096688,945.4658688411813,-32.20949952552653,122.22222222222223,8.083661356844457e-05,-122.22222222222223,0.0004892500661270078,31.111111111111107,0.0
-1.4923795963075075,3.4435641458169224,3.117578368993788,9.920211232496577,-868.0789016366382,504.1783302235473,334.8058675842771,12.628149963049209,149.9796334348047,1142.842739956847,60.834713256653714,452.0056780902444,-116.84120623088427,713.3194084098808,115.52487969167646,123.32332332332334,7.979465553009238e-05,-121.52152152152152,0.0005149608048789206,31.48148148148148,0.0
0.20327126838077877,-3.408128234608976,-3.0609228194867537,7.1915208674768225,-861.5362249169573,498.1012939714258,321.2701103311065,8.102502609464,149.8017353864024,503.7876032817652,-26.725429197519322,-418.2918205106261,142.6157648667912,937.5003486871004,70.12477900813019,124.42442442442443,7.876451376753896e-05,-120.82082082082083,0.0005457909818954944,31.851851851851848,0.0
-2.2619889400283753,2.1490767793568444,3.2592842622255973,9.731639578646151,-871.9279213744381,503.18603803368507,327.9301541090163,12.122512517024235,150.05264656547917,791.5684730440697,42.94402040039731,-32.60969781790766,-22.7019507566543,826.7883954522749,81.70427806915863,125.52552552552554,7.774741892448808e-05,-120.12012012012012,0.0005808475566832199,32.22222222222222,0.0
-2.3096220832115275,0.6845021621866351,-0.7453511679039492,11.038717491275776,-868.1903933879246,502.5001776697896,319.68974724852694,9.133220866627694,149.90583726611678,-138.93424155877278,-0.5321951007606902,-954.3970593986866,575.6352719199274,998.4731129742293,-12.377903580833838,126.62662662662663,7.674336584776864e-05,-119.41941941941943,0.0006189357890421361,32.59259259259259,0.0
0.14411081126060024,-2.060541222591826,-0.4853974956505635,13.346727892305047,-872.2554190754013,502.8226406224296,338.22350470895753,13.50638960413117,149.94077528254408,954.1554951028412,-7.9382613892195595,24.30612202959844,144.6501786438784,942.2860970196032,71.48161169181235,127.72772772772774,7.575144685774391e-05,-118.71871871871872,0.0006586435525533007,32.96296296296296,0.0
6.779746498323518,2.004627962632027,-3.780020342365886,8.821095200122564,-869.8554657190264,502.3108790485766,321.6301964556041,9.269694773603574,150.2860777737911,375.11992214843997,-17.556373111305405,-565.7211813262122,261.51788607011895,981.3584585283106,41.84777873164845,128.82882882882885,7.477025361163624e-05,-118.01801801801803,0.0006984395690406479,33.33333333333333,0.0
-6.404063160442957,0.5896203142373642,-0.9095894347553858,6.83514405195272,-865.9802683808775,496.98337868488795,335.5196425933183,8.319014028986617,149.99414105220367,1346.4513018686455,-27.88289360806135,632.741489394888,-185.40305925949122,730.8859685396758,197.95133066568656,129.92992992992993,7.379832726580547e-05,-117.31731731731732,0.000736779580064552,33.7037037037037,0.0
-2.0927525533388818,2.695630891408932,-2.0796130620537685,11.633674022861962,-867.3125656236843,502.1703295241953,326.55901971737666,11.374476900790576,150.0029896410508,328.4168618527319,-14.094231687941287,-597.4844907080784,323.9744636955372,985.689483291886,28.428460440321864,131.03103103103103,7.283463420309802e-05,-116.61661661661662,0.0007722138157835797,34.07407407407407,0.0
-2.506170626365877,-0.36282848565799164,-1.2152926907469452,7.238802588200698,-865.6905361210166,501.8480761124605,328.85527628201135,9.128420540752728,149.8086474808345,953.7412906321224,-22.792042832150937,166.5988813232433,-121.96823188673329,793.3656716848652,132.12994802063855,132.13213213213214,7.187904316893667e-05,-115.91591591591592,0.0008034885185906365,34.44444444444444,0.0
1.5969099909891167,2.7377583096989127,-0.2746219315777592,9.12768911698503,-859.7753498773752,495.0534336961803,331.4775590740013,8.317100971741983,150.249956423691,182.06908019419097,0.7318899854186122,-715.2871204893373,416.52943580548936,989.0074570068572,19.772172445750225,133.23323323323325,7.09327793076311e-05,-115.21521521521522,0.0008296339388783434,34.81481481481481,0.0
-3.795670513612853,-1.0577857853985455,1.9155832289458112,9.484759028978011,-860.9113285868721,500.33000244993553,322.3817532834115,9.044320298592417,149.67360459045142,226.52730735922262,3.9076420225737794,-686.8480736556705,366.1949207012227,982.6019839876583,24.297060419998743,134.33433433433433,6.999883131536376e-05,-114.51451451451452,0.0008500314037642421,35.18518518518518,0.0
-1.5019089472860114,-2.0660084369028007,0.41520670280125155,9.860733093399784,-868.8676085017667,495.79317894030794,332.1036711354089,9.910786935633997,150.14460954395426,583.0644220086286,2.7343560924543775,-349.59432652919884,220.89472640220822,957.8341653949474,59.28379513042761,135.43543543543544,6.908228969031771e-05,-113.81381381381382,0.0008644529979496641,35.55555555555555,0.0
5.582856504090451,1.2806646173485974,0.6153533068022277,11.378328914148671,-866.6234549712752,502.91451355943036,345.3033456435441,12.684360262489708,150.0954102840972,2327.2665265981636,30.518561515631074,1637.014578433641,-153.7463758181899,714.42376715473,204.0561134155395,136.53653653653654,6.819059678282705e-05,-113.11311311311312,0.0008730692165208433,35.925925925925924,0.0
-3.9872651608584806,2.90253433028997,-2.1910387776911247,8.632731435427225,-866.4287495183827,504.7786914769744,322.2190521416729,6.131824509080846,149.80380998210256,-506.6391974643168,15.243942557234064,-1148.8196819616987,723.6731908359839,956.1735064757269,-58.26889086708785,137.63763763763765,6.733369291035214e-05,-112.41241241241242,0.000876422623783097,36.29629629629629,0.0
6.710847133200937,3.264941828340817,-1.7615081792054603,9.452541495666479,-870.6144242500682,499.9617713902914,341.7181014327384,10.046161317900841,150.48367338943095,1726.1238765393553,-46.167650437266154,865.3598420247674,-73.54845764119995,861.1994146055661,181.98554807704292,138.73873873873873,6.652404705201594e-05,-111.71171171171171,0.0008753688759073129,36.666666666666664,0.0
-4.804669700867168,-1.531282590917294,3.597450036702624,9.971459294101223,-869.9858195954477,501.14990497894985,344.9809763348778,11.249807189308086,149.84287060774537,1916.6839028329691,115.99928987705792,1227.919534832669,-61.72877589076302,711.3252561159514,193.07929183314243,139.83983983983984,6.577656539804368e-05,-111.01101101101102,0.0008709900740307977,37.03703703703703,0.0
4.006324824491106,-2.2378473419095655,-1.4704020695264932,10.299195915037576,-863.220819603649,498.66943437959,321.8384501097196,10.386897149983593,149.98942418123465,294.85385475897266,-3.459438372705466,-632.5123295256409,317.37032094358176,981.2949476164395,28.249130890167105,140.94094094094095,6.51083761050507e-05,-110.31031031031031,0.0008644888312182977,37.407407407407405,0.0
1.4034802627755234,2.4496079619652704,3.312416504114591,10.195654349415845,-874.2606510855517,500.6291292801464,315.4494539490945,12.619730338867068,150.36375044200213,414.5423018133597,25.31474446337387,-509.23585220957193,141.28671028658874,931.0293092630952,40.58888089107096,142.04204204204206,6.453849379277221e-05,-109.6096096096096,0.0008570741413352512,37.77777777777778,0.0
-2.9312115228007127,-0.18823570368779882,-0.486122397761733,10.87201155044516,-864.6443152189576,501.27849227173857,333.01960900171764,9.85130934048295,149.80309306244757,183.60171032843567,-4.5138762129341,-714.014216459772,424.5935477731332,994.9108167789772,17.15778492645499,143.14314314314316,6.408737240338227e-05,-108.90890890890891,0.0008498516510000302,38.148148148148145,0.0
-10.249787300133814,-3.2393981535440033,0.004575872287008099,11.687679019283475,-862.1175173664057,496.61303087600464,324.5259247723313,9.630897115628109,149.59676776723128,-122.37885246941748,-10.258742380024994,-937.3634107688326,550.2340523680764,989.116779369873,-9.593783790766036,144.24424424424424,6.377635982862869e-05,-108.2082082082082,0.0008437309034375138,38.51851851851852,0.0
-0.798690622820616,-3.9458368810612594,2.1407303204598596,10.785268231301936,-863.874371590086,503.771039866292,348.68603219163003,11.184659094026687,149.5332073180216,2342.0330051203077,86.77679881546366,1520.1643608946774,26.788667067705887,824.0550007808108,217.37687633090482,145.34534534534535,6.362707200348962e-05,-107.50750750750751,0.0008393603909483357,38.888888888888886,0.0
5.162137798629345,-4.522504130407332,2.543784843877313,10.907171047018437,-871.6497915679954,501.0108278281356,330.3480754049983,10.198627629902699,150.0340373434028,306.2108549998535,18.53671326916528,-626.7785456283075,361.61091697990275,994.0669650160655,27.628214778098325,146.44644644644646,6.366070779885885e-05,-106.8068068068068,0.000837097916932145,39.25925925925926,0.0
-1.3915428497621334,0.41343800682932413,-0.221625120558175,6.835553666507044,-867.6197604007417,499.7422026720534,321.9780059196482,9.219182523439057,150.03912286826963,679.9238113798347,-4.026943779510554,-143.73074905695546,-66.26950911409108,826.0030095996937,99.67304544118059,147.54754754754757,6.389732887671203e-05,-106.10610610610611,0.0008370191911009423,39.629629629629626,0.0
4.55770632421118,-4.540594803756053,-0.7764861070430777,10.100455398331361,-864.9259542075795,498.45924799630774,318.5284048898829,11.032288079172758,149.95044351832252,363.64805465399354,-0.3090699106587449,-571.0156668599743,238.6890378259498,964.7364240122894,35.555161874344925,148.64864864864865,6.435513058697266e-05,-105.4054054054054,0.0008389623626581733,40.0,0.0
3.6782467485572585,0.03235978025737998,-0.11184089704442624,10.959015096003217,-868.1621803479668,500.10799942686305,340.8990495909083,8.69494341356671,150.16201248837822,-695.9849421169482,5.0439853548325715,-1392.7170487096023,681.7611532428202,971.2784120278677,-63.843741038046495,149.74974974974975,6.504973090802667e-05,-104.70470470470471,0.0008426010988209378,40.37037037037037,0.0
-3.1038028804709366,1.4612994933489347,0.6759150564642366,11.4578823891409,-869.4635773280133,496.56631945207687,324.28816025915813,8.777645695961345,150.25301030252515,-280.539906522497,-6.376852672380171,-1042.0485918462578,620.635319174498,986.427767993005,-24.215243308844244,150.85085085085086,6.599350432179026e-05,-104.004004004004,0.0008475346509807387,40.74074074074074,0.0
0.6294820283519027,-1.898052421895285,1.782607373739511,8.61529845153241,-863.8770368288301,496.367194286483,330.4382879946043,8.944011956468772,150.04265802226848,610.8931766265279,19.622359270108294,-312.5343752699123,183.6481206089735,937.8821322449037,70.86918445842058,151.95195195195197,6.719498636700781e-05,-103.30330330330331,0.0008533808372588376,41.11111111111111,0.0
0.22073357399711138,-1.2184685795150694,0.008459717988303153,8.68192145022271,-863.9183386481226,501.4628421111804,339.5580274511248,12.706138320332816,149.81286085763023,1445.6189182301114,0.43414652021700706,1118.234130559175,-237.34637611469316,404.6237463902424,166.48367630350307,153.05305305305305,6.865837246709263e-05,-102.6026026026026,0.0008598574970092885,41.48148148148148,0.0
0.35897336492964277,2.093841040150126,1.2377725960463073,8.851798649432803,-871.4828838486615,497.8573524365992,325.1574164806917,3.557967288028573,150.37573982029545,-896.2278571360748,-19.013191447553858,-1167.326154256015,703.8000395866468,771.9800863101534,-101.31230099116885,154.15415415415416,7.038313155465586e-05,-101.90190190190191,0.000866839889409737,41.85185185185185,0.0
5.015425546347827,-3.9143162993503235,3.276719464541882,11.072827799782686,-862.249298295385,496.89728215994967,329.5407117125984,10.791197669525884,149.99523975379105,411.29812735256695,28.275912175328674,-520.3863399721986,295.85166944351886,969.3465492443235,36.751949800982956,155.25525525525526,7.236375112220085e-05,-101.2012012012012,0.0008743854725891108,42.22222222222222,0.0
6.7452437890690815,-6.173043639117258,0.7626192245295693,12.067762109848417,-867.4939790084267,501.46116484036787,329.8343159017748,10.068543628400445,149.85805403712004,-104.82726890894772,5.260101795438243,-947.9833874800354,548.2426048545003,1002.8670095840955,-9.246320536393576,156.35635635635637,7.458962575712155e-05,-100.50050050050051,0.0008827228997784787,42.59259259259259,0.0
-0.47998661517755953,1.860422359158844,0.6233057120095566,9.185079785416796,-863.5481054777464,499.2045641999978,336.83324511516093,6.63825908152376,150.047246379771,-711.7324570076686,-8.217820377025818,-1336.163794702365,701.4433835976779,945.2690198678968,-77.44021569260951,157.45745745745745,7.704509613590676e-05,-99.7997997997998,0.0008922080196924627,42.96296296296296,0.0
0.8885743060274819,-1.9691487805262409,-3.0378216501801356,11.815924627254098,-867.9148969248349,504.49792843814595,335.9074433551033,10.619453558272005,149.76004658916662,26.187331444539403,-0.45402384524014094,-847.1293487623842,495.2033438196469,1004.1704287859343,2.1440859304792617,158.55855855855856,7.970964004563573e-05,-99.0990990990991,0.0009032551676794878,43.33333333333333,0.0
-0.658140342888782,-1.559005842113758,-5.261460273658127,10.24695961832919,-860.5265202243373,503.0954209464632,327.79886268745173,10.951503983663065,149.5914426792808,681.3311852726755,-63.46172147407713,-241.1508774737258,113.03659206997662,939.2149970974433,66.83689597134423,159.65965965965967,8.255821147380398e-05,-98.3983983983984,0.000916256147131166,43.7037037037037,0.0
-1.863735004575247,2.6866777314417942,0.7767514584603367,9.751428445675128,-865.7556041281982,497.44403936497497,330.63649061496517,11.1792784627148,150.19990894438465,863.3500221867265,9.866574428814426,-1.2071258685140265,11.021182478685262,864.5579190390658,88.73502752669839,160.76076076076077,8.55617183716398e-05,-97.6976976976977,0.0009315013326631534,44.07407407407407,0.0
1.128982095601427,-2.1911725336090804,-0.18964846256174447,9.577231540364062,-868.6514995793043,501.6523346822047,326.2822098847651,4.696343873910102,149.91728974417066,-898.4141706890235,4.106471893422218,-1235.5565579958607,746.5122178724588,815.3718666851605,-93.92568997927722,161.86186186186188,8.868762456304789e-05,-96.996996996997,0.00094911694918369,44.44444444444444,0.0
2.844784589172826,0.9717664098485482,-1.029565349829484,11.493222729204314,-864.7023124374682,504.43224391899787,315.22387593080555,12.732778823708877,149.87227531360327,317.5063580060688,-2.81007392093888,-617.2049695652951,258.8615112974994,970.6478683853129,27.38243129349934,162.96296296296296,9.190065664517427e-05,-96.2962962962963,0.0009690298839314753,44.81481481481481,0.0
2.570495719201578,1.991061221012727,0.48706040837268927,10.65115563357414,-863.9684999877572,495.24684274030574,332.5760085739813,8.524526590630318,150.35038007365384,-285.50213070814885,0.12158670523930537,-1068.622189639557,601.4379826635623,987.3491959530016,-27.047115379137924,164.06406406406407,9.516359279556625e-05,-95.5955955955956,0.000990966850617356,45.18518518518518,0.0
-2.621512403429911,-1.7714479890647619,-0.12080745839381658,14.551650855295275,-862.6988533332461,496.84385517474993,348.92191760833066,11.373135493506352,149.89771103524927,-1661.6873070819765,0.8766129503400455,-2135.2159768288984,745.9963084889052,882.8548928061584,-114.01245804036684,165.16516516516518,9.843810732958834e-05,-94.8948948948949,0.001014489113505109,45.55555555555555,0.0
2.3631498730679814,1.93016025481129,2.255560501267797,8.295550714005351,-867.2396275598801,500.7912025227992,321.1628085930894,11.482147561364572,150.15859739539775,629.8006065743565,27.07622113264866,-190.24693732225865,-44.248796132555924,823.1435065277212,75.69406545636393,166.26626626626629,0.0001016856427737298,-94.1941941941942,0.0010390582057285512,45.925925925925924,0.0
-0.06609664365473589,0.3710217631633737,0.1722217365179558,11.036203404059952,-859.7145490643705,509.8344259745988,322.269702903973,8.246605828761414,149.3472554266788,-308.427075117569,-0.9929820718474639,-1041.952374322973,650.837814714364,981.2964649958362,-27.940982982832505,167.36736736736736,0.00010486828023175237,-93.4934934934935,0.0010641230373384723,46.29629629629629,0.0
4.040331157133097,-1.870712987310327,-1.4938465701403352,8.941597980376974,-864.1067770086233,499.4206814252021,321.29272228356257,11.3209199047031,149.9967120427467,633.3991132257023,-12.37237076133166,-242.0894469314818,0.9610984212932863,875.5900869508193,70.40942301305903,168.46846846846847,0.00010794957897462595,-92.7927927927928,0.0010892152281889247,46.666666666666664,0.0
1.7300738264106357,-0.639389307841893,1.980332477918578,8.261426026022713,-864.3351485130148,502.80701292316803,337.24591778723124,9.229013518175284,149.8304301617222,1192.063095080422,42.88832819666334,362.65423467297035,-11.815132697227114,831.2108795944367,144.1693445320775,169.56956956956958,0.00011089535748868225,-92.0920920920921,0.001114037910601604,47.03703703703703,0.0
-0.6883684060040117,3.4746374925492294,-0.43426214989240497,9.978265725930056,-867.0394438530775,505.67695676608207,334.4848545419644,5.8572456413236855,149.90018976174872,-1007.4650055789117,6.942444241967836,-1400.3957677107996,760.2479568895753,849.6256700540663,-100.89985405186059,170.6706706706707,0.0001136743906278749,-91.3913913913914,0.0011385338181102126,47.407407407407405,0.0
2.6101956807425934,2.5725433482565294,1.0530733673446142,10.274704958814072,-865.2978561623897,501.57400185113687,328.41462307583544,12.335483851055558,150.10336409170804,819.829847016826,17.632055509614123,-29.372419633843492,-12.396712313870069,849.7330266510955,79.5504791979527,171.77177177177177,0.00011625900094574489,-90.6906906906907,0.0011629210995188365,47.77777777777777,0.0
4.128286467687399,0.06641997917298847,-0.9548214123856009,15.836347110120185,-863.9195663988025,501.33317392057216,320.81980938361033,8.449910073967521,149.99509477206465,-778.9218832471762,17.17885138457673,-1187.8412214788095,765.3307955556352,852.6114922675694,-49.453255170872666,172.87287287287288,0.00011862552659510789,-89.98998998999,0.0011876895976374036,48.148148148148145,0.0
2.1565246464115124,-0.9811496330683863,-1.2996537709948728,9.631708368633596,-863.3724409815932,498.0480740375149,330.92376791639924,8.291013074523892,150.0339787254482,-80.27230183290115,4.026598036156221,-925.4012711601172,532.5391830235599,996.7790764688783,-8.560271334278037,173.97397397397398,0.00012075465320190255,-89.2892892892893,0.0012135557324351297,48.51851851851851,0.0
1.0251040146524688,-0.4115484734530078,0.1683364603713923,7.7396425410306335,-867.7909089485751,496.5210068463339,314.35377872664196,9.193868263926555,150.23194436520498,365.17683488621645,2.094994158656732,-565.3833168910357,187.21378108574953,948.7945833261598,47.05040324852745,175.0750750750751,0.00012263160263291034,-88.58858858858859,0.0012413799250180532,48.888888888888886,0.0
0.30672817322294693,1.882051765831416,0.02565728708737024,10.546021434988772,-864.6355788612318,502.463213503746,331.43426566857494,10.544473450654776,149.9400957897211,553.5157963470531,0.5544574990276284,-378.8404173200509,237.97586292803163,962.1107175993529,52.456665961776366,176.17617617617617,0.00012424617734835947,-87.8878878878879,0.0012720559422785779,49.25925925925925,0.0
-2.5874409876769184,6.616709538320707,0.959654070733666,5.8507199249072634,-864.5777988763754,505.29521001409586,338.71524386087935,9.885459178355795,149.9497680173665,1118.5186171160435,16.19185862072304,900.6964898970817,-182.41547744796384,294.77339270445344,191.6453606689591,177.27727727727728,0.00012559266480761,-87.18718718718719,0.0013063859196042033,49.629629629629626,0.0
-3.181306291257598,-3.8396015254494804,-0.5372915066194851,9.816086434791469,-866.0430999497677,502.11474679790416,317.48800863366324,11.096133849414342,149.6140143367826,394.43811053734004,-6.9100939929590215,-534.7079037409305,198.37438202555768,951.5534834907563,40.50869997553957,178.3783783783784,0.00012666961192323427,-86.48648648648648,0.0013449575339140969,50.0,0.0
3.6622681432673527,2.503457251507709,-3.6727195675407946,10.032050564590321,-869.4776650766403,498.77588325860734,314.67481723170334,7.321021266942682,150.38710744826375,-443.67263354187236,32.37624339659781,-1099.4701864727958,731.3939840479547,958.4864277471618,-44.682342061221675,179.4794794794795,0.00012747948458826977,-85.78578578578579,0.0013880404411263888,50.37037037037037,0.0
1.9736401547324063,1.9870029668135558,-0.8655477671767773,11.589200765890423,-863.8259202718848,502.6850966360048,345.7943789169486,8.51522725913853,149.95889725005546,-1509.4398767907119,24.80778484020612,-1940.5096846565657,775.2403687467558,865.4306686512589,-130.43056415813942,180.5805805805806,0.00012802823160620313,-85.08508508508508,0.0014355174915153908,50.74074074074074,0.0
-0.03872769618295482,-2.8373674544380654,1.5876369342876313,11.947244498855694,-866.955008895865,499.7735832853644,323.88240360495416,9.768005855356932,149.89618316630575,-104.86483686082082,-2.944149559411671,-936.2150918504674,550.3114933396348,998.6165694955134,-8.77745204195001,181.68168168168168,0.000128324775738342,-84.38438438438439,0.0014868624956175297,51.11111111111111,0.0
0.23971506091495468,-2.1413733526361356,-0.5947521584862129,8.992860762184565,-870.8253420245235,498.87097453426145,341.3594784594382,13.79577458531741,150.09368673594565,1454.8555810113191,-14.860297683709893,1243.7281731082169,-214.4201612416192,290.51492476486357,161.76100988152893,182.7827827827828,0.00012838045689602347,-83.68368368368368,0.0015411708070181406,51.48148148148148,0.0
3.0835993489763003,-0.46503627228707173,-0.49276680502909603,9.698771970740134,-863.2097649974501,501.8189579724505,328.4600233480217,9.772374923172483,149.89449071774658,474.891313172325,-0.9742372682099467,-458.03310269344973,253.13735056528313,966.9129561598377,48.64792830162795,183.8838838838839,0.00012820845364348588,-82.98298298298299,0.0015972423311020087,51.85185185185185,0.0
-2.6104513439485797,-1.0163112673536734,1.9727530118118741,8.467758338778658,-864.4421597585028,500.1573982190365,328.3804518305867,12.170444527323262,149.82107623988378,875.2621091247381,27.62755980907455,210.62631938412733,-161.7348628473768,691.085277023354,103.73385018502887,184.984984984985,0.00012782320909569307,-82.28228228228228,0.001653709552319534,52.22222222222222,0.0
1.3058039130366474,-1.7826535598204192,-1.4239464545178455,7.743874890384612,-866.0030681156986,497.91188121210615,334.38412699496644,10.077110337568636,150.0518759673692,1308.9038375980729,-31.19803910296175,668.8058302681907,-237.968204168834,672.6658606983515,168.90794011361342,186.08608608608608,0.000127239886007864,-81.58158158158159,0.0017091966786367244,52.59259259259259,0.0
-2.6000891886345343,0.7706066249696015,-3.0856064364857994,10.61978955876127,-863.8155142829414,501.3312333375778,321.1600114325356,9.032682725124863,149.833740692998,-141.58596631109313,4.8920995699132215,-956.0266895604581,575.5769420194111,994.4822175828771,-13.106443141909255,187.1871871871872,0.00012647387343331961,-80.88088088088088,0.0017624909018260056,52.96296296296296,0.0
0.7746523153051628,-1.6030950784509448,-0.3212622390509887,7.452828902806802,-864.4695035730493,498.33653176856205,331.32497143495647,9.506551151771118,149.9806008782176,1060.5678263310954,-5.16775913324983,321.5868539614961,-150.33865161740835,753.1052154572862,142.20235667289873,188.2882882882883,0.00012554036390304606,-80.18018018018019,0.0018127038217409786,53.33333333333333,0.0
-1.4895539109403877,0.7338063329495251,-0.968347902497474,9.170746198856273,-872.8348719946293,503.4695015101718,326.1851058517591,9.663160575942237,150.0165612618591,525.7168350309339,-10.400643329398042,-411.2255995595094,194.27522478347646,959.0377139216299,57.49605123015349,189.3893893893894,0.00012445401583336755,-79.47947947947948,0.0018594008227063264,53.7037037037037,0.0
-4.579244763156627,-4.450791251207249,-1.932492639506508,8.009652080201525,-867.539620774426,497.27166347563167,316.7950655659497,11.207291477921476,149.82641517065468,558.5222546960175,-23.578939721018116,-292.9014313714714,-42.44265254847966,851.6326278733025,70.34287363117717,190.4904904904905,0.00012322871101731037,-78.77877877877879,0.0019026788630454729,54.074074074074076,0.0
-2.271920110943647,-0.6749791594849455,-0.35075691179738144,11.09936637258052,-863.8324309134952,498.76034718628006,333.374820747264,12.749222535153109,149.89969304298108,1069.191644126108,-8.831355187919172,236.40869145688578,-52.804258773291,833.9430810949848,96.53556845624205,191.5915915915916,0.00012187741184973781,-78.07807807807808,0.0019431786286374778,54.44444444444444,0.0
0.9831760490679049,4.665486005650101,0.9830112944935673,13.602860198532976,-862.6735906359685,501.95114413053733,327.3669219312208,10.719361695372642,150.0670566352788,-222.33664011588093,-2.8486497068375307,-1010.896316299187,596.8641470473847,990.6976337375049,-16.419538583374866,192.6926926926927,0.00012041211764138171,-77.37737737737739,0.001982024808561236,54.81481481481481,0.0
2.712157866480176,-0.5057700403035166,-0.018577123135631493,7.396824034393338,-863.8637677845054,495.68046876969106,328.4297517155529,12.374155357483511,150.20530132377948,847.291347343261,2.438318287302703,339.9234116066398,-244.03295551561757,564.0658747200315,114.1813337647991,193.7937937937938,0.00011884391425965369,-76.67667667667668,0.0020206975110087285,55.185185185185176,0.0
-0.06013452943179028,-3.170276213456942,0.6139621453724755,6.293963034204862,-862.1929003940759,500.8261467186279,317.89839056585845,8.070420524740628,149.68976032445792,518.4928986072372,5.496716633192079,-368.82733776894116,55.01097830373078,888.7006605103069,82.39368475310624,194.89489489489492,0.00011718310664956435,-75.97597597597598,0.002060847393546582,55.55555555555556,0.0
-0.05854367636839384,-0.9128187652717641,3.626815397030846,9.750226229299866,-867.1931606322879,500.4534341470021,345.91400367762805,9.170738982371939,149.96404280161445,774.0437523087161,49.0075824907431,-159.57375305359994,322.89557433972925,972.9626294971583,79.55259049303103,195.995995995996,0.00011543941976533396,-75.27527527527528,0.002104075610431791,55.925925925925924,0.0
1.0205256938788416,-2.615933932595521,-0.6857577231151282,10.031395591915517,-871.642352780637,501.29227365651025,338.7671418638612,8.551394931584667,149.99625479042544,-234.91025453366566,3.8444523782446147,-1059.125140694695,574.1357759801949,1002.2785901859337,-23.520922654834642,197.0970970970971,0.00011362225027369324,-74.57457457457458,0.0021517058670884105,56.29629629629629,0.0
1.6423178798711784,4.846946023458817,0.5566972692893392,10.437318613514595,-869.2805623087767,495.72248097350337,339.64155884171976,10.628889181749706,150.5932238453403,1045.6855240939487,11.786770008125233,127.55885545868932,125.82405136981959,925.1816476777118,100.0345517874868,198.1981981981982,0.00011174094921694754,-73.87387387387388,0.002204578616913687,56.66666666666666,0.0
-0.34392978778171723,1.270324004621251,-1.018426725198269,9.10735896953131,-870.8395262297677,503.5186295909596,326.94555297558315,9.282083229641172,150.016419537766,464.182508037986,-8.601710248258781,-473.963228756071,245.24762081107036,971.8831752552016,51.01367278060731,199.29929929929932,0.00010980511473631432,-73.17317317317318,0.002262896051963493,57.03703703703704,0.0
2.1824269272874823,-1.2687705350467955,-1.6927194397739458,9.598721402349137,-868.0153093566752,504.8500728738501,312.7081711049658,11.459545874068391,149.81713479752312,347.81584481820147,-8.031775364744666,-588.0150889183539,201.50355344726233,959.0018720308052,36.02399696328021,200.4004004004004,0.00010782487398359058,-72.47247247247248,0.002326140917454476,57.407407407407405,0.0
0.7086426490407699,0.03982066768015672,-1.1698153068355397,10.735020821081203,-867.7197567813345,494.60086007279307,349.5291738248951,8.137996576735118,150.33893223856063,-2075.2694932374666,43.100046098672806,-2415.5914647083578,780.666783522116,812.2953504848446,-193.42402226306245,201.5015015015015,0.00010581113446219193,-71.77177177177177,0.0023930828728245604,57.77777777777777,0.0
0.3088789443733756,-2.444471570577729,-0.9575171430433771,12.080861785289677,-869.5561640779204,503.9079794781244,329.38902491994133,10.086061946642563,149.79611787352155,-158.39580774550433,2.9613711176521624,-983.6068537798155,571.3868601177097,1002.0383261342836,-13.138702687078794,202.60260260260262,0.00010377578715058007,-71.07107107107109,0.0024618743215778735,58.14814814814814,0.0
0.07750797650588861,1.5748088712075121,0.7189515950942511,6.089902459363435,-866.5183971097888,498.2661633309536,322.5120020397995,11.373715822024511,150.18072641849147,637.6629340435031,8.07839605441667,78.4146884816779,-226.49206043962118,606.4502446399052,104.70374999308838,203.70370370370372,0.00010173184673493047,-70.37037037037038,0.0025302250301346392,58.51851851851852,0.0
4.5889190126264054,3.0334807033805165,4.698151573401515,9.262121121937076,-865.5193817236046,501.5867763368407,334.16801574483117,5.869394449918779,150.18822121585828,-615.983250232279,-46.41124500231637,-1220.6726640412144,673.5192361635037,940.1857182941268,-67.22696611219867,204.8048048048048,9.969351793438187e-05,-69.66966966966967,0.0025956333961100232,58.888888888888886,0.0
6.8089607836552455,-2.4265660557055297,-1.4320868725516807,10.427617587882127,-862.4918784714117,504.58055675546143,341.67120788003297,14.243262614660406,149.74774466149512,1830.8840069117161,-38.792618738684446,1503.3809997361004,-279.176235008563,406.25423404569665,174.98196090817638,205.9059059059059,9.767618103114398e-05,-68.96896896896897,0.0026556437843155193,59.25925925925925,0.0
2.7585200620056574,0.5797783289168525,-0.833250611230925,8.164047790778529,-867.1630921358466,495.8066690259847,329.7694944391453,9.43369623024025,150.34810982420663,867.7620001714221,-9.822083646386613,-3.474222862756392,-7.488063669605538,871.2393494190404,105.9639756578906,207.00700700700702,9.569629409040359e-05,-68.26826826826829,0.002708095393829763,59.62962962962962,0.0
6.924764895885435,-2.5560636105310017,-0.1262460262224965,13.462339263534599,-867.3328954267167,500.8230792313443,342.78575167939374,5.949920172647654,150.06756914151273,-1253.4324036612709,9.701851498177778,-1399.418846845157,665.6762045756477,672.0226138225463,-93.62119044948541,208.10810810810813,9.37712137373536e-05,-67.56756756756758,0.002751329425418561,60.0,0.0
-2.655433622283706,-1.8954459723568575,0.7915976974194942,8.729180239542526,-869.0730771065824,496.97322304441764,340.82999938516866,10.316187797153573,150.06738822825272,1720.1673389971124,21.14857658040427,1054.2492101281978,-171.66951623519196,693.2717874494247,197.38247646302608,209.2092092092092,9.1918940524825e-05,-66.86686686686687,0.002784327783934052,60.37037037037037,0.0
-6.716348001512042,-1.6625833597824127,0.5271016239095699,9.917414625985435,-864.9382510467769,499.84614775551404,319.2361881259794,10.066886935946302,149.6997838699261,274.54092418487534,-4.128804055751032,-648.6920327432763,313.4256343267305,976.3195758022634,28.361138980123915,210.3103103103103,9.01577986692593e-05,-66.16616616616616,0.002806767175566023,60.74074074074073,0.0
-2.400588256735422,0.47558691120184476,2.5681915878962345,11.112044193684582,-865.921690578528,497.601427147736,323.26209894340525,9.836211240855015,150.07112814962173,87.06007773887562,1.6120305331877125,-802.3972257906902,450.1863502943779,996.1692703307509,8.058878195684642,211.41141141141142,8.850606308071029e-05,-65.46546546546546,0.0028189854973866483,61.111111111111114,0.0
1.0807272874291571,5.9329731315117575,-4.8527841410704164,8.81743042239621,-866.7539948158584,497.0773181750931,339.57537163279767,11.982382225853332,150.4926445200949,1891.611941082359,-159.42569675092713,1549.515506581186,-402.7077166183337,419.7810282625699,215.1797519679934,212.51251251251253,8.698154902948138e-05,-64.76476476476478,0.00282187067414416,61.48148148148148,0.0
3.0055040711872336,-1.8243295423706887,-4.773859740391345,6.306853904391166,-863.2103492358214,503.27374584390105,302.8738743618956,11.494889942854112,149.7531629525285,344.41969738429015,-25.506989778028753,-524.2757470222573,-21.163570382505497,868.7063027426095,54.32228342786695,213.61361361361364,8.560118138893399e-05,-64.06406406406407,0.0028166933390723356,61.85185185185185,0.0
-2.841036644772429,1.5555850066635606,-0.9917563440202986,9.142690946166933,-871.8635624176683,497.0606285719296,328.50544306835013,10.59575238204769,150.3087886814997,817.4424745102835,-17.041081407025544,-61.13052018770213,0.34871698191835776,878.745077995089,89.73358240786052,214.71471471471472,8.438056113059212e-05,-63.36336336336336,0.002804912122357097,62.222222222222214,0.0
-4.174943976773832,5.791581140780774,2.1946003750874175,12.058881111854081,-870.7578448155984,497.94444383365027,315.6916879837533,10.900311267893295,150.40673560454363,49.67649392136712,-2.11126290521717,-835.8990020652459,463.91724975215936,1000.7130126572663,4.468985540319523,215.81581581581582,8.333354663217229e-05,-62.662662662662655,0.0027879826697651917,62.592592592592595,0.0
3.7297171452632227,-1.4836636833456396,-3.1312960632111926,9.326209746429722,-866.2892578123166,495.4158193065774,325.2344619856648,9.791283101123827,150.267740926304,477.2258589128759,-22.17331629246913,-457.3081181094472,211.53118844084418,963.3127995318048,50.84639416738564,216.91691691691693,8.247186644531733e-05,-61.961961961961975,0.0027671986622928,62.96296296296296,0.0
-5.417407050207159,4.28132036354241,-6.015264679387514,8.307131397082042,-868.9405804772919,496.8252080305053,327.01179910970797,13.550981698480097,150.30005179031772,940.0132080044613,-105.04083907764209,431.81781432318735,-347.51638324367883,563.0781008683259,114.43962058325101,218.01801801801804,8.180477855112781e-05,-61.26126126126127,0.0027435857887792006,63.33333333333333,0.0
-0.3622067938414968,3.9143188707456917,1.1423588124384174,11.851344419005443,-865.3699669389977,500.2192860478689,326.4175562209249,7.041607963284466,150.15461425047587,-696.8350191148929,-14.250268073524133,-1210.1856726643052,729.1620285153203,903.4327513540279,-58.779092212976195,219.11911911911912,8.133878893346494e-05,-60.56056056056056,0.0027178593510894414,63.703703703703695,0.0
-5.0420229661599985,-1.8953902451496256,0.48731444740542884,9.338450207953894,-868.3077383258617,500.55915669381784,324.47738747887394,10.279303348431792,149.79891413628792,546.9422573333885,-0.3471500947156203,-373.7750345546734,147.51784871664648,932.5150880576522,59.110905304583696,220.22022022022023,8.107743967010882e-05,-59.85985985985985,0.002690444916808525,64.07407407407408,0.0
0.01658203447544185,0.14856568212368967,-2.1804168135988595,8.979678372699565,-867.754158003188,499.1409511133453,319.02856350371184,10.130049262377561,150.0998968657957,431.94739000755953,-16.42867983409108,-499.5849315015445,179.4184235748183,951.8973442182727,48.13577321405155,221.32132132132134,8.10211738398493e-05,-59.159159159159174,0.0026615511889347076,64.44444444444444,0.0
-1.423231986071961,1.969624426699882,-1.9710792014418599,10.298912179326619,-860.7334836239256,504.23891003840237,352.91911266818687,11.626560812129187,149.69359267671038,6124.4564551761605,-212.2478296958316,6006.161508867757,-348.75198214373114,180.62967075657147,595.160567762178,222.42242242242244,8.116728153032712e-05,-58.458458458458466,0.002631276715223173,64.81481481481481,0.0
-3.376112233375951,-0.4502434647491148,-1.9394874392693489,11.541500419237575,-870.1350404975489,502.6238442889767,348.6746200416135,8.312292245150202,149.86876423467874,-2049.3054701684646,65.90596441475822,-2315.7676248055045,792.1557294928732,773.5895559854921,-177.3688004162222,223.52352352352352,8.150992825913204e-05,-57.75775775775776,0.0025997282699714323,65.18518518518518,0.0
0.3804081887783806,1.6267984324670501,0.22107063494788026,14.763427063465091,-863.4595425866323,496.36887265398605,318.3793417974372,6.512654795206927,150.19918741127577,-803.0926173607133,-2.719735921085263,-1128.4258706611588,731.7878825961955,803.3325384689575,-54.423610650639695,224.62462462462463,8.204026432399774e-05,-57.05705705705705,0.002567129002396055,65.55555555555556,0.0
2.250323831623941,-3.556430562703929,-1.252630552366014,11.654472215314847,-863.4362015329474,504.86336774845586,345.8211675130357,10.313646032196386,149.5741803791942,-423.9728271290063,11.570124078556454,-1229.2198980890803,597.277097006293,995.7286294096152,-36.580380847518654,225.72572572572574,8.274661108709454e-05,-56.35635635635637,0.0025338983067785628,65.92592592592592,0.0
-4.8512949702649975,4.040368870804588,0.9881278379510393,12.319679932776689,-869.5752021477634,497.0986013259651,326.0053450952715,10.562460984437209,150.3085784796183,-6.812328892186357,-4.885118479820007,-870.9693759775834,498.0387942251078,999.8499207370008,-0.15920264174066417,226.82682682682685,8.361471805445364e-05,-55.655655655655664,0.002500691791735008,66.29629629629629,0.0
1.05086917624399,-2.3669222534895926,-5.709253325808782,8.98806760202429,-862.8072756622253,500.85854355626435,331.2918747333171,12.979198818895298,149.77780869706265,1240.3642731568852,-122.85120122765835,714.660939061712,-363.0708579554592,577.9874384077942,138.5716818758777,227.92792792792793,8.46280828839502e-05,-54.95495495495496,0.0024683973354917292,66.66666666666666,0.0
4.905173239720924,0.3657953118724541,-1.7137037302555986,7.948263788061047,-864.2814826791359,501.0770376703175,329.3672604010308,7.459275907349827,150.05510117685668,238.1884692287877,-2.074358478263811,-675.8174499078369,389.47431416371006,994.3425884796837,29.36335382131874,229.02902902902903,8.576832516230512e-05,-54.25425425425425,0.0024380905864251692,67.03703703703704,0.0
3.729265139864516,0.21351218541168157,-2.2521079218221005,10.124662699238247,-864.7899148017688,495.8053268218058,323.40251358746036,12.30938753343344,150.29018423015768,677.4610292374255,-22.766552975737596,-206.66330134552982,7.082164402220599,884.6280449193706,66.5950642255576,230.13013013013014,8.70156039227738e-05,-53.55355355355357,0.002410959188142278,67.4074074074074,0.0
6.516657126092654,5.550875132039288,-0.5126813567449844,10.214339830519192,-862.713494397691,503.6985683046108,339.83852343606145,14.734828728054243,150.1833802435513,1519.7962486310823,-7.0244962942320806,1186.6062471970565,-248.74026264315677,411.6334397947452,148.15839300322497,231.23123123123125,8.834906839602203e-05,-52.85285285285286,0.0023882086615980127,67.77777777777777,0.0
-0.7872937649182176,3.0723771134715063,-1.076095516980277,7.842974517270806,-866.7508010098544,499.8625138128713,331.25886530576656,9.244470224955046,150.15776018253973,1005.8886438593457,-19.69631050576162,173.81280659685024,-70.80078290680291,833.6437284928567,128.37648644955533,232.33233233233236,8.974733134448664e-05,-52.152152152152155,0.0023709639475782626,68.14814814814814,0.0
2.0408579477830666,4.327992999386001,1.5956875597915332,9.649410940191974,-870.8671908350868,501.6262163265905,325.2344857678076,7.418115561013552,150.3297108244424,-248.36817917703283,-4.934837770402114,-1029.0702492702203,611.4390479948743,994.6921580575441,-25.96077434419503,233.43343343343344,9.118895446161351e-05,-51.45145145145145,0.0023601792838385967,68.51851851851852,0.0
-3.0513559031648283,2.1694852056789653,-3.718673543320115,10.798635203438263,-864.216399316173,499.80333473627985,316.9541055619953,9.186051267253259,149.97805001392413,-161.25613356510507,7.231066138005068,-962.7757313781685,591.8591070499975,992.0804462839742,-14.681353002129173,234.53453453453454,9.265293565418524e-05,-50.75075075075077,0.0023565659544188215,68.88888888888889,0.0
3.347032109739632,-5.561622587971823,0.090982952661504,10.72078679003616,-862.469886272385,498.94355503570114,321.0640498628088,10.028009934742762,149.7709580245287,136.77453168227314,3.558908764255135,-765.3899955923731,420.5093354217224,993.8553680302431,12.445697355119835,235.63563563563565,9.411918850392328e-05,-50.05005005005006,0.00236054335279645,69.25925925925925,0.0
-3.7417919608070442,-6.44861835962728,1.116672846423411,11.008575706768545,-864.2399630781867,496.7755382408835,313.58619884397905,11.127575750013829,149.68066460452667,172.18638017793415,-0.3125849186593199,-741.6127139268561,367.9421153579509,985.2107940245842,15.984046878628853,236.73673673673676,9.556900476789381e-05,-49.34934934934935,0.0023722146640360628,69.62962962962962,0.0
-0.8519392140607062,2.2690678457303965,3.7132948731239095,10.581929460274885,-866.0998822249973,499.4486434252786,330.1222354841517,8.817210540323906,150.11792124700037,4.898447980678721,-0.47873843916423453,-861.9365564741481,497.05677441471636,999.4721164189493,0.5445589934192905,237.83783783783784,9.698549138322531e-05,-48.648648648648646,0.002391365096350283,70.0,0.0
4.750870143439692,0.23430826885653652,-0.9635319421869504,8.985982681459888,-865.3129175759096,498.8314532481196,318.033344077156,13.110397068294684,150.18478300345575,595.73302653837,-5.18849842928831,-224.12261418397065,-77.82357060691493,823.0669021012136,65.77641572744679,238.93893893893895,9.835397406314943e-05,-47.947947947947966,0.002417478514734902,70.37037037037037,0.0
5.1501345567630334,-4.364264010078755,0.6489172087050341,8.972198746702313,-866.4411566366556,502.6121905164947,327.3443948748146,7.770935369983876,149.814821236164,12.271464403856072,5.2307923490981105,-861.2479105450869,499.2838653288898,1003.5559462889787,0.7937615748047022,240.04004004004005,9.966236019738388e-05,-47.24724724724726,0.0024497677277805436,70.74074074074073,0.0
-5.386568234695925,-0.1756572472945373,-3.60772558512473,7.602097204012248,-867.4065735746176,494.91955712499595,343.70101853610373,6.5215896956544,150.12939323134702,-994.4224007781949,56.97217959816105,-1683.3855945659936,733.5127753529632,965.5969449509183,-130.35873086587063,241.14114114114116,0.00010090145440410958,-46.54654654654655,0.00248721436661719,71.1111111111111,0.0
1.2145215892233108,-0.10338987150278335,-4.783912408626048,13.56955007837019,-860.4927336895797,504.36854137159133,341.99299572921586,12.213420848574636,149.65388247615252,-397.13102962576846,34.55189804666188,-1202.6584584039676,615.5911714765224,993.2175369887087,-29.458464762097286,242.24224224224224,0.0001020652207386703,-45.845845845845844,0.0025286157892628145,71.48148148148148,0.0
-6.537825966647702,-0.28182231002461405,1.6895487515633998,10.026900729238585,-870.1118972362402,502.1810475845706,329.6772310589738,5.450757937587601,149.80739689866107,-818.114452650123,-30.476689695679095,-1251.1053121341943,725.0187745486692,870.7780893491396,-80.97513190276662,243.34334334334335,0.00010315098626850855,-45.145145145145165,0.0025726380989866482,71.85185185185185,0.0
-4.125094759817502,2.117690540793249,-0.011120587296141132,9.550293888410296,-867.6159496649815,500.8332197347813,329.1291527385685,9.591740462254567,149.99110020087633,491.6802995381185,-4.22132605792148,-440.2063696997395,245.32913933991725,964.7218247160718,51.915198571891665,244.44444444444446,0.00010415958149997091,-44.44444444444446,0.002617875540846071,72.22222222222221,0.0
1.159285443888973,-2.9721608515468256,2.3570253795968457,8.142415837095083,-865.0949853941769,499.25873744969044,348.7987454942101,16.235362258416096,149.89599701376076,948.6898925367847,40.16066413521914,989.7892518034224,131.93956259329877,100.56104382068959,116.46825164907351,245.54554554554556,0.00010509541401307199,-43.74374374374375,0.0026629167623803797,72.59259259259258,0.0
-1.6249898729934174,-3.3495272576177024,-2.7468057779394983,15.871315804655556,-868.5038884395295,497.8163174568311,335.2075612035871,9.975912894080137,149.96664617522788,-1146.6155417530058,53.30887026150503,-1522.6078284165924,799.9500251825855,835.9684287414193,-72.2251138454885,246.64664664664667,0.00010596647264021963,-43.04304304304304,0.0027064175055010447,72.96296296296296,0.0
-0.19820870906647223,3.0204252224024524,1.039804279057505,7.853343935554209,-868.922657011192,497.3695472136809,326.72193540123476,7.758464698607501,150.35788623502864,370.7456975898201,6.534423508697013,-562.5032295106193,296.25749202404853,977.1862751615336,47.24165947049947,247.74774774774775,0.00010678426061854446,-42.342342342342334,0.002747177387168087,73.33333333333333,0.0
-3.1171394553729908,1.5939350357077937,3.7376356810877063,9.142304148787852,-866.2378401903101,497.73656817639267,315.7398188287955,9.885205072426412,150.1086702158556,297.7464330337094,16.537297144436167,-632.7602045806902,270.2118522834098,964.4653350791888,32.979089762934116,248.84884884884886,0.00010756365734377203,-41.641641641641655,0.002784215983712862,73.7037037037037,0.0
-1.6768218207132597,-2.507284044817642,0.8394112167145318,10.831673672572121,-863.868565773964,504.70308529219005,333.9387321816474,9.898398422760932,149.53254175446472,273.2223773076157,2.350874180487854,-638.1731059254672,394.32514545361624,992.1116651858121,25.381922667337893,249.94994994994997,0.00010832270963386297,-40.94094094094095,0.002816841118162991,74.07407407407408,0.0
-0.33845971624407856,-3.2737236690476172,0.5531630111820975,11.200425931488555,-867.8596931913314,500.75706350378675,338.29323772582865,10.321299880706233,149.8433652953317,354.209324534979,3.084633840559779,-564.2943713437961,379.9122461987389,992.7981107851361,31.65632367053609,251.05105105105108,0.00010908235473775374,-40.24024024024024,0.0028447007717691103,74.44444444444444,0.0
-1.7507928298671356,-3.788022499343293,0.017112161648699664,11.915864110431368,-864.4452607230089,501.49260223687673,323.68348475486357,11.324525964319239,149.6424704981328,216.88916433750683,-1.6854930393249217,-697.0171196019111,378.4300882898194,989.8042993406067,18.348645544497828,252.15215215215215,0.00010986607865373979,-39.53953953953953,0.002867809990030047,74.81481481481481,0.0
6.213006396192848,0.111513142618384,-3.1417629142518244,13.615217015538526,-865.7852121375356,502.34856802017873,332.91202755138033,7.921777663264521,150.05973097147177,-1136.4304624304455,68.93171386519938,-1458.5774951165258,805.5386966012836,803.9704955307778,-84.05032844321819,253.25325325325326,0.00011069951460320393,-38.83883883883885,0.002886545850218794,75.18518518518518,0.0
-2.2127263421749244,0.6766638914396543,2.711145871420696,11.012315310921425,-864.5003986947371,496.0861677710445,326.3642670508497,13.375096110473587,150.1213717404325,709.3152503138328,31.480805423857888,-144.18865005574537,16.864389230578126,853.6290456447801,64.68442536320809,254.35435435435437,0.00011160998768802006,-38.138138138138146,0.0029016069561500994,75.55555555555556,0.0
-0.3552124821475948,-0.6987672281802643,-1.2217152796101316,7.887938400066664,-863.2768909788207,502.80585999276065,328.15967600800997,10.490228568745236,149.7369423493953,946.8942044272396,-20.556430079637785,207.15480377271513,-161.93333504360254,753.12801709796,120.11564388996851,255.45545545545548,0.0001126260127983157,-37.43743743743744,0.0029139385941035975,75.92592592592592,0.0
1.9421656351666576,2.395449708887899,1.0089665127660339,9.486109749756437,-868.4391263799996,500.11996996951103,305.1217794243767,11.453588092803608,150.2370694690729,214.96439295274112,5.693829642309411,-720.4423391263313,289.7119000023273,977.5745591564245,22.459708647165623,256.5565565565566,0.00011377675369538048,-36.73673673673673,0.002924629864103747,76.29629629629629,0.0
-1.677591927782459,-1.8208971587081315,-3.126068613142507,10.61566474502777,-863.864527775927,499.33809158437964,327.78218596283864,8.743701200488715,149.83206698628408,-283.4107945923776,13.70909592449155,-1060.479835017382,623.2387477433381,987.6045210677405,-26.578934424264073,257.6576576576577,0.00011509145184992782,-36.03603603603605,0.002934793848741554,76.66666666666666,0.0
-0.8697898372940426,-7.279313874712116,-2.358919329015561,14.136452083011648,-862.6323492741371,507.47522118122123,339.6936930240805,12.572764273991067,149.14896371591405,-64.06026128624892,1.7332902619200565,-915.3849464647706,526.9956011378744,1000.3270539283924,-4.473828668966191,258.75875875875874,0.00011659883406226496,-35.335335335335344,0.0029454452546243868,77.03703703703704,0.0
-4.791454846877279,4.322435960198839,2.870174798444471,7.204389043151406,-868.5109098566447,495.6327535037507,323.6859744443344,9.48589518237387,150.3674432715755,671.6351229472529,29.121830551444965,-149.9472499172274,-32.47559208442874,823.8882435603825,94.00882954502119,259.85985985985985,0.0001183265081384314,-34.63463463463464,0.0029573912207398506,77.4074074074074,0.0
5.201844652103369,-0.787521104465944,-0.6946045779156859,12.405153010450455,-865.0646450268137,502.28178099037547,330.52526368215314,10.555105026987064,149.96936017813175,-95.80496225785974,6.4264239914065655,-939.8898738771124,544.572315408085,1001.0396288219229,-8.142924943147172,260.96096096096096,0.00012030035597070388,-33.93393393393393,0.0029711497709613037,77.77777777777777,0.0
1.823233204085776,0.9842594104369798,2.906550952085089,10.359828739092833,-866.7554673609321,504.5956137300215,322.4404929330808,8.13378784562578,149.89437700260123,-142.0140502238167,-5.479737271463729,-956.3932206025194,573.5251110117357,999.2297270808924,-13.902021216798166,262.06206206206207,0.00012254393330990226,-33.23323323323325,0.002986906807125379,78.14814814814814,0.0
9.736275998899158,3.540406731314554,-0.15646131811703562,11.675661070458961,-870.2584470006753,502.19120108192743,333.6044167629277,8.006136747195747,150.46185261770543,-784.5390471127296,11.905260764693796,-1358.1228230415481,744.3223070246936,930.2865567452772,-68.02854928849477,263.1631631631632,0.00012507788536610792,-32.53253253253254,0.0030045171789102624,78.51851851851852,0.0
-0.404510941882173,-3.0216841886981767,-3.683795545915715,9.796010566728135,-867.9413039230958,505.4371503421864,327.83476802463827,11.376410612905765,149.62565273099153,868.27426033981,-56.33274363757772,-12.187502208271326,-32.73484051656504,880.7779381552325,88.8603906621095,264.2642642642643,0.00012791938718101172,-31.831831831831835,0.0030235491709111367,78.88888888888889,0.0
-5.08002931081022,0.6434085103595535,1.7841351994634411,8.315134739747347,-859.7245169955727,497.57561899943175,320.6075845931799,9.112786339585227,149.82418122008207,420.7437271225864,8.183998304342795,-498.89723198073807,201.26872947160138,939.6920809873918,51.235524252652596,265.3653653653654,0.0001310816175219448,-31.131131131131127,0.0030433658182707633,79.25925925925925,0.0
-2.3917910650642566,-4.497561132952331,-1.1797846355112156,11.501745558802664,-867.7632560383086,502.7182555719475,343.32551467665127,8.292353824991245,149.62436800344162,-1333.4395445642156,25.01985564911154,-1787.2443182584248,778.1295403176612,879.2684287344877,-115.75025503783478,266.4664664664665,0.0001345732748872076,-30.430430430430448,0.003063231817911506,79.62962962962962,0.0
-2.044642987510777,-3.420155090229511,1.397377627034087,11.308862054211243,-867.2496183898346,499.85639712001176,339.28932013532216,8.71363331594594,149.81408838140487,-558.4498722103676,-15.617412573108334,-1268.3822217512688,651.5172297299582,974.203557725748,-49.215451281976364,267.5675675675676,0.00013839814410158163,-29.72972972972974,0.003082432151623055,80.0,0.0
5.335210302129924,2.7879897077175273,0.05042173508016423,11.944113931479444,-865.9451185493305,493.92946046333117,323.95093236071824,11.397906143434842,150.59000657392838,210.89112290029433,5.516104750775891,-707.3504945997225,378.49607901532465,991.1012709665097,17.20981509162091,268.66866866866866,0.00014255472191791572,-29.029029029029033,0.003100388132849453,80.37037037037037,0.0
-0.025211705528074533,4.679994288709058,-3.0862364558857407,9.973390729242729,-866.0691625797796,497.81888926847915,334.9778830941778,8.741924277592778,150.34214080921254,-134.5842623093623,7.22982793097816,-973.0990240837027,547.7780409250691,997.6469196487222,-13.511402273333069,269.76976976976977,0.00014703591000293401,-28.328328328328325,0.003116758199032709,80.74074074074073,0.0
0.24466007087909775,-2.723619788916333,0.3285895307411381,8.8003559533603,-867.5847950694326,504.5651652340735,335.37412002820383,9.764690136795672,149.69162429018172,1111.6198013632115,6.618432152411244,253.433904759813,-9.2898865519374,858.3333313654889,126.28959827600376,270.8708708708709,0.0001518287836305847,-27.627627627627646,0.0031315137756713378,81.1111111111111,0.0
4.816541243214414,1.7041831919843615,4.392446284305598,6.882426009952317,-869.9988274660656,502.5715805951861,336.4230123501118,10.030055500574194,150.20710673679642,1137.7578630662495,91.84137831826999,647.7162409490844,-159.77602778220694,550.8648749556961,165.0985760239631,271.971971971972,0.00015691444427524788,-26.92692692692694,0.003144984122191393,81.48148148148148,0.0
-3.2800603419221166,-0.6019037495697749,0.9859729170289184,11.638746536278813,-866.9075620270421,499.11532066896063,313.05744104004924,6.165302227979402,149.94521487792989,-613.0604463740092,-13.774486031385681,-1087.4720980790905,735.1669276630549,886.5549370570166,-52.40003147107644,273.0730730730731,0.0001622679640189979,-26.22622622622623,0.0031578674578242884,81.85185185185185,0.0
-2.7689480415142733,-4.372796697715366,-0.11503550601092626,10.847778964887972,-863.5260283943295,501.0753366121265,340.0660654103263,7.057747189252964,149.5779711982193,-1125.2557580826,-0.5152739875842531,-1550.0807307106957,750.0646783916732,862.4653745409786,-103.4763960512358,274.1741741741742,0.00016785842918595374,-25.525525525525524,0.0031712083268822903,82.22222222222221,0.0
2.928830567908847,6.038105586112453,2.1506868039137954,8.068434734272081,-864.2209670507297,503.06166872292073,324.3030103707427,10.672555778495125,150.17999312725533,713.4687439975813,29.61259245380404,-100.40145356328503,-45.73747940777179,817.3508009461472,88.12623563948864,275.2752752752753,0.00017364908981919793,-24.824824824824844,0.003186342928375016,82.59259259259258,0.0
-4.422658994924161,1.780265040548637,0.4213369304062216,8.922852653406752,-867.0730928832058,498.06393745173165,326.4217206655873,8.525941277694606,150.08813824250234,279.57872255627933,-2.334155646866128,-640.9816684130631,347.97266851084464,984.9600522219619,31.829401621727353,276.3763763763764,0.00017959762045912937,-24.124124124124137,0.0032048151975342205,82.96296296296296,0.0
-2.057512461088514,-1.540425718780047,0.41906846052558866,9.066482376097118,-869.4569510524924,497.38982272057973,356.378817522602,12.113449822560836,150.09238324493265,2799.38295767567,18.43293710338696,2866.088964803895,260.98264939504014,251.55527090433742,308.99695042760845,277.47747747747746,0.00018565649612192926,-23.42342342342343,0.0032282672263440793,83.33333333333333,0.0
-1.8733140726400554,-2.732178709550166,-2.183250344318205,7.034031136035164,-856.6995483655578,503.93602243223165,333.01873380721014,11.933614208501089,149.34414813684032,1010.1792519394556,-40.456158580064105,674.5266666658242,-275.6321688255881,409.8419375757869,143.9839735185985,278.5785785785786,0.0001917734853930532,-22.72272272272272,0.003258308645111051,83.7037037037037,0.0
0.15343886008492816,-2.627694989840939,0.46769605157919675,8.364635206789732,-870.2978760699245,495.81802074687783,326.13677524552827,11.438337332710875,150.20329389580192,817.3407670503601,6.824153161692981,57.650233582490955,-126.87305880445734,771.365445899813,97.69876798112165,279.6796796796797,0.0001978922601522287,-22.022022022022043,0.003296371212268473,84.07407407407406,0.0
0.8552595782036357,-0.15886685120009977,2.0708868328338896,7.732339286387292,-864.501609502273,501.7306032429449,307.94705627244093,13.639543574625195,149.88713456860086,386.4534106695475,14.798311732078572,-445.9630687287213,-34.99584466503552,833.9044628643672,49.90083099505051,280.7807807807808,0.00020395311867347623,-21.321321321321335,0.003343557132231558,84.44444444444444,0.0
-0.7556200705465145,-2.86996829365475,-1.6721243042000493,9.175041976224126,-864.2896806939871,499.1937589897146,343.8976413394636,9.833821344513634,149.82603164961014,2197.888351917392,-64.93923277271223,1400.7329592751712,-154.67244503908654,802.1899833594379,239.73520925989146,281.8818818818819,0.00020989381576707447,-20.620620620620628,0.0034004922411663327,84.81481481481481,0.0
-1.8239110936818301,2.388756798115996,2.8489916424938952,8.522605003340875,-866.4221249882188,501.0368460944757,316.547903291914,11.297763851807678,150.02624546839525,485.8471468210117,22.445188460660347,-396.538055485415,55.8795581196261,883.0184042950893,57.29170410710524,282.982982982983,0.0002156504903491747,-19.91991991991992,0.0034671975622115555,85.18518518518518,0.0
1.584039232018952,-3.0913011122068896,-0.18341204829025196,6.745990158266503,-865.7537862494726,492.98195601005705,319.96561096500494,8.831198046807938,150.2326325841877,590.2310771469859,-0.30031121485464474,-275.73448486026496,-2.7067962647555532,865.9689057655761,87.25925181419068,284.0840840840841,0.00022115867746086795,-19.219219219219212,0.0035429940711152247,85.55555555555556,0.0
0.3141163303918632,2.3760947143767908,-1.7755390230770813,14.045180461138962,-866.7520940225216,497.30761645321496,326.6864770091215,14.904739825737447,150.2817706068403,556.5621723524606,-16.928975734571917,-373.2227397311861,172.95265497756765,948.97577230417,39.623218231454636,285.1851851851852,0.00022635438844987953,-18.518518518518533,0.0036264551115223766,85.92592592592592,0.0
-5.279123026257228,1.7182557977878616,1.995264153840489,12.505081462058461,-865.4713366286179,509.44021785374923,344.16411791700295,13.967267304872038,149.44909172366835,1972.6987101170291,63.62969409482345,1261.2282552884049,-93.7938768412323,728.6785222444181,158.26988399014468,286.2862862862863,0.00023117523992088166,-17.817817817817826,0.003715418286863866,86.29629629629629,0.0
-2.0954003100112484,1.8043914226139686,-0.5735884714765386,8.441961156960028,-864.8633247231878,499.00853207761736,337.7323998666576,10.023760869035584,150.04560189843176,1501.711256795534,-17.150522796671517,787.638474871173,-177.64045449036803,731.8858900540735,178.143678731119,287.3873873873874,0.00023556160929994724,-17.117117117117118,0.003807063766612747,86.66666666666666,0.0
-2.4136373796533612,-5.707538346169185,1.5190297749722157,10.54484279330722,-863.1104114876264,501.52639312255553,328.4216249015974,10.773172459810384,149.48790388665535,514.5604537328871,11.295628619218878,-412.9926933201678,224.84625475719594,951.8186332132547,49.043484328003494,288.4884884884885,0.000239457792581451,-16.41641641641641,0.003898059180290909,87.03703703703704,0.0
-5.146741092293908,0.15205795261767638,-0.5835172645170743,10.83493017964259,-864.6969483621231,501.91903007398577,333.0829206363882,12.718595198729611,149.72552826384043,1106.5600038002883,-16.469084777540928,298.96371524191704,-88.87594209085404,810.835691295867,102.6092814643206,289.5895895895896,0.00024281313815149435,-15.715715715715731,0.00398476346368954,87.4074074074074,0.0
0.8213146650368857,-2.8597002612865348,-0.11965228705980739,12.382171709546954,-859.5220420122153,496.42381676482603,323.99614307128894,9.705720990371786,149.8720979513523,-253.22308045766331,1.3518430449234466,-1020.6155161261871,613.4816459438495,981.6282625914697,-20.51699451762801,290.6906906906907,0.0002455831296076668,-15.015015015015024,0.004063474293850719,87.77777777777777,0.0
2.0194066663436865,-5.254187774834707,0.9871204086685832,8.362789946679843,-864.5276476487987,497.0705256478578,331.3965368956535,8.68675185840059,149.89975474563494,657.2812236925139,13.309702785440587,-266.863329762475,171.16649693171547,937.5296918704283,78.36608130190736,291.7917917917918,0.0002477303902902848,-14.314314314314316,0.004130697323017994,88.14814814814814,0.0
-0.20896267105083388,-3.829569474610824,0.5817941151800118,12.184213567964852,-864.2687185529696,497.0948581680294,330.73336744778135,11.747979502013765,149.89769184275121,397.4013361603118,3.8285996917235066,-529.8130875577197,309.66314394788776,976.3510413837519,32.63491697215681,292.8928928928929,0.00024922558284485967,-13.613613613613609,0.004183411388994944,88.51851851851852,0.0
-2.0612867617938755,0.1498877594255598,-3.991063560903477,8.90418939158613,-867.3452335351977,499.06684375646444,339.6876989568135,10.15687849216734,150.03253754146164,2015.8562099671256,-142.8515533724292,1296.5720859792323,-301.91867031691186,736.662744214787,227.1765479493381,293.993993993994,0.00025004817855852284,-12.91291291291293,0.004219303000913455,88.88888888888889,0.0
-2.7208659635477384,-1.2160714066118699,-2.2424874801887835,7.328275191662773,-862.9396003724362,502.9044079699614,339.6717812243895,10.365988899290521,149.62809585131183,1633.158748607402,-66.77992746070542,1308.587537975164,-301.5839377428541,400.59879432651314,223.3995488544113,295.09509509509513,0.0002501870734339972,-12.212212212212222,0.004236945961612458,89.25925925925925,0.0
3.1821772701669064,-1.824292271325825,1.858819969581631,11.448273118628995,-869.9647080148587,500.173716911996,334.93977382205645,8.33145731386407,150.10412865740943,-547.6003863031209,-14.692873549069112,-1233.2537624341794,670.0433175683457,969.0119729012142,-48.13586636359761,296.1961961961962,0.0002496410309356827,-11.511511511511515,0.00423590774366669,89.62962962962962,0.0
2.642690496762528,-3.5724467490228724,-0.2642731778030945,12.581516848244856,-868.2692923072176,496.0202580357591,326.37652442453896,6.564655703273207,150.1595568532918,-876.5501616119319,6.697940963941382,-1250.2605106388396,750.0402781619587,831.9959466492754,-69.88046155513686,297.2972972972973,0.0002484189349919872,-10.810810810810807,0.004216772438836135,90.0,0.0
1.6753879160853722,4.558640244706224,-1.0474626055428435,15.175817947061368,-866.7116719548713,499.02449176951967,337.41822294390124,10.472284819758203,150.34250184809397,-997.3630476431321,19.941515180001065,-1503.3637875573854,763.7996480227185,899.6453026554553,-65.84194745628713,298.3983983983984,0.0002465398410745614,-10.110110110110128,0.004181079620826665,90.37037037037037,0.0
-7.816026186630569,-2.520004063868462,-2.7171480305149487,7.600549469819573,-858.351452452106,501.36913918348847,329.0803153379695,11.809924082988399,149.35590607014436,977.6630246967818,-54.58564223258291,456.77906938943136,-286.3340358426039,570.1117546915298,129.80485748189284,299.4994994994995,0.00024403281789095094,-9.40940940940942,0.00413118796448098,90.74074074074073,0.0
1.8248622960888676,-0.6420858882840202,-2.159472642551697,11.397839370161577,-870.3818128313309,498.21402778356634,319.1808563128687,9.548386501847917,150.23272557041426,-164.53436600815175,8.097896883277155,-975.9251057872235,589.3781107731104,998.1190408258122,-14.606054002076851,300.6006006006006,0.00024093657730227974,-8.708708708708713,0.0040700806200360306,91.1111111111111,0.0
1.1736663040257722,-1.909968863024067,-4.043597279923895,9.180397512412934,-862.7955062068331,506.60423592518663,325.9671220808906,12.872859039117733,149.51982223237417,935.4049508776723,-64.86853479066257,225.52394948035976,-228.3854933134357,728.4701997126509,102.01766155014425,301.7017017017017,0.0002372988953826254,-8.008008008008005,0.004001135026824268,91.48148148148148,0.0
0.2738209505242792,-0.49229464367714715,-0.20256143740306576,11.566717421048063,-871.0407233821287,494.05515711406895,330.84526983784326,8.59216734916891,150.4212872005443,-512.4953110063556,2.086654043094104,-1203.6882224099693,679.6207916641642,967.8843672756219,-44.3317077617515,302.80280280280283,0.00023317583293581767,-7.307307307307326,0.003927882325152555,91.85185185185185,0.0
3.692851125532182,0.8045493490526262,-1.1968751611620938,7.059020897537499,-860.1088924074076,501.23206820918483,339.10215783664745,7.89059109006816,149.91493794845036,1567.6709274913037,-28.982484693079545,773.4646179442278,-122.4985038381036,799.693008573364,221.60571498002014,303.90390390390394,0.000228630769137954,-6.6066066066066185,0.0038537805403590837,92.22222222222221,0.0
1.0675933562937865,-1.302469328707007,-1.9331757819706303,7.474460448602872,-868.7711864929379,501.69064561552113,328.1647182784285,9.865539385607738,149.96091558275376,965.1484472713687,-31.4731160498857,212.91145588997097,-169.9035038571011,764.8682654359462,129.05678998447365,305.00500500500505,0.00022373326713656303,-5.905905905905911,0.0037820215541320896,92.59259259259258,0.0
-1.5419462693435035,-1.3678690940649052,-0.1362468503359062,8.448250353667031,-874.3603699773711,500.0106742891039,317.90801288760395,9.83481484929742,150.12537869855504,433.50894046775426,-2.576480143974834,-498.535655702789,160.52244535645247,946.2073709024386,51.496120328267246,306.1061061061061,0.0002185577952654203,-5.205205205205203,0.0037153853195079165,92.96296296296296,0.0
1.247367197848445,-1.3312698189755012,0.7279412617054762,10.157928091336169,-864.9887422130269,502.92279881422115,330.5674168329682,11.539937462670444,149.79542442595258,851.6646162206987,12.052475725939285,-23.494926214561588,28.134718521923674,875.307296467271,83.72631520900417,307.2072072072072,0.00021318233188342525,-4.504504504504524,0.0036561469599861963,93.33333333333333,0.0
0.9163485564420156,6.562993581452084,4.1863958644198895,8.717837466923289,-869.2316243041085,500.27096659626903,331.13456040056553,8.450074351872031,150.43012021434103,447.5883160329696,33.611260928890964,-489.0563758200856,290.7020555932868,971.2872672271964,51.37362912487078,308.3083083083083,0.00020768688557560303,-3.8038038038038167,0.0036060346449262996,93.7037037037037,0.0
2.7547381888828455,-1.0309769324635512,-3.023766839126427,11.31810868782684,-868.9518534055966,500.8075943453387,331.85837628902755,12.736188473629795,150.07110959985576,1018.9210128350792,-50.922962106215486,140.7610491638004,-39.271909525866874,878.2372508732317,89.90751400874704,309.4094094094094,0.00020215196542930675,-3.103103103103109,0.0035662297368554037,94.07407407407406,0.0
3.7985719511422813,-1.2904476357709302,2.318762086601044,12.05378923651583,-868.8567374577613,498.7094718332276,339.1987151595443,13.933833925016508,150.18885179703645,1403.8212274062703,60.4884877323085,645.2788915011067,-76.49555195274132,770.8119760933254,116.24310877959923,310.5105105105105,0.00019665703819453178,-2.4024024024024015,0.0035373966780286583,94.44444444444444,0.0
-6.44511568623399,-3.1878488205356623,1.946203122030144,11.199155082490712,-869.1744485610357,502.0590735912449,340.18923240089896,9.921711946063317,149.64514688755133,185.97021750724377,0.09329633636179402,-708.7033503010565,444.2518547653508,998.8581570776458,17.191153234971342,311.61161161161164,0.0001912790102448672,-1.7017017017017224,0.003519728983322231,94.81481481481481,0.0
-5.915963498683551,-1.1115832378317845,-1.558185478753401,13.237575279321735,-863.3107429958887,499.25806461300766,324.05789127618334,12.499420840368638,149.73246074680617,188.01998799073408,-11.191442894052017,-714.9986675881154,391.7318223725247,988.8325692535177,14.655832837967148,312.71271271271274,0.0001860907722873129,-1.0010010010010149,0.0035129995241280168,95.18518518518518,0.0
0.05824402904762952,5.301360261280848,0.40647190917206205,10.831653258910686,-865.904484627207,495.4191517307926,323.8385654195106,7.88700585874948,150.49099648598983,-389.6403200128865,-2.7064304043721914,-1095.0034458675173,662.8575539462429,969.80026633327,-35.978660084991674,313.81381381381385,0.00018115984366525966,-0.3003003003003073,0.0035166074342731775,95.55555555555554,0.0
1.0338351305519295,-0.6928567075833498,-0.9152664986752305,7.566206579319665,-866.9730645537047,499.8412390610915,319.59801289044526,12.150443082363832,150.03020415750072,641.6235415480286,-9.200080520472367,-83.492502667228,-166.999839279787,742.0876238308249,84.6753841362529,314.9149149149149,0.00017654715083365813,0.40040040040040026,0.0035296193817287214,95.92592592592592,0.0
2.622810740595519,-6.9922237912851415,0.37137716083747785,12.726753027076679,-857.737728340751,496.48365151555043,336.98815670280476,12.094552817118926,149.66418200500019,500.12194854247883,5.847523038362738,-422.56505004460786,311.6576399161537,972.0448163261068,39.09163536656042,316.016016016016,0.00017230597117347577,1.1011011011010794,0.0035508083005762856,96.29629629629629,0.0
0.7450786535171626,2.4376897816301217,3.018262026809101,8.789687528788004,-861.3952688118048,503.1523442296737,344.48820108337713,11.726874560379757,149.8527981195539,1810.677486921656,96.17809523580935,1468.6254041199281,-143.5363295933492,417.6872428267045,206.20148590191434,317.1171171171171,0.00016848106881316377,1.801801801801787,0.003578696644714907,96.66666666666666,0.0
-4.675700253661826,3.6168678595605313,1.211212465262626,11.82083699937114,-865.1379535518896,505.5612462698847,326.84918072091074,9.968873822259413,149.7431622059745,-25.48010647600281,-5.11556354987327,-879.8305011608998,515.1577780774952,1000.2994286244233,-1.7603707481680873,318.2182182182182,0.00016510804364501395,2.5025025025024945,0.0036116127780001102,97.03703703703704,0.0
1.0704196274668383,-1.3132556926664334,1.017216746466884,13.147468433110213,-864.8487029611877,501.2306294307097,327.58569435275007,4.091502117515938,149.87088127032396,-944.3251750095673,-15.715690806325581,-1113.2563636804302,658.9619400342588,695.5053213760585,-71.91837819041345,319.31931931931933,0.0001622129084188822,3.203203203203202,0.0036477677527266814,97.4074074074074,0.0
2.0010319589475634,7.180561297338736,-0.8606186399092848,10.913376021460799,-866.1933860387696,503.86926454254956,344.66782556898977,8.71654571269574,150.22639129013652,-1104.1499001044244,18.61736425801453,-1718.331462545667,737.5022720064878,945.5234012076575,-101.36879056623923,320.42042042042044,0.00015981190186534284,3.9039039039039096,0.0036853556091458487,97.77777777777777,0.0
0.5751115955099638,0.7849424148514501,-2.9681133298486704,7.007682373670701,-862.5580636212966,498.02143469127594,335.0555785321501,8.748167964630795,150.05447962286033,1443.1294320868965,-74.22095424534142,772.4872078924137,-262.48265584607833,696.5654751436707,206.12979016896765,321.52152152152155,0.00015791153848554272,4.604604604604589,0.003722674270721217,98.14814814814814,0.0
-1.4526267105709652,-2.6874438641783938,-0.4169364210808158,8.163575666980417,-870.1972297161582,499.35811886491695,334.36235704801055,8.043490123879046,149.97647876238656,598.485678640725,-5.818402816831485,-337.2658727243072,243.58955265210793,968.4189662193016,73.49159419630327,322.62262262262266,0.00015650888821814237,5.305305305305296,0.0037582574408940527,98.51851851851852,0.0
2.6257524030955377,-2.707174757903087,2.4132163097278303,12.64548893377027,-868.5553478639066,499.7991176568221,318.0908349402627,10.244486009094132,150.0232059006986,-108.31632724100685,-2.0497344205717294,-935.5019581377165,559.8862084050232,1000.0040358924947,-8.781040985760901,323.72372372372377,0.00015559207194710363,6.006006006006004,0.0037910021973954645,98.88888888888889,0.0
0.2263123131811956,-1.5104854731183954,-3.054335713179295,9.661754628714368,-862.1122808152867,498.553885192161,336.7872806927942,9.16207310895753,149.89084172465496,421.435596368424,-22.24889641034791,-494.4990039027178,340.8980251609547,985.2978628925215,43.65754449325305,324.8248248248248,0.00015514095204676573,6.706706706706711,0.0038202737062588117,99.25925925925925,0.0
1.514667202629158,1.0551322215936663,-2.11017873635339,10.159147069884332,-866.1608232064932,500.1834839980664,320.70863659490243,8.350775980469956,150.09043244439368,-200.2840812110954,8.950189872196304,-994.6266242207187,605.2991903762843,993.2835476525421,-19.877228476277942,325.9259259259259,0.00015512799116278902,7.407407407407391,0.003845968688466957,99.62962962962962,0.0
3.2809893872591003,-1.6128134644178924,0.25253547246813635,11.517648832327218,-863.342429759444,492.8947120542698,318.6597981406504,7.88239970350436,150.2903107004401,-441.571590160668,1.320255371804895,-1091.9232100290226,693.9921793619791,950.1324243228638,-38.6239333281195,327.02702702702703,0.00015551924746490378,8.108108108108098,0.0038685233285466664,100.0,0.0
-0.8534194789176148,-3.095122633001784,-1.9693095696945249,11.392645724160648,-867.9439585729925,500.6681377000532,326.53228423233287,8.568974029029542,149.84421960748156,-465.9605290643306,15.139045331571564,-1159.9435563124803,693.7019314299159,970.5977707055692,-40.8493326225949,328.12812812812814,0.00015627547090544682,8.808808808808806,0.003888858764311517,100.37037037037037,0.0
-1.4049786509020674,1.1931289203262512,-1.5850468942304252,10.557599624770921,-862.2304209100919,498.4444678792689,324.1420727655131,12.242998423699856,149.9873451582312,638.8825635606847,-19.122597117585737,-260.2229516325333,63.337077250516586,902.8789095707994,60.67028995698163,329.22922922922925,0.00015735326274815382,9.509509509509513,0.0039082669199823,100.74074074074073,0.0
2.3938081914193616,-2.9161428036288366,-0.8471971634563542,9.582663257559068,-871.9595844848834,501.9596996613293,327.78400305614963,8.677949890745012,149.99667404803634,109.959385847541,0.8031867697211919,-789.5372644579865,450.0234508901004,1005.4317826721252,11.226246268421065,330.33033033033036,0.00015870625990061185,10.210210210210192,0.00392824946705152,101.1111111111111,0.0
2.7499353743002977,4.286903316177392,-2.731234808380299,9.374663108535286,-868.0345960727332,496.23794370091133,315.59018365475083,8.970122587133455,150.5356575344538,69.15887177599657,-0.4181148647192914,-822.5906954104559,451.7207335470785,999.8233988161969,7.091930546257615,331.43143143143146,0.00016028630642407051,10.9109109109109,0.003950331138568709,101.48148148148148,0.0
1.3073959583981851,5.934949470749934,-1.9482436924327367,11.715797650582687,-867.999757262558,499.4164795837503,339.58816306467673,9.086604769953507,150.41762589063273,-912.9574962897536,32.40737634319305,-1532.951046132171,746.866033715823,945.9615081708681,-78.08206670622955,332.53253253253257,0.00016204457696142015,11.611611611611607,0.003975873709746131,101.85185185185185,0.0
-2.446936298004811,-3.9359437629051963,1.4068558335746175,11.107139062135587,-867.9377743272139,493.0253877296099,341.2768629451643,10.677987027618839,150.1357321427822,735.9387067863655,15.687226067019406,-195.44386075774253,265.0960368056923,964.1982379153853,66.49851826520937,333.6336336336336,0.00016393262059726175,12.312312312312315,0.004005917514833618,102.22222222222221,0.0
-5.6248073067991395,4.730907504844228,-2.614739564461928,9.485399998764422,-863.1886313903303,504.0315088625419,310.52657525859183,10.912498977057066,149.79069140628525,269.8066900122798,-18.203081186853794,-657.0712003943104,262.92554426588936,968.5741725719924,29.06767843878408,334.73473473473473,0.00016590329865103488,13.013013013012994,0.004041073098909735,102.59259259259258,0.0
2.0692858966698555,-0.17577416306794325,-3.1957442689896753,12.164224625986282,-863.9651103461174,496.40232202012186,339.7845780566655,3.910686921513676,150.17034073282133,-1175.2519713728038,67.80404280115842,-1219.700864923261,627.3963187676893,561.354807104439,-96.93630201388076,335.83583583583584,0.00016791159585196545,13.713713713713702,0.0040814771856094645,102.96296296296296,0.0
0.8853385325591967,-3.5591088710358485,-1.2600499590677887,9.741931769740432,-866.662575960954,499.9793777905349,321.89471370178376,12.043270427655216,149.86844486882546,630.8654377502061,-12.971430749413852,-253.69335317715718,19.25878162647001,885.1457739811411,64.68249721205603,336.93693693693695,0.0001699152909522005,14.41441441441441,0.004126816131453533,103.33333333333333,0.0
7.73414684745488,0.4086332569808148,1.4639110050196915,8.296675651331213,-864.1318496632929,502.11347819685915,338.5697553698279,12.872736068487509,150.08224078857455,1247.6797758315545,39.421736318773405,927.2863019468867,-201.02670981934256,400.58386557388917,149.49969278663048,338.03803803803805,0.00017187547977013325,15.115115115115117,0.004176408554092278,103.7037037037037,0.0
0.34593671511776114,2.29507558125066,-0.3938436159937791,8.48205860219331,-868.3470651869969,500.2592927162796,329.31553507333587,7.899626925276661,150.17720621718905,236.83263905304324,-1.2796672253480166,-678.9313374695123,387.86191649370426,995.0149912819284,27.88147318294796,339.13913913913916,0.00017375695057523315,15.815815815815796,0.004229329109816423,104.07407407407406,0.0
1.5210847478557634,0.7079834484464922,-0.9291621562312367,8.042518327380467,-864.5793561764912,504.60371440649914,330.28775564080996,8.055403510530331,149.8092297397909,522.8266732348139,-6.933637314284592,-411.02706875810804,245.77358091467073,967.4418585006542,64.8272249588821,340.24024024024027,0.00017552841829126934,16.516516516516504,0.0042845493427213915,104.44444444444444,0.0
-2.499699711388475,1.4909138532474464,0.0887175950312141,9.455179966792626,-863.7975584921085,502.495216335094,328.1490235057878,9.099493224443457,149.8140654932606,339.1395520902187,-1.9707002411159853,-584.5174713127715,328.9900353791352,981.1612025574441,36.13253925961061,341.3413413413414,0.00017716262989461089,17.21721721721721,0.004341070253574074,104.81481481481481,0.0
5.951484021092642,4.254591755498596,-3.491414865719304,12.467448556672386,-865.7603207116105,504.46026344545714,342.12129204233486,8.48799196108679,150.15193384968634,-1591.8531077059945,103.43709270889758,-1902.9587289402957,839.0406222123377,798.685958422645,-128.39641798485317,342.4424424424425,0.0001786363583485458,17.91791791791792,0.0043980248491840394,105.18518518518518,0.0
5.038098477900786,-1.6166059131062036,0.9894113075500649,8.389809637938983,-864.7296200488079,497.277000938217,317.6041198747497,10.447853747893213,150.16167323992843,480.2542576897803,13.24517738370794,-427.62672485429846,98.2048424086513,911.8475876737035,56.650513348118224,343.54354354354354,0.00017993030622982066,18.618618618618598,0.004454736515277651,105.55555555555554,0.0
-3.1294052154986547,-0.39777316737250223,0.7668700628072883,10.376951522036206,-861.5875582789606,502.2069639277085,336.0784033873501,6.106949427282272,149.65214586892478,-975.2387091437204,-16.141289306423815,-1384.5889037867923,734.2051464373124,854.7440292202396,-93.68805292608087,344.64464464464464,0.0001810289427228043,19.319319319319305,0.004510728882848887,105.92592592592592,0.0
0.17621764524538136,3.4601373948063974,-0.8186169481914425,8.686621308745174,-867.4264319949244,498.4837101009855,341.0133016488955,7.76414478392652,150.29243876123337,35.54215757245997,-0.3291097662291322,-837.5329132100203,488.1983083288828,1000.4594531776434,4.0717269326729415,345.74574574574575,0.00018192029880513926,20.020020020020013,0.004565692799384235,106.29629629629629,0.0
-5.352043089172322,4.836862805333707,2.0118490235928332,9.479381917457125,-865.0875495634879,501.4647189306043,337.1634008054041,13.078394400349815,149.98703969819042,1302.9951455877897,40.60735146715964,799.5317959408666,-199.5283699374666,557.799703417114,138.10543535996095,346.84684684684686,0.0001825957452255562,20.72072072072072,0.0046194240223732756,106.66666666666666,0.0
-0.4996648478064893,-1.3499164710435019,-2.2549921979060774,6.979917576029496,-865.4015108603091,500.984444463445,353.24698914323415,8.143560065303964,149.85201144488448,5339.200719452172,-210.7630337888883,5326.069266084899,-232.1543309367388,25.100252213961983,765.6019619171485,347.94794794794797,0.00018304977634936616,21.4214214214214,0.004671749806469164,107.03703703703702,0.0
-3.200555055643902,-5.233116284221717,2.255817986507138,9.558923541686925,-860.6496665555774,503.3885169722187,324.710532372753,12.48685655620585,149.32443114643638,720.2521222537088,25.29755331812198,-88.66113553292564,-42.99680587592292,811.7910926591344,75.74218504552525,349.0490490490491,0.00018327982025333206,22.122122122122107,0.004722462984888006,107.4074074074074,0.0
2.603093948170522,0.23185176972884786,0.30898733119050226,9.612589240390076,-865.4225611129483,502.9766854208411,339.57304822593534,10.710676391180273,149.9213496627072,1499.5938741372995,10.676213365755654,697.7113902233729,-79.18475685741174,806.9017982241816,155.73458007523607,350.1501501501502,0.0001832860917754535,22.822822822822815,0.004771278720061546,107.77777777777777,0.0
-4.079214535741838,-4.09539866905507,-0.6731051797563468,11.08057588807139,-869.2905310581536,501.25835582042345,328.9390936465858,6.381464570823484,149.71159808633274,-873.8826582125731,6.1396208467131475,-1298.4285470916002,759.7317641150385,864.9510565111945,-78.50345307773175,351.2512512512513,0.00018307150079314248,23.523523523523522,0.00481782290237315,108.14814814814814,0.0
-1.0618444531915296,5.277909483762802,-0.03974727073662314,10.446561826510742,-860.3038747342769,499.3104783361092,342.3340607635267,11.270658390432413,150.10268168893748,1743.1222804313422,-2.2718213543972907,932.7331496699669,-71.74637717427538,813.361701312858,166.9625445714864,352.35235235235234,0.0001826416230675021,24.2242242242242,0.0048616537955296305,108.5185185185185,0.0
-0.8208999311900478,-4.753355380684913,-0.21452953162188348,7.603215750095909,-868.7058576209116,497.9379138751581,329.9231100427863,9.764665395614294,149.91996921736643,984.8125871695597,-4.511372078740717,226.69270687069695,-136.45227137463223,769.5155318844257,129.6346741331669,353.45345345345345,0.00018200473581491232,24.92492492492491,0.0049023116435740755,108.88888888888889,0.0
-0.7771078017003081,-0.8624276520144313,2.440565792835434,12.168396488087085,-869.471125996208,497.5183649493766,326.1212421813753,9.089065887500519,150.156559134517,-284.24717701491505,-12.859081095655325,-1045.4173279179527,615.6546432558465,987.1218264854389,-23.316747586333634,354.55455455455456,0.00018117191500966346,25.625625625625617,0.004939385945757228,109.25925925925925,0.0
-8.528304382980629,-0.1716954434511017,-2.153358254942027,10.42060608044399,-867.1970532675214,495.55520681538184,343.0607220387163,10.489914186344008,150.00128772004626,1455.2390712387273,-63.56727055949133,543.372735109358,65.9348686151111,921.016296824762,140.5678092115266,355.65565565565566,0.00018015718652645066,26.326326326326324,0.004972587757974966,109.62962962962962,0.0
-0.7302791058403821,2.2015978343165097,-1.5250384782931965,10.396787034354974,-865.9760142759009,502.85325094994533,325.0843806098107,10.949266971133584,149.94531028093584,491.0108989219469,-13.822017658702105,-441.1725991456455,206.3340876610244,957.828160360241,47.314176746777704,356.7567567567568,0.0001789777188161477,27.02702702702703,0.005001814771274638,110.0,0.0
5.84691255367783,3.5625114256658037,2.0726057841449594,9.981635293229722,-868.895980873797,504.80439761118527,315.8727424109944,11.41518364394924,150.18659058040905,363.2901456662367,18.782633612818895,-575.2845152993527,220.0041134988503,959.9023274136779,35.83352979572198,357.8578578578579,0.00017765404105470902,27.72772772772771,0.005027199488419087,110.37037037037037,0.0
-0.8503006992134691,-3.499142161611299,-1.1910698703677185,8.96448510555556,-864.4101373738971,503.2589819629221,324.83153116826173,12.356505695096004,149.59454237778655,812.520459028626,-17.761162004666964,52.27522749831621,-142.6361933246817,770.4327261427496,90.7521769225226,358.958958958959,0.00017621026775598475,28.42842842842842,0.005049134592527255,110.74074074074073,0.0
8.13767821739233,0.1872651309541715,1.8010661546631832,10.435604679497452,-868.1056592981721,502.702246035603,336.1903294658853,10.816271825556713,150.1662492252359,873.9860888976075,35.364188274697,-46.64634813328428,140.2298893333591,926.5856136223806,83.01161253808233,360.0600600600601,0.0001746743087954324,29.129129129129126,0.005068273491611515,111.1111111111111,0.0
0.04404828863827385,-0.0762902240175795,3.398871966017419,10.951176871857164,-869.4784019640393,502.815209783916,343.9203875158709,7.248731822427276,149.956900772426,-1013.4801250871906,-60.1503581481478,-1515.2338748213306,688.954053595241,901.617571404683,-92.71241990333947,361.1611611611612,0.00017307804271229297,29.829829829829833,0.005085507136180319,111.48148148148148,0.0
0.6263990137959855,-0.4565077056397882,-0.8035900538832673,6.50620861730889,-865.4820000790716,501.74953397341875,331.11129375296514,9.052709084697618,149.89304052420053,1079.694366106996,-14.508837035446355,449.2217308966125,-223.6678369686271,664.2614176679041,165.8683528863073,362.26226226226225,0.00017145743106279895,30.530530530530513,0.005101920061856552,111.85185185185185,0.0
-1.8140785488447304,-1.7293198131478247,1.3627246531506108,8.922478325307809,-869.7429603432206,497.1695406334782,343.18197067234024,15.886096670537242,150.10904887746437,1116.7703964608556,24.795388066373487,1037.2054978307256,-79.22696536451639,130.96267829929198,125.40248228528154,363.36336336336336,0.00016985255247114933,31.23123123123122,0.005118729216097476,112.22222222222221,0.0
-0.10357493470151005,-1.7184600137384194,-2.307384562679717,9.490106059192822,-864.1368023318339,497.0010602921765,316.4182507852241,11.448982120763455,150.00648057132483,443.70853194730546,-17.986203773132292,-475.9680597461873,127.58866502494482,931.126777476911,46.803716686580344,364.46446446446447,0.00016830753682293517,31.931931931931928,0.005137208922738926,112.59259259259258,0.0
-2.2542162937052406,0.3365619313967194,1.5094665961356184,10.512341211388556,-864.5606168748842,495.6767306562591,325.56736535182097,14.738574601622993,150.12537307811243,778.224280292789,18.31237459792079,38.28173348393898,-123.2679604824583,753.3657570260541,74.26979505727485,365.5655655655656,0.00016687038269681966,32.632632632632635,0.00515860498715292,112.96296296296296,0.0
-0.8063087585018663,4.7560434288449125,0.3988479719735342,12.386622011854252,-863.343241419792,496.1024190560708,327.114248828459,12.79086816439837,150.331887042492,492.0600187233623,2.6246928301416133,-435.93847044694525,219.75262372268315,953.0612437173435,39.79117704732067,366.6666666666667,0.0001655926445440382,33.333333333333314,0.00518404109093349,113.33333333333333,0.0
-8.38310260286207,3.451647733755116,0.9460765643204304,8.456518370806435,-864.2788780298024,501.97841872497895,328.85440572527483,10.483604143111497,149.78082545822545,880.7662603736642,6.30000044006195,79.24638016738788,-68.21695140892666,804.9763316264323,105.15800374872317,367.7677677677678,0.00016452898019512932,34.03403403403402,0.005214421643896323,113.7037037037037,0.0
3.940467366901867,-6.556635612755615,-1.29114414407079,9.004076306364317,-868.2287897400935,501.8405296107165,330.84094388250196,10.602814139562234,149.76161509797024,986.3649228786427,-18.201937350963792,142.28025829084345,-61.96659983376145,845.2184727480409,109.13656426713402,368.8688688688689,0.00016373655388023317,34.73473473473473,0.0052503371054339444,114.07407407407406,0.0
-1.0836733231771367,-1.174599152612088,-3.322166831134345,8.9749317787069,-865.2018130333353,498.296032435798,336.9091095739219,9.926839920246309,149.97157348329807,1438.4963444153348,-84.64814978089325,601.9637723898403,-127.22743402811534,837.6155081578868,160.6701177591387,369.96996996997,0.00016327429496390032,35.43543543543544,0.005291979966454698,114.44444444444444,0.0
-4.450942788631902,-2.4596723348747926,1.0065041294990096,8.396944819790917,-869.214733730951,493.7936326199512,325.5519316182951,6.524390768307001,150.15021214256447,-249.47929821251907,-8.755752416965237,-1026.2387257736175,601.5038127233378,987.8116951880439,-29.185158714776605,371.0710710710711,0.00016320201787915376,36.136136136136116,0.005339081290872893,114.81481481481481,0.0
-3.511949186039201,5.541165677811862,-4.126806304958909,9.305627009775476,-864.9197132509861,495.0516591535521,331.3902868695313,10.036094504936449,150.3918152802766,883.765828108963,-67.53007831793624,-22.648142978549117,35.645042024186864,912.2671716335324,95.59638162080901,372.17217217217217,0.00016357941415148648,36.836836836836824,0.005390878072083729,115.18518518518518,0.0
2.9588748797524627,4.02101027057331,-0.6347009844850696,11.541604439975941,-865.7238989525188,499.1669035916718,329.5487710967595,12.421349105084394,150.3170234948302,699.2660203478872,-4.754867965195945,-219.67109547116843,119.35309057950508,927.2800052864171,60.33388810802214,373.2732732732733,0.00016446493277609173,37.53753753753753,0.0054461200018389114,115.55555555555554,0.0
2.2821274460915264,-3.570375193293784,1.8823637328399394,7.892329009271309,-863.8777657576057,499.04484826460873,320.7411009610885,8.800720010357592,149.87426575275057,443.65384753844205,16.7879282294298,-482.5854575557001,187.41719877082863,941.8246112025153,55.95433537698345,374.3743743743744,0.00016591457038744889,38.23823823823824,0.005503120381266952,115.92592592592592,0.0
-1.658678720362098,1.547538242425748,0.38379547174607215,10.855628790305806,-867.067209159396,502.31437837830254,328.86333310918565,10.82390599812362,149.94426919207618,461.86605208917155,1.4462856425983848,-471.4700612808339,263.3294968123815,969.3807904086118,42.69997980733513,375.4754754754755,0.00016798059746876793,38.93893893893892,0.005559850232503443,116.29629629629629,0.0
-3.8647074679295295,2.254699007469267,3.8966852895796262,6.596195539963329,-864.965857264206,500.9997729205282,328.56340470102884,11.703182091786395,149.92081210945523,749.2808159277948,47.43582956243236,277.7925670144192,-197.54517924329565,531.3349824158705,114.44334328697128,376.5765765765766,0.00017071025111416058,39.639639639639626,0.005614068167298953,116.66666666666666,0.0
-0.7599756377665414,-1.1852874662803636,2.050218305163547,8.877324007115588,-864.5414493685462,495.14409457920476,328.34919434996954,8.18063912137505,150.11829756885956,226.7352520950572,7.383975912198651,-685.9672196817302,385.0660995739689,987.7598840412188,25.642969756696903,377.6776776776777,0.0001741444284015651,40.34034034034033,0.00566347257150973,117.03703703703702,0.0
2.2482528247239224,1.4048839451447297,-1.307796776651153,9.341021399564028,-863.6322278482476,501.9367963848594,330.3175945658145,9.097394271312671,149.96945926818503,413.61700430697476,-7.143017895088732,-515.4723543787477,303.4915837505355,979.6432473929389,44.05042212205604,378.7787787787788,0.00017831641708605662,41.04104104104104,0.005705858544591415,117.4074074074074,0.0
-1.1414752422463113,3.666122737946162,0.05462675970287734,13.34971934582813,-869.2404381294062,499.2281497708167,330.7567354061339,7.964177019045682,150.2797297074672,-856.9867727018316,-1.9574527884183097,-1314.7492213413793,748.6562636965613,879.1856520439059,-64.10963888244055,379.8798798798799,0.00018325070191841598,41.74174174174172,0.005739260842720676,117.77777777777777,0.0
-3.4186224100964457,1.947759409942097,-0.0947414050888719,9.450395390494624,-866.1497043419854,499.57468382332183,325.6770482089267,8.355668786621186,150.02347050140037,50.29182261219847,-3.5074353682306585,-826.9300663223769,472.79783288104153,998.1908389621474,5.683414950515614,380.980980980981,0.0001889618852891707,42.44244244244243,0.00576206625105839,118.14814814814815,0.0
1.875550858291183,-0.9788717898272985,-3.1643535266922544,5.597513053098163,-864.9696458705345,504.5263791976918,342.72714733971264,7.424789432693878,149.7511801128809,2156.635955146112,-117.2495343124769,1868.4688359426978,-345.42433740443886,367.5650001782682,385.5374276769552,382.0820820820821,0.00019545375997872313,43.143143143143135,0.005773084038931448,118.5185185185185,0.0
1.031323170479447,-3.956368512936609,-1.8807978329687065,6.0022221862775,-862.6045570280055,495.85039855936765,318.3051937079698,8.199103077243947,149.94100557103053,588.506775154599,-18.260143124459717,-263.05746618206115,-38.22909246871512,851.7983423681893,97.92908261651638,383.1831831831832,0.00020271856948359592,43.84384384384384,0.0057715704146221,118.88888888888889,0.0
2.9220300002299613,-0.5847118953910698,-1.1215218139597205,10.068059172693362,-864.0582457510327,504.20245614822016,322.79029891530104,12.838911361595677,149.79049335919754,693.7012566965296,-10.601181283282761,-162.35871841543872,-28.60375836597933,856.2492474567919,68.62410842240062,384.2842842842843,0.0002107364876595745,44.54454454454452,0.005757210711027152,119.25925925925924,0.0
-1.6529953302430962,3.3172584401745215,-4.072441005711873,11.227541711579818,-864.8022078407005,503.4499830262465,357.7996362422356,8.169045941819416,149.91080125873134,-3396.1257338112814,240.02477824619828,-3339.012484815642,598.5152856398776,363.0115247512337,-303.0997675316202,385.3853853853854,0.00021947534430419375,45.24524524524523,0.005730069801805832,119.62962962962962,0.0
-2.227330317683918,-4.45394569270228,0.09498693650328591,10.750911715254505,-859.6620459077822,503.2372538281552,319.6200864501077,10.25291843812138,149.37002172108274,169.1905970447533,-1.943147454002048,-735.1302276477148,397.32762627593775,988.5409980002703,15.94452335455273,386.4864864864865,0.00022889061688685007,45.94594594594594,0.005690525629789482,120.0,0.0
-4.922493660601009,1.9163717309800428,-0.49814368930608144,10.335140211601981,-865.2370207819529,503.30485993449764,316.46245325290243,8.994262492658088,149.7665077951183,-40.55309324964155,-4.612704602574255,-887.716212183417,524.6648301308035,998.9094347612521,-3.447650013388284,387.5875875875876,0.00023892570108525858,46.646646646646644,0.0056392019395985265,120.37037037037035,0.0
-4.04907313682286,5.549146439882602,-3.3457878026231485,12.324519195011334,-865.5672282266062,500.07558805979,337.34476745001217,12.357731874073878,150.14342468375352,902.2289150468672,-57.03142481778692,-25.53258129168603,149.45243381023664,950.4614552743677,73.66010520347284,388.6886886886887,0.0002495124643294731,47.34734734734735,0.005576914261496044,120.74074074074073,0.0
-6.583638856598276,5.364666074893969,0.8084257305546642,8.920817558525737,-867.1366731715013,504.9439471382435,309.22880146226123,12.622324593207233,149.8634283547185,377.3440336244507,-1.1661786116874993,-523.5533411188192,84.10125832288963,904.9235413120314,43.041558684555724,389.78978978978984,0.00026057207747927824,48.04804804804803,0.005504638487067193,121.11111111111111,0.0
0.667295822440154,-0.3058337131131072,1.431745489381919,11.78982111205365,-868.6135024711886,504.8457722229126,327.6472609002756,11.728139964277894,149.83851122520733,424.58806054940305,11.262718594151488,-512.2604283353237,279.1093420038512,974.3853984936214,35.96773440092011,390.8908908908909,0.00027201611041119075,48.74874874874874,0.0054235051013463475,121.48148148148147,0.0
-1.7231854548152956,1.2621792177819653,0.4540689577297778,6.735970229947165,-864.4446946328148,495.5750053436881,351.4582492507649,10.612269106205511,150.1886210638039,1624.8871308268526,11.167968487220833,1669.8732539923262,114.93046928164995,113.09468532417014,241.4888044641188,391.991991991992,0.00028374786805149884,49.449449449449446,0.005334815609569929,121.85185185185185,0.0
-0.11901137872518272,3.488946893922575,-0.6481363504179404,8.190104334123868,-864.8627946384353,493.3591330890918,314.550640778466,9.537880926318202,150.4688059878079,349.1551892639961,-4.070209253323456,-579.4924621345253,203.4771201714649,951.5578565696105,42.64860798228778,393.0930930930931,0.0002956639346687993,50.150150150150154,0.005240072176639677,122.22222222222223,0.0
0.36121954153753044,0.4752959025548522,1.1828843035037098,6.385917210136368,-864.0473737565577,502.79934774273374,310.1803551426129,7.616250591617501,149.8383251897957,292.401145948734,6.391306504635132,-639.2743218617042,236.63130036607038,959.7028874048011,45.74161631909657,394.1941941941942,0.00030765588644307427,50.85085085085083,0.005141007939205961,122.59259259259258,0.0
-1.1498427756482803,-0.18007787373748615,1.3604407209533822,9.450309398660416,-867.8985977898649,500.39069211888557,315.00818798042303,13.887057762244394,149.99240802982115,500.3018861554436,10.75895033825567,-346.6284663738686,-20.73047405624186,847.5155490515332,53.07689903234915,395.2952952952953,0.0003196121258481742,51.55155155155154,0.005039604364050721,122.96296296296296,0.0
0.9733546575276693,-5.408027303224112,0.6148071394393768,9.907477565467316,-859.8458153872382,498.40068849540864,338.98359568346984,8.480653964494893,149.66098646147668,-104.44553935829728,-0.1578765931844588,-944.0849100765222,530.7647226626747,993.4148575800012,-10.640948986695937,396.3963963963964,0.00033141978656757426,52.25225225225225,0.004938083440808981,123.33333333333331,0.0
-4.263336642089573,2.3504074401333215,-1.6492245008695219,10.22820298445304,-869.3739635911707,504.6854310774965,341.2477671998581,11.327292694065683,149.85798422212468,1903.8076272929113,-59.20118360343204,1132.3926301548152,-174.90976267285004,780.0445968531752,186.6272792835366,397.49749749749753,0.00034296665479112995,52.952952952952955,0.004838866018769114,123.7037037037037,0.0
0.540323957886873,-0.5818063943913221,0.5532015310223614,10.12376670577427,-859.8191581556905,500.0116867405237,324.8741120302149,12.119131145246794,149.80734698411268,678.2430412339362,7.083874535479633,-196.25390838599026,33.202163154581854,874.8868954870377,66.94487603520886,398.59859859859864,0.0003541430520099319,53.653653653653635,0.0047444925357882466,124.07407407407408,0.0
0.058293214721732,1.09914986194844,2.390961301650958,8.144893338376544,-862.8268768234808,504.2421193193372,336.8321240400107,8.889439006189342,149.75380491298506,1085.8209557792723,45.3936475280734,227.57314927494178,37.61955721114873,858.2830150071422,133.4220940915304,399.6996996996997,0.00036484362593326643,54.35435435435434,0.004657507907933997,124.44444444444443,0.0
-1.7068699789019202,-2.4612156459432186,-1.1932581172234604,9.619518311173568,-868.3733450860221,498.4653281984668,343.9025532751199,12.076025054631923,149.97241869756627,2286.2132391002538,-49.36263176217687,1891.7906310972899,-298.0818199688486,466.2943579822144,237.89303156151362,400.8008008008008,0.00037496899988086055,55.05505505505505,0.004580317624702539,124.81481481481481,0.0
0.6193170750453758,-3.093886377968902,4.1958786782648625,7.005106662788503,-862.1330368090189,505.3284830106246,347.8734641442983,11.52842640667771,149.48903640015916,1341.855501641728,99.01654992080299,1301.7089458323853,40.392636644280856,71.0528616679572,191.9800466143646,401.9019019019019,0.0003844272368242735,55.75575575575576,0.004515026432706134,125.18518518518519,0.0
1.291008569098053,-5.384042096250284,-1.0512618679707688,12.7264579502645,-864.245418214973,497.21778272482493,327.5366471882015,13.455927670763531,149.85701609010724,573.0396076967398,-9.200601159753374,-354.1042814411167,172.6805713329947,944.8156180297863,44.93354348791818,403.003003003003,0.00039313508192004445,56.456456456456465,0.004463273913036346,125.55555555555554,0.0
3.254475880751234,1.4944844608865846,0.06481402668027243,9.392747854203998,-859.7417648215222,498.3209225916496,306.9852828233001,9.061307067146577,150.07099058457692,29.08303113545629,3.2836936241467867,-844.7513543920124,478.41734105906755,994.6549734732041,2.7498419186210303,404.1041041041041,0.0004010189565475761,57.157157157157144,0.004426082537942458,125.92592592592592,0.0
0.8096371091596146,3.1075417453797822,-1.3449711920126723,9.022227761912617,-867.0852025029155,501.0825672862369,321.79121077590315,7.428271965440571,150.15394008134,-174.3592197810459,4.9223370676119504,-980.440443705263,590.3125063203864,996.2171398951916,-19.42060595801021,405.20520520520523,0.000408015687103884,57.85785785785782,0.00440373344287793,126.29629629629628,0.0
5.266692629305348,3.2077197957503807,0.44654167184052174,13.177880656888165,-861.1107170056945,502.7005091529715,325.73195805064745,8.989020489110978,150.0352500036271,-526.9470825953946,1.1187354345534146,-1161.139535092075,707.1211648488627,949.0202827878132,-40.38812863542014,406.30630630630634,0.0004140729626183358,58.55855855855856,0.004395683365991754,126.66666666666666,0.0
-5.8213554569197,-4.046377656374327,-3.4844433852705503,7.515506932901541,-864.7134838806696,501.4650469690047,327.4106120342161,10.417707085068663,149.5205425301839,981.4083266462678,-65.93386441317087,290.42080578123637,-236.9727349199759,711.8413090116686,131.60231583959208,407.40740740740745,0.0004191495260991882,59.25925925925924,0.0044005332888506716,127.03703703703704,0.0
-1.975849829905226,0.08250714521205117,-1.0920835976334424,7.748825771936062,-865.8877983198978,501.76499211801905,328.12140598991283,10.116425454170113,149.85582744154516,933.714850497044,-19.812699936573615,171.6323920722774,-143.49677180017335,772.0540285961185,120.77451761759768,408.50850850850856,0.00042321511486929155,59.959959959959974,0.004416055581454622,127.40740740740739,0.0
1.6369815560141536,-2.2950034473406187,-2.1842424006971344,7.80755935026287,-874.0245751081852,499.0620448583442,341.1889459793067,9.2131242074509,150.20685177994315,2085.751572638947,-77.85260786703564,1455.6188358906825,-294.5148398678978,666.3405951144302,267.12956519606246,409.6096096096096,0.0004262501744732664,60.66066066066065,0.004439282193114285,127.77777777777777,0.0
0.5906083669677941,-2.388730571853394,0.2706766957845818,9.864257236601036,-865.2622768207427,496.3601738768308,342.7442842668758,6.181605082045515,150.05718086133953,-1280.8433312692202,-5.4631863102242395,-1632.1590709702327,734.5718411785866,819.1914250479156,-129.90823420288064,410.7107107107107,0.00042824537858009507,61.36136136136133,0.004466651856930222,128.14814814814815,0.0
-1.933789087196686,-4.448252961991082,1.9888947510178148,10.863263259275195,-864.8037421869211,499.3534052257282,328.28326346075215,10.940965992258214,149.7207361338279,469.4286633729692,14.43507870959137,-460.72422745009027,249.62572245712676,959.4264115672835,43.41665796363593,411.8118118118118,0.0004292009932816073,62.06206206206207,0.004494209566846303,128.5185185185185,0.0
-2.919519869301248,-4.274402031934039,1.292012374229103,11.479350936235667,-860.4741022006872,504.9743251360511,340.98484876051816,13.9446889581644,149.29653845192118,1721.4862316177973,35.9721978192605,1120.4685074058277,-177.70491465895327,637.8716275348531,150.25625414168272,412.91291291291293,0.000429126128021294,62.76276276276275,0.0045178469354898556,128.88888888888889,0.0
-3.085982187046065,3.3319079152326463,-4.743318721717785,15.143990634989937,-867.4984103296431,499.52300927440166,333.5766136663109,10.928502476246008,150.14326033254218,-1018.550435999041,81.17337702321078,-1525.9975768682639,826.7399125575711,901.8714208162145,-67.28439297615968,414.01401401401404,0.000428037916922019,63.46346346346343,0.0045335677222954765,129.25925925925924,0.0
-3.0022628967419362,8.324322996663192,4.084139305855761,5.5011350915984725,-866.2592465191859,498.571727328537,330.6450597286257,11.218271038107027,150.40756825978534,684.8882120421923,46.11494207198565,359.52551595566763,-190.8529731133218,402.5104679781177,125.36354469802903,415.11511511511515,0.000425960673487834,64.16416416416416,0.00453775923129549,129.62962962962962,0.0
1.5600081773167949,0.584503144752419,0.5905598812417368,11.217471178248834,-865.4086806342718,497.60210155345044,339.06544157109965,11.144890612310203,150.17512624244503,858.3533508712233,10.39147357076719,-70.30854933816295,193.43325684764534,946.5290377614876,76.38431544729578,416.21621621621625,0.00042292505863716527,64.86486486486484,0.004527447924885791,130.0,2.57e-322
-2.7143656326987724,2.214574286850265,-1.5529982809860006,8.885738854855537,-869.6007234003555,501.96918579207585,330.72252048237914,10.7940933397648,150.03681765460138,1037.117165836468,-30.905834133171076,232.60304861120835,-115.98919057433733,809.000706030615,117.06551765585753,417.31731731731736,0.0004189672970090297,65.56556556556558,0.004500517029546347,130.37037037037035,4.1006769898051e-310
-1.8203266382596,0.38582891117431123,0.31425583798188167,8.827169702222452,-864.034656443839,497.4565302415058,350.5781117709776,11.86333193373619,150.03634458483737,2504.374844456103,11.925788138197838,2458.7942916152087,-53.938499696394956,80.098010020472,283.92258822175006,418.4184184184184,0.0004141284698070047,66.26626626626626,0.004455865577545201,130.74074074074073,3.7705845764296386e-298
8.09569814350989,-0.303768074937275,0.35237964500538477,8.760455743492244,-863.1940413078277,498.00277585640055,315.6158883320544,10.79074736237133,150.23397084148053,426.22478004606734,10.667301783962593,-495.1100390897535,137.74819004453258,930.057740741472,47.73004990718614,419.5195195195195,0.00040845390453251315,66.96696696696694,0.004393492453321257,131.11111111111111,2.0031749755266865e-286
3.6343213651405977,-2.2236391003326568,-1.3336974339031273,8.182460658384054,-865.22482500786,502.5941555447372,324.84829100907984,9.374645660693448,149.8428881284963,646.1496754404043,-11.324474737763214,-263.17952502295736,78.65739502124183,913.7703933158828,78.54476664109552,420.6206206206206,0.0004019926732970289,67.66766766766767,0.004314495452846895,131.48148148148147,6.148814758820256e-275
-0.11064332186155562,5.59976329068214,0.395833334684151,13.369049669206904,-866.1316960469022,501.43801702762846,328.7348110304605,8.408022179982492,150.20680976654575,-718.0461778886989,-5.070648063245316,-1252.090177741994,735.7833877203793,913.2730676616882,-53.70259560188335,421.72172172172174,0.00039479720251259535,68.36836836836835,0.004220983561735306,131.85185185185185,1.090516098194498e-263
-1.9826439205037543,5.731465585158081,-1.2149445752406145,11.684594654027805,-867.6584977103531,499.3787181122557,334.3945269045799,9.50205268943865,150.3062695558311,-363.3020896734147,5.68020509410057,-1132.6907825949709,626.3920424749379,988.5555856198658,-30.929673131471127,422.82282282282284,0.00038692298816355044,69.06906906906909,0.004115909677911707,132.22222222222223,1.1174995898625304e-252
2.238108134431783,-1.7786761199973768,-0.8087239853800455,10.04639195711475,-866.6763884638466,497.6391119731703,342.6796048710309,10.628258992901332,150.11140907722267,1743.2797803617634,-22.338146629644992,891.8578965949054,-50.77009847078398,851.896472608381,173.3174584650209,423.92392392392395,0.00037842840305245967,69.76976976976977,0.004002839663775104,132.59259259259258,6.6167463693815474e-242
1.9998488653328679,3.0754872093519614,-1.372558271510169,12.702031504974,-866.5844127713547,495.10283894937515,329.7560143276384,9.367834077754054,150.4697265459551,-567.0519073171268,15.634468118380985,-1229.2447261871407,706.5490702966147,957.0069575850125,-44.812916495171514,425.02502502502506,0.00036937457582537903,70.47047047047045,0.0038856806760098816,132.96296296296296,2.2637656264413386e-231
1.9663357523895844,-4.965486553153742,-2.8653425794793055,6.974942069402249,-867.5785683067342,499.0991445913876,315.7777035049379,10.628677366262862,149.8996507883847,566.3970858049411,-26.284210547602584,-250.42508797076016,-101.52384770765593,820.2801146996301,81.02394139314201,426.12612612612617,0.0003598253165685399,71.17117117117118,0.00376839612233437,133.33333333333331,4.475249688082004e-221
-2.299409646988909,-0.7827226516798823,0.2916729404307678,7.338589737338148,-866.8355152927423,499.23631802193506,338.42513896455006,10.878300267400835,149.9563340656331,1350.2015411244054,4.585763053688622,997.5923871458723,-237.9968072437499,427.9947650165462,184.30223302180028,427.2272272272273,0.0003498470605827277,71.87187187187186,0.003654735630616633,133.7037037037037,5.112248687765103e-211
-0.23537917001280334,1.9627375083743581,1.1705988730326762,5.6440645356106245,-866.2207193338546,501.5161272020007,337.54958766141965,11.666358862540363,150.0210183086423,804.2706941327316,16.20361454963422,670.9927454227817,-133.66042524006332,200.55483548002547,142.5699520268256,428.3283283283283,0.00033950880072132093,72.57257257257254,0.0035480058764158153,134.07407407407408,3.374635355514757e-201
0.561939905440789,-4.2227296341808245,1.0297671921527445,8.601170919753425,-863.2599379774737,497.9452619387834,310.5814134062059,12.565589937677961,149.82915843583197,407.2312412616774,7.871724416665047,-476.71253989737573,46.65647512988397,884.7942501721236,47.28832802757341,429.42942942942943,0.0003288819794431061,73.27327327327328,0.003450902322684292,134.44444444444443,1.28728471989206e-191
1.2022911706801835,1.9308416619282944,1.6398505052704686,10.323397053409506,-869.8302589701312,496.70476623426026,329.961958663292,10.156014836957715,150.40206047915302,441.8451807967224,13.81728373567917,-494.39990026622405,279.61746580664,973.2443622253966,42.70139230328482,430.53053053053054,0.0003180403143845066,73.97397397397395,0.00336541368620887,134.8148148148148,2.8377203327463954e-182
1.7702128278679776,3.417728743961953,0.6486804200297364,10.205717155864669,-867.5660746981022,498.88712707853176,314.09858169319705,7.384446869704679,150.31946084683065,-315.4590252671702,-1.821486069384148,-1027.3081098005914,663.7362850655654,974.5236097033215,-31.085475461703563,431.63163163163165,0.00030705953559292986,74.67467467467469,0.0032928014242368086,135.1851851851852,3.615164021133701e-173
2.637093399649482,1.4520549065384318,-1.065450996433807,10.298683822119761,-868.4603451429924,495.90131922767057,323.35348902497935,9.30979180636162,150.42004157521265,54.04074629238281,1.6811000015482618,-831.1712289446607,468.1609834605884,1000.6016803778753,4.992146830181583,432.73273273273276,0.00029601701828607966,75.37537537537537,0.003233647080494502,135.55555555555554,2.6617561566711813e-164
-0.22188346185549998,-5.252419654470037,1.6793277288623776,7.177886337867836,-867.4677844874979,500.5737213477462,320.971910730372,10.088125134813199,149.74688043202758,636.4321330496015,18.443662488414706,-172.06883281965156,-63.1139481713941,812.6041198935998,88.73469818363495,433.83383383383386,0.0002849913017411619,76.07607607607605,0.0031879522788510043,135.92592592592592,1.1326907080061327e-155
1.3585720967642998,0.6567661334079455,-2.71503507968387,11.606309485228044,-864.1437553974849,498.23727353189264,338.09264698241986,6.32846248764582,150.10524410040813,-1302.852352556319,63.206603514149755,-1524.6677577802955,763.8646916647956,734.9311739786217,-112.49713574417153,434.934934934935,0.00027406149225451187,76.77677677677679,0.003155270637142358,136.29629629629628,2.786000338262929e-147
0.8588076898374348,-4.037433498968359,-1.8013427650249603,10.479255036477996,-867.331417571101,497.0695226402163,331.16830174172185,12.777329040204965,150.00707366870398,1068.06420168877,-32.70450833836604,273.17123152349416,-130.74903345119765,800.9167016130797,101.8901666549502,436.0360360360361,0.0002633065556050897,77.47747747747746,0.0031348486554705107,136.66666666666666,3.9610032510998726e-139
-3.418600947111963,3.3303617408372266,-1.9284001428464894,11.466108562931996,-866.1248231705691,497.3170330838512,317.1440899924397,10.284755825020932,150.20449321280321,-17.47222821190485,-2.9454202880929286,-875.3708632754125,505.89573434573487,997.4514467847126,-1.2263612230752712,437.13713713713713,0.0002528045116673997,78.17817817817814,0.0031257539861924413,137.03703703703704,3.2554798965907634e-131
-0.12508437938542336,2.1550944306906215,2.1601121182786205,6.214475644819896,-864.2130145042049,494.35259428851344,338.80065962957343,10.76270566916057,150.33350936238202,1048.5653246081838,39.430407530169454,830.2874804115379,-162.87838909003818,297.61395541380745,168.86961981303662,438.23823823823824,0.00024263155034290597,78.87887887887888,0.0031269741451191465,137.4074074074074,1.5468459991798956e-123
0.08955056820960285,0.094097175180249,1.8855770282801512,10.62298171759558,-867.1626526635688,500.95218501203874,315.6619417607159,12.73105292505253,149.99257830895706,401.65766296199536,13.309740379639374,-522.7673351223722,164.42397008195383,936.694767521313,37.82230618577869,439.33933933933935,0.00023286109345821646,79.57957957957956,0.003137475877707574,137.77777777777777,4.2495566475511926e-116
2.96711391853566,-1.6318767156894645,0.9746104740899897,7.624469520164946,-865.4440680003042,508.51612019368685,333.30113790470944,8.739714339715306,149.56790145148864,1025.1780721866542,20.356764846107858,181.50932437805864,-18.02052720189812,844.5411609707731,134.08917951833675,440.44044044044045,0.00022356283142827124,80.2802802802803,0.0031562238294537553,138.14814814814815,6.750777187452756e-109
0.3039605855984996,-1.4618428183198438,2.1438597304235945,9.205353494897276,-864.9192389812213,496.8249005788171,321.85989330708446,11.148083861768061,150.0621260056874,564.4756397038243,21.423661397409102,-327.17537797409625,74.57167651456405,893.2335914177012,61.33027349791565,441.54154154154156,0.00021480176610361913,80.98098098098097,0.003182165422991817,138.5185185185185,6.202044221296926e-102
-1.373997713436651,-0.9776880991916983,-1.7585655648239762,11.068729797272766,-866.3272882403533,494.38301590072297,326.3432291746948,9.780271753796129,150.20013548593903,-4.333201596469975,-1.2831430496432845,-868.504749055478,495.83282934721814,996.953736865344,-0.2674740766903533,442.64264264264267,0.00020663729220581412,81.68168168168165,0.0032141954492765955,138.88888888888889,3.295748040371263e-95
0.7024486636062346,-1.5139360711228178,0.6971902397219608,10.182187212511826,-866.2802825710551,497.3656454412785,335.04270748038385,9.631826265968161,150.08299775620068,427.7656340459994,5.899323255936163,-499.9959293255844,326.8967212692761,981.7234070760562,41.945290862638856,443.7437437437438,0.0001991223490930836,82.38238238238239,0.003251117629359711,139.25925925925924,1.013188048604056e-88
3.9710495425207433,-2.828996686432239,-0.25034885676632845,8.296920040441362,-863.1306855656994,498.2622010662837,335.2144939905953,8.455615224391241,149.9767242210322,786.0009671580776,0.5540170239727464,-139.55165631453906,164.14384762975413,939.8985538315674,94.25634802152274,444.8448448448449,0.00019230267237151913,83.08308308308307,0.0032916205845078465,139.62962962962962,1.802336665711146e-82
-0.5909400256504005,-1.3905517020626232,1.6937642077698278,10.012546312368837,-866.3946500314271,497.99018963638196,343.36969073555963,13.331206427373054,150.02438854086714,1811.1100731292306,52.981741054576446,1445.9065184767248,-192.66884405874532,440.1338958741341,181.02217614873723,445.945945945946,0.00018621617124060035,83.78378378378375,0.0033342822079063237,140.0,1.8556723029603913e-76
4.575745838449515,0.6215607787619409,-0.23044846510439518,6.936929369512714,-860.5266730001193,498.98414117721455,329.1774630032855,9.248999919848858,150.0548953416377,960.9285244439258,0.7291934355131002,234.4885296447577,-154.3598426726482,742.8106590274361,137.8651076365839,447.04704704704704,0.00018089245267237323,84.48448448448448,0.0033776099978747812,140.37037037037035,1.1061549893358596e-70
3.262978935928394,-4.697754380486221,-0.7698857768201623,12.300534791796592,-860.2303495848602,502.57457392933327,333.0645086296334,11.398928493791404,149.5672442085021,273.95220448926403,-0.37450239073794256,-636.574690358263,388.93332739554234,990.2624968025311,22.008284111002293,448.14814814814815,0.00017635250786097868,85.18518518518516,0.003420116724226041,140.74074074074073,3.818861048241237e-65
0.8444870899003835,2.8132595907978164,1.08181703712198,9.589431961007497,-864.5009749418755,501.1660365943257,325.62262677595675,6.249985225056127,150.0623436840794,-566.8642176206071,-9.875847763745991,-1169.9369275616814,710.1252749489572,939.2008891516364,-59.212048929519284,449.24924924924926,0.00017260857016781288,85.8858858858859,0.003460422461009241,141.11111111111111,7.63901524218477e-60
0.2602048210752084,3.369344787416986,1.7523383343824657,12.237099888510652,-864.7801073856548,493.90416406621614,331.819898826228,12.359977059379574,150.4439084005394,579.0364962826183,17.967062741941408,-349.2436860439899,217.70643984976368,949.5261532299896,47.31898013156895,450.35035035035037,0.00016966414736493298,86.58658658658658,0.003497367193875157,141.48148148148147,8.858148940721696e-55
-1.6358097096155324,4.4567479255143505,-1.3366903896936033,8.946936625807915,-866.9073105115535,502.67262417158935,334.39486048008513,12.104422311914117,150.0670333118552,1300.6858729422058,-32.02403000095925,722.4202091246102,-258.9808335598041,621.2089573018508,145.60024581147755,451.4514514514515,0.00016751422467611065,87.28728728728726,0.0035301142864451822,141.85185185185185,5.958092301788801e-50
7.269754179324161,-1.1473962739259882,-0.1221513427047522,8.952848023186835,-866.180030255384,495.55639953915755,329.01690152545626,10.194868220594605,150.374453330683,781.204621399518,5.619766567144175,-110.62108699405917,41.87407893850582,892.5623055659622,86.44585768197112,452.5525525525526,0.00016614562923511806,87.98798798798799,0.0035582248964773212,142.2222222222222,2.3261293740267516e-45
-1.408802670974346,4.596005263624807,-2.1168812672833055,8.471626426724306,-866.1911212077932,505.3888548046244,311.96249515907505,9.546115067724152,149.92499638477514,273.76868552100404,-11.580289552147336,-658.7168657334279,274.6618052118504,975.4300795614021,32.50443260396406,453.6536536536537,0.00016553754138570463,88.68868868868867,0.0035816870720405958,142.59259259259258,5.2757213099342e-41
4.995045709068464,-1.6534285832618127,-4.996122034985879,11.75234786338615,-862.0823859677542,499.8039261063409,333.31470896330893,10.800000011227134,149.95789407268595,72.5868682890988,-0.9138626892755966,-806.3722043098003,471.80254111577153,998.0129506826518,5.773281350500361,454.7547547547548,0.00016566213394218833,89.38938938938935,0.0036008900917391907,142.96296296296296,6.957841791275015e-37
-1.3287473847994864,-0.8910811735788667,0.400919262827458,8.581137685343048,-863.0166569908146,498.84100303719515,333.6456147735546,14.57758132176058,149.88860057782625,973.5870523699509,5.49320191894838,621.0659732421556,-236.39192738808129,427.5272237054663,113.61426694492513,455.85585585585585,0.00016648531725393972,90.09009009009009,0.0036165434007123637,143.33333333333331,5.342083339171394e-33
-4.251525816245656,-2.905032527837178,1.2178107125092639,11.289190864830353,-871.4135188392565,497.0765818581524,323.1982652365205,6.473526602193029,150.033440557593,-676.3885580962348,-18.53982016944319,-1180.0953437415326,728.0146672519504,900.5909885148405,-59.55155630841954,456.95695695695696,0.0001679675657426927,90.79079079079077,0.003629548652032248,143.7037037037037,2.3909896100950652e-29
-3.175371914364412,-2.427989087660462,0.524133618173451,9.23509520466142,-861.0831155464572,499.13355779829044,317.15612963927487,11.564054775148255,149.68801620970095,481.27546858697747,1.2564388948036571,-416.2832157111211,86.61126840219697,901.6080294003431,52.459785274842154,458.05805805805807,0.00017006480051202054,91.4914914914915,0.003640841281169043,144.07407407407408,6.248420281409773e-26
-0.10968324452867413,0.7406520163825516,-3.8991234355087343,6.048073400216761,-866.7950515052593,499.0518283702547,344.75879150503965,8.176765395692195,150.1027332666767,2311.082090427589,-157.6354083592587,2154.9417679006897,-324.2700850865739,228.35699202525183,383.02343621290396,459.1591591591592,0.00017272930260452235,92.19219219219218,0.003651223385622421,144.44444444444443,9.55249566593355e-23
4.903113070506018,-3.157072679967111,-0.7016988601529491,8.859371864427068,-860.0039951853228,505.141733554401,334.914455108944,9.960163207400537,149.55759581959728,1153.519264826479,-9.164641126998502,309.6132743175349,-42.387241709600346,844.5596852836117,129.65956435632395,460.2602602602603,0.00017591063239234705,92.89289289289286,0.003661211620821758,144.8148148148148,8.562933270369759e-20
3.1127007311058588,-0.6766921416195784,-4.4366955201021625,7.641783571274304,-859.0090046193825,499.4970548841951,327.7091896907829,9.504239761842674,149.879148132906,973.406882973258,-72.17251015685018,164.2008622193539,-147.11969516683155,812.6693451615413,127.35384136537606,461.3613613613614,0.00017955653227853065,93.5935935935936,0.0036709221364854784,145.1851851851852,4.5137612964355315e-17
-0.15641798402294377,2.133966604724622,2.7394022153083695,10.067805447364675,-865.0905570678751,495.2039551475058,318.62967116852514,9.143363484404489,150.31398352942261,89.16118570099418,4.117255463223303,-804.146893195182,441.53095291408175,994.6507259027202,8.881755728845139,462.4624624624625,0.0001836137921827072,94.29429429429428,0.0036800096406747205,145.55555555555554,1.4043555861912298e-14
-3.550358767365539,1.2092857973884834,-2.172109164236172,7.61918452865102,-861.3549270431913,496.3071568130239,321.78185171578656,9.979069741894541,150.00780680801753,684.8438948025652,-29.66020884191664,-152.4856679591437,-61.881608565596025,837.9492915892152,90.41508686818048,463.5635635635636,0.00018802905999789498,94.99499499499501,0.0036876703455399474,145.92592592592592,2.5917593985403387e-12
0.5263680995178429,1.5572676308946507,2.5108072189197927,11.851950201429233,-865.3398992618818,496.5300247304203,343.0259039678623,7.731657709444419,150.24554039795325,-1065.0207314506488,-46.19779292343118,-1530.8105130666374,699.6558665353533,879.3507843778448,-89.99118414629712,464.6646646646647,0.0001927495821535504,95.69569569569569,0.003692709968709852,146.29629629629628,2.8567267089043114e-10
0.9144315426508783,7.764340781448517,1.8917392873682912,9.817848279293946,-867.8875641954487,497.3523437185932,331.3766194086805,12.058360872255934,150.5978357763941,960.8969114122707,32.6217715855764,167.63949564566315,-67.78363814821097,799.586501869889,97.83263521499343,465.76576576576576,0.00019772386244132348,96.39639639639637,0.0036936693815005457,146.66666666666666,1.898748405159941e-08
-2.0167109051940706,-1.6791598084196822,-1.8011807050721234,9.644808010482523,-867.9476741414429,498.29514431974235,324.4941293299929,6.411712977602799,149.99856936109484,-655.0714287380885,18.51983132120602,-1221.5368634502333,750.5625287420141,925.6184956939616,-67.74396572337612,466.86686686686687,0.00020290223022121978,97.0970970970971,0.0036889930657829444,147.03703703703704,7.711486716143727e-07
-1.970543365858596,-1.7565728846551623,-2.26556990253549,11.311784275575166,-867.7591819463977,502.63523321268354,335.09689231224655,11.079529025656685,149.77574511926497,606.9339580681914,-26.06019099354814,-326.3864165445086,251.30267070502265,973.6616859653107,53.87132753884733,467.967967967968,0.00020823731193143533,97.79779779779778,0.0036772201923202527,147.4074074074074,1.947011924273804e-05
-2.0155950735603,3.760000413892312,0.7007404327726765,11.927813868151725,-869.5192867124915,500.69741322778754,321.85601812553676,9.346928294930859,150.19436223141136,-213.84747134691844,-4.606476347192025,-1000.0789790730062,603.2312248852276,993.7940706105815,-17.760817057225367,469.0690690690691,0.00021368440241923496,98.49849849849846,0.003657175469592997,147.77777777777777,0.0003118024931728704
4.492028849592602,-1.8048582543478684,-1.688648074366142,9.959802496460696,-862.1738787661052,498.3771306012196,345.0084303028038,7.658150212385093,150.00931285554987,-1462.1739353553687,47.73081590314012,-1951.991712273248,790.2210809770803,889.5016853915137,-147.32251846902406,470.1701701701702,0.00021920173497573335,99.1991991991992,0.0036281371695902967,148.14814814814815,0.0032291987371710126
-2.632139434144151,1.4907468826165726,0.20496928431641506,8.457599400901419,-868.2956626544627,499.27101712767376,343.52800534896727,10.40476674119739,150.0999170964752,2121.8127076305386,4.967858351959526,1638.005552712651,-241.79688596171934,543.1042277371225,251.18929621170346,471.2712712712713,0.0002247506511106388,99.89989989989988,0.0035899627755769967,148.5185185185185,0.02192947953957419
-1.7462825963598891,2.0015061476980156,-0.9656551816138367,6.452060767775741,-862.2947851129021,500.613822225032,325.33425928797226,6.886097826587044,149.91147341123815,525.3041708354186,-10.629959554277109,-399.5769656822928,180.62197692766568,944.4482092176291,81.69875274128192,472.3723723723724,0.00023029567308456157,100.60060060060061,0.0035431580286642973,148.88888888888889,0.09818029324896813
0.6416989355719473,-4.793203753387438,-3.5623168289312668,8.62790048592964,-867.7052508810384,501.530152324329,323.7132975296914,10.079427643439269,149.7540187740143,666.3262052602769,-40.80008776281636,-239.63306174433433,40.38964600904018,909.5899990333432,77.3042325501314,473.4734734734735,0.0002358044840806049,101.3013013013013,0.0034888820042309632,149.25925925925924,0.2893364832967783
4.893641127160424,5.679063846025141,-4.460936038248918,8.765575506704076,-869.5111576248454,502.15464795841694,303.8186680130772,7.154246184376891,150.41265754536593,-263.1048195450099,25.801735540951416,-991.620904240232,684.4315096810169,982.1043045641586,-30.666874446681355,474.57457457457457,0.00024124782269873272,102.00200200200197,0.0034288882730519154,149.62962962962962,0.558848819631753
-1.93780798632261,-1.2260199817979947,0.45336849698919435,10.214114905984594,-864.7332740235119,499.02662414810686,315.1841922844863,10.922544168635662,149.89465174388988,269.5000721222678,0.21006316951265092,-658.820258776657,294.4332935752762,973.8305530587404,26.575614280815156,475.6756756756757,0.00024659930023970936,102.70270270270271,0.0033654091942308634,150.0,0.7048149763018617
0.903985738904672,1.0576452352675965,-1.1231154926612508,9.309706237723946,-868.6772449210029,497.19606872776546,316.6053022504224,8.15128533273925,150.2931375477072,-57.19236795489915,2.042940018610638,-905.6464994029484,532.149674733162,1000.4436832530791,-6.241605856766895,476.7767767767768,0.00025183515103213976,103.40340340340339,0.003300996050083109,150.37037037037035,0.579042621451926
2.0824998417051255,6.356824905309908,-1.1061796338282646,11.375865944102856,-864.3341628694412,503.8863775878036,331.35190340987384,9.098011965941382,150.1339111438952,-338.62533561562395,8.66118513841177,-1103.5072077341063,634.5483285781581,988.3213013077478,-29.95563983627456,477.8778778778779,0.00025693392783825755,104.10410410410407,0.003238331418070889,150.74074074074073,0.30929976796552855
-0.5595562645331644,-2.5244375425779264,1.3917276781875707,8.774033457458621,-868.04074783552,501.449546032359,326.7376629555864,10.587898775886325,149.84502147957085,747.8975733206594,17.624216139678172,-112.60220308856685,5.929717265421971,860.579238945635,85.32882716754754,478.978978978979,0.00026187615610919065,104.8048048048048,0.003180031588468545,151.11111111111111,0.10716717617511771
-4.361790380991034,-2.311403736454312,2.3468845532648897,9.885917666294116,-872.6251627015318,498.15127641060434,316.5466451258476,8.454915776315529,150.04106597304468,-27.182487903368234,-5.2970689633073995,-886.8053868004777,511.5858832732522,1003.0550905214785,-2.310342436658371,480.0800800800801,0.00026664396247194833,105.50550550550548,0.003128456080553862,151.48148148148147,0.024011732521441786
-0.10475668626781245,5.674890241681796,-0.5450894427236184,12.367974886393778,-866.1236207540051,497.12332845265263,327.1883595753544,9.884072000663394,150.4259536141537,-256.7813495103829,2.3372368315700736,-1038.532044605638,608.2825568332912,989.0924527635942,-20.75426343851887,481.1811811811812,0.00027122069421174513,106.20620620620622,0.003085538838275475,151.85185185185185,0.0034665571958862117
-1.6368306475928196,0.7076796400825305,-0.681197413819723,10.683650427909933,-868.9868969720411,497.88829562666126,335.0533714764735,6.972338997510293,150.1778916202548,-944.3780787989419,9.572078030167601,-1426.8737867569803,757.4028232924788,889.973556774308,-88.2477283796906,482.2822822822823,0.000275590547537017,106.9069069069069,0.003052652181876106,152.2222222222222,0.0003211189887798441
-0.0519337573661309,3.7580295001192483,1.0002860662277675,9.87992491662287,-865.1014092471886,499.40761362999217,335.27839349915587,11.261751207192312,150.18847620489836,1130.5750519771027,19.688880400276247,305.72172522713765,-39.645881043195914,826.9846579991906,114.45424130621124,483.38338338338343,0.0002797382229437679,107.60760760760758,0.0030305107962818887,152.59259259259258,1.898398333296213e-05
7.990861959095243,-1.6787544610869303,-2.7138711393991506,8.796111116129646,-873.1033124118734,493.2937572834064,311.0032971914112,13.529827611101542,150.67401743803737,450.63659620709154,-12.991183749143255,-425.887794115795,-21.10905683640283,876.5619810911085,50.37939368584001,484.4844844844845,0.0002836486258992512,108.30830830830831,0.0030191195725056868,152.96296296296296,7.109741643787085e-07
-1.5477434150806395,3.301926615177348,0.446306109495394,8.733537206570047,-867.9444799791106,501.4473320664358,328.7173651951617,15.584417735819923,150.1027242527771,803.5642364319659,4.723812120383856,359.8933656380318,-244.58017216420876,508.91680869393593,92.18903945820976,485.5855855855856,0.0002873066302315219,109.00900900900899,0.003017766353979501,153.33333333333331,1.6705217454002446e-08
2.156330224304223,5.83980132104435,1.103771943644308,8.298773494096105,-874.7137769697931,498.41971442784364,316.16659223028387,10.18233629333288,150.6749930707977,432.41934188644,10.446138009537105,-493.82506656545854,132.73401356092631,934.2820926761252,51.85620064829358,486.6866866866867,0.00029069691996522396,109.70970970970967,0.0030250586376669645,153.7037037037037,2.434478445480114e-10
1.846543055598957,-1.1361813521711077,1.3604604168352583,8.917986268434202,-867.6895456248152,504.3903095407963,339.01728697140277,11.576408281594373,149.82735393524962,1517.1698724031805,37.83392198861049,969.4273819558331,-200.1769210265963,597.2193878586595,169.96556792110462,487.7877877877878,0.0002938039228567865,110.4104104104104,0.0030390018343340193,154.07407407407408,2.1741096192720026e-12
1.8678145759688263,3.506028564626022,-3.87350540500493,11.511331677488629,-867.2429496582959,501.2111175105367,337.84146416353497,6.438748654185021,150.20195291199087,-1372.4684041942369,94.92220724003714,-1580.8194478589533,791.814062788612,727.3708928229892,-119.6632107155528,488.8888888888889,0.00029661184558211606,111.11111111111109,0.003057115446829052,154.44444444444443,1.1762655153281622e-14
2.594592472166649,1.6041413361541672,-1.5227105396178813,9.556223457415463,-865.5787094860009,493.26255721740205,321.01972773675544,13.005468652611176,150.4765289551433,664.145420671875,-14.991129515983555,-165.44665975581574,-73.29416521201455,831.6383011139619,69.2516794657591,489.98998998999,0.00029910481650559405,111.81181181181182,0.0030765821262716273,154.8148148148148,3.816913847118002e-17
3.373121541554822,3.697637323799746,-1.7565265056469332,7.300453861237537,-863.596119264904,500.6811435572827,322.339547975996,11.552457009448212,150.1768377638456,731.4200138984272,-18.95373163629037,48.87408372959635,-203.55045322346513,707.0678159913429,99.77313357305808,491.09109109109113,0.0003012671373588177,112.5125125125125,0.003094422804692254,155.18518518518516,7.366890386754199e-20
4.37077050015884,2.0514007854550678,0.19977390881842597,13.536338586119566,-864.4181172198316,512.4158537875743,325.3873294950169,9.032133110097535,149.56816753919497,-560.2023966339608,2.402258221772196,-1174.4579645456895,726.3992253126382,949.4638018731061,-41.70822082824356,492.19219219219224,0.00030308364018270416,113.21321321321318,0.003107688998238602,155.55555555555554,8.401099309733196e-23
-0.5284737719962135,0.46394941304904547,0.9614891595359679,10.639930382290325,-872.6159475742829,505.45396968610675,307.4720660526866,12.474361600578018,149.92663097807434,233.6151684736324,3.401095046116142,-705.5860884874112,287.556539368102,981.2457987757346,22.009224304147423,493.29329329329335,0.00030454014078002203,113.91391391391392,0.0031136611790418614,155.92592592592592,5.631497907274186e-26
3.8153163515822164,-2.583377422157602,2.9934208148919628,7.186113198973661,-866.9343926535092,500.90861377551425,333.35968173440574,9.491047846709318,149.9622902973871,1070.0572477211929,59.571917714706416,393.5228467857447,-131.3911304892623,702.9691895299801,148.57806109987925,494.3943943943944,0.0003056239749565653,114.6146146146146,0.0031100402386597626,156.29629629629628,2.2101758483490352e-29
1.1658473685491322,-1.2438465390999756,-0.9899309607361462,9.116302145518352,-866.1693261410189,498.65844692026354,327.27155453659867,9.083949633970887,150.0423243499392,401.285778293018,-5.747934564474888,-530.7159208520793,283.0659316712657,975.725687137212,43.89714740088396,495.4954954954955,0.0003063245992744348,115.31531531531533,0.003095117968422504,156.66666666666666,5.063316949758669e-33
0.09089911141226902,4.042819764723715,-0.9951449966184277,10.221772765656835,-867.8273737234365,501.0419981133328,339.7017508256786,10.950669850854982,150.2030972224381,1447.6968178715665,-25.054454961795805,586.9168583633668,-37.03369767062287,860.8633114187263,141.64121299669213,496.5965965965966,0.00030663423416502886,116.01601601601601,0.0030679125423291676,157.03703703703704,6.755457132067825e-37
0.6043083136783379,0.14684525884952254,2.299344037757494,13.409184186594754,-870.8231282720186,502.3735397336418,319.0159078203745,7.873291000339362,150.04401422620538,-552.3818630798613,-21.599569467740388,-1116.1260272611003,715.4925530067043,927.9613567720831,-41.27259024738452,497.6976976976977,0.00030654852428522626,116.71671671671669,0.0030282564229628956,157.4074074074074,5.239997111306949e-41
-4.300242695663581,2.3598609806688686,0.5931538770606102,7.783775083482261,-867.3415260532944,496.42640697471137,323.8087705175007,12.043249528799896,150.210092160825,735.4418958433423,3.358202607011612,56.41572725726587,-179.44457553407943,703.2022421187148,95.04151558091115,498.7987987987988,0.0003060671891318974,117.41741741741743,0.0029768269391012158,157.77777777777777,2.359879004004997e-45
2.0412002060145022,6.840812084762586,2.5353030223759476,11.952081438711893,-867.4484693920674,503.97545488398265,314.93474741960887,7.888020376146313,150.24104253527312,-376.3555839182876,-14.713561629462557,-1044.0063326592588,680.9359305949395,964.2021252447267,-31.69050851262859,499.89989989989994,0.00030519463627921877,118.1181181181181,0.002915113843130599,158.14814814814815,6.164418280888372e-50
-0.9732802366779292,0.6930141853902546,0.5774560060196726,12.798972853944687,-867.7182819708144,501.13352986907074,319.95709436505746,7.8998904203536275,149.9987577981878,-570.1127089596642,-6.709551082670808,-1136.6658044988594,727.1507158716963,927.1101884238892,-44.46984472818484,501.00100100100104,0.0003039405102197226,118.81881881881878,0.0028453231498820155,158.5185185185185,9.332571819679655e-55
0.7886204518090183,4.988345266555376,-2.3142332374265417,8.74269138985086,-868.3368904856936,502.3967593341669,318.1801800393178,8.180620423183331,150.2171023957536,71.07522597747341,-2.0518699617229217,-819.2836935939273,458.50759625902924,1002.4240757213965,8.046032428525054,502.10210210210215,0.0003023201516488123,119.51951951951952,0.0027702221015966913,158.88888888888889,8.183844743180063e-60
-0.3013509331811109,0.8823435376496396,-2.666256709555613,9.444972762279534,-863.85763797619,505.84581441592314,339.95973678846445,11.519000075032244,149.6830916380755,1971.064424336068,-92.10505166181126,1397.2763674673333,-318.93957267114405,616.9980827577439,208.9473682119028,503.2032032032032,0.0003003549450348785,120.2202202202202,0.002692935753062971,159.25925925925924,4.154875806647453e-65
1.922337552370942,0.5901098613409611,-3.103024498117858,7.927381505252459,-866.5805857272219,502.1144721514501,323.01738151248605,8.766449276960584,149.99535097571163,532.9253903902581,-26.863872406879494,-396.8205441351536,148.34827035124073,946.1114087338885,67.08176524206515,504.3043043043043,0.0002980725362991754,120.92092092092093,0.0026167109298597764,159.62962962962962,1.220801365623647e-70
-1.4117470460413568,0.6137664486045575,1.3241036695169464,9.59307771783939,-865.7152869949671,504.0979063862279,331.24175684744614,7.304008431265663,149.77784745241863,-345.985272374906,-9.376248340466843,-1095.7700171401216,630.3533166286143,985.6120330932295,-35.928569459173566,505.4054054054054,0.0002955069071735212,121.62162162162161,0.0025446676281022664,160.0,2.0753591513807185e-76
3.395121697829043,-3.2461263991486513,2.377193646174016,9.926820051314138,-868.2985513851793,502.35591365761854,326.19236596138194,8.788640000128403,149.8852974617026,107.05764700151273,7.698534547323622,-791.9745060189377,451.2466906003805,1002.4937799820274,10.451666451681504,506.5065065065065,0.000292698298053819,122.3223223223223,0.0024795607008104804,160.37037037037035,2.040813319934305e-82
0.42048703003453486,-2.2139764125010277,3.698724282772762,11.319299996164741,-866.6410906944437,499.7970191614828,317.30534733987184,9.935915258639026,149.93003257205532,42.471789040143925,3.138882541574593,-839.4549486518955,474.71506665477744,1000.0894300405803,3.7227633693245696,507.60760760760763,0.0002896929766471605,123.02302302302303,0.0024235753307624117,160.74074074074073,1.1606333629228398e-88
3.7790692575085605,-4.816739921258751,1.6862106646464803,12.180366942040894,-865.7352569526026,500.797654170612,328.31699576828356,7.638055032671229,149.82240200881847,-651.8277723663276,-15.520965249533585,-1215.7341583593832,716.8179847682298,924.2893215205232,-53.84820215659551,508.70870870870874,0.0002865428551419251,123.72372372372371,0.002378177854120915,161.11111111111111,3.81683732608201e-95
-1.7674660714069867,1.1928486856667602,2.3256771550699717,8.503807870756706,-866.392952290966,500.6789827024837,335.99103331863597,7.696637781931313,149.9853716476952,284.26143042341573,9.849034344248235,-629.716371415002,395.2593949492002,991.9156054398101,33.66311825247628,509.80980980980985,0.0002833049637510971,124.42442442442439,0.0023440387566107043,161.48148148148147,7.257313198278446e-102
4.950621664104544,-0.20792058174134795,-1.1600326653073694,6.065349871548011,-861.0349563059015,503.1162655260409,317.9224060745665,14.22259266819917,149.83418463275785,483.46520349003833,-4.738894912134807,-28.0248477554519,-248.97461845824859,566.8096339858806,78.90932661361038,510.91091091091096,0.00028004079305761243,125.12512512512512,0.0023210372843815606,161.85185185185185,7.977515116792038e-109
-1.755695060197959,5.948740975959796,-2.3128316334877135,9.957510441447516,-863.276895633353,498.559457533531,338.09112790731376,8.278869192372227,150.2394345933865,-492.3633283252115,18.05919490803763,-1242.027014006882,650.8841592371957,981.0520256887636,-49.31027887067086,512.0120120120121,0.0002768155214387828,125.8258258258258,0.002308347736936848,162.2222222222222,5.069231319367571e-116
-4.579022008899569,-6.953234955664848,1.7001586648351066,10.58707505993728,-868.8374301900548,503.0209256140616,321.50279078522306,9.353915262453986,149.45636107264355,60.28889979585456,-2.6536072426153012,-823.9629069544151,467.32968669067225,1001.3918085931696,6.129784695268812,513.1131131131132,0.00027369714682821733,126.52652652652654,0.002304597248222661,162.59259259259258,1.8619506229683773e-123
1.3914478655549283,-1.5876348578634258,0.8353615044788013,10.498835375370083,-863.2551005831596,504.65699357871233,325.1701607392716,9.265525998401428,149.65131937098107,67.57093018318814,2.3564004320057395,-815.3078980459175,471.29577366471364,999.6895323564629,6.304177033714329,514.2142142142143,0.00027075554410839383,127.22722722722722,0.0023080751700023275,162.96296296296296,3.952931082942082e-131
-3.2294217234432745,2.240019768730985,0.2148887486817851,9.346653504981912,-867.9353582251157,499.2741034152322,335.3068312301005,9.157286384459116,150.1096554148325,613.0355325738736,-0.9180991977117006,-319.3631115067626,247.03829793519796,964.8054759186134,65.93475282893422,515.3153153153154,0.0002680614704913019,127.9279279279279,0.002316966626704718,163.33333333333331,4.850343734824642e-139
0.7709655506917674,-1.7837732525571248,0.7747429612659797,10.24950419932787,-871.2099079257928,498.7588973890421,323.3656384278051,11.242693479938204,150.1429084019757,496.39628387975944,7.47312815582451,-434.9111619500986,174.3286956498846,946.1365329918821,48.36044964547644,516.4164164164165,0.0002656855413685856,128.62862862862863,0.0023295788199057988,163.7037037037037,3.439601765221586e-147
-4.0486779981322805,2.7589523186704916,0.6463709649164118,13.030889616704496,-862.8739711220508,498.5248120836948,330.37574859335865,11.896285900944099,150.00386061684046,211.3369964372802,-1.6187441752558325,-691.9337133680292,401.3215044844457,989.0696735731661,16.529906040546095,517.5175175175175,0.00026369719837328906,129.3293293293293,0.0023445291609442472,164.07407407407408,1.409642055706271e-155
2.0561166596738385,-0.3136216184574449,2.5676337197071226,10.76346833792502,-864.0000288362859,499.39757628371035,326.85309171211907,9.388091136936815,150.0152127212716,79.6532029867183,5.5358560131814,-807.275233939499,462.35293590593346,997.6592087031142,7.21654645807503,518.6186186186186,0.0002621636899086168,130.03003003003,0.0023608695349111373,164.44444444444443,3.3385609590706963e-164
5.839578919041978,-3.3839051510396927,2.5899711696339116,9.253263149993831,-865.0006454834731,496.37068115721826,331.29368006703817,7.527043426815302,150.1495063791204,-122.22566096969062,0.046632490969583884,-956.4646843133387,546.4588933551694,997.2567908478188,-13.854160516982775,519.7197197197197,0.0002611490823102784,130.73073073073073,0.002378130365247432,164.8148148148148,4.569261651114457e-173
-4.82413416803985,-2.1880054322756814,1.088440704680694,8.999604365808008,-865.7559478454261,490.54119754069455,306.192608944765,12.548880455697807,150.21659526357163,304.6531650649074,1.055674415446095,-610.8911904705961,142.2183960103473,926.3629855089204,34.394084153300234,520.8208208208208,0.00026071331728212715,131.4314314314314,0.0023962803026379652,165.18518518518516,3.6137404275932083e-182
-0.14415564113706109,0.7695069044308239,1.6916057451258564,9.660295284644539,-866.6164213301656,494.84399088589726,311.70318184791915,9.809317817606635,150.30761277866634,150.20867005911538,4.296164943787094,-765.0036179534087,380.80903122633845,989.6340084119087,15.570784768163836,521.9219219219219,0.00026091132845349634,132.13213213213214,0.0024156103880353043,165.55555555555554,1.6515103790950242e-191
-0.7628553965861586,1.1132969155388814,1.0281251048495517,13.273479923661279,-862.2117142664772,502.4583779044978,336.1596700604684,13.460643629714337,149.80149680905478,812.0163970703046,13.823357808100834,-108.178362018239,169.2558433058095,933.2296888772979,61.24318034045236,523.023023023023,0.0002617922270242683,132.83283283283282,0.0024365632871631263,165.92592592592592,4.3612340810844075e-201
-3.9577151619374384,4.565584554002714,-0.9223394640692378,9.633398580947606,-864.5496605635185,504.80984401312304,340.3718140564905,5.508828204869674,149.83145078476994,-1265.0765902734115,16.345354341506983,-1543.8991510893302,747.0919546146446,782.1333736842428,-130.92807133767576,524.1241241241241,0.00026339856365583243,133.5335335335335,0.002459536671092346,166.29629629629628,6.654761340825246e-211
-0.2597848361873276,3.533199648030388,1.5131293498262801,9.960411310958584,-869.0261412996078,505.5256476049687,320.89513296468476,10.39080644256664,149.97972636053504,358.31632761853047,9.21208581221191,-578.648943127294,269.501539976112,972.4476944971062,36.012688659552964,525.2252252252252,0.00026576567118312145,134.23423423423424,0.0024846935671241914,166.66666666666666,5.867359067634071e-221
1.0837927064236836,1.4443805011400028,-2.7889901377185233,9.035372858127394,-863.0775552257807,499.25194649983274,327.55971647828864,13.837212667752416,150.05553695050324,934.5086085632705,-44.38850426929884,344.77474152630055,-268.466193466299,630.869911095977,103.43034847499986,526.3263263263264,0.00026892109049465846,134.93493493493492,0.0025118108851111937,167.03703703703704,2.989047220202051e-231
1.8017623417731952,1.4157787776089092,2.1077831045917663,12.197966714883929,-862.434257562565,496.50159274011145,332.947192529023,9.293471729123684,150.1933518568027,-348.7186008911329,-11.098915124083387,-1100.432874567821,618.0443778167422,980.2528410066948,-28.755422250140338,527.4274274274275,0.0002728840801584076,135.6356356356356,0.002540190640354019,167.4074074074074,8.798250067888995e-242
2.0324678252109,4.203149352994067,-2.38904587953207,13.91967450948935,-868.6327464979302,498.075470313991,336.93217601658705,9.549013153330728,150.43654868931893,-1107.9448915541416,48.34172030476319,-1569.8113891426942,796.6882125263626,879.3993029421214,-79.81098770781045,528.5285285285286,0.0002776652091364338,136.33633633633633,0.0025686478415631988,167.77777777777777,1.4963297746390057e-252
0.621454504697118,2.2420667435975896,0.5716065735894659,10.901226098862777,-867.6981781733766,496.658871369619,309.7232272832915,10.591023383180678,150.34303269664565,65.42643152572018,1.2679974120143882,-827.4591430646069,448.2306792963698,998.5090326625764,5.945037883882951,529.6296296296297,0.0002832660312739049,137.037037037037,0.002595576454912219,168.14814814814815,1.4703489795377251e-263
-0.2837691813641963,4.554050498439761,-1.6903079168523178,10.165545807570851,-862.1576755248329,499.18143051247415,321.13959753021624,8.882408362230086,150.1485886621394,-43.39904375611014,0.9885625804983331,-891.505609199129,522.8287581182883,995.7921148645798,-4.243160629167179,530.7307307307308,0.0002896788401764603,137.73773773773775,0.002619082472717366,168.5185185185185,8.347774222117409e-275
-2.138940266311891,5.6950736982878425,1.1067779661488535,10.07356566634847,-864.9106851979054,498.19639061554346,326.67420620150125,9.375856135894534,150.28071243264847,221.01747492669463,2.172290512795581,-691.3322288481585,384.064762910267,989.0519917840091,22.15680760216137,531.8318318318319,0.00029688650357696886,138.43843843843842,0.0026371629965466783,168.88888888888889,2.7382533528856804e-286
-0.12699059020075154,-4.524508142153036,-0.06785045185581776,5.231386422428509,-871.7826569297921,500.8539963514052,337.03140197236047,9.324369811617194,149.8952087807873,1015.0439814098802,-1.3291706101715914,794.1951997019893,-205.23431413115617,300.5852490329041,194.05404262757125,532.932932932933,0.00030486237727443737,139.1391391391391,0.0026479040073126023,169.25925925925924,5.189495187612026e-298
0.40510172944133,-2.153674441853463,-3.1895119163266648,11.490301728569635,-872.0724849737545,499.7829600893369,354.98430483721495,8.745158531147254,150.0881682853826,-3523.7196767305027,196.7871591088425,-3548.1247459538667,734.6458817268373,538.41212179896,-307.1801177538563,534.0340340340341,0.00031357030010480016,139.83983983983984,0.002649668007303213,169.62962962962962,5.68226378095396e-310
2.658348315131705,-2.0637782302381416,0.8413992620369577,10.268332831991687,-870.3523958638121,506.2843184969563,327.71994273190285,12.457713100401119,149.7880538508318,812.7399528275506,14.555403755329987,-39.35287672624793,-18.647022178478096,852.739462711143,78.8997566189905,535.1351351351352,0.00032296467304283167,140.54054054054052,0.0026412459739312993,170.0,3.6e-322
-1.410955903192328,-5.975252441447283,-1.1558415536654212,10.85668410132145,-863.1434218077953,500.33442285161584,315.93022537896013,10.92215606459287,149.56369562984816,188.50064867313242,-5.242608212220485,-725.8423943467103,367.42084888121553,987.370878936389,17.496157439654148,536.2362362362362,0.00033299062727508644,141.24124124124126,0.002621955224142982,170.37037037037035,0.0
-1.4303181689143425,-7.664979445542724,1.7622934416267382,8.57707561183259,-862.0292123886858,497.3237138910165,334.02268077201296,10.501256464206604,149.5961210431309,1112.8242622943396,32.85253863854529,364.94634753159505,-100.5111241078157,759.6757478891874,129.97225458926349,537.3373373373373,0.0003435842877417556,141.94194194194193,0.002591674380202522,170.74074074074073,0.0
-5.008740514586523,2.4046422795897318,0.002651377468814459,9.231086242045818,-864.3067710865081,500.6318560708172,343.2099578954071,11.617142013780233,149.89453206552466,2061.3814942167733,-4.913117755622143,1625.3444873944882,-250.5660616022675,500.47341601633605,223.85125463695,538.4384384384384,0.00035467314002390324,142.6426426426426,0.002550816849864118,171.11111111111111,0.0
2.484918287058295,1.3454149429823021,0.7908419707760763,9.177950126993654,-865.1904989794014,504.0235350492246,331.080141209795,9.471288333593066,149.914618554713,638.986401687723,11.270976549286331,-290.20144058003996,186.3524486141622,945.5387713249124,69.35776634666803,539.5395395395395,0.00036617650935285434,143.34334334334335,0.002500253299807483,171.48148148148147,0.0
-3.0578470553332915,-0.1508765556641203,-1.9151379100304238,12.043245968146078,-863.7090603715684,500.9130243889135,320.9335145484571,8.4515923632942,149.7923955544884,-498.1868339182443,13.498234442838005,-1133.6383502265498,720.0165608911526,950.2456393932318,-41.13556355785435,540.6406406406406,0.00037800616075267567,144.04404404404403,0.002441200059855479,171.85185185185185,0.0
-0.011392228885987775,-3.6630707789614663,-1.1786644628547238,9.242480326793814,-871.2586173541167,496.9640670477103,339.5799394148002,8.794751390770886,150.1179054991128,558.0847711311623,-11.493929484759697,-373.46461162696306,311.63771523600826,986.0011725839848,60.3965877913779,541.7417417417417,0.0003900670287323505,144.7447447447447,0.002375093371711879,172.2222222222222,0.0
4.75416286401334,2.774463171361604,-0.917277272202169,14.165320644219594,-866.4134435038516,500.29526937325187,336.6354561849844,10.003566082209218,150.26946190104934,-902.5429873762951,19.280785451607386,-1454.683068032903,754.4301757908338,919.4037713559924,-64.05879948355258,542.8428428428429,0.0004022580833987458,145.44544544544544,0.0023034687098361932,172.59259259259258,0.0
-0.6987500705991088,0.08502048802728857,1.7134049604851114,10.861724838030074,-869.5994217744142,507.62639127473074,319.7391915580438,7.881576583254196,149.70998872960413,-299.4742734056299,-9.636164381499238,-1035.115812641573,647.7999681035458,986.6056671975492,-27.519493677515566,543.943943943944,0.0004144733372953843,146.14614614614612,0.002227860554083211,172.96296296296296,0.0
0.658964298335703,-6.45653256240496,3.3547541756109784,7.448634680008537,-861.2301447394982,501.9040653133552,333.8142561753434,8.99947796682665,149.46698857005342,1035.705682978842,61.33185880083867,262.8988164028576,-50.888575310614556,780.9122094442847,139.1964454592554,545.0450450450451,0.00042660299368127994,146.84684684684686,0.002149732024401733,173.33333333333331,0.0
-0.7816435148437778,-2.15662355203017,-1.6103435034857525,9.742907413496086,-865.7976032272925,499.3289363151942,339.9726556765887,8.967766716257131,149.89735529003838,267.12874508263343,-8.313461625027799,-634.0223001767197,414.8443352138913,995.5579980079476,27.508856244159166,546.1461461461462,0.0004385347324172679,147.54754754754754,0.002070437042475971,173.7037037037037,0.0
-3.1674005812683226,-0.8889171764600436,2.1536962893153606,8.696649755687169,-869.0356342648689,500.2450149128104,341.81890042558894,14.249112459658027,149.93925834438943,1236.260005471728,43.443504258669414,1061.6951539539946,-133.841298715773,248.80271049788658,142.61854562837362,547.2472472472473,0.00045015512426997977,148.24824824824822,0.001991211530253368,174.07407407407408,0.0
5.684783943841929,2.026523063863049,-4.339354835451404,5.6112350603599515,-865.2103186848937,496.07320827287657,329.3355102469054,4.452370120132167,150.43436048735452,-536.3418593947845,46.81439885315316,-1236.2186969283716,716.0509723617,968.3517847546292,-96.87437422507271,548.3483483483484,0.00046135115849635556,148.94894894894895,0.0019131857029620581,174.44444444444443,0.0
-1.8062265593476814,1.810665738079656,-2.3883788021845787,13.19894188022758,-864.96864516563,499.50902777836245,326.4192055382068,9.640760557188733,150.03230514441643,-549.2053094454375,21.025370592903688,-1198.3599755630994,720.8526507563073,954.5470143493405,-41.50901073618811,549.4494494494495,0.0004720118623225226,149.64964964964963,0.0018374074098450497,174.8148148148148,0.0
4.4251504357510845,2.923948439314262,-1.9175569123735496,11.406285084440007,-872.0584210046147,497.27922370126817,342.27273822081264,13.451387585629542,150.5760822002756,2219.931508387901,-69.75040758638187,1618.0126247917785,-298.7094821995023,643.9942548480528,194.3444074382039,550.5505505505506,0.00048202998472195754,150.3503503503503,0.001764866793568002,175.18518518518516,0.0
0.18856778666614316,-2.0457937196796534,-2.7050173788814447,11.066414635798624,-867.3333393229,505.9693925081824,317.89839497019113,10.243688928264907,149.64703778320379,45.364710385948094,-1.9458498963508704,-836.271902243622,477.9016498203043,1003.7612961821491,4.086828294029935,551.6516516516517,0.0004913037111065012,151.05105105105105,0.0016965148082802104,175.55555555555554,0.0
2.2079759864489956,1.2443100439219432,-3.16717677957516,10.330807320599408,-864.2654282720287,495.77683646846873,334.38579290921007,11.506834946842186,150.28479384040773,1186.1865196516733,-63.30633325012723,326.7121760787222,-75.20717142914674,859.556732978992,114.78190494041881,552.7527527527528,0.000499738370559258,151.75175175175173,0.001633271491853576,175.92592592592592,0.0
2.8308495212278943,2.0085895988277924,0.8259978242755951,7.235964862615125,-864.4884220843821,495.10699516229073,316.2997337263557,10.199652630199536,150.38040180638876,517.7312134665596,10.254363967074566,-339.71250576185673,-6.384429110904023,857.6051428713281,71.16588938143529,553.8538538538539,0.0005072480934355917,152.45245245245246,0.0015760233107341803,176.29629629629628,0.0
3.3189771048233965,-1.6925623524534805,-0.42813539545572277,9.032765720889127,-862.6016340518674,498.51017303840166,340.653762722596,8.66533323756704,149.98693840210385,682.977003745726,-1.7597752302220533,-247.38989197857234,282.5085703611005,972.8263220970612,75.2457246091857,554.9549549549549,0.0005137573748710556,153.15315315315314,0.0015256114812543513,176.66666666666666,0.0
4.165965823393824,0.6248648155768783,0.7588107952102194,11.683561549568026,-866.3215074122719,504.1925371204487,327.4195448438884,5.516168130982174,149.95107872322805,-895.1036459993414,-7.744429555692021,-1224.1132628799817,732.8379797333246,810.3762292591449,-76.97554194328627,556.056056056056,0.0005192024992288333,153.85385385385382,0.0014828143576870825,177.03703703703704,0.0
6.562551096524414,-2.1794032408048296,1.380945372243026,7.897559940434995,-870.0957723823553,495.5819243746021,342.6858323564747,10.410911374072606,150.41235004682008,1796.9879904860022,49.72382089088126,1383.8285519243323,-207.04877415023208,486.44926481262354,226.7720176206059,557.1571571571571,0.0005235327819694355,154.55455455455456,0.0014483266763846163,177.4074074074074,0.0
5.489599553610406,0.6258488492503527,0.5312339863450669,4.936461367498373,-867.870906896632,503.2836422433696,334.91412756355527,8.448786790795218,150.07765998966136,1009.676856317175,14.800471853893088,688.7525775779727,-225.42409205562296,400.8743366565068,203.4312327195507,558.2582582582583,0.0005267115888982945,155.25525525525524,0.0014227370382018912,177.77777777777777,0.0
-2.0599646002614547,-1.5301813631019248,1.3155263523007474,9.545787984438148,-870.8299979369837,491.04393762197407,317.7677976993807,8.399329187669393,150.4476861143207,-1.2339499122344677,-2.0409957496915734,-870.2917067256143,490.5552933931972,998.9556990952342,0.08655466304833334,559.3593593593594,0.0005287170981898802,155.95595595595591,0.0014065032145289286,178.14814814814812,0.0
-1.0130271361979735,1.3413304965109585,-0.13906457248453877,9.716484891944923,-867.4520933635725,501.74475760576166,344.24627732077244,9.002025488041776,149.9918372348767,424.28119127455693,-2.0452755025494165,-488.2293312385466,394.76627785419817,995.0552057923883,43.77050711691427,560.4604604604605,0.0005295427778244672,156.65665665665665,0.001399923501141694,178.5185185185185,0.0
1.6533509837578926,-1.8141987060934797,-2.3739867766114893,10.271126832829419,-862.229842866885,498.53535517162413,345.5124526642773,13.489722813246987,149.92115303496703,2412.385277586792,-98.28983959759066,2205.8929875545164,-294.22377457501943,284.6562360436054,234.91120103037355,561.5615615615616,0.0005291975598146384,157.35735735735733,0.0014031020994099627,178.88888888888889,0.0
-0.07701598302941574,6.774453697079199,2.1156283616415923,11.457037287029072,-867.3264489529205,503.64895451398877,338.8228649259922,14.809675084507946,150.19024681426833,1458.356233534041,53.799653970145826,891.7707982988817,-177.8524126196612,612.1125185584291,127.38267454337488,562.6626626626627,0.0005277057024493764,158.05805805805807,0.0014159077020976364,179.25925925925924,0.0
5.4629711737859425,1.3797765932128792,-1.178224265562254,11.275211624462417,-871.9380461916708,498.7713894321274,322.3841213496378,10.434415875056802,150.45144634851917,99.25555007270053,3.5339587223346403,-803.1686812365234,445.78148131861195,1004.9638622839075,8.320235284714656,563.7637637637638,0.00052510634227217,158.75875875875874,0.001437926964425424,179.62962962962962,0.0
0.1201775500199965,0.3795723830015297,-1.8711925975248518,10.517539610487843,-865.4232305713664,501.420554326849,326.9398604564259,9.070465552176545,149.93454550801206,-74.41715163563177,2.555318626452819,-919.326601328584,536.5063072253591,999.4876869707784,-7.090735996751881,564.8648648648649,0.0005214527481128237,159.45945945945942,0.001468417774052813,180.0,0.0
1.9401141792771897,-3.2343540799132287,-0.3558357516087963,12.391062776173419,-867.6375541013206,500.1089120419109,331.4542721740576,7.645547165097579,149.9361764119691,-866.324909317342,7.332548179648573,-1338.258040375245,756.1215291296696,885.1021512697203,-70.0732281084438,565.965965965966,0.0005168112996704484,160.16016016016016,0.0015062703261984006,180.37037037037035,0.0
-0.8138960745453351,-5.276526140935846,-1.825621838593026,6.962060438373371,-873.8941857853225,497.91843575083533,322.96289600668564,10.937080323092138,150.04324158187904,751.681962150674,-24.79887339819996,70.22052733210387,-214.482072016404,707.3679403132555,108.1401138687301,567.0670670670671,0.000511260222374623,160.86086086086084,0.001549986025797469,180.74074074074073,0.0
1.2624543620373365,2.0466132618736594,-0.8348607639788644,11.00916362895478,-864.591283314036,496.8937135197597,346.923465724632,13.565811200130288,150.2514505776508,2769.6013769429874,-39.07805846619147,2458.5315897202504,-274.98663924432094,390.40654580520305,251.48439275622357,568.1681681681682,0.0005048881180617789,161.56156156156158,0.0015976844216753197,181.11111111111111,0.0
-1.5279697554251013,4.977383178952806,0.688107843126933,11.253076726673886,-865.8388792982036,501.4131349262319,331.4432647172604,9.505319225949686,150.12815840284657,-59.467878881253135,-2.223846889250446,-908.829061978932,524.8100485054016,999.5894888642787,-5.149177352806073,569.2692692692693,0.0004977923370053852,162.26226226226225,0.0016471463558516697,181.48148148148147,0.0
-3.876211372713786,-4.630759969799262,0.6966834784922538,7.5208754278395205,-867.1086394698198,500.5390537748905,302.9665195289264,5.2420079184935515,149.6635228113563,-320.3173019160065,-7.724141312629029,-987.1337148857334,685.5981164840409,961.9458829695595,-42.078144780763594,570.3703703703704,0.0004900772407498874,162.96296296296293,0.0016958974031625641,181.85185185185185,0.0
0.709778971616366,3.3112155703506456,-1.7956601328512587,6.994258782635221,-869.0698314683548,499.3466377658783,333.3935581275622,11.340099343631048,150.3038824011221,1076.931754175645,-33.030260426386874,691.8418117778808,-282.5192042547113,458.84528637492417,153.94779653236458,571.4714714714715,0.00048185240686175686,163.66366366366367,0.0017413300816248299,182.2222222222222,0.0
5.32504692003613,-1.4511194530732832,-0.9754107458974892,8.508115747048798,-864.0957308234732,500.4963920877209,326.5184260318269,11.970799422900098,150.000633076058,873.9678497659394,-9.464269054805609,155.41764526296163,-173.83338346113408,737.1103052881515,102.11058703565374,572.5725725725727,0.0004732308261022111,164.36436436436435,0.0017808571889228499,182.59259259259258,0.0
3.411088302011595,-0.1217744728293618,2.1486660095404875,8.676917114969417,-867.8801785151709,500.709034526332,329.2507344388155,6.828308719228305,150.10908852045424,-206.91661280020824,-4.480172787779203,-1010.2282315445434,585.3947562023039,996.6253000304075,-24.256966145620943,573.6736736736736,0.0004643271397517484,165.06506506506503,0.0018120830767466452,182.96296296296296,0.0
-0.5458954541380401,2.7943780794998907,0.9928002354678822,11.50683892700486,-863.7656092077709,493.51751649009736,326.313806342143,10.352968367325905,150.3826359787436,115.50125398032348,1.4651282249586048,-776.8740312842034,435.5982834469552,992.3735416736743,10.086573188930362,574.7747747747748,0.00045525596010565124,165.76576576576576,0.0018329757473831369,183.33333333333331,0.0
2.062826065623491,-4.984989701695937,4.150130078697083,8.77092243261781,-862.3600897623481,498.93666915174305,338.07046416606687,10.902452032272198,149.75964010098605,1283.897962932201,95.07326704099495,619.5868076384764,-97.68974207546165,691.7130103817002,146.53021425323303,575.8758758758759,0.0004461303108433837,166.46646646646644,0.0018420210954006079,183.7037037037037,0.0
4.6692305622754064,4.364232058212013,2.3602563474830554,8.287302963437591,-864.6798864739266,503.78602720034854,341.1968777855338,9.853785395982124,150.12358746554645,1643.806327646428,72.23046552628628,981.8434529256261,-124.93407860552446,690.7016034231661,197.95690686783348,576.976976976977,0.0004370602164636391,167.16716716716718,0.0018383417436378118,184.07407407407408,0.0
-1.978202956018165,1.2516406716048267,2.288586137119878,8.776732526610882,-870.3630168742312,497.75655056681586,332.83053162258653,8.418458161829292,150.24094441298013,446.91818046592283,15.961770299696482,-486.99460616695364,300.99012499446894,976.4395813445877,51.187013064276684,578.0780780780781,0.000428151461729339,167.86786786786786,0.0018217665828608783,184.44444444444443,0.0
1.562260621530728,0.8243228262569051,-2.775737100911604,12.237264668308423,-866.9378748792772,497.5215537490699,326.60688812861844,12.031874447127112,150.23466120566545,328.5458096277145,-14.291107675695407,-598.2015052464375,320.36891744418466,985.3212258140435,26.75170041465392,579.1791791791792,0.0004195045335592026,168.56856856856854,0.0017928427353713712,184.8148148148148,0.0
-1.7402176942808953,-2.1238595724775484,1.5277207032668452,10.026086748753904,-860.539052608861,497.2906487478358,329.58662795190827,9.193240508062635,149.82085287743453,228.54941516903605,4.401624555397313,-678.3708992322361,390.3560701957475,985.6293881491422,22.977211925288607,580.2802802802803,0.0004112137494971597,169.26926926926927,0.0017527883397328145,185.18518518518516,0.0
-0.08080906782260423,3.708494779035062,-0.1062136033938213,9.641497949286176,-867.7821969543885,500.64633486862147,330.1959961657763,7.029627674600135,150.19997167234877,-521.7743449610035,0.8862955646392594,-1197.839225898265,689.7024082058284,965.158722838287,-54.109271716462644,581.3813813813814,0.0004033665692076009,169.96996996996995,0.0017033912847523368,185.55555555555554,0.0
1.719014624938051,-1.171985422894118,-1.101963607076499,9.779989002597897,-869.8269343749312,498.7487477246536,321.9756996013516,5.901051028660638,150.16131986626542,-704.2241014827838,15.298017519912467,-1205.4325453909432,761.1818854601637,898.6393318224774,-72.19575622238747,582.4824824824825,0.0003960430787375726,170.67067067067063,0.0016468648506233806,185.92592592592592,0.0
2.440325593064003,-9.00788269325598,0.336030681065057,12.584120668653046,-865.0215284282397,498.94740297926654,335.78928648571235,12.52169903999862,149.64825430372983,699.0367582796518,6.525800291861593,-232.83588173034195,214.68981056184305,954.8397103026646,55.356145367193676,583.5835835835836,0.0003893156318264139,171.37137137137137,0.0015856754010137718,186.29629629629628,0.0
3.632716111054385,-5.501458017717098,1.890423069222967,8.501656546793516,-866.3207189620913,498.3261048859947,334.60042323860466,11.233327952942236,149.9230169192857,1174.6285645759633,42.28270416667374,532.130013189763,-165.69446475504492,675.3213245012029,137.81237936184934,584.6846846846847,0.0003832486285050382,172.07207207207205,0.0015223593830696255,186.66666666666666,0.0
-1.1461388921295215,-3.5407070945393384,1.0016631820084232,12.631016581880207,-870.8145794101493,501.01696702787984,345.40441239776675,10.175947094258339,149.87887370259017,-832.9186539845037,-15.688934211526982,-1519.390824727592,669.905089480006,970.1975090291018,-65.8616536398252,585.7857857857858,0.00037789840868882464,172.77277277277278,0.0014593468516080873,187.03703703703704,0.0
-4.094142307706051,3.6708566170521215,-1.75694760268412,10.420992597843007,-860.4758181368779,500.0581910659371,342.55349780288475,9.119450726298393,149.9019910819074,-303.60285963493675,5.093028665681569,-1110.637292842314,578.6770767351411,990.1026394178034,-28.754419087113508,586.8868868868869,0.00037331323741384966,173.47347347347346,0.0013988067740986,187.4074074074074,0.0
-1.4790010605425081,1.0957414843586688,1.4849178271852406,9.679161236049305,-865.3130560988292,502.1905816931963,323.1432508240987,8.942003171593747,149.88273876937953,164.56739661580028,2.825338228270624,-742.5303674904128,410.1475837143465,994.3529380025535,17.16080287268665,587.987987987988,0.0003695333586953075,174.17417417417414,0.001342525963748514,187.77777777777777,0.0
-0.1483758983918121,1.5085355509159208,-1.2751750841519278,15.001800995868564,-870.0393792570387,505.3838240695124,338.2029837450896,7.848526703116777,149.91887980523677,-1225.8282761012283,27.13486544848235,-1465.5831640663516,743.5483692318539,755.4672161691306,-81.72242259674218,589.0890890890892,0.00036659109652899247,174.87487487487488,0.0012918292240260143,188.14814814814812,0.0
0.24293214991173448,-4.057177648721255,0.43336623792857243,7.888721020402807,-865.3855839515021,505.1603846165811,320.4904661690553,9.13708871088023,149.5332592960735,502.09752396564954,4.038865913132804,-416.91078555903346,135.3409384514057,928.3407279809829,63.61854427061299,590.1901901901903,0.00036451098408937717,175.57557557557556,0.0012475437781336713,188.5185185185185,0.0
3.1504723067046956,-1.5613954124920892,-0.6067001349542684,9.292628480865988,-868.3434576503505,505.7492166025073,336.9593210094085,5.759825569759651,149.79562788567742,-1078.216615550493,14.601404387389428,-1485.1703828522475,768.0937112698907,856.365590885227,-116.3747928934445,591.2912912912914,0.0003633099054465858,176.27627627627623,0.0012100068306234513,188.88888888888889,0.0
-4.922344164354211,-1.353819009501895,-0.4377325034712514,7.535137521672,-863.5741468824957,501.7488663086685,324.83385801239893,8.527872693062971,149.63303884587316,618.4452239540442,-9.684886144101881,-286.8257410717714,95.40782776374226,911.3506452706814,82.73050876947016,592.3923923923924,0.0003629972378619715,176.97697697697697,0.0011791115533478053,189.25925925925924,0.0
4.745819159201855,2.6886372212749396,1.532485950081019,11.904923941072338,-865.2853534805047,499.2140835031506,319.7674677662442,9.378124967297813,150.286663945587,-178.56733485169298,-0.1584136756445096,-975.5680246410502,592.5175534240178,993.2144287626068,-15.403604878470428,593.4934934934935,0.0003635749866664517,177.67767767767765,0.0011543841248911,189.62962962962962,0.0
-1.1025348558079964,-1.1044498360078607,-2.080387439631796,13.378377867303358,-862.2289893405219,500.44385688080456,332.80045342697406,11.219760094380838,149.78207425994714,-240.1934694366744,7.582580981305887,-1040.6871677888628,592.1571174158491,991.2202327178484,-17.883231499827623,594.5945945945946,0.000365037908636473,178.3783783783784,0.0011350827427201013,190.0,0.0
-1.0170993371918415,6.5672537542141765,3.890390148553866,13.339845562809277,-872.2458243640864,496.46714620990133,303.25432871845857,9.920147073253272,150.65055333330028,-207.92241890928386,-15.08762515677084,-956.8133846280055,625.4328614324029,985.4461792891336,-15.546146871677811,595.6956956956957,0.0003673736234521115,179.07907907907907,0.001120308705661526,190.37037037037035,0.0
1.2077859482181483,1.3599110938543315,-3.6421721385889927,12.447897506292009,-866.613099654835,500.9803028591393,312.49024425594774,11.589846227751117,150.0701769384891,-15.758450233457392,2.2877489389912853,-877.3048268359553,512.6522649501599,1001.3661159836633,-1.3657385292507296,596.7967967967968,0.0003705627160847288,179.77977977977974,0.0011091195885729235,190.74074074074073,0.0
3.25804235032601,0.7551176230799382,-1.1953353665097142,9.60475906440807,-866.2043522987095,503.85472409696223,328.22508116225714,12.698270210226859,149.94491066941652,949.0338100141565,-16.47610351244343,197.01458445551282,-154.72477460847,764.6212203893111,98.4909273589284,597.8978978978979,0.0003745788356980565,180.48048048048048,0.0011006350343246989,191.1111111111111,0.0
-0.8191631907708893,-0.6209127413388595,0.740423779883482,9.269518045020307,-872.195329621801,500.4540649238799,330.82441766634844,12.116340187648204,150.09943378527643,1013.6131308707493,12.290905551848764,285.6552036463768,-145.9993154665089,744.968816715737,109.44657531560945,598.998998998999,0.0003793887987833715,181.18118118118116,0.0010941266265440436,191.48148148148147,0.0
-0.2264230630850153,-0.1177070469765759,1.1686283328706197,6.65766045501187,-871.7743588755308,502.40242122016474,326.3068122984181,10.941019694757113,150.03296194728637,785.4231757936142,15.800232450702559,202.68304758659372,-213.9870369526148,626.409008717601,118.03140952722201,600.1001001001001,0.000384952705757335,181.8818818818819,0.0010890845923615877,191.85185185185185,0.0
2.3009666507217346,0.16426731422608068,-0.2009514411434103,14.071747070363585,-866.3241084669269,501.32692324051567,314.205637012824,10.023725358361569,150.01673716307707,-358.39264683827884,3.5660196660901455,-1045.467930621024,685.5082993961553,968.0484070895309,-25.632626149780876,601.2012012012012,0.00039122408113916426,182.58258258258257,0.0010852556985508105,192.2222222222222,0.0
2.3168113491228626,-0.25524823808256125,-0.11478140600308481,10.937956156296936,-868.7572415717118,504.0460233703501,321.82108157861495,8.038423983172882,149.93165162648992,-365.793057332249,3.0542517884199425,-1081.4154883586332,671.2648990117808,979.0918919339363,-33.6544233752369,602.3023023023023,0.000398150047732699,183.28328328328325,0.001082648683574049,192.59259259259258,0.0
0.24866630563966216,-6.3188653852290475,0.8211001706552331,9.016086190261033,-862.731181151239,501.84532911313295,333.91209327237397,11.479888102758633,149.50836944518406,1175.9599082953541,17.098821815671656,481.88841519467326,-156.5251326468042,715.458255314869,130.41490045707565,603.4034034034034,0.000405671545031785,183.983983983984,0.00108150596711897,192.96296296296296,0.0
2.897682535105695,1.0956927668380123,-0.4621389549153606,12.656113777973935,-866.4349732808015,501.8336697393746,335.8178177062836,13.359494764443058,150.0579403192567,992.3959006573824,-5.083631153902214,86.43032850121108,73.95514306429675,909.4068098283486,78.18596005702139,604.5045045045046,0.00041372360142222876,184.68468468468467,0.0010822432157696455,193.33333333333331,0.0
3.1559850750313685,-9.158763680604425,2.7863625158698118,8.054470966479998,-868.2607943603242,502.70550454755175,329.8377688240406,10.684212079300837,149.57031460729095,913.876698241744,47.48037408177475,177.47697467310297,-105.00591726502432,752.0216897940322,113.20404574513667,605.6056056056057,0.0004222356687537211,185.38538538538535,0.0010853615395919833,193.7037037037037,0.0
6.6040206749888295,-0.44142116270631704,1.6786982284632044,10.813244068445348,-860.8092872014436,503.3855678565625,341.5683378103699,13.834518296852245,149.8503334775774,1720.338042725615,56.828762428270934,1220.1684946861824,-190.14106171033927,557.8204646846746,158.5527734738714,606.7067067067068,0.0004311320265832765,186.08608608608608,0.0010913404270933328,194.07407407407408,0.0
3.5043817647515176,-3.2884712820257533,1.7456487020112692,9.65474173141833,-868.3326093755144,501.14290190841064,333.97397023459234,6.9488565838778324,149.94699100599408,-549.7503756222359,-13.357024114683117,-1226.3163859107149,675.944622236872,965.8562656734358,-57.330548403969416,607.8078078078079,0.0004403322619221372,186.78678678678676,0.0011005226148050145,194.44444444444443,0.0
1.9377612307135035,-3.3311925022977453,-1.932313446740834,11.277354279760601,-870.1146763997024,501.8100570939276,322.5254434604179,7.691673230440918,149.91819240238112,-585.9227393163974,21.771012852379847,-1188.4973912373157,745.889152183047,942.0420854958251,-52.15717784178269,608.908908908909,0.0004497518287139095,187.4874874874875,0.001113004426432071,194.8148148148148,0.0
-1.9725306495147925,6.052698591194776,-0.15877684881140575,9.872852921627757,-864.6004706783478,494.08712156087955,327.1949794658838,11.710403015496524,150.5008545075892,766.8827023350412,-4.103171416013611,-98.08130095086995,0.0041587793200505985,864.9737551751055,77.87598896519673,610.0100100100101,0.0004593026895805701,188.18818818818818,0.0011285461550133789,195.18518518518516,0.0
-0.6029906961212048,0.687583117442462,-0.6009318974414074,7.098144217777552,-869.6992868799873,499.1046361921024,315.97133842792147,10.528580420306502,150.16620883633385,542.2925511554155,-6.297218333389344,-290.6849056319621,-60.603078539576416,834.7458115909906,76.48835902475459,611.1111111111111,0.0004688940406271737,188.88888888888886,0.00114651632627065,195.55555555555554,0.0
2.7513957475904456,1.567483760885853,-2.0112027513789315,10.151152745340076,-866.9768058416661,496.17529810663615,328.91861009608584,12.627564353143615,150.3734394637368,959.3051312610916,-30.839456183896875,152.73049129263893,-118.49982455505011,811.3242200398096,94.28912902373857,612.2122122122122,0.0004784331183129669,189.5895895895896,0.0011658809090283686,195.92592592592592,0.0
0.4756663434025183,1.1541080249316016,0.7203283678915339,12.097728283750724,-864.7953450383276,500.79522937567447,341.1210061922134,9.96905671854652,149.9961924941079,-401.60038399837174,-4.579540999774954,-1178.3242404224814,608.0117567539337,989.2259838994898,-33.23829223300443,613.3133133133133,0.00048782608558055416,190.29029029029027,0.001185243789079107,196.29629629629628,0.0
7.600267413299509,-0.1822066346650832,-1.075291515559633,9.94156718829203,-866.6397367205547,497.60997742330403,336.85290084710965,8.264049154943336,150.34281741261705,-357.8657827519531,14.459912065188643,-1146.0309041379226,617.0519583750408,992.1297459734061,-36.76788718533072,614.4144144144144,0.000496978992581451,190.99099099099095,0.0012029385364055558,196.66666666666666,0.0
0.635931022907899,3.322460925052573,1.310807659700474,11.550230243178172,-862.7091006665122,505.2348569322029,344.02009325919124,9.572813515589916,149.82808651052332,-465.1191710473146,-10.021431476658485,-1233.9070115288828,611.5332790207805,988.617722789688,-40.33486836770362,615.5155155155155,0.0005057988054361527,191.6916916916917,0.0012171644704250587,197.03703703703704,0.0
3.495979960529838,3.7537194172164354,-2.1403831257886634,7.908941028651894,-867.5545594621245,498.0641582335871,326.97114756201006,6.934632058152532,150.42562398007303,-42.82183107221235,5.2270673849210425,-901.6271784823109,520.2155777037134,1001.3789445062988,-5.860474684381366,616.6166166166166,0.0005141944945115183,192.39239239239237,0.0012261533116093564,197.4074074074074,0.0
2.0198423119972793,-3.6144989009903163,3.438081225683642,9.947478413460296,-864.4720687576029,498.8678116907421,343.4609979451426,7.742818653805931,149.89037367628708,-546.7475970227662,-30.94898718552193,-1274.6818901771626,620.6812943634039,976.9904600259529,-55.26595530118462,617.7177177177177,0.0005220781716836553,193.0930930930931,0.00122834741954357,197.77777777777777,0.0
5.16536404401036,-3.625062427179938,-1.7926653171841236,8.750979089822845,-866.4662164379861,502.338988637972,328.0669577355203,11.94488799583602,149.8657238856173,964.0668955734169,-24.846456686184982,244.8797234225126,-190.30247573117703,737.9741749035878,109.63014122105447,618.8188188188188,0.0005293662639881766,193.79379379379378,0.0012225677352161218,198.14814814814812,0.0
0.957017370900059,-2.3852296701207307,0.43860467440087214,11.49396168020942,-872.0633178852695,504.16883799122957,344.71585082569896,11.745574828939219,149.87633439632242,1651.1993676417844,13.590027230071426,754.7058051829965,59.61885461138513,897.6744178599206,143.5789286472167,619.91991991992,0.0005359807089622203,194.49449449449446,0.0012081497056411691,198.5185185185185,0.0
-0.20282326059115702,1.0396380256058069,1.5837186207761351,10.062983124523992,-865.7955677860227,498.69874442163854,329.78143252557874,10.726008569612153,150.10391988796516,657.4708570031149,17.98063471118132,-259.81640025912566,145.7475011473578,926.1426912169657,65.3807120168615,621.021021021021,0.0005418501548925447,195.1951951951952,0.0011850288244061923,198.88888888888889,0.0
1.0162207433523154,1.3342305754796342,-1.1412808604002256,11.380147352673225,-866.3075869568572,499.8811911887032,337.0723137380428,6.557844958079061,150.10925215895534,-1162.5856721851728,24.197199263687047,-1483.9856580938033,761.1504259069063,803.988811614888,-102.26869096774577,622.1221221221222,0.0005469111471578127,195.89589589589588,0.0011537635893780127,199.25925925925924,0.0
5.103003096106125,1.4342013897977286,1.7049372868659012,12.175420852315732,-871.499942991577,504.72740976000705,344.75112364309854,9.283192848974222,150.1381236061539,-942.4796244331949,-23.102319881778026,-1568.8594020618998,694.834727429217,952.7776391812603,-77.86197451730324,623.2232232232233,0.0005511092799657636,196.59659659659656,0.0011154917915527007,199.62962962962962,0.0
-0.772091073361497,3.048711314733265,-2.4583671956008324,11.383237150242778,-865.894720660717,501.4008957405207,328.0657237141879,7.550000222679898,150.05599126419747,-781.3110722730507,32.738750919891,-1305.6459331984606,775.4870533559462,909.1765984413098,-68.63232307098333,624.3243243243244,0.0005544002911278756,197.2972972972973,0.0010718249000541157,200.0,0.0
3.761435954555951,-3.882036769255825,2.904235398365121,10.546236868587288,-863.0163392024141,496.77080077305436,332.18388987544176,12.35306650757553,149.98917090492992,915.0512550666366,49.99292386483889,82.27379824299476,-1.9638771410879485,834.3966693152736,86.52012875421727,625.4254254254255,0.0005567510761885497,197.99799799799797,0.0010246935574901143,200.37037037037035,0.0
1.8891448950692356,2.2173028989287538,0.028298529931516585,8.00357548297719,-864.528154175402,499.1536445573076,342.888634252063,8.832555732874798,150.1634389241916,1924.894494615144,2.8389221619971945,1163.715968216367,-125.25616914102733,771.8815333110023,240.26831362543084,626.5265265265266,0.0005581405973419415,198.6986986986987,0.0009761636013038165,200.74074074074073,0.0
-0.9409784191567411,4.350366922676765,-1.1928228159377592,9.994427778666198,-863.3476794786882,493.2731162505248,328.6699683606994,7.828504578436901,150.44987292140343,-364.9924593011245,6.639190036382819,-1106.9775059113044,641.5773342832874,976.5696372572793,-36.433340293969934,627.6276276276277,0.0005585606622369925,199.39939939939939,0.0009282456337090609,201.1111111111111,0.0
-0.4745174306564112,0.397107613456232,-0.598363544854869,8.933819195968333,-866.3387674763417,498.09371370712626,316.7910771749384,10.059592330242848,150.1098184409605,366.3703465153614,-4.30576949792488,-565.2499232933658,215.26421808901443,957.1453946853709,41.06472962527703,628.7287287287288,0.0005580165480920771,200.10010010010006,0.000882721475306897,201.48148148148147,0.0
-0.5473011635374682,0.049265274133575,1.6178385387854388,9.311872086591547,-864.6584683123299,501.4864102330064,351.4300705458491,8.719691086330776,149.87373221392485,612.3679352710969,16.763947914487478,-296.9029283627626,415.9262241298439,993.027706666279,65.84708772425503,629.8298298298298,0.0005565274476018034,200.8008008008008,0.000841007870197191,201.85185185185185,0.0
-3.466726216687846,-4.553840735533695,-1.1689105837008764,9.250931698499498,-868.2631133433911,497.74790849916025,325.30235535662865,12.967487820407413,149.85059265325208,827.3350532740067,-20.418546349667242,89.41255506999335,-165.31991989991906,752.0146417540032,89.82605563204439,630.9309309309309,0.0005541267149841707,201.50150150150148,0.0008040720747186037,202.2222222222222,0.0
5.042267740461699,-2.6783269508131378,-1.4987153788455552,8.04014885043551,-866.3753584071818,497.16456831539745,331.5875605093754,8.530378204931619,150.16152921515797,765.3543044217566,-14.85014508471328,-156.62950660798356,113.20725172919913,930.8344883381145,94.59678343489308,632.032032032032,0.0005508618932221383,202.20220220220216,0.0007724063707894702,202.59259259259258,0.0
-3.1350578791475234,-6.809617449876476,-0.44307319516747634,6.085322821732021,-863.3628175540845,498.8324643180517,341.56006669451125,7.201543481550738,149.55297754787597,1934.3801828666026,-18.118328693787078,1311.884977556812,-226.46040354733208,656.4348412355628,318.40104974816876,633.1331331331331,0.0005467945071001896,202.9029029029029,0.0007460602597430364,202.96296296296296,0.0
-2.0205744604206575,-4.183977296089329,-2.353924225539936,8.663713903344465,-875.2181076887722,498.81470858380646,323.91506096268796,5.694172968484969,150.05623912300254,-696.1734339143904,26.513868838231893,-1244.227514519639,767.7524463213208,921.8448372786048,-80.18952383688587,634.2342342342342,0.000541999610987713,203.60360360360357,0.0007247213397967853,203.33333333333331,0.0
5.192507858557044,3.1933220224844687,3.641087815883631,10.386758903848317,-869.3095677081996,494.84145293119485,319.9213208677787,9.93842699517317,150.65515291124936,193.10280869568376,17.150115223481343,-731.4558221112275,378.8454659841268,992.7901029731394,18.127923957717897,635.3353353353353,0.000536565085400686,204.3043043043043,0.0007078297548092416,203.7037037037037,0.0
-2.1761224633926752,7.1228274282036805,-1.1327891824294465,7.30364590914502,-869.9384903985872,500.3459799663105,332.53737296774835,8.876139772284148,150.38674765681287,1136.1303862139441,-24.6844005325141,357.7969752666895,-137.7551499983743,786.5035873926827,155.8850243504015,636.4364364364365,0.0005305906820674143,205.005005005005,0.0006947074469090388,204.07407407407408,0.0
3.1046150670378485,-1.0272070273909042,1.6632335723608072,10.031364472943249,-861.8238725748818,500.99037626521476,312.06923602087613,7.142190786976546,149.86847195957318,-295.3613725616495,-5.561959369820649,-1004.2672728191767,658.8058730210507,971.5617284226877,-29.76581977840554,637.5375375375376,0.0005241868233834233,205.70570570570567,0.0006846826797810888,204.44444444444443,0.0
-7.903814855841879,7.244596518032378,0.4189401672955452,13.80053684862193,-867.9433358998098,501.4416956515653,327.1209392313208,12.37845292251157,150.11740380543566,121.77996372717682,-6.955565044076512,-770.2526866039867,438.2934121211316,996.9798899293324,9.39726090136402,638.6386386386387,0.0005174731685844345,206.4064064064064,0.000677192407595981,204.8148148148148,0.0
-4.394213968831588,-5.203207699570823,-1.9690681009639361,12.046113110504479,-867.477174816444,497.80348076985064,332.45038664315405,11.334490294858483,149.7662716137844,307.93817891441324,-15.132282157051606,-606.7648546042742,361.7981752612182,989.3220958099719,25.94338308787543,639.7397397397398,0.0005105769654904827,207.10710710710708,0.0006718496053530504,205.18518518518516,0.0
3.2336516330928142,7.715174530908729,-0.011909418425458767,13.28708301824106,-869.6758190619242,494.46023089996953,327.30048103174835,9.943564242125541,150.85542492813815,-411.9015479664365,3.3199410405916803,-1131.1109999367354,662.2955345666084,975.4542883530646,-31.243517331652903,640.8408408408409,0.0005036312130575613,207.80780780780782,0.0006684688629666837,205.55555555555554,0.0
4.377455009554129,1.7832372127067855,1.568005558621496,10.782255753865453,-867.2584508108617,500.499809020286,314.56549056814254,12.728652488341734,150.2234687051115,363.66141732383414,14.212384190492793,-569.5167549465416,198.20759664290767,951.1444366694726,33.33426274447851,641.941941941942,0.0004967726659868592,208.5085085085085,0.0006670503750221911,205.92592592592592,0.0
1.8807783679362855,2.6987369563710817,-0.3765226701726131,12.335019645972892,-866.3309546575703,498.6845970763831,345.9417795620401,11.325072066797226,150.26184167312962,215.96950553376018,0.47386113437050703,-675.6540217159481,450.9376472129968,998.9545219445687,17.356547143650314,643.0430430430431,0.0004901397180590508,209.20920920920918,0.0006677288695314295,206.29629629629628,0.0
2.39994292514578,0.8892053582492925,2.386225891702056,8.552070539064426,-869.0161154243724,501.9234433438478,331.03538153949177,8.354288196963136,150.10258035489406,461.20087046481785,21.518909187145688,-476.5456060438346,284.69020649966365,973.9751464660411,53.69449556784719,644.1441441441442,0.0004838702054651084,209.9099099099099,0.0006706990539529924,206.66666666666666,0.0
0.32951282319190073,-0.19793685003672185,2.0430307855637277,8.71131946595603,-870.1905406303805,502.45401573561423,344.3115211776174,7.921559672018468,149.99718807405458,354.2886825047089,12.956204162713055,-560.1147464002581,415.36291412849715,999.0319269265863,40.65794094267362,645.2452452452453,0.0004780991749996058,210.6106106106106,0.0006761321017698527,207.03703703703704,0.0
-2.3842453759311275,-0.8875725253418424,1.8378297093166587,4.5217195877250544,-869.1946922740312,497.62059085819493,327.39963749819555,11.635963088907722,150.09652044960228,507.22822447381304,13.96778417566784,236.1706030331561,-209.29986109534588,351.1704366343068,112.76124884871015,646.3463463463464,0.00047295666439857843,211.31131131131127,0.0006840981917618198,207.4074074074074,0.0
-5.353599513159898,-0.3109772049223334,-0.9193135445459939,12.372290948084597,-870.6637858249885,498.414427192143,321.1998801830924,10.792733912934702,150.0428092435979,-30.47553516231867,-4.950482250618139,-887.7448707872204,512.1480309109243,1001.150131656905,-2.030761307014664,647.4474474474475,0.00046856554320885084,212.012012012012,0.0006945081742862435,207.77777777777777,0.0
-3.126199573184471,-3.4898558438319074,-2.159684895562974,13.080647959639773,-862.94119498531,501.6305591850416,332.6918092025516,10.339495535941323,149.56679935823271,-473.9373890523797,14.628784444837645,-1193.8498656767342,672.4851720617694,975.2174120306767,-36.01854092394628,648.5485485485485,0.00046503946227852166,212.7127127127127,0.0007070834878030432,208.14814814814812,0.0
0.5688752553875986,4.401897733010834,-1.2271752107255889,8.89364550930546,-862.9313613973577,501.65115970843027,327.8421287367178,8.307004394262185,150.06437911859123,214.8943185008852,-4.022302300690806,-693.4162495316328,395.07578657884795,992.1226600309338,24.104245260333755,649.6496496496496,0.0004624809582151361,213.41341341341342,0.0007213582106446794,208.5185185185185,0.0
2.903972088122762,-4.966358974118528,0.3924818813334409,9.49209658720553,-869.5155142274022,498.9539526256845,318.2223854200864,11.215895134011507,149.98873712032412,453.11569493389845,5.9880161372721705,-472.7955130483449,144.52414317197446,936.2178291193306,47.43127946050194,650.7507507507507,0.0004609797559761176,214.1141141141141,0.0007367115253161697,208.88888888888889,0.0
-3.1294789481504406,2.974979711105202,1.091573427064711,8.492275772618077,-868.4926100609297,504.2076472942233,344.69784258787496,8.489002233732101,149.91986629346073,1382.7120966443604,23.27614639776108,467.9446573911797,138.54569409580597,922.0013755653152,163.2181001140168,651.8518518518518,0.0004606113081952184,214.81481481481478,0.0007524238510352762,209.25925925925924,0.0
-3.1068979359832554,-0.7103523919688436,-4.343142809520895,10.765307102954983,-869.8099817849758,502.82612023809924,323.77729777106003,9.796026690812644,149.84430281478367,17.217164763973937,-4.650462977505791,-854.8473096598917,491.8659926622407,1003.5063718149624,1.8933592234943364,652.952952952953,0.00046143560402211596,215.51551551551552,0.0007677462960290427,209.62962962962962,0.0
1.7394174646740657,-3.0621740369632016,-0.01622640322350058,12.249865090606482,-863.2016357094328,505.7857670904795,311.5973361520443,12.89388829277396,149.53154732204325,193.44917083844726,1.6851244631698945,-729.235850014035,354.88234051855693,987.9756682908852,15.649948766275255,654.0540540540541,0.0004634962733239898,216.2162162162162,0.0007819714576912949,210.0,0.0
0.3332266090143048,-4.218559020674904,0.31617845064636885,6.514456052237918,-867.3209465439814,502.2525604520832,343.28166053957335,8.678331528379708,149.726837664723,1912.4225449125213,10.884921343279082,1572.2652607998189,-230.50961713509895,417.10706196625216,293.5192772878021,655.1551551551552,0.0004668200042803882,216.91691691691688,0.0007944941538360343,210.37037037037035,0.0
-1.901691466015015,1.0112392664643806,-0.5550885126311031,10.818877061284505,-858.8101871534698,498.0468455230436,324.9570198418738,6.854021485854278,149.88483200151634,-661.2309898685445,4.486171192895863,-1200.8071530134082,737.8982302504622,910.5139670566244,-60.9453493284492,656.2562562562563,0.00047141628394918903,217.6176176176176,0.0008048532024172017,210.74074074074073,0.0
-5.037488496335418,1.3929034237206905,2.5825476780317578,9.446656456561708,-870.8796272666697,494.05488626888103,323.92176107384375,7.894905616259779,150.36023346899017,-35.53911404178571,-6.413249368138491,-891.502980536765,509.08169956131326,999.2042749692441,-3.2321103695901616,657.3573573573574,0.00047727746257949393,218.3183183183183,0.000812749326698882,211.1111111111111,0.0
-0.06210017284072259,1.7471266403207928,0.8435601485017418,10.22678878393338,-863.7716104574372,494.0449561663149,312.3461241297003,11.988597653375246,150.31769054492767,309.17786081569193,4.491138473803001,-619.5529581243479,226.08582643252845,954.8010995911985,30.241504598505728,658.4584584584585,0.00048437913360782094,219.01901901901903,0.0008180388523349933,211.48148148148147,0.0
0.7080786639486264,4.313790807038775,2.620383816161794,10.917988003348581,-867.2027800079993,501.38290572187026,347.4094148659699,10.50946227476042,150.19940946277995,1107.636885640338,51.368046296626034,173.77304813133264,268.87683359272563,958.8596036741072,101.49191026020115,659.5595595595596,0.0004926808127192016,219.7197197197197,0.0008207072032898209,211.85185185185185,0.0
0.39599464722917327,-1.3578995498529018,-0.43192104070046444,9.623595122454358,-865.4398273211118,501.3453747896429,317.10519412790313,9.742245242622493,149.8605992954091,222.0159117496249,-1.2747063944493027,-701.0736375229501,348.6346508447467,987.1833032723928,23.029461605097264,660.6606606606607,0.00050212689140534,220.42042042042038,0.0008208295056983589,212.2222222222222,0.0
0.38673866173336563,1.718059220035281,1.8749549850138498,9.792826293188439,-865.3224615393576,504.0441287917939,330.5844948070565,8.981812389376861,149.8756335729422,255.16188155267966,8.727012876385512,-661.6632456441694,389.2154350842432,992.6428125432348,26.030444284394576,661.7617617617618,0.000512647833412818,221.12112112112112,0.0008185273227859846,212.59259259259258,0.0
0.15450910886523075,0.12836219828249057,3.270132789055039,9.572249664890721,-869.0368926006614,497.85915339760993,339.1262032254044,10.97071981510638,150.20296932503012,1326.089994814884,75.91400582357817,553.1903019207551,-44.49145517022805,782.2220978168347,138.74460969609203,662.8628628628629,0.0005241615766188167,221.8218218218218,0.0008139304546544718,212.96296296296296,0.0
-2.2198926319751977,-2.096276762476484,2.623386898545322,11.940632403576563,-868.4687674871367,502.6252970203078,334.21716933003097,8.301790298019553,149.7727011584511,-567.3618120676134,-28.113995705934713,-1222.6426551759073,673.7087282820992,960.1812949910556,-47.37896680585936,663.963963963964,0.0005365750984300996,222.52252252252248,0.0008071509853565765,213.33333333333331,0.0
-4.435427317046569,5.5326474497302085,-2.184283186857466,10.837519920254993,-863.1780934431099,501.4268997469832,329.40345688007807,10.611331137285191,149.9950491065525,411.91355458184654,-20.315565749073272,-512.0208440995875,293.7816771740414,975.8646684242262,38.44530117229881,665.0650650650651,0.0005497860999450736,223.22322322322321,0.0007982737912668189,213.7037037037037,0.0
-3.933440921582623,-2.19115862760455,-0.507352155084762,10.441167075474722,-862.282868200682,496.27470768233025,312.9833414171258,8.537490862374087,149.85514885695198,-160.48098959508664,-2.5471815349106124,-949.5583767329862,589.920805028208,986.7428428899448,-14.993887677643864,666.1661661661662,0.0005636847629539804,223.9239239239239,0.0007873641773601883,214.07407407407405,0.0
-2.271803246812125,2.8299993647515125,-0.6903294108995929,7.458096557815434,-860.7531782219864,504.8169034645463,321.9027516423272,8.204681229449893,149.68354016084035,479.60018963751827,-8.077929096639116,-443.5456406395507,177.71676123851313,941.6569921763838,64.61527645649808,667.2672672672672,0.0005781555344092096,224.62462462462463,0.0007744898725824349,214.44444444444443,0.0
-0.9327127785367298,3.945706882068339,0.9785090701526552,9.242840513573691,-863.6991627762201,505.63454288411907,331.87800338042524,8.725025130349977,149.82248794572922,370.4578745962951,5.410588539144941,-554.4578993736368,340.3624846505413,983.6981049321067,40.18729461426503,668.3683683683684,0.0005930788952287678,225.3253253253253,0.0007597518995666148,214.8148148148148,0.0
-2.129764355379242,0.8822570065177218,1.3727071100290662,11.797338320678348,-871.2641063453946,498.3415493747796,322.12825930013,9.249185107032076,150.2148269107646,-197.23691624170655,-6.805086557776134,-992.0475009367558,592.2732181573663,995.2982873107212,-16.542982455021825,669.4694694694695,0.0006083330740759707,226.026026026026,0.0007433172578842146,215.18518518518516,0.0
-2.6415993250108163,6.783557164487471,-1.6777853480514726,10.075393146247846,-868.3506374915977,502.2815179477912,332.0335945999877,9.902340328132594,150.21486771672883,508.34589172613516,-17.609062302122403,-424.5963418596797,266.6668183221399,975.2917448193587,50.73813443220572,670.5705705705706,0.0006237956718897734,226.72672672672672,0.0007254461035245259,215.55555555555554,0.0
-3.7555159497483146,0.9797391106084301,0.13567702783387536,11.319062939178277,-869.3462403853152,502.3954099884358,336.8174340881514,10.47091159022223,149.91732978405562,353.593359623401,-2.9093083516648166,-565.4651089542201,372.2612278493184,992.683937564004,31.570623770552928,671.6716716716717,0.000639345169161103,227.4274274274274,0.000706507109787656,215.92592592592592,0.0
2.0041784721027702,1.3085476416687112,-4.039854664312273,13.533023600655268,-861.6913879538246,502.1984246002198,339.62502885800103,2.6232694171431117,149.888925181862,-1056.2802682211354,76.74640908703671,-1054.47569990505,573.7984204284669,497.05528711137225,-78.39493681448472,672.7727727727728,0.000654862294949018,228.12812812812814,0.0006869767002138074,216.29629629629628,0.0
-0.5859310243738762,-0.41052909859444064,2.88389001160378,12.077212138417632,-865.1281042612641,496.8760702029936,317.73820642187314,8.38469888450647,150.0923903767259,-322.352877773224,-16.795238524812458,-1030.663575412954,647.3001035287521,970.9411247486235,-26.67626963788945,673.8738738738739,0.000670231244059046,228.82882882882882,0.0006674204725400821,216.66666666666666,0.0
0.13854403909863122,-0.4648611457498053,-1.0247484813533871,10.186316675399485,-868.703381676109,503.95164194794364,351.96646054978953,9.216860045287921,149.862183052061,-1574.7659901118577,28.309085552243026,-2279.961614423485,703.1335521817933,976.0578514156439,-154.63454646449205,674.974974974975,0.0006853407363008326,229.5295295295295,0.0006484579579018872,217.03703703703704,0.0
3.048053398143371,6.990287505220682,0.11172787968899393,8.978021659608546,-863.5608858399144,499.8766094455618,337.6747934455413,13.010124077216659,150.37082131625831,1355.5394269439553,5.685441113004734,949.4394960327672,-244.62097422924228,477.04345236839504,150.6449857555989,676.0760760760761,0.0007000849189408049,230.23023023023023,0.0006307144769065725,217.4074074074074,0.0
-1.7629438174576653,-4.331697361155001,-0.6192994279761225,4.8929008078882035,-867.3469498049853,493.5938330190666,329.98285846330936,7.839994783235736,150.09041751093176,935.8365694661516,-11.8976773172588,433.56437872292327,-258.00669806908155,559.3272777984487,191.63566212710742,677.1771771771772,0.0007143641200277576,230.9309309309309,0.0006147659276906789,217.77777777777777,0.0
-0.27917234929507784,8.157757208192018,2.29205515002683,9.663230155054295,-869.4117364653818,506.04443787848135,340.8953658307664,10.325593236199825,150.19355859281214,1356.8806372709084,54.04150496284247,501.9986667388981,31.02678121750165,855.191710115204,140.55822457532315,678.2782782782783,0.0007280854658925378,231.6316316316316,0.0006010836281377812,218.14814814814812,0.0
-2.5414421323361536,5.183342456262334,-5.675012882794758,9.347975008366301,-870.0745598314579,500.59918780570007,353.65407771999975,12.990060619471675,150.27092195388795,2370.1232445037963,-238.31986174266416,2422.9468815718974,134.3744895978445,376.41920269059733,255.0660319827335,679.3793793793794,0.0007411633805595717,232.33233233233233,0.000589986693800177,218.5185185185185,0.0
5.305355804800232,-1.7505997296850844,-0.033220684651817975,10.780732388790751,-862.8395862141323,496.0315860817374,315.6127989894313,7.374062940105454,150.17064284647955,-422.0636449853195,5.553148792640472,-1071.7414304916497,700.5119897998134,951.3406412397412,-39.641933146484995,680.4804804804805,0.0007535199878751577,233.033033033033,0.0005816088225924669,218.88888888888889,0.0
1.7992824803214122,5.149442263213004,-0.21163751499539576,9.692189546050624,-865.4412979764394,502.9659493513947,327.74737357508644,10.787950451728804,150.14316163223995,697.8878876060162,-0.7719214349203103,-210.1979999888032,89.49622242387295,912.5614045337348,71.82003102018935,681.5815815815816,0.0007650854387469804,233.73373373373374,0.0005758848295269797,219.25925925925924,0.0
-1.1989071856748341,-0.6437776248007328,-0.9072727751833656,9.359229881126412,-865.9858774580042,509.0706869032937,306.2156834012667,8.395456332130959,149.4844587874535,-63.724078179234844,-0.20874477382256795,-899.1274812670077,554.3269485347982,1002.7006936488598,-6.681426945549113,682.6826826826828,0.0007757981859692595,234.43443443443442,0.0005725599737255628,219.62962962962962,0.0
-1.8394365595261217,-3.2089425399755536,3.452453091271265,6.441202138985559,-871.3019779445627,503.34799357823465,331.9265153264802,8.99073251542153,149.77452572685965,990.203074152446,58.01019820697837,352.70993825596395,-149.48573954088886,670.411860349291,154.29514631143192,683.7837837837839,0.000785605227723903,235.1351351351351,0.0005712222786597298,220.0,0.0
-2.0531958760112023,-3.870438962962811,-1.7746589177115424,8.120064341699868,-866.5718508582459,502.4410258610737,333.6539424192514,8.39377833209337,149.6443253402798,807.4468069811377,-27.134379722331406,-116.34217038534052,130.90373774383949,937.2097530841507,99.73916801983611,684.884884884885,0.0007944623381161517,235.83583583583584,0.0005713549797067592,220.37037037037035,0.0
0.10778139025720865,-2.4348691475044086,1.5435923544713224,10.953302081601114,-864.6298680373476,497.681556536465,329.6083788455724,8.536285383168227,149.9572864182168,-258.1461992056272,-6.851463183343567,-1038.302646468281,599.5406335443869,988.1070069477996,-23.586287316963137,685.985985985986,0.0008023342992042035,236.53653653653652,0.000572403318481534,220.74074074074073,0.0
0.7392959661179768,-4.920174043542976,0.7125055774121671,13.431815262265388,-865.3012536083054,494.12479974544874,323.4546642900169,15.443824295812986,150.04784412158884,565.9269012553556,7.768087336404144,-343.1809459416892,107.13638230004585,914.5223539527213,42.08152794863348,687.0870870870871,0.0008091951441477387,237.2372372372372,0.0005738475469689896,221.1111111111111,0.0
1.0463351665231033,2.6358500143992494,2.523038505071032,9.804949232508752,-864.1177676898294,500.94285985619183,309.5048548381167,11.688911744143331,150.0594256497563,278.0220612824075,13.250942122535989,-653.8625361594386,245.9268968262555,960.4931040078524,28.275973685765138,688.1881881881882,0.0008150284156025298,237.93793793793793,0.0005752725881396968,221.48148148148147,0.0
-6.304745682785162,1.1828707344681904,-1.3343781695550108,10.655622147148247,-864.0057830006992,503.34606394123784,333.7353368341177,12.203475723572417,149.65205992674407,1143.9181710010503,-33.09746787920315,317.62155911018954,-79.74404728165882,827.6122245304653,107.97444829316773,689.2892892892893,0.0008198274376235517,238.6386386386386,0.0005764246175743895,221.85185185185185,0.0
3.8822302289797146,-3.82522077023052,-1.465937798247518,11.904956313905611,-864.8628877763089,500.46829986393533,344.55434483915326,10.983986973672993,149.86547717793866,225.56504602600359,-1.7908603719948615,-667.6519768940751,445.97826094632524,999.1665707180105,18.62714890942511,690.3903903903904,0.000823595593415993,239.33933933933935,0.0005772460253190553,222.2222222222222,0.0
5.289138293911375,1.3250544525041297,2.192139814954797,8.3782121275995,-868.8115865025444,497.7477601900045,324.08981544266567,6.787486423196084,150.40672105522253,-118.08790749904139,0.5664207891305812,-949.8258309113999,556.414242203027,1000.3773157228612,-14.736724334090844,691.4914914914915,0.000826346595598028,240.04004004004003,0.0005778827318420023,222.59259259259258,0.0
-2.229443241618668,-0.1763573084051592,0.8506426166602208,10.733628086570885,-862.2726194065035,504.54209136597285,334.40059929023147,10.789915940646614,149.5933537052949,697.8743557575124,8.165421657767665,-227.5121262323172,200.42398410865354,945.1473408337952,65.23245994039453,692.5925925925926,0.0008281047305032105,240.7407407407407,0.0005786613923884356,222.96296296296296,0.0
1.7655847225382277,0.2403501513158225,-3.0898746933535173,8.519019787335683,-866.7783750978413,500.1454734599453,314.3185568657995,12.145859229014693,150.07669536875122,514.560009526697,-25.91548266895474,-355.24783214479316,-23.699816372590192,869.8106636563804,60.28170113594832,693.6936936936937,0.0008289050537213104,241.44144144144144,0.0005800381613954965,223.33333333333331,0.0
1.7036960391949976,-2.911425535701833,-1.0786100289265408,11.729648876982022,-868.8860456135487,503.70858277259873,334.5721306369251,8.293201051921777,149.80370292710694,-808.9846901033658,16.966948255324013,-1386.6319851896224,749.8611205934712,933.1721520532461,-69.12671184896837,694.7947947947948,0.0008287935107878879,242.14214214214212,0.000582524803592173,223.7037037037037,0.0
0.5355659503569974,-4.4705577714187985,0.772765307696122,10.302806095903465,-863.921171028178,506.13866853285856,326.0661770225534,11.930653334322253,149.43089995467378,686.5306573294715,9.788347892081253,-204.77558974986346,62.646186475699494,892.8722065236326,66.58938190790062,695.8958958958959,0.0008278269548790964,242.8428428428428,0.0005866013975735974,224.07407407407405,0.0
-0.3517276890315127,-2.858406941459594,1.6755284430931783,10.59690362796288,-868.8029052298145,498.8046340655674,322.3758204939709,11.408672419708157,149.9870119537158,435.95226873648437,12.410961359811447,-496.6050912520362,211.92342434979508,953.6605541580761,41.19039276210195,696.996996996997,0.0008260730326972394,243.54354354354354,0.0005926271242512403,224.44444444444443,0.0
-2.3259499058365494,3.9088698338545647,-1.3584613063859101,8.434802805162821,-865.293507514099,502.0443794226827,322.3963635878387,13.70408008962734,150.0049320882788,719.8534708108391,-19.45176057981318,64.53936026306826,-214.11734419650872,683.616319968917,85.64307550134002,698.0980980980981,0.0008236099105430704,244.24424424424421,0.0006007612883469128,224.8148148148148,0.0
3.4510256146709173,1.926263871701711,-5.828511979633882,11.41406471922157,-866.7074047366768,497.239454645462,326.0638841796699,9.164433974972763,150.35052250155394,-497.05253589619724,54.54197050805703,-1201.845599338872,722.7497460347809,971.2028076314867,-44.07758974796233,699.1991991991993,0.0008205258149098294,244.94494494494495,0.0006109056570015699,225.18518518518516,0.0
-3.454196253640857,-1.0005713719583826,1.0464463714740664,14.169425842462033,-863.2381484462195,502.2804302469353,333.8243331569254,7.804778035448546,149.65710676233897,-937.5842731627799,-20.516984173163756,-1325.083230953283,729.2928018254757,844.0202352242816,-65.93675061006176,700.3003003003004,0.0008169183657927178,245.64564564564563,0.0006226765601218218,225.55555555555554,0.0
3.836151756245815,0.44814823007148225,-2.4406413798879516,7.984176609143588,-868.9229169032423,504.2862864895719,316.87836798804483,9.27674378125491,150.0024394940309,419.18722604164907,-13.867361741214015,-516.3566167199658,174.1108140711802,954.2421476286429,52.06901249340498,701.4014014014015,0.00081289368622254,246.3463463463463,0.0006354113731798685,225.92592592592592,0.0
7.334363990852716,1.2437802168625167,-4.034677596244823,9.320481984704953,-862.3249105483884,500.4246828130855,326.0288466843215,12.871141986327247,150.14435055241293,928.4300899489691,-57.635155701195565,195.18090628815423,-212.09760645305073,749.3417204663842,99.07043415754721,702.5025025025026,0.0008085652781815691,247.04704704704704,0.0006482095604437742,226.29629629629628,0.0
0.6073126307315017,-0.9775120891378087,-5.664651849968282,10.463214948336184,-865.7736932424498,501.7520845120425,329.58528222000854,6.343188238316074,149.87495512509122,-1138.0629852361362,113.55226970973106,-1464.002009253028,852.9371480233374,808.038517433365,-109.36008774795222,703.6036036036037,0.000804052662865494,247.74774774774772,0.0006600040357791625,226.66666666666666,0.0
0.42229341991168406,-0.48215195743572203,1.6279617203954824,11.572812423991634,-868.7503481532086,500.09496787566235,319.0096077546814,5.8632485691379355,150.06134035320179,-696.2865559659583,-19.378827506993492,-1135.2945301725506,731.7198308614329,869.9868941655536,-60.226516277439856,704.7047047047047,0.000799479791982067,248.4484484484484,0.0006696548089101045,227.037037037037,0.0
2.2392362492637234,3.025358363830845,0.25723490080993305,8.880907429421063,-872.8318381836704,502.7715961079023,347.9666520167502,10.178790557863227,150.26965077963985,3083.6434077193157,16.07358895067988,2581.328289203422,-233.53432825846613,560.9140670576235,346.9730150143183,705.8058058058058,0.0007949732461362798,249.14914914914914,0.0006760542140644997,227.4074074074074,0.0
-2.4855169120920855,-4.209728229515731,-0.4513127614245033,4.33393941971452,-870.9632789182709,504.7542309372951,321.46504519938657,9.114821414451688,149.627929893939,575.4822711420721,-7.038201865937374,79.89528068721063,-252.5404128973562,553.0622033093766,133.36266677500814,706.9069069069069,0.0007906602460050672,249.84984984984982,0.0006782317665604625,227.77777777777777,0.0
-5.806591230845699,1.606409624654829,2.7780487259255233,12.71837898832805,-867.0693351827615,499.33065023164374,323.3056308636651,10.01545578635137,149.97635770288042,-139.80489346440606,-12.308742021571227,-951.7791268195274,562.4584336150804,994.8162955148907,-10.548196841948634,708.008008008008,0.0007866665115714223,250.55055055055055,0.0006754469510069446,228.14814814814812,0.0
-3.489151569679443,-6.808037826880293,1.274649366046145,11.521012239168286,-868.01047269218,499.0891411037361,320.216920501775,11.89062354247173,149.66485103187787,319.7075788312287,3.702136994474783,-611.6112079342294,285.59357744450745,973.0454597711656,28.05975019121399,709.1091091091091,0.0007831140137557426,251.25125125125123,0.000667259899817159,228.5185185185185,0.0
1.2287934403276712,7.883556680788264,3.232600085443833,6.514104939026669,-861.5396138014285,492.13285826266554,347.9848008713812,8.894861307762294,150.6956440711176,1992.3453742506824,113.68597347887939,1801.9597100402075,-74.74992359212433,267.8708428362774,306.14947579695047,710.2102102102102,0.0007801186709210776,251.9519519519519,0.0006535726937198299,228.88888888888889,0.0
-0.019197907939463073,2.6515406443057103,-2.785470944333993,8.784862416440888,-861.9872846712037,501.0689241029002,335.5290522859948,6.253988338138759,149.96213221279135,-973.014270169493,47.32088112626613,-1493.190739069316,788.33847188101,905.3676759223589,-110.88916216123708,711.3113113113113,0.000777788049506368,252.65265265265265,0.0006346375140393296,229.25925925925924,0.0
0.2587671524808733,-0.31271654110814917,-0.06910124790792703,13.136364859054652,-869.8423413767972,496.59956364175815,320.63407993756357,14.088963114399888,150.26943472968665,384.53031909458565,-0.20468158449163848,-551.214133612777,235.19264369121692,964.8987415887531,29.2525242359662,712.4124124124124,0.0007762191330448858,253.35335335335333,0.000611031651179665,229.62962962962962,0.0
2.9063750301383444,-0.9179287064033312,-3.2334267498960285,12.895592836915732,-860.7241835648362,497.0100447160215,341.0623155885997,8.005543425122447,150.0343125785906,-1485.4898035356873,86.99172367718025,-1736.0956909058386,797.3600818723621,753.2771834520803,-115.60301734065033,713.5135135135135,0.0007754962266816654,254.05405405405406,0.0005836029767165247,230.0,0.0
0.8455687412903057,1.0172977858588308,-0.45876466371093444,11.877280045357889,-869.6726183384401,503.59650436990455,332.0069869428888,7.881925755975805,150.0007258000257,-787.8645169397479,7.1608689782514965,-1331.851121299259,749.2688838270099,920.1335399958834,-66.4070701341452,714.6146146146147,0.000775689064705269,254.75475475475474,0.000553392518303136,230.37037037037035,0.0
-2.1126875165271715,3.137113359880297,-0.4972317075333547,9.647775132080275,-864.954805586974,497.0340189024183,332.572534211115,12.207440027445193,150.21287416573122,1137.0735907565763,-11.999170670308335,414.4948915568301,-166.94802622687598,739.0054968506577,118.0820616183412,715.7157157157158,0.0007768511863357405,255.45545545545542,0.0005215429252776933,230.74074074074073,0.0
-0.5532713300263858,-2.3898760346446117,1.2532272745261417,10.16597483762502,-865.3403754640822,496.75628520366655,326.55522791247546,9.231021757916965,150.00690281593694,151.49050206304702,2.7729037991094097,-750.1127375543224,420.64840104852635,993.7345384407162,14.959721412921018,716.8168168168169,0.0007790186399493312,256.15615615615616,0.0004892026817461563,231.1111111111111,0.0
1.696593092783119,-2.8412052271943677,0.09112776228379663,9.738148389747748,-862.5443008683716,503.3563496913696,322.5058401304303,9.873220295930379,149.6419182540994,337.4149824422288,2.2305467563068473,-592.4852493366812,296.17648230143925,975.2531230844502,34.47460446630216,717.917917917918,0.0007822090680850671,256.85685685685684,0.0004574358474327311,231.48148148148147,0.0
0.08911664438608376,-0.028836799371115288,1.2468142765598311,12.256479566537674,-864.343052466833,501.1436726945342,333.377660990546,10.965580248120636,149.89609539866376,178.18419709760525,3.965258092119634,-721.8649126612213,429.72644069171423,995.671122703808,14.534129113928632,719.0190190190191,0.0007864212151201946,257.5575575575575,0.0004271459529521888,231.85185185185185,0.0
3.433903289105101,1.5011276171576815,1.4068802662777884,8.24831518700978,-860.4560379218168,499.9990080801071,324.5491277000441,12.167166206219992,150.0133929020673,753.1443371729538,21.846513374777356,40.700204927798495,-141.62438445774325,730.9578483118727,90.91996198401358,720.1201201201202,0.0007916348867140673,258.25825825825825,0.00039902063571208246,232.2222222222222,0.0
-0.07914219254172428,2.5860040991996387,4.309857354766284,8.38840069023159,-869.7628179283879,501.42136131337804,348.16755629575107,9.333078613636456,150.16217109952308,2303.2319465283467,173.50620326433295,1645.599766637713,-25.551922200782997,687.0984073197905,275.3615263787204,721.2212212212213,0.0007978113754360808,258.95895895895893,0.0003735009617859212,232.59259259259258,0.0
4.396222275254887,1.763951070388174,-0.6305933105722488,12.02054917367203,-859.4287438016273,496.79104872425455,317.30708894756896,13.039904011828598,150.1845253473616,325.4644423965588,0.8624253918646247,-603.4168400058555,260.6087035714768,964.5146789062956,26.711563842737295,722.3223223223224,0.0008048943509713198,259.65965965965967,0.00035077648162764534,232.96296296296296,0.0
0.03273785845493836,-4.148390411360365,-1.882045401332758,9.911277088976878,-867.1684494165378,501.3169180029538,345.36156772854946,5.728400302530389,149.7633861631761,-1572.042412638255,51.690668477625515,-1746.7583940780337,731.0630813468448,701.4788304276973,-158.70040153800576,723.4234234234235,0.0008128111966017386,260.36036036036035,0.00033080426815467476,233.33333333333331,0.0
-3.368185142283361,-0.9652052639122638,0.49216723063281764,12.756934710907617,-866.1958658842243,496.89368333226935,328.886811512022,11.519574473906154,150.01468948078224,148.04691836234255,-2.067506702026968,-749.1316245950292,426.2392613361222,994.1710242661458,11.86967663819003,724.5245245245245,0.0008214747570289147,261.061061061061,0.00031334780268004993,233.7037037037037,0.0
-1.9274468204883342,-0.5912551745234493,-1.604560054279087,8.656975586038909,-862.4777777477967,507.33661294591604,332.99085734021105,8.320944883964685,149.4493618203949,450.1785682497134,-14.591921636775213,-475.1642825207264,309.91267526777006,980.592996550631,52.24496194572129,725.6256256256256,0.0008307854468135564,261.76176176176176,0.00029802984859625154,234.07407407407405,0.0
0.17914279195233848,1.675035563855347,2.963921536873072,9.89044327932235,-865.4051816531112,497.14108504410115,338.3315776662943,12.744542633215982,150.21289980765255,1364.8730798967367,70.83805818403863,771.0268327936499,-153.0298146983414,634.641780619037,138.16589466441079,726.7267267267267,0.0008406336545286734,262.46246246246244,0.0002843925225030401,234.44444444444443,0.0
-0.22293671092543285,1.5384532799067923,-0.5664360778904651,8.155174030312093,-870.923647049298,500.8157916822757,323.6975070499556,10.28408895766109,150.16917151568708,705.6940737815073,-7.20198287296567,-153.47639337539215,-26.24967203787645,859.3815835222023,86.56486129955832,727.8278278278278,0.0008509023658822432,263.1631631631631,0.00027195766438324284,234.8148148148148,0.0
0.20388600160647255,-6.246973791190383,-1.1311527357479807,10.014725362847134,-862.5346371221037,501.50261234957486,338.64248384698635,8.654189335981197,149.5218092604332,-162.67226592504727,3.4198601328964506,-993.6432637387438,552.7714085423773,996.1425214031298,-16.266836331711893,728.9289289289289,0.000861469920192319,263.86386386386386,0.00026028124865299995,235.18518518518516,0.0
-2.970439331278514,-0.45564485856673115,-0.9426314423022358,7.042906126002402,-866.033005396875,498.1365594197761,302.92456144618825,11.325682186043265,149.9849259243581,308.957697774177,-8.1027510602275,-593.3533245605915,77.03387690259325,906.3186119945319,44.29568574816953,730.03003003003,0.0008722128091928142,264.56456456456453,0.00024899681686179156,235.55555555555554,0.0
-3.825390660909567,1.8971412205601852,1.436834846943282,9.024733158090074,-869.4791284414315,502.63971547103307,322.8001046677806,11.786376694414503,149.9525086732352,668.9035956421637,13.048507116653903,-169.43509677655857,-28.72060988751997,839.3785929731836,74.5662573263987,731.1311311311312,0.0008830084255453805,265.26526526526527,0.00023784455685842102,235.92592592592592,0.0
4.840659160404627,3.854063376687872,-0.3154939664629705,7.127492270143764,-863.1358041996352,495.111973226891,320.7593719265893,11.283788245717277,150.49097727105453,661.1456701992116,1.226739153499325,-58.40666663298248,-162.15983996984733,737.8690532054458,92.08217084612909,732.2322322322323,0.0008937376707753484,265.96596596596595,0.00022668449531687302,236.29629629629628,0.0
-0.6749656224647996,4.714089959989714,-1.2833336402607647,11.387846466382516,-860.997891500473,501.8153725971786,317.46493987628236,7.940607520733879,149.98034367850204,-440.2093580488255,9.171547062192628,-1086.8900517077498,709.0618341965874,952.9125529534455,-38.60648028464779,733.3333333333334,0.0009042873385793711,266.66666666666663,0.00021549411344061033,236.66666666666666,0.0
0.470127778704276,-1.0659594360227393,3.330703835247062,11.433178679519303,-861.5994969048029,495.7558194038734,327.8504516192105,9.03196575275583,150.04460100226598,-138.68759764165375,-7.628478690717856,-954.8319113728861,554.3528160462625,990.9159986951856,-12.191988659959454,734.4344344344345,0.0009145521993066627,267.36736736736736,0.000204352365467223,237.037037037037,0.0
-1.9397495396032947,-0.9564931324595418,-1.7123396813235001,6.5394745390313105,-870.3445189988273,499.52891767967213,333.85749968181693,9.99185432575713,150.04397661508236,1166.6563823047727,-36.87477464824476,733.2455937483252,-287.53728020980753,500.6761461578953,178.77861549888877,735.5355355355356,0.0009244367244424647,268.06806806806804,0.00019341343053183888,237.4074074074074,0.0
-1.2275228814681625,0.5389034129482915,0.07113214806598706,12.667771491001146,-864.4354598233874,505.6805916999436,337.0265999849931,9.91748069469988,149.66420478411786,-498.0013818420482,-1.8442630697673124,-1222.508665385425,657.4774977606277,979.5999123172152,-39.21559858827346,736.6366366366367,0.0009338564055028864,268.7687687687687,0.00018287444428174014,237.77777777777777,0.0
0.5077795130782875,0.009632361483565237,1.3046123032204608,14.994830252839709,-863.7925862089652,499.2325744197961,332.4087675720041,11.499490950876694,149.98911811993574,-358.6703841241226,-7.672042002272607,-1107.9825533771298,626.8444287755005,981.87569410742,-23.959677300229306,737.7377377377378,0.0009427386391360876,269.46946946946946,0.0001729418535986511,238.14814814814812,0.0
1.3817198130637414,3.765154115919549,-3.2626702208341465,10.092012773472682,-869.2710682009252,503.88960333310405,323.3430653510645,5.9701975349867835,150.12587719248592,-845.4432313871193,49.65579590804689,-1271.8073696532506,803.4605217098691,866.0299896889144,-84.04664256945499,738.8388388388389,0.0009510231685798046,270.17017017017014,0.00016380087269410318,238.5185185185185,0.0
3.002753829626598,-4.695659673258541,0.9605210028118498,8.717771479550711,-869.0760702009334,505.14966973104316,333.69016437825167,10.668654109107006,149.68807030673622,1137.5689443083602,22.02469167465152,375.73054640043006,-110.33798705074065,773.251332521505,130.16235183198796,739.93993993994,0.0009586620900753312,270.8708708708709,0.00015559180201896096,238.88888888888889,0.0
-8.076207750732326,2.9545789827624587,-2.1102153509608987,15.648661182006093,-866.9247070087841,505.0298621549037,331.2428569485085,9.42003729112672,149.68981908668445,-969.0763566356065,27.333637682518873,-1374.4153748621557,783.5310937401648,857.9826992689993,-61.45268833973991,741.0410410410411,0.0009656194505206082,271.57157157157155,0.00014839577988553262,239.25925925925924,0.0
-4.322449972159118,-0.7107706091840008,1.645565561668005,7.3620630033949785,-863.878434533095,499.56678222419225,339.36056167936016,8.322998767232095,149.7997996652652,1422.8525461094844,36.678056435511955,646.6456798228324,-69.38884611343815,783.4202493469727,193.9352888153148,742.1421421421422,0.000971870478757632,272.27227227227223,0.00014223102029269392,239.62962962962962,0.0
-3.7002222821795336,-5.698362481819737,-1.9253020238379526,10.040212933738196,-867.667879327837,498.921954635293,337.76936702931516,8.515026444460801,149.71194615710598,-321.3337526601216,6.977191694329219,-1117.1676296339297,600.896560160681,993.0215385270515,-31.654004270436857,743.2432432432432,0.000977400506732072,272.97297297297297,0.0001370589637365754,240.0,0.0
1.7122554892158244,2.400659404026605,1.385538063697721,10.359244545263847,-864.6709474766633,500.2439902643261,330.30476413920627,9.570924670964073,150.11735327147065,257.7731375553408,7.905578527642091,-659.1045036842697,383.013613666371,990.6415330636758,24.72533288388572,744.3443443443443,0.0009822036477744333,273.67367367367365,0.00013279828372530855,240.37037037037035,0.0
-1.8230859610728252,-8.19359515700132,2.2116661325894253,12.69029524090483,-867.9032003345275,499.4762274913303,321.0274699383874,2.7978297910809644,149.62246499293963,-877.5166398875159,-35.64240560032582,-1018.1123806645154,620.9940284287791,671.5195967498582,-69.0564203349148,745.4454454454454,0.0009862813070320308,274.3743743743744,0.0001293435988230286,240.74074074074073,0.0
-1.7273766156998287,1.238993053448964,1.7228730512656099,10.719477950253577,-865.7769213987555,493.2683517287932,323.4704984416792,8.5974208584169,150.34083339607182,-146.6166957077106,-6.085484129274473,-959.1970499459267,562.4700786815586,991.7369913929035,-13.522565970934366,746.5465465465466,0.0009896406034061677,275.07507507507506,0.00012658523118198528,241.1111111111111,0.0
-4.676729015298999,0.5798349780878901,0.5026332964762048,9.002732208423097,-864.576548990441,496.9018494578852,324.5021064036197,8.248370350707413,150.0070655987408,143.21100764639672,-3.3793348941311807,-754.260140130882,418.2200386749887,991.5646690390599,16.427615976793856,747.6476476476477,0.0009922927831707191,275.77577577577574,0.00012442651778426828,241.48148148148147,0.0
-0.04841399402031119,1.8318805679139616,-0.4626018858593989,8.097631259224087,-869.6725610778445,494.66414866612035,326.84733666083747,11.065566418645249,150.4589610385647,865.5695189737776,-7.037501028181324,120.68902750801635,-152.24235559583235,758.9014404758279,106.901156658731,748.7487487487488,0.0009942517028865407,276.4764764764765,0.00012279597821679108,241.85185185185185,0.0
0.3781463276307814,-3.0771141735534484,-1.1528391526696877,9.31635635950773,-871.69818995519,495.71369864137694,332.68050427589753,8.388946634978959,150.2322678375531,105.85025940159785,-1.7443275085737633,-787.3015161530537,452.11695325078506,1001.8533607015312,11.323468392646452,749.8498498498499,0.0009955324535465006,277.17717717717716,0.00012165289851120105,242.2222222222222,0.0
3.783891328507752,-0.501314527259219,2.942069381634208,7.986145278109712,-868.2675249193449,506.17674773512,337.1517439012806,9.569772399659021,149.84261699604508,1266.7711939476292,68.6938299699696,528.2574527922536,-82.25281780791272,753.7820881068276,158.3560213971404,750.950950950951,0.0009961501894750157,277.87787787787784,0.00012098632952238319,242.59259259259258,0.0
-0.0863445353134424,-2.951252417928105,-1.3989904403352864,10.095650639569365,-867.6883813354586,500.5620951901439,329.48881306984623,13.084553255322604,149.87123852460036,1008.0716788985794,-24.707421430632994,258.34975508563434,-163.0212338521804,762.3737100348926,99.89040435914849,752.0520520520521,0.0009961192148396896,278.5785785785786,0.0001208088041364993,242.96296296296296,0.0
-1.4017815600920611,-2.79799185622362,-2.0741321471399923,8.871607640279027,-864.7589704425765,500.41446451039616,330.16124787900475,11.988703039630847,149.76399553724667,1075.8297091667316,-40.415073640888096,398.80590529003155,-224.37132407252346,701.5704762092993,121.50421441457082,753.1531531531532,0.000995452368241431,279.27927927927925,0.00012114696577479391,243.33333333333331,0.0
-0.5469034617099824,5.412897487474903,1.33073787006566,7.011924413420498,-866.2703015102187,496.22014923403145,331.43306305000004,11.804542799886905,150.44966391295807,901.6536100412533,20.411155357761512,468.03374375524606,-230.2674905990237,500.8652233651504,128.70131716067564,754.2542542542543,0.000994160732288498,279.97997997998,0.00012203158782345157,243.7037037037037,0.0
-4.3383323362512956,-5.1025291618156805,-1.5922736063729908,12.510291576749808,-861.4371680119925,505.7148575737073,324.8409468686766,9.000255139178297,149.2057247568375,-492.16799583164317,9.222148581327932,-1148.4763415491557,707.89166124672,958.5821470205642,-39.00933070497361,755.3553553553554,0.00099225368087852,280.68068068068067,0.00012348911443193356,244.07407407407405,0.0
4.652249060935637,-0.6619395880016444,-1.9001269949322543,9.004654953141921,-871.346437782551,496.76173726366625,320.74607742357045,11.086064558579304,150.41052562795952,589.2715539208855,-14.742867916912196,-313.6995661632693,41.08146631268198,904.6950867547644,64.95983933805279,756.4564564564565,0.0009897392626306023,281.38138138138135,0.000125535991275771,244.44444444444443,0.0
-2.1157937744919306,3.288467361656995,-2.88720852433953,7.463726390049375,-866.9102417792216,496.9498636787674,312.4456210268929,9.532204399092812,150.28044022744677,398.72158427617427,-22.331622446790693,-520.9783705748159,118.71138904028021,930.4521148572104,53.77298359808943,757.5575575575576,0.0009866249050025978,282.0820820820821,0.00012817593374514076,244.8148148148148,0.0
-1.915124491960701,5.774349724399938,-0.9658196789210354,9.663481731024916,-864.4254002179305,497.6970010838079,323.0485064192313,9.607813578646125,150.3022316950327,296.05246295378123,-6.938360461014106,-627.6442634705377,319.58370322610017,979.7103145733922,30.83877368611676,758.6586586586587,0.0009829184105140697,282.78278278278276,0.00013139921906045677,245.18518518518516,0.0
2.1437898381863536,-1.5429113461204518,-0.1654300477929864,10.136743131935317,-859.1788953482019,503.76484522323756,334.73145453267784,10.8193706874931,149.60134909492245,958.3483990853896,-0.6170664608789829,63.7684182185568,68.10938760688782,897.2160652019287,94.33094856140931,759.7597597597598,0.0009786292045318736,283.48348348348344,0.00013518239128995887,245.55555555555554,0.0
6.822007568907264,-1.915438769444067,0.48618345532139756,6.507066548841933,-865.3531856762385,503.2476157177957,322.9708856196043,8.806012823158134,149.9206175491037,706.4006659911504,12.758426201078624,-109.51559902605845,-66.91925555771343,819.7974655304123,107.5144752352594,760.860860860861,0.0009737697835623255,284.1841841841842,0.0001394866412246845,245.92592592592592,0.0
2.346711616619374,0.9464462408735979,1.9026124885989668,10.663295334251526,-862.5282395781229,498.21664145700527,327.6219296257406,12.986006208886407,150.10273625752615,777.5323434925662,28.097652252239143,-64.81652154339986,-7.598428271158298,843.1048692731605,72.73672919090326,761.961961961962,0.000968357304177522,284.88488488488485,0.00014425362079878806,246.2962962962963,0.0
4.116467398784601,4.937931973512118,1.0537958473315874,7.905684862619471,-868.6065093426979,500.247110062326,334.6643128741232,9.679739720804125,150.42315836898862,1189.6301764757966,25.923140077651503,443.54606863219226,-121.00476785814362,760.4139044672819,149.98248371340262,763.063063063063,0.000962415245784215,285.5855855855856,0.0001493984577311525,246.66666666666663,0.0
0.10120600562337251,-2.3825165001673727,-0.3817444391063596,13.422057618381576,-863.3006711167448,500.4397475920758,335.2068949642267,11.23672113251933,149.7846174693707,-197.75964987021555,1.4195125156987587,-1013.6818814707229,569.903662601449,994.4361804151486,-14.74179691791536,764.1641641641642,0.0009559750755828348,286.28628628628627,0.00015480098937010228,247.037037037037,0.0
1.4545596319161445,-2.1431241737198383,-0.39639135275943976,11.047921024153469,-871.0123045302354,497.4612461958571,319.2046714783396,12.911200958514597,150.20307171756602,470.4708072323143,-1.7903032994294796,-456.05065078025865,139.33499185097065,937.2077470278571,42.45391247302615,765.2652652652653,0.0009490778413922216,286.98698698698695,0.00016029739442586163,247.4074074074074,0.0
6.366889514121343,0.43176262730663395,1.0203149378303669,9.200200019781366,-866.2593265184419,499.7607243497972,339.97059356453644,12.06330754915035,150.22120459662415,1598.4417146851322,34.72132457858665,1095.3209901724747,-215.3364657499328,561.835707247344,173.07529121698715,766.3663663663664,0.0009417756176297364,287.6876876876877,0.00016567513290286298,247.77777777777777,0.0
-1.1552481804923376,0.5840104055096632,2.545140325857139,8.509664459365299,-859.7876777250364,495.61712129248883,341.27350089355485,7.182161794618951,150.03497270428434,-107.22210876341478,-5.8699540103638395,-944.652840512569,524.386147650709,991.1920922942847,-12.476589937424801,767.4674674674675,0.0009341327317081734,288.38838838838836,0.0001706741663557207,248.14814814814815,0.0
-4.25998737080528,-3.072513368288213,0.2526283989664004,9.790064584872752,-864.4265902197596,504.70898911593036,318.7015014278144,10.889791790019768,149.44540381886412,405.48180647611713,-2.4533432331436966,-522.0128695487292,203.9070830578894,950.1741943419909,41.85322509636634,768.5685685685686,0.0009262267024713153,289.08908908908904,0.00017499673746480398,248.51851851851848,0.0
3.796042084048078,-2.07728210348366,-0.9382617084208179,11.225581483166579,-858.8424489982931,498.7211830628356,321.76163130358844,11.701438788921294,149.8630057034903,365.6389020284004,-2.129938045208155,-562.5482773411463,265.2392067479794,965.9284132550589,32.23809677689004,769.6696696696697,0.0009181488290307714,289.7897897897898,0.0001783266363580846,248.88888888888886,0.0
-3.310623212720023,1.6970450105849069,-1.985732002171091,9.949011742829601,-864.4713674045529,501.80174044921876,341.91090683146194,11.783726044321497,149.8548391798253,2178.603542889042,-78.96073899706063,1593.560762782694,-301.0891327809287,625.7923600361111,219.4414156942606,770.7707707707708,0.0009100043774215171,290.49049049049046,0.00018035712898835648,249.25925925925924,0.0
3.7495257598596283,2.2735299930202375,-2.890410528824451,9.565682385726287,-865.4072362717767,499.68742402830605,328.53146478744696,7.773410331770737,150.21771840637865,-340.0295110720718,21.106935763985955,-1103.9903665903212,645.7111918885555,986.796162098892,-35.98456775202427,771.8718718718719,0.0009019123237305851,291.1911911911912,0.0001808249294473688,249.62962962962962,0.0
3.1497793452861464,-2.393196201908356,1.3325393440870463,10.116740581635792,-864.6467285498395,491.9923347746609,307.8022205254815,8.685929525965353,150.32974236821846,-91.58449439539058,0.9461281612790065,-914.5141141420534,556.2758364514534,992.7760291052746,-9.366643288731563,772.972972972973,0.000894004625562324,291.8918918918919,0.00017954613971010036,250.0,0.0
-4.496160108426841,4.747633868037845,1.1559570472791143,8.79228213752609,-863.8685106733312,500.39900956595704,316.0031849526731,11.989116471483243,150.0253825003149,499.82871499247864,5.680104355668951,-369.054772667659,22.61609049943388,869.0485272728482,57.37162719141809,774.0740740740741,0.0008864250085854203,292.59259259259255,0.00017644926358507298,250.37037037037038,0.0
-1.0204032457572187,-0.7932036443684438,1.1547270502133231,9.313588146313924,-866.7289311804689,506.4727465949671,327.5063037482752,8.476479258634708,149.63163090647345,182.209893486286,2.672881544584067,-726.0452921651386,416.8691425988301,998.2414662465294,19.677433869083934,775.1751751751752,0.0008793272710721559,293.2932932932933,0.00017160039582145024,250.7407407407407,0.0
4.200118663135788,1.7589537326429545,-0.2573188927041118,5.828415122189992,-868.1597325541477,498.7253618044293,318.36957349715397,9.400607886671372,150.3306780254746,602.9583993238351,1.5110400791232568,-146.31988192501854,-142.83986113155538,763.0564365966461,102.73192738115421,776.2762762762763,0.0008728731263071982,293.99399399399397,0.0001652164917648368,251.1111111111111,0.0
1.4416437171976018,6.846338549492855,2.8138694917835014,11.947452461704735,-859.7275592678421,497.36879112378267,325.8657622936356,13.151751619003939,150.3341371034026,565.0283634711043,29.142387286924595,-345.59021205390786,148.82339514163618,918.4496359258475,47.22906978719711,777.3773773773775,0.0008672296199486115,294.6946946946947,0.00015766407642657965,251.48148148148147,0.0
-2.034983323842215,2.934088109239064,-0.9682369891696354,10.597595560643525,-867.7650210541861,499.5350647880078,330.3239621368358,9.90440149923042,150.16050999253704,258.4818778233171,-6.43785692775357,-656.1931735275193,378.97385632471395,992.5586321602656,24.58614904233749,778.4784784784786,0.0008625661762365146,295.3953953953954,0.00014944257876529752,251.85185185185185,0.0
0.18029133119843996,0.849363363142993,1.910538474414411,8.45308831193314,-863.3667679134672,500.6571292267303,344.6225460403473,8.546451724332314,149.93840113266754,1416.490698766153,47.424938287872784,518.0904002283495,120.72521626174517,901.3856151303178,167.64265543272998,779.5795795795797,0.0008590513426915984,296.09609609609606,0.00014115335676899882,252.22222222222223,0.0
4.833441559117065,1.6059176671493909,-0.07748578997908605,13.797469962710478,-870.1130440427057,498.31713524137894,327.0954608377221,8.24476528627419,150.41621963610135,-778.7772620827462,5.893183340111939,-1263.2465330145537,752.6907775626582,890.1781401572272,-56.79384860758724,780.6806806806807,0.0008568493169372418,296.7967967967968,0.00013345711907366422,252.59259259259255,0.0
1.7022416653348864,3.39156599314146,-1.2167015293586751,10.174032960784773,-867.9460271403899,499.75580561379627,340.7254179957276,10.665438659170375,150.28381556445007,1448.964728151768,-29.035645673233496,564.5012594701487,-1.166805154436247,884.902423832246,142.2826985847765,781.7817817817818,0.0008561163508476149,297.4974974974975,0.00012702364301661349,252.96296296296293,0.0
-1.154081863650939,-2.6538139832234773,1.1850606146355227,7.927712856049606,-864.6787678960293,501.3224827191983,344.2876016203677,7.333703983045583,149.73101167990083,488.89789898013254,8.98321155487968,-428.19174507831895,378.52959246412036,988.745641144564,61.828276246072974,782.8828828828829,0.0008569971357589876,298.19819819819816,0.0001224783464177209,253.33333333333331,0.0
-3.3039767733912444,-6.218165514508618,0.8192722373679874,11.713474842940917,-871.6416460784624,503.36447681670114,344.34309669352075,9.505328072207163,149.59352303243497,-703.4151846444097,-13.315547878823459,-1418.7479635623633,656.7051844506368,980.1167105736889,-59.7758390397916,783.983983983984,0.0008596212774668342,298.8988988988989,0.00012035041180136175,253.7037037037037,0.0
6.502297871689221,-3.488651169432546,0.7139455185338522,10.796096433018525,-865.2267109650891,504.37827476389333,332.84754593385566,10.666461069980043,149.77503974885718,553.2650728601415,13.31569741043658,-384.5241884722207,257.8347832464648,969.1430658104017,50.64841989824483,785.0850850850851,0.0008640999707835117,299.59959959959957,0.00012102688707467583,254.07407407407408,0.0
-0.6996653910965904,-0.875360514276224,0.1625568441123975,10.789159970968438,-864.6207253373633,503.4826889858783,310.36710852161025,12.598299641095334,149.72357103694753,279.0319239906017,0.0939778189959789,-653.0625529273282,254.61336099982108,966.2195559579908,25.927200632712005,786.1861861861862,0.000870522980326281,300.3003003003003,0.0001247166263117481,254.44444444444446,0.0
0.9721053330678512,2.5795875637810433,-0.07578616343366175,9.148488790696819,-864.5500579685837,504.2571396343832,334.6082486540387,11.335096160739992,149.90238318828554,1254.7566850203527,-0.6862991652945386,538.8381199388588,-161.8729837513015,733.8395867736859,137.04839183529822,787.2872872872873,0.0008789560269071478,301.001001001001,0.00013142720112513086,254.81481481481478,0.0
2.721056089407179,-1.8438527581347548,4.776743985740877,10.90099144755607,-864.373902265151,499.6903648035837,340.4839988781354,8.571869764035643,149.95459012404103,-264.0092173363607,-19.567886842231644,-1062.753269521083,570.002538568935,992.766512035924,-24.553723101728487,788.3883883883884,0.0008894386675633983,301.70170170170167,0.0001409570696514762,255.18518518518516,0.0
-0.5284852620358229,0.8935962646406368,2.368513290392346,9.47648341955781,-858.8393342337786,502.81138223084605,329.18932894564585,12.35683863512744,149.68201823072917,888.705682673926,36.25194596394249,137.87831923319902,-91.60321512061483,761.635524320729,93.91611403486559,789.4894894894895,0.0009019827422657959,302.4024024024024,0.00015290434081678385,255.55555555555554,0.0
-0.7864303926123465,5.082873007218499,1.4456537899710242,11.111882903291685,-864.2110646192502,495.9639710560065,347.44583870075246,9.400969924905045,150.38055642285607,-625.8758850985512,-16.561671788093083,-1380.5747971557194,610.9512671907503,981.5003496923163,-56.27205457125598,790.5905905905906,0.0009165714422233659,303.1031031031031,0.00016669238114417267,255.92592592592592,0.0
1.5525991212678927,2.3238876057793356,0.22359831640677652,6.190111091978722,-870.0993901825684,500.92564762996255,338.59833561467457,7.528593955901182,150.22961036411527,1556.6292106934063,7.621358118603863,890.8274017864869,-189.23302601726527,694.2936679080678,251.22141270609336,791.6916916916917,0.0009331590341979695,303.80380380380376,0.00018161124331960582,256.2962962962963,0.0
2.0962146272510327,3.710850164317456,2.0143144011933383,9.132253074041621,-865.5652253516553,498.0579739320688,335.68273377152786,9.655917281469055,150.32782096604282,909.7895923218197,34.02061651520302,9.569018850407133,102.60217942226359,902.8291708136009,99.4556986051126,792.7927927927929,0.0009516712532131864,304.5045045045045,0.00019687245620771379,256.66666666666663,0.0
0.5724404310975914,-4.100942698013416,1.0359895527829037,13.444310195616389,-865.5795773429853,505.0236794448941,340.8638071120584,12.876338402291404,149.55296476268907,714.8299819881462,13.488644881309803,-219.1921146236026,280.734577381805,971.5027871277912,53.13581032119492,793.893893893894,0.0009720063534540057,305.2052052052052,0.000211673188823649,257.037037037037,0.0
1.2639242808658357,-2.059771354034569,0.05240950554807132,8.465865089199399,-863.8263480743425,496.39181427954685,333.3336985126088,10.33048010012985,150.05012154281727,1133.148371861401,2.299280135770818,370.4484166855865,-123.47441988158056,773.0008054596349,133.69985337401,794.9949949949951,0.000994036785015958,305.9059059059059,0.00022526435953283916,257.4074074074074,0.0
-1.671632723489594,1.8542458372357842,-0.6071286505318301,8.792323405013626,-866.3780256574245,497.4544724804155,305.0718950060465,10.025043728659572,150.1811328971917,165.688191228568,-3.4451097249094937,-756.7234512556092,341.2689975553361,984.7187689631869,19.035835303215876,796.0960960960962,0.0010176114434786068,306.6066066066066,0.0002370161521783672,257.77777777777777,0.0
3.915794893759272,0.06726663190900517,-0.1618346753253764,9.10407732310005,-867.2514185689466,498.69203242068363,325.00861048529634,13.274423289405707,150.21473102875854,798.3964310254938,1.671740291134482,81.76775243964266,-165.60582236188782,735.8929582071288,87.26681212799713,797.1971971971973,0.0010425584209888916,307.30730730730727,0.0002464738944778177,258.14814814814815,0.0
0.9766157364642029,5.3828762922247675,-6.340851471756111,7.570387728222713,-867.5358517397855,496.03091345272134,341.9716802724785,7.137290305891145,150.53662757495002,122.8975262856599,-12.571573280260465,-757.5606092303212,460.23768496978636,999.3773677061318,16.204104929912422,798.2982982982984,0.0010686881724696784,308.008008008008,0.000253397583274025,258.5185185185185,0.0
0.7613284011112076,8.227244390809963,0.42120167859528357,5.583438447543496,-866.4290833320196,498.2272029938779,321.924086599017,7.428801771894456,150.5316798630315,659.4409767935392,5.603604286268707,-176.53092620664256,-42.25386664093298,837.3406476036461,117.97344115248305,799.3993993993994,0.0010957969993777132,308.7087087087087,0.00025777963146327455,258.88888888888886,0.0
1.7882985189903688,-5.568020738134879,-0.9769521602207194,9.538827202952774,-875.2891339334424,506.4920675700322,327.7652749476306,6.768307058066336,149.72253162690365,-577.170935600019,11.661107666188718,-1222.8251687976629,725.6414595575634,962.6200349738045,-60.703836502105574,800.5005005005005,0.001123670746580352,309.40940940940936,0.000259837628475963,259.25925925925924,0.0
2.382275378893895,1.205328645500669,3.185339996565768,10.271718848163314,-862.5824118298401,498.81003262406443,319.55163686096927,10.74529637296011,150.08865388402015,328.47323224162926,20.52989529988889,-602.5873939648807,277.15823693919685,965.780510988185,31.79560764242698,801.6016016016016,0.0011520886056261143,310.1101101101101,0.00025998183439203014,259.6296296296296,0.0
4.078556321376508,2.128786348362952,0.03868814162350858,9.894989862922696,-865.9658927238584,496.2949036320384,347.83922595201767,10.33298625423025,150.4043774487598,2584.037655115135,5.820636436439899,1767.7382872320218,-71.24499596166243,819.9291248048756,260.73393936644845,802.7027027027027,0.001180826919930156,310.8108108108108,0.0002587603875288466,260.0,0.0
-0.4378362650685189,-3.8715709620014094,-2.3779268390699237,9.710242876104227,-860.663057210101,505.999753654371,346.81492457418017,13.085472734559552,149.34399711751857,2392.461140631774,-99.80655125003219,2281.6937562669727,-230.16987575173363,171.06726692782442,246.6427808369578,803.8038038038038,0.001209662893914787,311.5115115115115,0.0002567883094768071,260.3703703703704,0.0
-0.6609895769712252,-2.689581831862333,-0.0997603082562354,10.086081741700776,-865.5298947081162,503.236688090605,321.1613110485927,10.48695015427354,149.67345369613045,354.97591576007216,-1.2802059216529726,-577.5089396012219,271.3415093250418,971.519739944703,35.26021834026815,804.9049049049049,0.0012383781184415836,312.2122122122122,0.0002546688306075631,260.7407407407407,0.0
-1.8357763365213542,1.8612483395568435,-2.0922421701250085,12.045682943101529,-865.4710983192931,495.7729030068638,331.4729800038908,9.191685681041395,150.23483008694598,-561.8692663876033,18.623789573771568,-1241.182692334353,699.9971273401965,962.1519402310993,-46.52347984191421,806.006006006006,0.001266761838246919,312.91291291291293,0.0002529168980461387,261.1111111111111,0.0
5.280701708725003,1.2480609618636915,0.9468148314249328,9.619107628141567,-867.3277036240478,500.41719286207433,323.19505952235954,10.003589745756214,150.22860689885553,396.0561075703515,11.738867311699416,-541.891070437467,256.91571730874637,969.4620139578986,40.630460006787814,807.1071071071071,0.0012946139026933895,313.61361361361355,0.0002518946940816485,261.48148148148147,0.0
-3.78171429124762,1.405957085363805,0.5818947286789707,8.851834845825461,-867.4628098809015,499.3085576254445,336.14944639031376,10.235414836921915,150.03702663804992,1249.0969590844509,8.942932592112331,457.59950541605224,-86.5106694894485,797.2324688031113,141.54616657186205,808.2082082082082,0.0013217473580145046,314.3143143143143,0.000251767534430259,261.85185185185185,0.0
3.784081017673619,-1.9283028558817747,1.9156792622165353,9.437749030223827,-866.3144345632991,499.744239733012,335.0968307724233,6.6564774533436655,150.03354876225075,-620.8803087311219,-17.10930307434588,-1266.1512617575868,685.3691979685565,953.8609160916309,-66.224870411724,809.3093093093094,0.0013479906563542172,315.015015015015,0.0002524858199867559,262.22222222222223,0.0
-0.4237994922488299,0.04644815006034291,-1.5817635833891308,11.158693519513552,-865.8601479273844,496.64607229227255,338.11705571613265,15.420663288669786,150.1521861228631,1532.542244235619,-42.75512101753259,1100.7172549738525,-293.23304555840053,499.2113901276947,137.43099926411614,810.4104104104105,0.0013731894732986621,315.71571571571565,0.0002537951804426917,262.59259259259255,0.0
-2.4820664009638143,2.0500427334687004,0.0680161924562936,12.8240537570865,-868.292807934806,495.93778787397315,333.31918447707886,11.039742036203823,150.29810179826637,-34.781762569434704,-2.5204095983427375,-893.1377211504483,508.4230559925531,998.9185035134576,-2.5186824337315645,811.5115115115116,0.0013972081403564648,316.4164164164164,0.00025527311257669794,262.96296296296293,0.0
-0.3824716283811129,1.3266780750830376,-2.7300435908532705,8.743712521661644,-862.9332795159007,493.3413597156164,359.35406206388467,10.420016616045178,150.29877774443293,3892.6489219042055,-186.01911065825504,3781.428429408921,440.97979757620783,636.7869572141864,445.7437102658616,812.6126126126127,0.0014199307111951763,317.1171171171171,0.0002563868653705573,263.3333333333333,0.0
-2.8064966874377646,-1.3833646103679507,1.402989563849429,10.197867574057767,-862.3774308127817,504.3840217281521,319.7207623498926,11.23032796855716,149.52765013220497,413.34271493324053,7.385697696751741,-512.6485560304995,208.01017849042807,947.4756018994764,40.81971077591051,813.7137137137138,0.0014412616897986458,317.81781781781785,0.0002565645873195692,263.7037037037037,0.0
2.2843704299808616,-1.1790019478299545,1.037742360880244,10.67671488387192,-866.9809827039904,491.7681577408079,312.8939664556349,11.41882196117321,150.44308726719515,220.03287799159847,6.2286672804607,-708.444241730066,321.1262735688996,980.4235127192874,20.398056003234156,814.8148148148149,0.0014611264547095422,318.5185185185185,0.0002552702120373408,264.0740740740741,0.0
5.461139206673746,-1.263760581963961,0.9916100420551417,8.014843986542354,-867.1679681029308,499.79703186061965,326.0690979929854,9.718893028995137,150.1356977920834,728.7613144442677,17.98044415457844,-139.3339086332477,10.142827924119388,868.1306033991527,90.25858944806376,815.915915915916,0.001479471416041206,319.2192192192192,0.00025207239601918695,264.44444444444446,0.0
0.7105154888262478,2.9491111537101173,0.00323806271388224,10.040834334425837,-869.2211959587258,498.3707363831523,314.3201173443973,8.737517727518599,150.33871017624617,-56.86668717924383,0.7072615215198943,-904.2268962484917,534.2172216936602,1001.325222650842,-5.734304624727309,817.0170170170171,0.0014962639411125612,319.91991991991995,0.00024669899374743287,264.8148148148148,0.0
-4.485266271202476,-5.568166369954432,0.8295457815775819,7.06865228531581,-861.1865016913762,502.10268431098586,315.0753772999401,11.198901372643409,149.34952783098052,517.7147335577647,3.075833023621886,-275.34951143590183,-82.19489700013003,797.6352512810338,73.88321219613742,818.1181181181181,0.0015114920807437566,320.62062062062057,0.00023907081585478144,265.18518518518516,0.0
-4.824548880659832,3.9926415043515004,3.2086782166171925,6.461899392521202,-868.9491322287299,494.9479478360848,319.98685345802033,10.771421681062904,150.39678083389467,590.1849588384413,28.5320518330279,-108.11769067113528,-143.762979432314,719.2441644607343,92.22424149182052,819.2192192192192,0.0015251641220258069,321.3213213213213,0.00022931137623982085,265.55555555555554,0.0
-1.7451286863376267,8.08973645132742,-0.5701885140840279,10.733492815784514,-867.0595233424043,499.32499039524856,320.77811094568375,8.380219801821184,150.4166092469666,-256.78282799361733,0.7930053403644501,-1021.3273818046556,625.2409545567855,987.1492369660798,-23.7620999166891,820.3203203203203,0.0015373079854862904,322.02202202202204,0.00021773253448136034,265.9259259259259,0.0
-1.7843075760379137,0.5836024632549512,0.277290367420169,9.232250517338434,-864.456284179246,498.30717991873246,320.4538189804994,12.838071222734527,150.01695510344783,634.4753828588991,1.2949778841858814,-182.19777835392574,-65.02753205864326,819.3617806381168,68.91788091706759,821.4214214214214,0.0015479704758773482,322.72272272272266,0.00020479893027458478,266.2962962962963,0.0
4.876579852528713,6.343822724448258,-2.1722525983628196,10.404560815242439,-864.4079001040863,506.119494389867,335.18218950445413,10.586704072645967,150.10421417257393,826.3682177590176,-26.28353097859131,-105.18488064461269,155.022773576178,949.0327450708487,79.01173430448709,822.5225225225225,0.0015572163872176808,323.4234234234234,0.00019107651266665995,266.66666666666663,0.0
6.5190467067544935,3.821189536306567,-1.7365219231966647,9.9642100459833,-863.4465631193187,499.847930787557,324.93810938914663,11.459638724535262,150.30958571028353,655.9501146117935,-13.169955382054994,-251.80601543330818,70.58724132959145,911.6120115682181,65.20631892873112,823.6236236236236,0.0015651274551261767,324.12412412412414,0.00017717203521671007,267.037037037037,0.0
3.238370047989192,1.8737347345066255,0.19562658618661477,8.047199902672405,-866.6045764274999,498.8721005158007,328.2048542512752,12.783841775359837,150.25783722327733,873.2054190328712,6.208734473951003,308.04638549072513,-229.30458191074916,612.2673071370155,108.10867511818148,824.7247247247248,0.001571801143704076,324.82482482482476,0.00016367100450188842,267.4074074074074,0.0
2.461393842706377,-1.7430022773496268,2.2078670934038143,9.909491396071328,-862.2918894023105,498.0162607039449,338.9423277450093,10.043777642329669,149.97547173229464,931.2975375347884,38.2714035278805,16.914904159920297,159.50461285904106,922.3844595732797,93.80160426389935,825.8258258258259,0.0015773492509302972,325.5255255255255,0.00015108125203641953,267.77777777777777,0.0
-2.5873720506210742,-0.010670971285843302,-0.5125616485031449,7.53379738997029,-865.8823970220358,500.161901981366,322.33677475218576,10.63390401396823,149.91301930713087,712.0336829355957,-8.980462791648623,-67.36114454955123,-116.18718067377006,786.7334856669435,94.85915457010319,826.926926926927,0.001581896316209566,326.22622622622623,0.00013978817576940894,268.14814814814815,0.0
-0.5381710299147696,-1.4332329353493347,-0.47183305862424785,12.781944716002801,-867.6121847275922,495.6598828585753,327.3545410129528,11.620054477012232,150.17437344558414,124.47190206287584,-1.5676573032822798,-771.9157454723507,434.35242249267617,996.7633272863987,9.780539254778093,828.0280280280281,0.00158557781660305,326.92692692692685,0.00013002596965462312,268.5185185185185,0.0
2.202170467914052,3.02094031970502,-0.8137704890087494,7.288059310280072,-865.0040687268446,499.8070885026201,333.65759986092917,8.550277832399896,150.19341076039885,1146.977897856627,-14.058143251558803,338.69321151172187,-96.20591081980365,812.4483921432351,157.09136726215044,829.1291291291292,0.0015885381443705442,327.6276276276276,0.00012186707270147966,268.88888888888886,0.0
0.279567121525755,4.67236036754783,-1.0695133416886462,9.608429458062837,-864.4435045232273,498.31260767148837,310.5843219937978,10.108103325692001,150.27946095652456,163.80068828489576,-2.7731592340731748,-752.510428144297,367.64570228282463,988.3502390646689,17.021472094620396,830.2302302302303,0.0015909283674910308,328.3283283283283,0.00011522987844171587,269.25925925925924,0.0
-3.6103379804818103,-0.6124049817605406,0.5899429114176431,7.915456823905503,-862.1648278641445,497.22739785865235,306.15094491049416,10.251097173302297,149.89234955656354,275.064739287964,-0.7408736347293425,-649.2506270627307,205.79381960976588,947.1090095578317,35.20830903908427,831.3313313313314,0.0015929037862939127,329.02902902902906,0.00010990269560193439,269.6296296296296,0.0
-2.266791210752306,-5.902507046056399,-2.994515290357289,11.140842346721591,-860.6114570409806,494.4734881068754,333.4611732879772,8.08788289663321,149.75975485890982,-840.6841668026051,41.59232297928375,-1405.8855182171965,766.7986229069658,919.4437150232088,-75.35909225861019,832.4324324324325,0.0015946213124955378,329.7297297297297,0.00010558025350044869,270.0,0.0
-0.26145928576776784,-0.38499942594162,2.561879153333455,9.337137257436995,-864.6505401219805,501.5034438263125,334.920142805669,14.635273577347757,149.85935277439248,1056.9903981912787,47.04321141548014,637.7743803755912,-201.6398314503175,487.42725139474396,113.3441200181001,833.5335335335336,0.0015962367108986065,330.4304304304304,0.00010190786690978603,270.3703703703704,0.0
4.7859483128421605,1.994801697840756,-1.330844596258921,8.96266656075758,-868.5411761277772,501.34205146880873,350.6422013485241,7.185413113015195,150.24012661625648,-2339.8641454010544,59.25638616782109,-2723.744014081707,807.0651566834015,840.5841485766306,-261.6724292459125,834.6346346346347,0.0015979017577713128,331.13113113113116,9.852781973962183e-05,270.7407407407407,0.0
-3.2387631144150415,5.863155502402863,1.4438069708762828,11.706403090103109,-861.9792104792878,492.9898033076702,331.5809487586681,7.403792192625684,150.43561587931282,-725.4665405334907,-21.442167993019652,-1263.8384225373284,710.4469853813802,908.5736162576205,-61.714699167894466,835.7357357357358,0.0015997613824404492,331.8318318318318,9.512262789459145e-05,271.1111111111111,0.0
3.8612475776726627,1.8407545637141216,-2.5399971947877518,10.058861183355104,-864.4355851109449,492.11558538412044,338.19739717258096,12.628453151407157,150.549204086583,1706.127933172037,-71.65194574655013,1121.7655304253838,-302.41284818211966,628.2754267331488,169.3969852306208,836.8368368368368,0.0016019508688980561,332.5325325325325,9.145055427729275e-05,271.48148148148147,0.0
-0.7162056061761904,-3.0340132645796616,1.3376802610924363,11.033288891871935,-869.079104019831,505.15187640042393,328.04527356414025,11.426532501593085,149.66285006675065,538.3733752561444,11.872165651540211,-395.2480601826865,209.58972282870587,954.3276256752547,48.87359904207931,837.9379379379379,0.0016045932013425191,333.23323323323325,8.73699535957977e-05,271.85185185185185,0.0
-1.1770211729327855,3.442925437629706,1.343889215628995,8.037348126965071,-867.8651601117217,496.2878656128302,332.97227221585086,7.948070365038444,150.37513859022602,554.9642003210425,11.869826010223155,-377.8300288413663,246.30370573259233,961.8026397969464,69.2136546189124,839.039039039039,0.0016077966408254154,333.9339339339339,8.285054157942326e-05,272.22222222222223,0.0
5.959585173916265,4.880164533654573,0.768404144011793,7.190366112144986,-866.6513378429114,506.53929401649515,346.6725684174953,11.214578030203386,150.1056456054549,1573.9882247464895,26.98996396433794,1513.3020343617354,-57.26110605987111,103.8318665133147,218.09315942333305,840.1401401401401,0.001611652619066772,334.6346346346346,7.797129831710553e-05,272.59259259259255,0.0
-1.5458776057009642,-3.540541197224901,-1.9888570435995845,10.214415924080267,-871.8176916353053,496.6754661525093,308.76007181874365,12.935700889994619,150.11051400549596,308.5857672472962,-12.315525347062609,-625.7806187875797,190.22999609732068,956.0675873645397,30.380452929989016,841.2412412412413,0.0016162340298060424,335.33533533533534,7.290621430868486e-05,272.96296296296293,0.0
0.44552143123226656,-5.592296299081748,0.499096379196154,9.362307289010538,-861.2901090250914,505.8745706202118,334.1361625757168,9.939473884806029,149.30955276633915,890.7798049454028,8.201308342737462,-10.716045558101428,93.5212166759568,905.5242985326377,95.10135013603274,842.3423423423424,0.0016215939878467098,336.03603603603597,6.790029097364863e-05,273.3333333333333,0.0
1.0219460430542144,-0.4667603612353553,-2.366112369468778,11.25286934490789,-866.3524820343757,496.0817713190287,351.35586730077364,15.197645800149164,150.2100233149596,2670.0434809691637,-109.26187153320426,2700.4094572249587,-46.150759045450286,70.03645503171502,237.38825555320028,843.4434434434435,0.0016277651115882907,336.7367367367367,6.323899858568881e-05,273.7037037037037,0.0
-1.4737368186809616,-5.0428938842197795,-0.5055265101923707,9.8401830946749,-859.3977646994585,505.04206955585386,332.82034219209345,6.551876378263929,149.26609250206096,-791.3386724731475,5.495502967446603,-1327.258483113134,745.2798747622422,913.5047674687961,-80.27245767798081,844.5445445445446,0.00163475936695849,337.43743743743744,5.92147353872165e-05,274.0740740740741,0.0
1.6241461432655135,-1.6845479648158004,2.058826201910652,10.41015067846926,-863.8783848925996,497.43095820088683,346.5057296323285,11.387646907718205,150.02893492619145,2249.860024444036,82.44545985840513,1529.1135371572113,-76.82248473318793,738.1339831702151,216.10524113845233,845.6456456456457,0.001642568490131767,338.1381381381382,5.609375801841043e-05,274.44444444444446,0.0
-3.699601873821524,-9.082890631206345,1.593403854141484,6.753234940117514,-866.1804481736636,499.49289689812906,323.7078785047056,12.333056672442007,149.47358487454565,660.6451033247821,14.780684245472727,112.09368013766402,-218.9138086393756,596.2564715668243,98.41234569209128,846.7467467467468,0.0016511649843062655,338.8388388388388,5.40866564129217e-05,274.8148148148148,0.0
-0.08700976956328114,5.604351632346473,0.030365885080866243,13.776873879228514,-864.9791600950153,504.58846943267486,329.67952505836286,11.782687803210493,150.01796911085225,-32.214301436823035,-0.10403674338856385,-888.697645024595,518.4598055172454,1001.235325157578,-2.3319728743191876,847.8478478478479,0.001660503663273944,339.53953953953953,5.332484206395696e-05,275.18518518518516,0.0
5.253362901913598,-1.4454652807493609,-1.9496131518456838,9.671516029935937,-863.2444429212785,496.59303770015117,330.33524702388587,9.591288546708704,150.1679624119718,465.6455418947164,-10.418528437189131,-466.28176859054594,270.4930643457052,973.3446640261183,47.630468516164285,848.948948948949,0.0016705236927708656,340.24024024024027,5.3844816780309804e-05,275.55555555555554,0.0
-1.9043617451660304,1.482394357648099,1.2911754243483868,11.395173940678397,-861.6725398112409,500.99021077104425,307.8240892064123,9.4191170359777,149.8442838885836,-122.10021699745975,-4.613465490598161,-922.6148518036858,579.4883958302873,990.9584577253825,-10.550640328257746,850.0500500500501,0.0016811510608009755,340.9409409409409,5.558126939431883e-05,275.9259259259259,0.0
-3.1571719705825303,0.9543497828188708,0.038762475396050426,8.327816659560748,-863.8527109671282,504.6376093970208,318.318221721498,10.888290342174514,149.6636194279586,553.280789039377,-2.780723369183785,-320.5040482163482,20.84149573338965,874.1040847938787,66.8168033828006,851.1511511511512,0.0016923013913422648,341.6416416416416,5.8369350448348465e-05,276.2962962962963,0.0
2.422558550231479,3.8799035244077147,-4.640631196460847,10.616019804434682,-869.5405291749598,499.8867095727939,319.0312492061601,11.63150897330414,150.36708307326734,390.468607810891,-29.07586463927639,-547.4564026070442,220.21151199215996,970.4882901484528,36.67309881618782,852.2522522522523,0.0017038830029381103,342.34234234234236,6.195580658372571e-05,276.66666666666663,0.0
-0.31671499862735003,-0.6440729501473347,1.5652596526330362,7.39431047295051,-867.7060106395968,495.04199316488234,338.22066078032526,11.204946872564726,150.25337389256322,1255.931981810414,34.011201317601554,900.7233243202002,-211.53967411646033,431.81989623271676,169.95737893632383,853.3533533533534,0.0017158001052854559,343.043043043043,6.601800952314354e-05,277.037037037037,0.0
-2.7764247201171193,-2.61482527121237,-0.048465667739384294,10.904135676519342,-864.9290105677012,507.9422391753249,338.72153105684055,12.080115781586779,149.36645978314183,1434.0330091923356,-3.9918012422500233,618.3224253925375,-69.71130854718234,818.3537194657397,131.76743123631005,854.4544544544545,0.0017279560234155708,343.7437437437437,7.018929003906562e-05,277.4074074074074,0.0
-0.7161891403598873,1.1617117353212345,2.4049024959661445,9.288051831228334,-871.8442405288623,499.8979197448216,333.24036442706534,7.96226008586653,150.2080999205782,44.152066401892206,1.1681938391688695,-837.4696140657329,482.5644315006717,1004.4894848156497,4.835008375117002,855.5555555555555,0.0017402563404949258,344.44444444444446,7.408841291349548e-05,277.77777777777777,0.0
2.8890082542106836,-2.539874852853935,-2.1905410376856094,10.058381007871136,-863.999829170473,500.389207447551,338.24102896855703,9.54445804175273,149.87966205846143,481.20471656742006,-15.406946584137842,-442.1529372721572,332.0127947944004,986.5545264219606,47.58872202433451,856.6566566566567,0.0017526118564339737,345.1451451451451,7.735056543402608e-05,278.14814814814815,0.0
4.720295715209403,-0.8573681067213196,-6.353407626392001,11.395948060260196,-866.3831460976476,495.89151711815003,328.35850587278225,8.119968135752492,150.30594305357818,-938.754258672178,109.77111653848573,-1442.242392498527,850.737628736641,895.8413213862366,-83.30197333093889,857.7577577577578,0.0017649412699020013,345.8458458458458,7.965696388914516e-05,278.5185185185185,0.0
-0.06756931757630173,-2.3628908003860647,0.5581677166903704,7.53491937755944,-865.2892674676557,497.6069021814623,342.01931669539545,9.227774447827716,149.97845907231536,1890.1455073161321,18.347212776175066,1336.6412215800271,-217.0230417146592,601.4699917928706,250.87232918884175,858.8588588588589,0.001777173505292781,346.54654654654655,8.076019516930004e-05,278.88888888888886,0.0
-7.666120817941901,2.795597007487248,0.5831273533639455,8.631016538774405,-872.9505442696102,503.7776322919415,330.0878844263207,12.03044178362861,149.9300337700878,992.5325572730779,2.513744985273873,335.5391473614327,-191.4748424121335,685.034241996539,115.89022878097663,859.95995995996,0.0017892496227980869,347.2472472472472,8.050276112875338e-05,279.25925925925924,0.0
2.33010499480681,-0.88963584906467,-3.381343255212904,10.91464856217353,-862.9947217165301,500.1633663529986,330.57864047426756,10.215967841450457,149.927674633288,214.1450434753169,-10.184807469194128,-690.0064901052094,402.6045252348646,993.9240558867059,19.4403266266016,861.0610610610611,0.0018011242680299265,347.9479479479479,7.88269850328817e-05,279.6296296296296,0.0
0.21184324851886951,1.6315430621504239,-1.9569990917332127,14.196442949093495,-865.3010060154157,503.39729185152686,327.3440736673759,15.213718326299539,149.89774564209952,620.7895377512169,-20.992903374091686,-305.0542545067391,144.3335478578137,940.489002136404,43.739116018415004,862.1621621621622,0.0018127666365757595,348.64864864864865,7.577540794718169e-05,280.0,0.0
-4.941203856220972,-1.6730114626244577,5.510435487439803,9.723835330677037,-865.3159794995196,502.8587545178217,336.84450477636426,10.386812734379435,149.61224400624923,931.2723189690132,85.37800509203156,58.4355180359895,107.78741180576759,873.1244255959493,96.72727659856496,863.2632632632633,0.0018241609474775942,349.3493493493494,7.148192082502714e-05,280.3703703703704,0.0
2.511685452628899,-3.9664114222736004,-0.6112212283076067,11.182272235847865,-866.9661251025598,504.14885686699654,325.7880118338709,10.119383761159472,149.6983564387618,102.49742281335494,1.4450148511855765,-792.1366285142386,453.27189227231423,1002.256261120354,8.941959633272342,864.3643643643644,0.0018353064370069748,350.05005005005,6.61549766842272e-05,280.7407407407407,0.0
0.9283116908557564,-4.289888334951499,1.4619179527524322,9.78605706028304,-865.0109902496209,500.61364612617706,339.7643137719807,10.212365838880432,149.75480631742624,1171.2285802628464,30.795334401341705,281.2637939090606,78.05586208212202,891.2187601405199,119.6274776227381,865.4654654654655,0.0018462168995186379,350.75075075075074,6.005513141792184e-05,281.1111111111111,0.0
1.4749811134822701,-0.11270826324461905,-1.3013196547367674,13.884491189512598,-870.0416895923219,500.9074340875128,318.67850859283993,8.724382614280128,150.10613516098232,-609.2355346330814,15.348014799048142,-1158.3131483067696,754.3517454809588,920.6588617937558,-43.99643159553507,866.5665665665666,0.0018569198150511603,351.4514514514515,5.346972757238082e-05,281.48148148148147,0.0
-5.10749525966518,3.6832292405188527,-4.180605797706313,6.505556666069489,-868.6562762342986,497.9815727930275,319.0108374527181,9.884326775244812,150.2130271299149,671.3201344916728,-54.55104046081133,-90.81258501113984,-177.9293669393532,772.0547218827163,104.25430101134572,867.6676676676677,0.0018674551133623552,352.1521521521521,4.6687681353606763e-05,281.85185185185185,0.0
-2.3229825326563356,-2.562243180667564,-0.340516493591811,10.189242089338716,-868.6038479185086,496.6282690943639,336.87426755126506,12.255576054223292,150.0474935979498,1416.5024276249028,-10.75535130569245,700.850850241764,-173.63415487798375,733.9527810861648,139.2498534375338,868.7687687687688,0.001877873631115547,352.85285285285283,3.9977056332511986e-05,282.22222222222223,0.0
0.6342554917213162,3.632310229733447,-0.5312091205722104,6.7489119328758775,-859.3062866437135,504.2100637738354,329.11455785416985,10.227941336255544,149.79599842745938,948.3044821205398,-8.152176886132883,373.2777295366518,-233.05096213735033,617.4424910828903,140.42425910773696,869.86986986987,0.0018882353230575764,353.55355355355357,3.3567481235398e-05,282.59259259259255,0.0
-3.2123106448669922,0.19504881125678078,-0.7997564773367429,4.986856858926567,-859.9526685330945,496.13286639892823,325.4610858384687,8.413080540233057,149.9349113408289,770.1295113668123,-14.007613676917074,214.86004561186883,-243.64075501285407,600.8789888152112,155.09111001286033,870.970970970971,0.0018986072895079194,354.2542542542542,2.7638624163997758e-05,282.96296296296293,0.0
1.3560368393069573,2.191792377985679,-0.2292816710127849,10.594924106235633,-865.8000796428922,495.9095697335596,338.9005773247546,8.149830759042729,150.34485529337908,-711.1560537391579,4.207325994864403,-1377.1381859772926,693.2126043157677,958.2590850153824,-67.250863571288,872.0720720720722,0.0019090616817271796,354.9549549549549,2.2315028264761353e-05,283.3333333333333,0.0
0.5579571885785335,-1.160643936193065,0.5285365432912731,10.278995592294917,-868.2253841528926,497.0966275511439,323.9273858591392,9.099596216668314,150.1652314557834,45.537373505873255,0.972890710286409,-836.0398327563181,473.65007579270275,1000.3010006485483,4.37604333479956,873.1731731731733,0.0019196735442396633,355.65565565565566,1.7666793861964806e-05,283.7037037037037,0.0
-2.6170700665312663,0.2724108769177085,-0.30023390250761317,9.430326124515597,-862.1054949729665,498.747011740643,327.9979874569963,10.14772686882176,149.88769777144188,634.0414367124266,-5.953235822889168,-281.11969584804297,135.67841561723264,926.055842397756,67.51274974627857,874.2742742742743,0.0019305186494979597,356.3563563563563,1.3714973797857617e-05,284.0740740740741,0.0
-3.3904012461970834,-9.23812137147709,-2.5280123358947275,9.787611819920494,-862.6468916849126,501.91039799318673,343.9922795007116,12.387173070952525,149.25272714202427,2424.9328340499906,-110.60279747788454,2094.3419652585576,-346.4237394825859,406.08107468368826,248.34340428657526,875.3753753753754,0.0019416713759176296,357.057057057057,1.0440194467952892e-05,284.4444444444444,0.0
1.380523316015276,2.8584929542147295,0.9723695831238778,16.196598868142516,-858.7406584215596,495.3215865837,345.3914234581065,7.319022717267126,150.20666946088863,-1254.904428942774,-19.941999511791764,-1408.16499122032,638.5237319551645,676.0665052093199,-77.5759095868992,876.4764764764765,0.0019532026757430165,357.75775775775776,7.792931460148673e-06,284.8148148148148,0.0
-7.472248453401215,-3.1930488502903103,-3.8987435106448465,9.48364972393713,-862.0433586413195,503.62536435317213,345.72398210270325,9.360347444222487,149.3291948931601,1666.6254835634431,-121.56389883307831,742.9772643749435,95.22611838790158,948.7486202239028,176.93409335846638,877.5775775775776,0.0019651781747981054,358.4584584584584,5.704015440988034e-06,285.18518518518516,0.0
1.957937687774799,6.506371959766952,-4.1007149145684005,11.020248722500149,-869.1034979388122,503.18483525073987,327.1787422306609,10.288620038870159,150.30824958033926,139.89281736694647,-7.931087370917505,-760.6055943750852,433.2057207964835,1002.7457669170406,12.54862008039222,878.6786786786787,0.001977656442158346,359.1591591591591,4.0942502374888055e-06,285.55555555555554,0.0
0.06575547725401415,-2.3021474375857656,1.4783609894031358,8.701270360772238,-864.9624200772828,499.28065690493065,342.3070290498447,6.33258846474113,149.89288578501333,-914.6593794695607,-23.541465624810662,-1499.4007372466863,701.669994582205,931.5868813538694,-105.16047356471942,879.7797797797798,0.0019906874642424527,359.85985985985985,2.8824092642518706e-06,285.9259259259259,0.0
-0.5783693298301378,4.347740985764602,1.0140405442707137,10.590465150081206,-868.6309165683102,497.72597624646625,320.51047172231324,8.332803434067188,150.38723909913463,-196.17506587757103,-4.040468876999763,-987.4201590236572,595.6118128593561,992.7999075440008,-18.472024721617345,880.8808808808809,0.0020043113547171653,360.5605605605606,1.9912633584620287e-06,286.2962962962963,0.0
-2.0427180929145234,-2.527267028815236,-0.11479073014807202,9.523532649888764,-859.543328786392,500.0021592631351,320.9309712527794,8.640222920527627,149.62800287126717,76.99486986907397,-2.2010682305259412,-803.8709482277518,454.8083899062654,992.361947233908,8.299204664177852,881.981981981982,0.0020185573287435747,361.2612612612612,1.3516260787648939e-06,286.66666666666663,0.0
-1.5265690557872398,-3.0146897606959384,-2.790897009510144,9.17896303454054,-863.5520915532483,497.4989565539117,306.4954414737564,8.408059252299003,149.8594745078101,-72.40502283414725,1.9286778452537499,-902.2130577699753,549.7549483003583,994.3314323930476,-7.731006572679763,883.0830830830831,0.0020334429671967297,361.96196196196195,9.046489000798441e-07,287.037037037037,0.0
0.3879175998361377,5.137684394175092,-1.4158218813481507,13.63779706440065,-868.4915153344919,503.4215363909326,346.7286820189853,10.383779090043294,150.1666471204842,-1668.011926743791,41.62372830857467,-2105.258754112647,795.1272833268035,871.1787391053796,-122.3738222797494,884.1841841841842,0.002048973793212245,362.6626626626627,6.027489461496056e-07,287.4074074074074,0.0
1.0216663678382574,-0.798011842239213,-0.525493495373008,12.354369926368678,-870.2931384889228,498.68697877755875,321.36020150923923,9.678880780996405,150.17632189570907,-259.34441652910164,3.4097047300874213,-1029.6264507695705,626.0623963386599,990.4699827057026,-21.075703219341765,885.2852852852853,0.0020651431793969766,363.3633633633633,4.096143665710728e-07,287.77777777777777,0.0
-0.9227882566770126,-4.943243372921982,-3.1917879371482267,10.273493294798461,-865.9177996625716,500.3521910907536,328.7346742025294,8.889427794797928,149.70823876527677,-121.0730581665676,5.777380180413276,-954.9209686157358,554.3932185294306,998.1391064615387,-11.713342148996556,886.3863863863864,0.002081932598961274,364.06406406406404,2.9972627726713454e-07,288.14814814814815,0.0
2.792638319748737,-0.24614282924370878,-1.4780573160464658,5.391576128112066,-866.5917464787315,501.25169205121233,320.8967565807172,10.85592525310527,150.02182591163722,597.5818419204201,-12.55452353665185,63.073112978055406,-254.35383312248655,586.6570441337669,110.35496032203734,887.4874874874876,0.0020993122276373568,364.7647647647648,2.577837887029268e-07,288.5185185185185,0.0
-0.5707275988567551,10.097492728310392,1.3046606763533597,9.277981553494861,-863.8344015060969,502.3231278983269,336.9516524833014,13.446149435292499,150.30857771170022,1271.5131115200033,28.400423103674644,833.0142543821156,-219.6368272553209,503.7893659823366,137.14337451859902,888.5885885885887,0.002117241895421784,365.4654654654654,2.78340029490937e-07,288.88888888888886,0.0
0.9447396480351405,-2.3773720428305283,2.854610728578433,15.406055128810166,-869.1427891458978,499.10142268179675,326.2436633928266,13.278513033483504,150.04281183500024,50.663828899716535,3.4239134800047912,-833.4701955019722,475.2600506458207,1002.1588264543124,3.2312529557096186,889.6896896896898,0.0021356723779372396,366.16616616616614,3.6586623500690764e-07,289.25925925925924,0.0
-1.3482611017238804,3.6317042101091292,-0.8388695053171012,9.538676666720583,-862.2472318771264,502.8291228149973,316.9518310956705,6.154456455875327,149.892441726184,-522.9431818321755,6.288974030176689,-1108.209325436341,732.5793851149715,932.7562490184732,-54.68796652496647,890.7907907907909,0.0021545470067532275,366.86686686686687,5.353648384442045e-07,289.6296296296296,0.0
0.35819248880167354,-4.548234319945149,1.5129767086321968,12.206435144107317,-870.3667665584082,501.1114770368819,334.4166256418606,11.154144367670279,149.8548018736436,279.3120584114949,7.726079468117539,-640.3722492524071,390.9986146816632,996.3518766039683,22.860986689327362,891.891891891892,0.0021738035666922016,367.5675675675675,8.135519662968861e-07,290.0,0.0
2.906857124387547,-2.1128571154735916,-3.8281201411749346,12.883884803905202,-872.2811012973177,500.1484211922676,315.6626997518977,9.643953419872323,150.14893361107656,-417.2950048375706,31.023781050833456,-1097.750100487685,720.4611485515848,968.6810728524493,-32.687462686246235,892.992992992993,0.002193376436501596,368.26826826826823,1.2405222681392265e-06,290.3703703703704,0.0
5.923887708575848,3.4154118701175027,1.318902482227223,10.43792783171195,-860.0241375431785,497.0025000359439,321.6259427468451,10.310310685730713,150.31702393504034,263.33527701621784,11.850336412318839,-660.6346305546899,339.11526663483085,980.2156521144403,24.667693386837865,894.0940940940941,0.0022131989179393946,368.96896896896897,1.8716921768320614e-06,290.7407407407407,0.0
-1.4145560375458397,4.050929423025123,-1.607896829454962,8.316356736263696,-868.6637649125604,502.4160743099711,308.9311088537392,9.203433932914903,150.1161519744772,196.68117749991893,-6.975194984012698,-730.8511068419183,331.8125975584801,987.4681295475829,23.82939661068508,895.1951951951952,0.0022332056880250283,369.6696696696697,2.7796929379383735e-06,291.1111111111111,0.0
0.21457796506012775,2.696707142018682,0.6146912334159401,5.129375336434223,-870.9041705500601,497.99905290463533,315.7604188780239,10.235177259774405,150.3782238498985,498.4644070225917,5.5601995010742495,-158.58261026667196,-195.66148012178343,687.168790966937,97.14214141021154,896.2962962962963,0.0022533353007035207,370.3703703703703,4.055760594845557e-06,291.48148148148147,0.0
1.5328597592807982,-2.676414742612476,-0.4955048364794185,11.36832641721791,-864.1392912994585,497.99421203369076,331.7852916972048,10.302814792144037,149.95660510564178,158.82759161253588,0.1725109833407934,-738.5202570620595,430.59635237289706,995.2375820664463,13.83674328084036,897.3973973973974,0.002273532658175833,371.07107107107106,5.810064086323313e-06,291.85185185185185,0.0
-2.035083257942617,3.2570220842856656,2.6408280195676683,8.370487994352903,-866.7716064034662,502.3533218467457,310.35463961897074,8.842096485302154,150.00792996894995,188.3245582359167,6.745028726600694,-736.4273620702593,348.95346364662845,986.0389074678417,22.765939112974646,898.4984984984985,0.0022937513692795615,371.7717717717718,8.1703509755426e-06,292.22222222222223,0.0
-1.0586525538959641,-1.2764485178714635,-1.7488712966798363,10.352300903775385,-864.6923580217396,500.84375385392684,315.1885427537828,8.207264904349639,149.82610399037245,-240.0086714437076,6.237219205005545,-999.148429337099,634.4178174094695,985.3446280235942,-23.092583741139475,899.5995995995996,0.0023139559130247694,372.4724724724724,1.1278305078634595e-05,292.59259259259255,0.0
-3.020362795398859,1.3395378619944018,1.2552125951236621,7.500359320821271,-867.0978025922398,501.170235997712,329.9763108386719,9.102608634761031,149.95251151179932,903.5487134171009,16.84356113721389,85.73311590952551,-49.472345568128844,820.4999396763075,120.89909716384787,900.7007007007007,0.002334123529946807,373.17317317317315,1.5283133039994974e-05,292.96296296296293,0.0
6.522276475663189,-3.3758354862407334,-0.559014926593067,9.469524919059596,-866.4166808745509,501.447708452968,324.5639310390695,10.468518528913531,149.95906026007714,559.4991272017653,1.1269031113650723,-368.31737550428966,146.99481807525086,939.2129211790084,58.39819590203665,901.8018018018018,0.0023542457723520057,373.8738738738739,2.0332150299071655e-05,293.3333333333333,0.0
0.07658864677767883,4.465833513620793,-0.31661095601932754,10.067438109802106,-867.5968408260916,499.42266621087964,349.9203663595931,11.197992683368529,150.29777559856345,3948.48909356355,-21.742180432154296,3456.4954391417614,-269.2297713403115,550.7339318081188,392.2023404776035,902.902902902903,0.0023743296565371928,374.5745745745745,2.655852443208655e-05,293.7037037037037,0.0
-0.25184819236105455,1.4305252253707754,-0.3677077863184193,10.537187162088596,-869.1559251963356,499.8892962169413,348.33896546024374,11.706697954680294,150.15866938403525,3353.963898613362,-21.778532894371434,2780.5026476846624,-253.3305346014958,618.444933531907,318.3282949682886,904.0040040040041,0.0023943983751665942,375.27527527527525,3.4066830910643894e-05,294.0740740740741,0.0
-3.3595833203663443,1.3544259651913138,-1.6913462089882259,7.7703556252951715,-868.5900136978695,496.4770757982628,321.32077537248847,9.011619953866175,150.21992451522752,536.7799825437116,-19.30889875498958,-379.3550236141052,104.81711146934066,924.5056062144749,69.5431480110366,905.1051051051052,0.002414491545432268,375.975975975976,4.291762486124082e-05,294.4444444444444,0.0
-0.5918021284525157,3.117151944296304,-0.028197931813343156,12.393821897522704,-865.2074454150221,500.67274224062385,335.5713761840348,10.567689134605473,150.08110205569483,-97.59296899826793,-0.5440633153446957,-940.5119315548658,534.8777442672061,998.5934555525874,-7.82657516132738,906.2062062062063,0.0024346649874841778,376.6766766766766,5.311274241423333e-05,294.8148148148148,0.0
3.7548443848587523,8.18891925473973,-0.125296444243643,8.806210430536057,-863.5497396616782,498.6366612426052,337.4928255687945,11.925005183906597,150.51249141024442,1439.934595272595,0.6141505246271084,933.1362101687547,-245.83861645448007,563.5455345360467,163.08753876689772,907.3073073073074,0.0024549900468210273,377.37737737737734,6.458340485698716e-05,295.18518518518516,0.0
1.832961034745799,1.03025841369293,0.4824804968134586,6.651061079093509,-864.7350273827187,501.7417748580759,324.025211419756,12.331189790288256,149.98025504617777,676.9484399937808,7.518157291328602,148.25211246391518,-233.5556547642393,581.0648755539868,101.50852747108303,908.4084084084085,0.002475552492775494,378.0780780780781,7.718329354030717e-05,295.55555555555554,0.0
0.6146971343654428,-1.1168098780797244,0.16901029138572515,9.781953160073073,-864.6189055081048,497.389053803839,315.04458463501794,9.882334291736955,150.0515288315249,184.49039498896417,1.1570926768183818,-733.1621617794103,366.1367368243956,987.5709369891497,18.797523850462674,909.5095095095096,0.002496451041808761,378.7787787787787,9.068850204553765e-05,295.9259259259259,0.0
1.0703798965068367,-0.9341412800648898,1.5959890992244725,10.06875061805292,-865.5530749812076,501.1515127233807,329.8770155069194,9.558136550120775,149.9137782193875,341.51527558937863,10.556016028730955,-585.9099992203166,338.89818072073,983.8324133054708,33.82515166056976,910.6106106106107,0.0025177955680759675,379.47947947947944,0.00010480561427535794,296.2962962962963,0.0
0.5327203818675568,4.166609251945962,1.8470172320947373,10.32117886634352,-866.0027034789015,493.40197831249264,328.2715432518589,10.382248467672785,150.55145527587808,452.86493223612945,15.119395367663076,-478.7939317851744,253.99121585307546,961.794149249974,43.848415959586895,911.7117117117117,0.0025397050738351777,380.1801801801802,0.00011918813668349857,296.66666666666663,0.0
-3.182967068192382,3.604612509163257,-2.1012466436556023,12.724264807370158,-865.5178910318585,506.996637478315,325.6423550302938,7.700585054205188,149.72555503505436,-806.2849196344212,26.28294211017588,-1267.0193860918935,781.4747137276237,884.6416565483173,-63.15825211496374,912.8128128128128,0.002562305498206582,380.8808808808809,0.00013346024842391486,297.037037037037,0.0
4.165083553320027,-0.3733654652728756,1.737545001181542,9.527102326528281,-867.1639479208122,497.69761805857183,334.4231686816448,9.612780977928983,150.24675785957987,679.3139690980602,24.645847254877918,-252.41542093436226,203.46506588536602,948.7338769127032,70.89873025391734,913.9139139139139,0.0025857274442847595,381.58158158158153,0.00014724552096422876,297.4074074074074,0.0
-6.709894345253712,-1.9221018911478769,-2.372672854219709,9.760760751262458,-864.8447719746073,500.98782663648177,322.492703929944,11.48917279694626,149.62756569008155,615.6821775278363,-32.49848643821058,-283.1892655291131,54.550168353312074,903.0765966651425,63.81942239539451,915.015015015015,0.002610103901733755,382.28228228228227,0.00016019714476667342,297.77777777777777,0.0
4.101456879950413,-0.07231516253909369,1.17571177627547,7.793631237533813,-862.2536440163451,496.02227163113207,318.48002452420855,11.283894258887402,150.20356870056295,577.5222052914786,15.869726272953155,-240.51746920358198,-54.42997715049387,821.0547834032814,73.59104862118653,916.1161161161161,0.0026355680351179355,382.982982982983,0.00017202553551835744,298.14814814814815,0.0
-3.160071124942589,-1.5962384568132455,1.2394775694057374,11.641107005775794,-863.7125763506325,501.867078494366,331.09082970349834,9.459464791272222,149.67037671688664,-155.69551801362377,-6.460379894221267,-972.2413428661939,561.8008419176637,994.8205367297663,-13.106240320322364,917.2172172172172,0.002662251098001579,383.6836836836836,0.0001825191756590184,298.5185185185185,0.0
2.658273930505499,1.728923348787367,-3.822633783325008,10.368618128156207,-866.4749106026761,501.07102333924604,333.85970092568874,10.435436402174334,150.12138913608743,702.8390652627157,-44.12550569799014,-232.44884329535046,189.91169899761644,964.1249322969793,67.6794160314471,918.3183183183183,0.00269028052017202,384.38438438438436,0.00019155527398564178,298.88888888888886,0.0
-0.7555696395014602,-1.1600006426859923,0.1859584930588193,9.159944545411674,-862.769973388287,502.7585034388852,318.23355056099945,8.350699319418625,149.69019255559462,65.60270313273173,-0.5401972710555387,-817.6479804473956,462.462304945538,997.2477561286307,7.244434936100625,919.4194194194195,0.002719778201251443,385.0850850850851,0.00019909825070326892,299.25925925925924,0.0
-1.2388480429101925,-2.9169171199514077,-0.9369922267206314,6.190650613069073,-869.6399482201505,502.593567911781,339.2809061099108,11.40698429645005,149.7956151272064,1021.3579506238624,-17.963477431129185,892.9859494986904,-164.1186100170383,194.5268450730794,165.2061503035403,920.5205205205206,0.002750859029586538,385.7857857857857,0.00020518597990516242,299.6296296296296,0.0
5.108266455588309,-1.01926681920201,-1.51753051587075,12.888824390110175,-866.2299671150005,500.2304481321593,312.2951886222392,9.844357127727054,150.0897220528037,-292.5204565912614,12.993076067998167,-1019.2626874956809,668.4395861780563,978.6543811762084,-23.1001011647815,921.6216216216217,0.0027836296317499914,386.48648648648646,0.0002099058215785428,300.0,0.0
3.848993199290057,4.810823765049927,2.701704661398011,7.544640071087885,-865.7939345750025,499.5248899529263,324.21886541284357,9.448097096607723,150.3657362084869,663.2206843273844,34.96383405662967,-195.17278863395234,16.193254360311528,858.5986775465946,87.49329456329686,922.7227227227228,0.0028181873462525416,387.1871871871872,0.00021336435628276315,300.3703703703704,0.0
3.1569362511159254,-1.3649032725831745,-1.3073582812748379,8.817443981260588,-862.2568937888818,499.7352605658139,327.4199146380239,9.276552327813226,149.92789152477138,560.6846618041537,-9.566776029845535,-367.8718816196861,183.80491748021433,948.4776571887069,63.24654809297131,923.8238238238239,0.0028546194059736662,387.8878878878878,0.00021565601256801935,300.7407407407407,0.0
1.2767066454092217,-0.07651322556422147,-1.6127538582360996,10.716689022152007,-869.5657194957528,498.7555493278576,323.6377628734807,9.874212266200283,150.19524886316802,101.01801644082549,-1.5315399619756704,-795.5304887604942,444.2473519763621,1001.258229767173,9.310789486554526,924.924924924925,0.002893002307933883,388.58858858858855,0.00021683615957434626,301.1111111111111,0.0
-2.8577562056394803,1.0257141104564869,0.15138988001018688,7.606884142766627,-865.4603214734789,503.8871184519312,324.34939526448807,9.104244710136083,149.75959388973777,671.4967688943021,-1.0759375605527197,-209.62257345524267,33.4767073518579,881.7965642555756,88.65086761566769,926.0260260260261,0.0029334013466286446,389.2892892892893,0.00021690359994351965,301.48148148148147,0.0
-3.728451192034235,3.7557719975744455,1.3711794925968328,7.0129804434937135,-864.1182509352587,497.3103712888331,348.71074482308114,11.316286072005127,150.15966343253527,1471.8980638254948,31.59239082294051,1471.580153934422,31.047266994904987,0.6310520475634273,210.47387614405469,927.1271271271272,0.0029758702881888346,389.98998998999,0.00021579581922259348,301.85185185185185,0.0
-1.4692488997745188,0.6361226858938387,-0.2832971720202538,5.75210483459867,-858.1665432296493,500.83729305086973,321.49115910961103,9.209432903967638,149.72056024053083,680.7457615442464,-4.842466959285081,-3.4468070344895523,-179.25284213466995,706.0725528351792,118.60412309291362,928.2282282282283,0.003020451166782153,390.69069069069064,0.00021339810221818236,302.22222222222223,0.0
0.8958349075870149,-0.8187294144508855,2.3327410913385043,11.441993905811271,-861.9922641456787,499.52023683597355,354.41221722471914,13.185928192054762,149.89303109037317,4503.18644502706,184.30350365475385,4306.144073082653,-6.107384345034518,274.0109534495759,393.81464403129706,929.3293293293294,0.003067174191321218,391.3913913913914,0.00020956513448477834,302.59259259259255,0.0
1.8552887017645234,-1.501777224069684,1.061951323928181,8.909627510547356,-864.3387737600624,502.6546324982535,334.3712677973105,12.930421006962762,149.79904013929576,1153.8741966875696,23.209882776701555,643.33995591951,-220.63381930869332,565.7781915586088,129.32266934303968,930.4304304304304,0.00311605775887463,392.0920920920921,0.0002041514473941591,302.96296296296293,0.0
2.7552839791141266,-4.256361473884872,-4.356422639462861,15.85454018494666,-862.1731338617229,503.3436921706676,330.9205513731199,8.21691302029099,149.59262993381526,-1163.6354418370925,91.61183881553042,-1392.0080468472097,797.9971498343923,742.384168973397,-73.78141507519817,931.5315315315315,0.0031671085802276065,392.79279279279274,0.00019704547413356587,303.3333333333333,0.0
0.3996473211010908,6.1314318583746505,-1.0589339270140166,8.011289868738253,-863.267274695842,499.0036082689293,334.76240353387664,10.13940853885856,150.28772493476893,1316.1268476018747,-23.920238752810523,643.2758552254587,-211.12961562008906,698.4094849935549,164.26218085865798,932.6326326326326,0.003220321931798006,393.4934934934935,0.00018820136121546608,303.7037037037037,0.0
-3.1633254005668525,-2.1432177795822147,-1.123684198703398,8.157097953142157,-867.8334235202061,501.05179729950237,355.29927749251954,8.69868675732761,149.80272236255956,10347.200455970797,-206.18057575070813,10134.729979146507,-403.66325785633705,290.0743236716653,1269.122265135739,933.7337337337337,0.003275682055590851,394.1941941941942,0.00017766312625792599,304.0740740740741,0.0
1.625119312361557,0.56788745720082,0.9587219068588446,8.869214059429197,-863.0745937271986,499.29569530347703,320.0640699606855,9.346704873622777,150.02519237027911,347.82536087545714,7.418578080134025,-583.2907918964456,265.06185718650175,966.1042124022807,39.03939074234844,934.8348348348349,0.0033331627341944684,394.89489489489483,0.00016557715213905928,304.4444444444444,0.0
1.1087897299153975,1.546945533307838,-5.249634112748224,10.486269310276978,-862.6570342730224,504.5935774830374,318.7958208106361,14.004854935289593,149.78400252683787,649.5283526562267,-58.46842236229922,-208.36919354708039,-68.27643280459756,857.9536099641354,62.09556401673205,935.935935935936,0.0033927280702901394,395.59559559559557,0.00015219105940862562,304.8148148148148,0.0
2.0071655204621512,3.509179019710546,5.098019417435444,9.059593322429377,-868.9230649563696,497.3534243550526,322.4513380342808,9.384857165768402,150.44542896286808,372.9876291062053,35.10336379854098,-563.0263619485735,262.2175889674223,963.173433356816,41.1115407103129,937.0370370370371,0.0034543334992858028,396.2962962962963,0.0001378392886642706,305.18518518518516,0.0
1.2959603835252445,-0.7629236915448355,1.06205218978842,11.224664428005024,-866.4693086972599,500.9727566685994,330.32143146964563,10.720452074154858,149.96380565517907,363.64534674417786,8.013349416679926,-565.7439313150835,329.5910810575009,983.4514058451342,32.28708067509133,938.1381381381382,0.003517927059290225,396.9969969969969,0.00012291781723521177,305.55555555555554,0.0
2.12686479013016,6.007954199676616,0.2977536078353822,8.042823220022692,-867.6842303333354,504.27604032340133,312.74228875187424,11.082642588016556,150.1939203585129,439.5658278788833,4.4001596665037725,-458.57695451078587,61.586768973791436,899.9615357573462,54.38946723591103,939.2392392392393,0.0035834509347588295,397.69769769769766,0.00010785196539841986,305.9259259259259,0.0
-0.41942473317005097,-3.081732249339394,2.3631354328382925,7.236816563072837,-864.6843866218412,500.1247425194112,330.2233923931861,7.998741255033519,149.7904804700262,744.9703011791479,30.34124171175814,-148.98468265831673,90.62760810871873,895.9854681305887,103.08734004958183,940.3403403403404,0.003650843279067112,398.3983983983984,9.306199167086627e-05,306.2962962962963,0.0
3.5008964684904518,-0.3806786654755307,4.68730810562525,6.403570521181785,-870.5661483937912,495.839025038815,346.9354713341367,8.28980905118159,150.41583550276457,1974.601853459535,165.11532173441606,1623.4361332257904,-82.9060919189788,429.9209051650234,308.8457281589824,941.4414414414415,0.003720040307512848,399.099099099099,7.893108196552509e-05,306.66666666666663,0.0
-6.870584368288362,2.6797826383951993,1.7414932891768065,5.5528516641256065,-865.1367745099719,493.2561404932377,331.5140739062478,7.587955257183762,150.2481474250721,1008.8643205536042,24.01197739069583,355.3866442001522,-169.04587086941433,681.3988598956787,183.00583862891665,942.5425425425426,0.0037909786364745336,399.79979979979976,6.577951536109841e-05,307.037037037037,0.0
-1.692856363300554,-0.2862913761321649,1.89762619294324,8.963861961049886,-862.8231631260705,499.4998736310716,327.0731454102472,8.228058532204447,149.86981060156862,205.26891045064792,5.164188543019344,-703.2787777715912,396.1798750142625,989.1168630857289,23.101128749917198,943.6436436436437,0.003863597827442608,400.5005005005005,5.38474736784416e-05,307.4074074074074,0.0
1.0498139829737085,0.6024128816345716,0.26138004892876465,9.398039375213557,-855.7698433368402,507.2982720008628,323.81839551316375,4.2999397813656355,149.4012818669425,-847.0568559238227,-2.819226678986726,-1168.9788945719038,736.3782552271664,806.2547464813675,-90.24387547570295,944.7447447447448,0.003937843077191721,401.20120120120123,4.3287445820556274e-05,307.77777777777777,0.0
2.2434836323046468,-1.3771288209608241,-0.28305150673389656,8.737125945033632,-866.5991961225785,499.6637328724459,338.98511704551566,11.089164801587255,150.02897609058266,1625.7066251793267,-5.776782966174894,1056.875118061872,-239.26219292904221,614.8859407687276,185.81430124553094,945.8458458458459,0.004013667978285708,401.90190190190185,3.4165746337496215e-05,308.14814814814815,0.0
1.6225830028750916,-0.8207586602945465,-0.9515908880098023,12.486811594374323,-862.8770986038335,505.38590469575445,321.74167226761955,14.10838768251214,149.64894910210776,516.3258700566867,-6.926598126978532,-406.1698976518637,145.23933127199888,934.9614492106305,41.225438445994065,946.946946946947,0.004091037258133217,402.6026026026026,2.647154425813276e-05,308.5185185185185,0.0
2.336323878808808,1.9459628474885013,-1.6522239834290842,12.45606041921627,-871.2053064794753,494.35098477323595,348.46395920599247,10.295641478073055,150.59056138034268,-1801.9724695934756,54.38114965471244,-2333.0498908646177,792.7243569921947,909.5020171530168,-144.91413709488,948.0480480480481,0.004169929390595546,403.3033033033033,2.013111157627252e-05,308.88888888888886,0.0
-2.958116909932529,3.4341769853226864,-1.3740281993989947,9.330394025110996,-867.9924505538905,501.8427780410112,349.3335974771436,7.167462281318786,150.05065628374763,-2060.442466590041,46.39252657880028,-2421.6572413368995,794.467317111935,830.7177653852223,-220.57762182314502,949.1491491491491,0.00425033896223833,404.00400400400395,1.5024777815251537e-05,309.25925925925924,0.0
-1.6948652291510355,2.555303123629312,-2.7011119286859664,6.412157773616074,-864.4541515292489,503.3829143735812,332.5675079866179,8.714447234200104,149.86504124606668,1243.068926805821,-60.420646175366755,638.6888332148363,-276.85417724046687,641.9647738765384,194.34149250829194,950.2502502502502,0.004332278666162993,404.7047047047047,1.1004258112015434e-05,309.6296296296296,0.0
1.1614644660323217,5.812847176415389,-0.15174290137004665,8.866589783889895,-869.8191804773476,492.6757100043974,329.88484911923354,9.082246309950007,150.7955773755703,555.343725695549,-0.30624260653988733,-378.77978475653237,207.85662258614332,957.0363165651274,62.50251994120678,951.3513513513514,0.004415780790333439,405.4054054054054,7.908490519093667e-06,310.0,0.0
-0.7066614838620889,-1.1046367006861684,-3.3693351544527737,8.800357212165878,-863.3121246625274,497.38101342776724,340.3065980824156,7.964830445573249,149.97708212556668,-42.48936757299574,1.7532482266896783,-898.9776642508577,510.146491873241,996.0099861605842,-4.756063264968239,952.4524524524525,0.00450089806474204,406.10610610610604,5.57673454977251e-06,310.3703703703704,0.0
-0.061410185868051165,-0.9587386542715299,0.3818330482874214,8.685730075443884,-872.4084228653159,500.45873184314763,340.94798502227326,11.720365276790313,150.11008559420895,1682.5658192892702,11.152194047044533,1273.7732570218755,-240.71094161027594,480.15247377086337,193.72747945130644,953.5535535535536,0.004587703732954973,406.8068068068068,3.85831681847022e-06,310.7407407407407,0.0
2.5296384059439494,-5.111222928952183,-0.07266121608468348,8.60456219220351,-863.5171620249961,499.6140214578286,321.94008268940587,11.620520088750668,149.7667050328151,675.9642832851005,1.6756033112359021,-147.4240098800633,-61.066217689886116,825.7752826429104,78.26489847716469,954.6546546546547,0.004676290718858272,407.5075075075075,2.6189607040679524e-06,311.1111111111111,0.0
-3.3320363749786903,-3.3766893243724105,0.29387059677337557,8.693074208550385,-867.4732475078077,499.49605237341035,324.734448668633,7.68909641236468,149.8034399265179,52.92107322978618,-3.0435111120011418,-826.8474115238662,470.76801273164267,999.2446881984279,6.471111160590602,955.7557557557558,0.004766769769151575,408.20820820820813,1.7440455242898692e-06,311.48148148148147,0.0
3.0051364683864463,5.409434453301111,-1.0442631400399849,9.22691676820448,-867.1972893752222,495.73710073305705,316.776525653167,11.450162088895016,150.6003098962423,469.0147358067001,-5.489215865891115,-445.73015904422,99.62804583516379,920.7648241344523,50.513841351459234,956.8568568568569,0.004859266466717383,408.90890890890887,1.1393870225157096e-06,311.85185185185185,0.0
-0.33029743040309106,-0.5338611637949007,6.153720740361007,8.728917802368887,-868.2854225234396,501.64843179831985,334.0906493833406,13.053625327154531,149.9471439592457,972.2238243825219,104.52813250291561,447.5114686480872,-137.53359886401495,577.8554646732485,112.06321354280365,957.957957957958,0.004953917029847588,409.6096096096096,7.302273010993733e-07,312.22222222222223,0.0
0.22152439045928488,3.674181800172237,2.720231800360626,10.416645017251184,-865.0081669192882,500.53145176998106,336.6662788345689,13.805116410459119,150.13344693794255,1264.9462351679035,60.312017262356,675.7749094210242,-164.10986117217368,630.4665182247335,121.55079057511087,959.0590590590591,0.005050862837871671,410.31031031031034,4.5910118549525385e-07,312.59259259259255,0.0
-2.932548099337982,0.7537889089792732,-2.4890850001694456,10.720737431809722,-869.1723395971542,499.4260366051284,316.50074362138724,15.730424046171926,150.07205871586757,574.155720434574,-28.01862052497708,-254.36999271346508,-83.98444137978004,830.4137706296896,53.879993017344376,960.1601601601602,0.005150243655338419,411.01101101101096,2.831481297396034e-07,312.96296296296293,0.0
3.0838456789101314,1.5845988992413902,0.4657361748537965,8.178709825635021,-872.9098879455383,500.56439276706607,325.4480109518384,8.196014701113604,150.33348126256092,371.929079206994,6.082118034565912,-568.4717428200228,290.9228736335784,982.5924700094671,45.09970733549019,961.2612612612613,0.005252189564778257,411.7117117117117,1.7130350382056736e-07,313.3333333333333,0.0
0.5995097109488131,3.165585695323918,-1.2160122858746472,12.542130652014066,-861.5069589754605,495.33838489070683,316.5274608241865,15.648440852790406,150.27814372262077,469.4591845057744,-9.35278954081819,-436.8873065044184,92.7759868755694,912.0823694923599,37.39119792920697,962.3623623623624,0.005356811662158769,412.41241241241244,1.0166212201619874e-07,313.7037037037037,0.0
-8.54837109039723,2.143629979332091,-2.028959453414828,8.039875396318772,-867.8782697762459,501.04072701412497,321.0120018975616,9.291587222982423,149.86203772699622,534.6681992511469,-27.792813615123357,-379.6058334815242,105.81482518413111,923.9848527301589,67.60768313922003,963.4634634634635,0.005464191619098809,413.11311311311306,5.91815453413524e-08,314.0740740740741,0.0
-2.0683689208132243,-5.788969513698499,-2.68014414224787,6.764398772369326,-862.0635675098822,498.58258930913644,335.510170602263,8.815069089238971,149.60915156433902,1461.0863205550054,-70.56081672178534,875.0176026844995,-292.67854778066567,626.7478189169259,216.53911577129267,964.5645645645646,0.005574370270908226,413.8138138138138,3.3794222221022676e-08,314.4444444444444,0.0
1.6165645602978491,4.343889730068218,0.8644333815185079,10.761556142730104,-868.2144915359205,493.77371833214903,322.6651793332172,10.654144749755691,150.6347483743982,279.58225577958177,5.810609173659664,-649.3835868826196,326.85897443638964,982.8782171108306,25.832447124327942,965.6656656656658,0.005687335448298952,414.51451451451453,1.892888393901503e-08,314.8148148148148,0.0
-0.43465036723047673,3.0132538935629136,-1.3627604701391478,8.36518373117132,-865.698303698918,506.4576114421116,326.991740439677,8.835877331813975,149.80747509107783,569.9753733643421,-14.004216108603272,-360.29865555492773,178.14365013012264,949.9108228574858,68.20787485487571,966.7667667667669,0.005803009331336877,415.21521521521515,1.0400183546588881e-08,315.18518518518516,0.0
5.098471517212684,4.158124601601345,1.9356520480504082,10.642582941514776,-865.1483193163092,499.9295476818359,313.7268827205269,10.798088281293053,150.33024138561092,182.3611118698677,11.08930351324527,-740.7592571124784,369.8860407019938,990.3970487877045,16.66548868764233,967.8678678678679,0.005921235664495749,415.9159159159159,5.605806944891889e-09,315.55555555555554,0.0
5.186023194699706,2.3468131860134536,1.987564429060878,5.192662797798939,-865.0068900883649,499.96492400370676,331.86990209724667,7.359845624525397,150.2370042579969,1020.6124227129754,40.42483751188291,404.975068266073,-178.99986243987337,653.5721468509038,195.6679471730027,968.968968968969,0.0060417672286788736,416.6166166166166,2.9657779324220433e-09,315.9259259259259,0.0
0.23854211112371532,-5.065860699315916,2.747828770422899,12.784911882966135,-868.5963809712327,502.60343968541287,329.5572668015535,9.522494795873131,149.70181086585066,-311.7728098723647,-14.736586881977532,-1069.1815522712523,620.4872476443618,988.5227984283472,-24.432746759688065,970.0700700700701,0.006164254016496603,417.31731731731725,1.5435277675295793e-09,316.2962962962963,0.0
-0.7781179092187834,-2.6665798703814394,-1.7047735321482071,11.344586816080804,-865.3114831633768,500.0556979931127,322.71040749966835,12.571164468723358,149.82219074332136,514.4484494579838,-16.112648872794477,-410.88552359441536,154.0063150833759,940.8418695947046,45.43618235651683,971.1711711711712,0.0062882325973952265,418.018018018018,7.978361686564461e-10,316.66666666666663,0.0
6.86512365704857,-0.5561997753953439,0.9507312213840204,6.999046901673997,-869.1097819829879,504.1220540130095,328.10985702317527,9.885877417137689,150.05232586933607,897.9446853549165,21.652511661819638,199.68000749167436,-160.88591503404126,721.7297538359198,127.33194440357427,972.2722722722723,0.006413117185801396,418.7187187187187,4.257343879512388e-10,317.037037037037,0.0
0.3896078081199406,1.7439498845623287,1.2649084332846017,7.042445752307429,-863.9234291422192,498.25151078815173,331.8029488050344,10.283191573479765,150.1246400249492,1022.6170355890954,22.960802637829335,451.8928170717006,-207.19578231526935,615.3845847919526,145.18771232756905,973.3733733733734,0.00653819293480067,419.41941941941934,2.669545285241967e-10,317.4074074074074,0.0
0.1378830420923002,5.360222037999339,-0.9483563502079297,13.344531808195056,-862.8573554302388,498.42654285342314,321.85131851090654,10.950517209434622,150.258813242061,-168.17698656789923,2.9240752444957208,-971.4905516778842,583.75499656528,991.3007833407906,-12.614749696744784,974.4744744744745,0.006662611966941039,420.1201201201201,2.495984001357654e-10,317.77777777777777,0.0
-1.9689901667309577,0.6154028081989505,-1.5435439147857501,8.525240193004082,-868.49831595898,497.59760780323177,315.2373745599822,12.34132325863532,150.16435390224893,525.6123801392986,-16.18543130819725,-326.02421609895794,-40.400106691264796,851.9807759311184,61.90709761347239,975.5755755755756,0.006785392620117166,420.8208208208208,3.641809825904532e-10,318.14814814814815,0.0
-2.34789814648507,-4.174277698152602,3.2190413315519457,8.331630302534752,-871.6260143044959,501.49114793541906,348.05574432686814,6.6895505756211335,149.81312363977997,-772.090421838295,-45.63980238501399,-1477.2348616898353,629.6015785005961,976.3091741420072,-92.53398763587566,976.6766766766767,0.006905422328641112,421.52152152152155,6.593118846054912e-10,318.5185185185185,0.0
-1.9345837293513026,-0.1171206359103835,0.4549917514641075,5.4678958117014345,-871.8159923257398,496.1153195156166,323.6672729528973,11.16904810367487,150.29697626817295,612.7078705835155,2.946458606368318,139.6382566815339,-247.76154749786696,535.3964549024687,112.41286520713382,977.7777777777778,0.007021464477127145,422.2222222222222,1.2574732757420195e-09,318.88888888888886,0.0
-1.3575728340515212,-2.189627396086994,1.271935501423476,9.298443588796891,-872.5889893772611,499.72782373326976,329.03239896813113,9.463721721516473,150.05370448792513,516.895996514191,10.14926809266325,-420.1978552178144,228.25185867490592,962.1401285533261,55.74925443000811,978.8788788788789,0.007132169458612856,422.9229229229229,2.394170590808081e-09,319.25925925925924,0.0
-4.447166298474097,-0.2628028957592222,-1.6441520236558549,9.544560770328495,-866.5007588178227,498.9668958633791,340.1083973502031,10.333275790623677,149.92414795083442,1610.09730893142,-50.79063981140627,777.8516900453477,-96.007816163124,833.4730728657548,169.22826443111768,979.97997997998,0.007236090040645536,423.62362362362364,4.488672418631495e-09,319.6296296296296,0.0
-4.758343623598447,2.4035079944533795,-2.4385689330443876,11.43098619353897,-869.3223239372853,496.2930713890119,365.29055187570486,12.119900339524753,150.26246295996404,-935.0568722108397,34.86007006570581,-1852.37563103613,405.26147225290515,989.2779710652686,-81.45769235429124,981.0810810810812,0.007331700997561641,424.32432432432427,8.259979980552355e-09,320.0,0.0
0.26069738901458034,-4.609182545302874,-1.1388995489842209,7.201843143631049,-864.55693733889,498.25900192559567,317.55513550111135,7.611626697176312,149.82315100022717,293.40651346584076,-5.567089914410025,-635.8829342706367,289.12234934120875,974.8952473384812,40.71231949855546,982.1821821821823,0.007417422808854339,425.025025025025,1.4907681588449612e-08,320.3703703703703,0.0
-0.9778049566760664,-2.378527398351648,-0.24804277477999406,6.959426415518781,-865.0249909316366,497.20059785617593,334.4982721372651,7.974711117113821,149.96414290013294,1135.9306651217767,-5.899697908065655,310.8281555032644,-63.696111112439894,827.124281325399,163.3639119164434,983.2832832832834,0.007491649058506217,425.72572572572574,2.6383659405172116e-08,320.7407407407407,0.0
1.009318423993754,4.23887650002173,-2.1284400136346977,10.901925269552954,-865.4528331178849,504.1213270223926,322.92447714705895,6.1291400805723875,150.01833880059772,-823.3727040509971,31.64779265312243,-1235.4865005881732,783.7271718613349,857.5903298932977,-75.67022805013576,984.3843843843845,0.00755277700553477,426.42642642642636,4.578635580788068e-08,321.1111111111111,0.0
-5.929816009723507,0.3637444004246372,-0.01968961730076601,12.013460142454129,-864.1717847687019,498.6958329959092,324.61209695423287,8.901682116472447,149.85871219361465,-368.33220861896456,-5.805276911715097,-1083.092018254072,654.2047908366178,972.8796816661214,-30.16636420404818,985.4854854854856,0.007599240639388721,427.1271271271271,7.791285966043994e-08,321.48148148148147,0.0
-0.506384362080697,2.1229637261350396,-3.377010376137,6.857695297764234,-865.2120692262639,499.2389498950025,322.7978797899321,12.660864688757632,150.10556922077245,696.8156219651678,-41.654167548156046,162.0073864852269,-280.52296844983005,585.7287365166331,101.86147842758014,986.5865865865867,0.007629545393099689,427.82782782782783,1.3000297077790185e-07,321.85185185185185,0.0
0.6741869346992675,-2.3779358188894126,-2.2400948449397444,12.163028172599482,-866.0004844524206,498.9703274438868,318.74345032199415,9.758825623053061,149.95175951873097,-248.77314276952114,10.431809085782065,-1016.5739647991415,631.0501792642154,987.2614971284435,-20.524337976448116,987.6876876876877,0.007642303569825848,428.52852852852845,2.1270037418777005e-07,322.22222222222223,0.0
-1.008937133147346,-2.5172547838860666,1.3418224965537502,10.075083682973643,-866.5450773347892,500.6706980722966,329.58708638215336,7.3197502086904285,149.8280004851308,-434.48261989069755,-11.162409234158766,-1138.2127645177331,660.1395003128823,972.5648411382616,-43.0361270473426,988.7887887887888,0.0076362694515672925,429.2292292292292,3.412353575890422e-07,322.59259259259255,0.0
3.4026333365720487,0.06739335049664,1.2075810405557883,12.183610678149291,-869.1666798086607,496.78750907997147,315.2549731295176,9.028642510849906,150.34880668331235,-276.7250833020733,-2.5022870584217984,-1016.6381743497108,642.9522782050498,981.8772724343538,-22.99728325024992,989.8898898898899,0.0076103730082016634,429.9299299299299,5.367976150925911e-07,322.96296296296293,0.0
6.012092833276937,-0.19182633637360869,-0.7837535307737328,9.859559276964767,-870.4163608826123,494.9394984360149,339.4680756651187,7.0242765930187545,150.53606678055792,-1051.7690285331087,20.482467593401832,-1576.2098088602163,759.2731796556488,906.0076425171851,-107.29486622039904,990.990990990991,0.007563751114924821,430.63063063063066,8.280144378794815e-07,323.3333333333333,0.0
-2.240178893313065,-4.786785207634891,-2.035528618153906,4.955444165024099,-869.8747896481572,500.5042647229011,330.5500293603337,7.749627796537677,149.78443232870802,1017.9794809661472,-38.50044913170538,520.3248830643989,-284.4312018015356,555.1054259521338,206.00854273828617,992.0920920920921,0.007495775219211063,431.3313313313313,1.2523797010956214e-06,323.7037037037037,0.0
-5.70202831638742,-5.00947770323603,-2.054807103052022,9.696065235367922,-868.8486457999559,501.6241915461773,334.2243497290144,10.777637820527426,149.58871468809903,1134.119509265316,-46.59715259145884,272.792841935458,-49.66842863223559,861.3321430145741,117.63069889474784,993.1931931931932,0.007406074475048217,432.032032032032,1.857397721401857e-06,324.0740740740741,0.0
0.8447286409292091,1.6087297761286596,-0.7465364918826282,12.120287637342539,-865.9156292722578,493.77504310189744,325.3381138805378,7.652253347387942,150.41110081341964,-700.4751777917551,9.98310736842277,-1230.1469253584178,745.6224534679263,906.4862975798518,-57.86821753777136,994.2942942942943,0.007294553480800689,432.73273273273276,2.7011243330880706e-06,324.4444444444444,0.0
-5.000164033502172,2.8303596655976695,1.2890369832905828,8.212507961832571,-863.9541891264987,502.56397044384937,326.3279606578825,12.225268610406603,149.80944641815088,814.0113735949824,13.429017481055961,150.94567558018798,-173.5747680238195,688.9314448310514,99.75257978271858,995.3953953953954,0.007161403913869355,433.4334334334334,3.851722764540609e-06,324.8148148148148,0.0
-1.5275731722359838,0.46420026247073193,1.856491382688649,9.224070062185096,-869.1682735183441,501.3287623290885,332.87563905167326,9.857759418339327,150.00336944337,803.5511178357979,24.567628667019264,-103.00510897723973,108.85211361740068,910.4658515160482,87.32603823065512,996.4964964964965,0.007007109544581825,434.1341341341341,5.385626654270746e-06,325.18518518518516,0.0
5.098289275994758,2.8360549333222647,-0.9930634709639381,9.647732992898044,-868.7338890265714,500.3088608504514,318.35949367594174,10.17118940788905,150.34713342049324,304.2479622993134,-0.08716009576601991,-633.0055502175579,290.7212423485139,981.3326009347734,31.01190839982948,997.5975975975977,0.006832444325958096,434.83483483483485,7.383941465415571e-06,325.55555555555554,0.0
-0.8491684689431543,-2.818197265346506,-2.3069848519695677,4.200972240263036,-870.0240988480709,494.32969952284606,326.42009565586665,9.443254064784211,150.2314450224067,611.6595584554392,-25.52485116315582,277.974572560664,-267.8185485346815,412.37350254054974,145.91992895358626,998.6986986986988,0.006638463486308363,435.5355355355355,9.926840069758072e-06,325.9259259259259,0.0
-6.804637772429917,-2.2741624756762437,0.5356872757326666,13.342695150874953,-867.2359780310802,499.6087347172789,321.4038648612155,11.545695677087446,149.74532089755388,-7.743135195510329,-6.813412516073978,-867.8707128936124,500.1153668040581,998.3968335385504,-0.07034099426906419,999.7997997997999,0.006426487788188745,436.2362362362362,1.308592970763797e-05,326.2962962962963,0.0
-0.6676524376308327,-3.121735765285773,-1.647069941251699,8.19724864020565,-867.2829773954588,496.25576661677604,321.09431189408986,11.566319775554021,150.0477785304263,685.5812539424371,-20.40054393848111,-113.46110329432997,-112.12537811102874,804.2898320024135,83.75158357706307,1000.900900900901,0.006198081349873812,436.93693693693695,1.6914879933857696e-05,326.66666666666663,0.0
-0.41507097477745136,0.2430269926223877,-1.0365052777224049,11.011470864945597,-867.2899956549383,500.85158478008657,308.9016175937436,10.670108703824344,149.9941466740128,42.33970332337999,-1.1886076035991628,-841.2687257940632,468.6049344402221,1000.7346442256686,3.883384138095017,1002.0020020020021,0.005955023644056999,437.63763763763757,2.143897579406886e-05,327.037037037037,0.0
-0.7110570480269144,-2.0554886403898185,2.650552180874075,9.826597727703582,-866.1673680106925,500.57711893202156,343.3932658948,11.129578211815296,149.85318896916664,1800.5299218761688,82.67539700048097,1090.9132730642054,-83.10443081100891,728.7240489927093,183.49892176137774,1003.1031031031032,0.0056992764835032085,438.3383383383383,2.664464428884327e-05,327.4074074074074,0.0
0.5333329014434092,1.3975390432536445,1.654230857131536,12.51523811271872,-868.1444941125744,503.70529738572594,323.1346124684623,9.575820660159149,149.96160877284308,-233.97538008868793,-6.23923183416279,-1011.7570889658871,611.3970810395745,993.1862874829683,-18.745667134090464,1004.2042042042043,0.005432946966523452,439.03903903903904,3.247032217000878e-05,327.77777777777777,0.0
-3.448144643265723,4.461759944479838,0.3159486245029034,10.812112244856161,-869.7447904511116,501.54180103546236,341.6337605516355,11.084406013818096,150.15284459065083,1307.8646538771975,3.782958205433023,406.13363333847246,77.94835856516897,904.7758507013383,121.28367762629372,1005.3053053053054,0.005158247479641194,439.73973973973966,3.88002073921152e-05,328.14814814814815,0.0
-0.31176304828024587,0.05960774154108906,-2.5438380022254456,9.53015145695805,-862.2879359844194,501.52076491829393,340.6879232139429,9.324244449052387,149.8109719577266,893.6885210071364,-40.030000603059065,-36.006430589762886,211.96556038320762,963.2416445428137,93.90009645118124,1006.4064064064064,0.004877453935849215,440.4404404404404,4.546239117226146e-05,328.5185185185185,0.0
2.239570649273244,0.7374941618854677,0.4227931349413178,8.21296981496144,-866.6658416233287,498.32937805140466,317.1400029348351,10.004463244324803,150.20173483192062,455.1176657554714,5.581478668142246,-462.2749754930473,123.0719983180959,924.8855499057975,55.143320328264224,1007.5075075075075,0.004592863461679598,441.14114114114113,5.223255619554045e-05,328.88888888888886,0.0
3.014082684511942,0.9079663333122239,2.125314581575053,11.595701402764277,-862.7490069515588,495.50015818286516,319.11588764327155,9.450712501267406,150.26158344216532,-104.29238795669743,-0.9681419341003625,-928.9149015134237,552.7827475777015,993.2987151404783,-9.26035719426026,1008.6086086086086,0.004306752734457486,441.84184184184187,5.8843847887759805e-05,329.25925925925924,0.0
-1.9366970280776292,1.1431745218313718,-0.7512673315310712,6.253117392090767,-869.0932060606247,498.742811959559,355.6050295935568,9.085562921361609,150.15154188923734,2074.8336579029888,-29.169054387554784,2139.767877311059,267.4892580673711,303.681753154087,332.14615427753193,1009.7097097097097,0.004021338114317443,442.5425425425425,6.50027344509519e-05,329.6296296296296,0.0
-3.616779834759237,0.3432959323715513,2.7022281799734302,11.291780840551786,-862.1115989560351,501.200930711507,347.5092594192714,8.62177640455642,149.74012755024492,-1012.6091540488811,-51.23897843453655,-1615.1245607735327,668.0122163853972,938.2681368300186,-89.45582581656089,1010.8108108108108,0.0037387386176165895,443.2432432432432,7.040977667309133e-05,330.0,0.0
-0.10508245706258264,-0.6581232884574034,2.585490579036414,7.801910496890255,-869.0866332605964,499.01872087548315,329.68481486671897,10.93538020771777,150.10048112811566,913.9634735505199,41.170577001892475,238.03807959821427,-148.32640307517363,701.9859283831177,117.27896688592985,1011.911911911912,0.0034609426448860433,443.94394394394396,7.478337919940945e-05,330.3703703703703,0.0
-0.40647130091696826,-5.950929196386372,3.327465664286947,12.50456732391328,-867.9680641391388,497.7554501264264,332.5737310641735,12.621211825626926,149.86054375778627,603.042269652498,34.678406923707705,-326.43502147482116,216.736315886623,947.1394390148308,48.33976202022224,1013.013013013013,0.0031897792144581086,444.6446446446446,7.78839523579955e-05,330.7407407407407,0.0
-1.7352205173271977,0.2936013567390887,0.6104862530627059,10.32259908532539,-862.9298832016425,495.6621673468405,323.6915359705281,12.342203943339118,150.09201733335757,627.9827589685246,4.974675426887963,-256.1604894218376,49.80771935550723,885.2792133006214,61.007283298805206,1014.1141141141142,0.002926894270472597,445.3453453453453,7.95356175753746e-05,331.1111111111111,0.0
0.5055102972484985,-3.2497941400605486,1.1747833996120245,11.288247535700217,-860.9379920242434,502.61909224675895,334.3235271420034,7.48686932810913,149.57709695320497,-747.0932160483393,-14.825281569655102,-1307.9109755591462,717.5066571416687,922.4026386776045,-66.24198304707079,1015.2152152152153,0.0026737324397372456,446.04604604604606,7.964272498239983e-05,331.48148148148147,0.0
4.002519629466398,-2.739085372308453,2.82837457666218,10.16397762764944,-862.5757962931547,498.53605672311323,322.8281809927753,12.578406102813746,149.9526206299841,606.2655501715266,33.75707523550832,-267.9528912748734,47.65350247981013,874.3288820890734,59.32692991117718,1016.3163163163164,0.0024315244146511355,446.7467467467467,7.819902580238372e-05,331.85185185185185,0.0
3.0656928477150767,1.3509071870967155,0.8947878741379512,6.495245809718007,-866.4995579707322,495.46797603329867,309.67646235701613,9.363682996764142,150.39326284873962,384.1542141475288,9.017634074793985,-515.7008542338529,72.57552704567826,902.0968627872284,58.67907222093286,1017.4174174174175,0.00220127994747793,447.4474474474474,7.528827601448392e-05,332.22222222222223,0.0
-2.0435501853097677,5.614025975552645,-1.0024682155804254,8.278541673209324,-867.6845319934363,501.5610736965357,316.7844421348895,11.201466030291183,150.19054185768158,537.3565516033487,-11.482057622599612,-335.7029513273094,1.7252125949310653,873.1593941796233,65.16638980690232,1018.5185185185186,0.001983786262328741,448.14814814814815,7.107619017582288e-05,332.59259259259255,0.0
-3.7746110874176795,2.906620709457436,-0.8970856730557227,11.344778675222765,-861.926892517998,496.49886273192243,330.2109274785059,8.187569335905579,150.09333741505492,-583.2837026288345,5.299561444775452,-1224.93993932817,704.3064627386858,948.8589853880651,-51.08783055114207,1019.6196196196197,0.0017796115318185846,448.8488488488488,6.579482060031742e-05,332.96296296296293,0.0
3.164119111506803,-2.120687305620522,0.47710990754747834,10.333311634719688,-867.1812350436261,499.52154985585776,318.6893276449741,10.28395982774801,150.0420783281691,221.47928974433074,4.9821018558613615,-703.9732543228413,356.08596315106934,989.816312624118,21.128051460318886,1020.7207207207208,0.0015891129306873752,449.5495495495495,5.972140986293952e-05,333.3333333333333,0.0
4.403361910953086,-0.7907165071192349,-2.5811228438924374,12.361979810611345,-870.4392767968362,501.87001049657005,329.32722535086464,10.627446365793814,150.11949931972222,-136.3863861590954,10.750106213573442,-974.6467973976258,563.6769538696449,1004.1955068156153,-11.400498297594808,1021.8218218218219,0.0014124486723957074,450.25025025025025,5.315439440773319e-05,333.7037037037037,0.0
0.9129294145046238,0.823209935200186,-0.28651783072838527,10.806549126074344,-868.3148622366863,499.3821214574604,319.2533896056714,7.030790416160695,150.16291302063794,-533.6144896073779,3.5859520086269177,-1131.7869225368274,726.3770148206106,938.2095608112368,-49.46390344080629,1022.922922922923,0.0012495933589005016,450.950950950951,4.638943420923977e-05,334.0740740740741,0.0
-0.42472153271764373,2.5640008888928802,2.1930942364605075,8.06659621859468,-867.4545931867627,497.5038924770519,322.17646077498006,11.21653433268838,150.2803195854099,658.0352354550862,24.791278648259528,-143.70254933028502,-64.37214058712101,806.6806002887998,81.68781365645133,1024.0240240240241,0.0011003559289979815,451.6516516516516,3.969810307179741e-05,334.4444444444444,0.0
2.509231654597853,-5.529343597061234,-4.382507702330562,8.407871724558731,-866.0476819846401,499.318182646376,338.53165306413194,12.691870015676631,149.83276256356086,1501.5387816192926,-112.37445621002765,1245.9515157549697,-331.2729015041677,336.51356558717174,178.8116449274391,1025.1251251251251,0.0009643994758518624,452.35235235235234,3.331127168652162e-05,334.8148148148148,0.0
4.12468601131218,-5.25726127397413,3.06896420358903,10.205834781046475,-867.201321658326,497.6964020874702,332.47480547640106,9.650704108636743,150.0052596079025,389.36537348510524,24.77929394924977,-543.68560923871,329.1039310381112,981.4263197515871,37.801316100013366,1026.2262262262263,0.0008412622173752936,453.0530530530531,2.740838514398485e-05,335.18518518518516,0.0
3.265197795081278,3.5629544837868243,2.244748437406319,5.371911867999789,-865.0149780561491,505.22919694662176,329.90335578686654,12.720336261656026,149.98196641486618,588.7679203696463,26.215914310607676,335.42069674604693,-190.5450927663386,333.42187976615753,109.0770621253537,1027.3273273273273,0.0007303789407327214,453.7537537537537,2.2112938722963837e-05,335.55555555555554,0.0
-3.449938770263167,-1.2991088452767634,-0.9195292316609526,13.34688377124597,-865.5830415130888,503.1500023779002,338.78963973070654,9.620613013095184,149.6673530951314,-951.3114675619443,11.763419495908153,-1502.613208791367,750.37024755691,921.6689515986354,-71.02658761610527,1028.4284284284286,0.0006311023003124439,454.45445445445444,1.7493642810518075e-05,335.9259259259259,0.0
-3.4965451718969587,-0.6796399727824394,1.0867816557436192,10.883493472755115,-870.4216715210277,500.49888547511466,334.80608593347347,11.699169062093235,149.96734188522336,947.2664381173065,14.539612348197803,54.541352397428,65.36432355004928,894.1706939630241,87.37397095685556,1029.5295295295296,0.0005427234225344264,455.15515515515517,1.3570155532257286e-05,336.2962962962963,0.0
-0.9740899354465276,2.4655030837103213,0.006295453812653266,12.454069194097745,-869.4955871044974,495.32955329592,344.4656329125137,5.562860068097801,150.4261822751603,-1285.7486877548404,-1.115256339700521,-1422.4024681629621,649.0214117877373,664.3432418138062,-103.16102998558131,1030.6306306306308,0.00046449135601810506,455.8558558558558,1.0321912520925665e-05,336.66666666666663,0.0
4.143560075777279,4.413539735519749,2.459980736877366,6.838792118381662,-868.3635014688136,503.7691166383855,325.4014073768486,14.837555558626928,150.21651520075434,593.2739163795297,29.453286375301488,184.74693672464264,-222.6849346122176,480.07080268299546,86.22484250605007,1031.7317317317318,0.0003956309972062502,456.55655655655653,7.69850331444837e-06,337.037037037037,0.0
-1.7777313917095086,-0.6616176573608894,1.9653662855398824,12.489130320710512,-863.0211899526304,500.768448403868,325.7036502147249,12.990916490485914,149.7913340306268,470.43380625640265,14.42647796458731,-456.9984673525784,223.83642799883205,950.7802844531794,37.832056522486106,1032.832832832833,0.00033535921505249054,457.25725725725727,5.630192012905467e-06,337.4074074074074,0.0
-5.3234989875345535,-2.548384908279304,-2.8001414463660184,14.462997822055497,-870.8722285247062,499.3793060809926,316.9889073360865,9.430748991492642,149.8907533627892,-591.6468774245919,23.353949199082948,-1150.7658286021863,760.485638715986,925.1903205589524,-40.58800829649156,1033.933933933934,0.0002828989898289755,457.9579579579579,4.037484702413827e-06,337.77777777777777,0.0
3.051128764721068,5.108921471058326,1.1745248269283535,7.358243289245365,-865.0713445862161,500.55509429734656,325.71019282627583,6.0558219467123635,150.28616518920828,-106.16563622883248,0.811945102115502,-939.3499837350333,551.2051858475234,998.5634062930437,-14.845896279916975,1035.035035035035,0.00023749146708656527,458.6586586586586,2.839025880669969e-06,338.14814814814815,0.0
-3.9033538623999187,-1.8735364911674068,-0.4112557072864953,11.542803589807534,-871.8559910434417,497.1845677587575,339.64769894302447,10.576056736610978,150.10182555777013,284.95382579784064,-5.976738758849324,-623.7076473673769,405.13410974160973,997.3353511079164,25.025516425076564,1036.1361361361362,0.00019840590559227185,459.35935935935936,1.9574856705949638e-06,338.5185185185185,0.0
-0.08350233533105067,0.885947373782128,0.1656651410361998,10.002219889374587,-866.2280354665197,501.6959007625175,342.9998737226213,7.112148905852486,149.96324192425357,-1167.405021862422,-3.4587077121267327,-1659.994548412164,744.3765906333148,895.4898520463057,-116.70673230335775,1037.2372372372372,0.00016494756569252446,460.06006006006,1.3234227919904313e-06,338.88888888888886,0.0
-2.560191124641907,1.3409987674564607,-1.456343801939631,6.9111323035035115,-872.9701697319773,499.4873189741623,339.60305168086666,10.889707075114977,150.21696387280727,1348.1300866377433,-36.89942457269059,1122.4848680690684,-242.49477863208216,305.2625333605676,195.5000510982765,1038.3383383383384,0.00013646364075640087,460.7607607607607,8.773429816152897e-07,339.25925925925924,0.0
-1.4984115817511294,-0.045702093337084054,3.4962741382416707,10.98576794370374,-865.5730438551359,502.686709011096,312.05808133450563,10.823131438328565,149.80847217421592,142.82652776341013,7.319459547899498,-770.1458144032516,396.9198459086817,992.6262935333473,13.161944020799828,1039.4394394394394,0.00011234737857593994,461.46146146146145,5.703099924435168e-07,339.6296296296296,0.0
1.727502473563982,0.02030900035070246,2.080123639805152,11.667206409674696,-863.8343957241265,501.8422522669239,340.83145212660736,8.11719366199595,149.89637036486107,-872.7171709719881,-30.03317227578652,-1438.858032104693,701.7328017816152,925.2010135274704,-74.9983536592927,1040.5405405405406,9.20405718908532e-05,462.1621621621622,3.635158351061599e-07,340.0,0.0
-1.3799733528248521,-0.3466166342900912,-1.4795423279459345,8.797746894662307,-868.5550377782461,493.96636746622136,311.6148137672793,12.241934047228755,150.31570299857472,420.7476265637387,-12.282949393537063,-478.33156571920426,54.675911023638605,901.5691226880589,47.99733226518498,1041.6416416416416,7.503461813540785e-05,462.8628628628628,2.2719902592530708e-07,340.3703703703703,0.0
-0.27942821188140177,-1.1700776138121471,-2.669221213820465,12.331833040510446,-867.2683457373615,503.1674379445707,338.9811732412235,11.611149405612347,149.8129392904582,428.1580225786132,-20.253366660661072,-490.3013008368232,358.32120985370454,993.4214809192382,34.78013312963026,1042.7427427427428,6.0870359057045704e-05,463.56356356356355,1.3923883294392655e-07,340.7407407407407,0.0
-0.8183850075117138,5.055366233778456,-0.7713452619556964,6.666473186421605,-861.6189136615877,502.2469535526489,326.3221547342894,11.951646674577127,149.9896090601876,760.7479714551621,-11.071602553213944,274.6733301790754,-254.93113648101195,543.8161722302484,114.24862191020014,1043.8438438438438,4.913691231294591e-05,464.2642642642643,8.367294639579281e-08,341.1111111111111,0.0
1.7737830393785596,-0.9343908087230619,0.8690052921826115,7.010487707100712,-864.6677088918944,501.2005259790051,337.02533313933856,10.017715407337791,149.90612045453392,1309.5430654726456,21.61024547936637,856.0478469030658,-228.3021714027442,517.7973825516394,186.56615200117625,1044.944944944945,3.946970098053397e-05,464.9649649649649,4.930381533268356e-08,341.48148148148147,0.0
2.2039633435402552,-1.0556299149842374,0.480411687892446,10.273194791177504,-867.7840056737211,499.5887132392204,316.67551652105436,7.168951866172587,150.08124205654087,-385.4732228820551,-1.0466952162574965,-1064.5982329939375,685.2159098133168,965.4880332875399,-37.73809629732809,1046.046046046046,3.1547874676819324e-05,465.66566566566564,2.848700371555352e-08,341.85185185185185,0.0
3.709745834033362,1.1689112466436988,2.506265649536487,10.050770555944544,-860.7473425096503,497.0193698748714,341.71167632706147,11.955744544422275,150.16152373762765,1670.2482928066563,76.65498481926673,1023.3285759938803,-125.65324293038083,677.8154166263301,165.97077794937542,1047.1471471471473,2.5091299218874173e-05,466.3663663663664,1.6139266561640775e-08,342.22222222222223,0.0
-0.33931917287274344,1.4158052325691046,1.5798394443617045,8.56685302315179,-860.9190248884632,498.98165756110444,315.3502525389511,9.459257201728418,149.96456343001216,313.31357043942614,8.311349857132395,-614.443480602034,255.50128053729736,960.1229127496184,36.62630378970467,1048.2482482482483,1.9857271946214333e-05,467.067067067067,8.965852610589821e-09,342.59259259259255,0.0
-4.967546562577481,-3.5631515951379464,1.9391380515058136,11.619188871943772,-861.8340194357775,495.5512603234763,323.31545089146823,7.220439713614661,149.77971474586673,-550.4737996542602,-23.436900036644584,-1133.838761176225,698.1832650924209,927.9279826863847,-46.97563922204278,1049.3493493493495,1.5637098301196325e-05,467.76776776776774,4.883938360068031e-09,342.96296296296293,0.0
-3.7755223756521223,0.45202575524660155,0.6537108012208747,11.061788628431898,-864.172612018097,497.67012825841357,320.01905372230965,12.704078731948652,149.97665103468645,469.5140845380221,1.6246651524787543,-447.6408065605032,148.39442451442966,928.8242333881651,42.78877762108469,1050.4504504504505,1.2252643188139022e-05,468.4684684684685,2.6086723271309692e-09,343.3333333333333,0.0
5.478693478778338,7.0559906054354,-2.7785974604219805,11.716278141868031,-870.5008716086298,500.69106532030236,312.45715147177503,14.19881504100502,150.59771851455153,353.3486834530988,-11.404733972432021,-585.5835027587216,189.29109993424328,960.1418999564619,29.72611716870587,1051.5515515515517,9.552948969681906e-06,469.1691691691691,1.3662798600013634e-09,343.7037037037037,0.0
2.017694744131935,1.583809294335618,-0.3913970622938029,9.753727129295465,-862.8331736987915,497.3280605645852,330.94527567588466,9.917503742041594,150.1780800926839,583.504458933816,-1.9546004834079178,-345.97568995368545,210.18359477138887,953.381330351027,59.618269430848684,1052.6526526526527,7.410991468945968e-06,469.86986986986983,7.016662380169991e-10,344.0740740740741,0.0
-5.6954446373846865,-1.716085233657586,2.120179479817331,11.205160535956681,-870.7657084684322,499.7095613535401,348.0608911783696,14.318242309206584,149.90188611803205,2394.8571385517375,83.17544105466035,2132.4221487697514,-135.30263386812356,341.4744398689846,214.38310118516978,1053.7537537537537,5.720626585329783e-06,470.57057057057057,3.533395665695387e-10,344.4444444444444,0.0
-2.491190959703053,-1.9632924903186972,-0.10304585704929212,9.108699393940011,-866.3018985713403,501.7339389088474,356.6690522232001,10.1826294572227,149.75308288336075,7566.234156011217,-16.103478595637338,7580.507448062615,10.116200161905681,29.852946590466704,830.9350501552148,1054.854854854855,4.393763470030698e-06,471.2712712712712,1.7447159928966287e-10,344.8148148148148,0.0
-0.531717441206085,-1.4928814874276104,1.0061807372474936,14.107637380173191,-863.0225220851956,499.8121126995871,330.97155787086245,9.239088191667298,149.8335875563614,-680.7699169491907,-12.478722038086078,-1252.6077652876156,716.015624282334,926.1223123395395,-48.22516240954703,1055.955955955956,3.3577858472197287e-06,471.9719719719719,8.447495913294778e-11,345.18518518518516,0.0
-6.259095573126864,2.3650998947312885,-0.6374966304922662,8.374908459756028,-860.1577871036965,500.70909252327743,341.1668127506752,8.739083091629045,149.7317281144352,1448.84661471038,-22.44987395495446,577.0203762220857,10.524628225385698,872.4496019316471,173.75661965339964,1057.0570570570571,2.553231069429965e-06,472.67267267267266,4.010532286017968e-11,345.55555555555554,0.0
-3.392311305398423,0.7565650136440282,-2.05962369708369,14.210594858916625,-867.1209005852745,494.90377654245253,332.3209463792854,13.274164815985484,150.22572251315574,260.34786112905323,-12.877121735888153,-648.8119195135739,380.39078833220896,990.5711260820592,18.571401807853864,1058.1581581581581,1.9317268078024896e-06,473.3733733733734,1.8670107634018122e-11,345.9259259259259,0.0
6.558825291892732,-2.907349355076776,-0.2466881280922209,10.069775894178818,-866.8560061177651,498.93625107735403,334.9888319476821,8.439712237224457,150.11933890915924,-202.28833200218838,7.458026473583256,-1025.4828395583672,572.9428043587573,998.7102839615222,-20.74019275663991,1059.2592592592594,1.4541777589889552e-06,474.074074074074,8.522409629288986e-12,346.2962962962963,0.0
-8.001471706983509,-0.9044247615653149,0.6180948860653078,7.248978220862515,-862.9886533802053,501.46250163258026,326.5785134887276,11.470538619949975,149.5626777339175,813.0927872587033,0.8566650569517797,221.5004929599072,-214.20999744224787,629.4720899231817,113.27693562786452,1060.3603603603603,1.089189199143362e-06,474.77477477477476,3.814597905532968e-12,346.66666666666663,0.0
3.4815400585031147,6.192838405329402,-1.3113754389228873,12.736158700977203,-869.75489641087,500.5447161980136,331.95076925422603,8.881672329881583,150.48516710471074,-760.4909774770194,20.97025880864709,-1340.0647640334284,751.1315015392004,932.2238006236271,-60.00024681933051,1061.4614614614616,8.117103919030904e-07,475.4754754754755,1.6741944792871516e-12,347.037037037037,0.0
-3.8881772146059688,1.5707008574638395,-0.471422489713337,10.251802776789917,-863.9018357619732,504.8320594318288,335.3747870460643,9.079386474851274,149.66475396682299,90.9742594709566,-4.668711062766484,-787.5262835750256,469.8239394362638,998.4520416673403,9.25355762654456,1062.5625625625626,6.018785039318294e-07,476.1761761761761,7.204997313984232e-13,347.4074074074074,0.0
-1.4714408625183069,-0.33503811394757255,-1.8789264839719653,11.702248196760475,-863.2188698149744,502.406008377743,324.21540271123666,12.060499387939133,149.7408322015723,414.658043738935,-15.122657691126967,-515.1243016478466,251.49451346406792,967.2538062720367,35.57891893379181,1063.6636636636638,4.440425390101047e-07,476.87687687687685,3.0404125690615093e-13,347.77777777777777,0.0
8.36214789208685,-4.752809493379926,2.238489835128192,12.447711837085187,-865.8353951859782,501.2279503799257,329.2250570010701,9.239926307421293,149.93797608955717,-349.23094043692424,-5.615775511180889,-1094.0722032402498,637.1491455934458,983.8370040698254,-28.749554907742212,1064.7647647647648,3.259466211650011e-07,477.5775775775776,1.2580618518762517e-13,348.14814814814815,0.0
0.8023952630429764,1.478975668887122,-0.588911515176068,10.67591110829005,-862.0741223506648,495.7853878099727,329.4156988100251,9.190409241159413,150.19338175440575,-45.7614003369975,1.2810155274021031,-896.5840919645482,516.1817663109381,994.4958701501979,-4.361806208891544,1065.865865865866,2.3805251002084788e-07,478.2782782782782,5.104371156785107e-14,348.5185185185185,0.0
3.4335578390720225,0.30984993729386245,2.905511090252366,8.81551831037437,-867.1304279624811,497.55692310486387,338.2640331733052,12.265609394349614,150.26593878783768,1318.4815266419505,70.1778293938134,834.6778015557583,-180.91260316967617,545.0802232077368,149.3662211037544,1066.966966966967,1.7298231414402586e-07,478.97897897897894,2.0307351058933108e-14,348.88888888888886,0.0
0.9741413392766397,-1.2385015153948795,3.057495701081817,11.9514267553385,-864.8264163473079,503.89030410310414,319.3396782837232,13.194794586443246,149.73968799907718,400.3155092914042,22.30459231220953,-529.899146034599,216.21070536593498,950.209916630467,33.46133006333792,1068.0680680680682,1.25063806018633e-07,479.6796796796797,7.922004515367779e-15,349.25925925925924,0.0
0.851054114048851,-1.0852692659478131,-0.16209192944348752,10.001511014909191,-867.9132022350317,492.4411938977484,329.4845779139235,11.289379606568467,150.40001611969294,787.3164752500338,-1.3738922734452108,-103.13176376439287,41.67317589247165,891.4881471122175,78.63497497472963,1069.1691691691692,8.996239035116087e-08,480.3803803803803,3.0303142828338398e-15,349.6296296296296,0.0
1.96558290148043,-1.1688105086381113,-2.0168974650946994,11.371715637216838,-867.3289602374875,502.88865757590924,349.12005469052696,8.690460448752102,149.89284488587006,-2186.979060146179,79.0515637926944,-2511.1070251506208,818.8337682228373,807.6736021992066,-192.60959596399937,1070.2702702702704,6.438551925140254e-08,481.08108108108104,1.136608862971314e-15,350.0,0.0
1.1924961512775805,-0.09253714198967658,-4.1717957554666745,5.692538852417077,-864.3252687529018,501.35404380584265,341.6406015258594,8.97878300140484,149.91370299295536,1497.995109886837,-107.98505867902333,1382.3482060112785,-244.24692658634848,178.72185938378107,263.63967014529374,1071.3713713713714,4.5847093668952866e-08,481.7817817817818,4.1802781674203987e-16,350.3703703703703,0.0
3.560883552243829,-0.16252122397673874,-2.944074146053583,10.893963434019703,-866.9108203479532,495.9553496761834,343.49179048888703,10.159830527480075,150.31939359996275,254.64452857281734,-9.352111751347383,-642.103169651808,429.3292508859279,998.2974367373986,23.078421261425607,1072.4724724724724,3.2481074180561294e-08,482.4824824824825,1.5075443723619766e-16,350.7407407407407,0.0
-5.606820964963823,3.9905461705940115,-2.74766964979732,8.722828349709939,-864.395900062754,497.3617692698426,330.24431840178033,10.641860123851314,150.12278810517157,1049.4923538066237,-56.24385638364003,254.3917257932876,-142.22523084608156,799.7360848565306,121.09760011548106,1073.5735735735736,2.2895100135028622e-08,483.18318318318313,5.330964665716888e-17,351.1111111111111,0.0
-2.8641770211107653,-2.0673906876792385,2.7569392549230094,13.306619274357061,-859.118683476823,501.80410219994445,333.20997563686024,8.024268179720456,149.5248927012881,-742.7012462560577,-38.49091084514702,-1257.8358351909237,703.1235027418991,902.9704220832217,-55.663602981490335,1074.6746746746746,1.6056355538849888e-08,483.88388388388387,1.8484694715826118e-17,351.48148148148147,0.0
-1.8836464031807234,4.346354877318501,0.2316491744538922,11.24617469577819,-867.8615749400198,498.0666300904264,340.02236166702926,11.446075879159729,150.31122431627765,1098.4095882855875,2.5649082797362848,184.61214101193752,115.46263923476505,920.7451722917873,97.8379099835717,1075.7757757757759,1.1203207789469997e-08,484.5845845845846,6.284772175223285e-18,351.85185185185185,0.0
-6.753594856262493,9.922432091219088,0.7792090481839756,10.479715491698594,-866.3193191726549,499.2426284224232,345.6025552953093,10.171026659279198,150.34867966491944,1124.1556000495104,8.627450951757066,196.90545109652214,226.3034495897855,952.4577046338603,107.92409266320787,1076.8768768768768,7.777276819246084e-09,485.2852852852852,2.0952583201303788e-18,352.22222222222223,0.0
3.3395448551782794,0.7059434310308889,-4.440842017870252,10.972619986700444,-862.4936652859589,500.5894996890757,310.48397087117115,6.568583362723741,150.00027201077327,-655.304489739154,54.491746717371356,-1119.2493418754798,801.3821295412929,879.2554064540412,-60.20689345701706,1077.977977977978,5.371570534358268e-09,485.98598598598596,6.849460839235516e-19,352.59259259259255,0.0
-0.17359007182615172,0.9030012716924176,-2.395932858434523,8.003118294246564,-868.3390264878593,505.97809834654146,316.84558692950156,8.142147035078539,149.8103167000636,218.30891133795765,-9.315183824972898,-706.0424884022589,353.81432491978626,993.1206121730168,27.323557875971847,1079.079079079079,3.691156138751917e-09,486.6866866866867,2.195563379119134e-19,352.96296296296293,0.0
1.6479338134766779,2.040350833442316,1.774159552892574,13.246513381056108,-865.8694771492121,502.4312845315675,343.0944410140265,8.991742652696672,150.02331020604765,-1081.6461952656825,-31.906913467063376,-1569.7702527253284,716.3672923890502,893.4088552395623,-81.81878892138685,1080.1801801801803,2.5235379819787296e-09,487.3873873873873,6.900909753340996e-20,353.3333333333333,0.0
1.756975590732487,0.28327898711613764,0.5735482247651724,13.982740836833809,-867.9487848812535,501.14827243767445,327.23110644231195,9.85428462231789,150.06228832850363,-495.7199175361226,-3.22308615610272,-1162.7650628591005,690.9179428541358,962.694652553106,-35.57970680489346,1081.2812812812813,1.7164948091424466e-09,488.08808808808806,2.126853105971394e-20,353.7037037037037,0.0
-0.6240388780307754,-0.47836812547781454,-0.29441055737119454,10.785827021096432,-865.0415876095914,494.0244042580513,323.28279210741925,13.778557591007992,150.22765010346285,686.8069949471919,-4.156388674172903,-161.09326339351935,-31.01146129816084,848.3254346180389,63.73550288475809,1082.3823823823825,1.1616072710100902e-09,488.7887887887888,6.427460581528004e-21,354.0740740740741,0.0
-0.6163541007411186,3.585295849089658,1.129684717200245,13.180807137147276,-859.6525443235356,504.08137614599536,317.45839013004394,10.476342612279257,149.77384686899808,-155.45243671743827,-3.6696091109211695,-950.3439114804286,587.3059489932997,990.5072270950258,-11.749370282426316,1083.4834834834835,7.820946595177087e-10,489.4894894894894,1.9046366026278028e-21,354.4444444444444,0.0
1.8769911629115366,-9.298325291611857,3.27159561227163,8.861703602654933,-867.2814456594107,496.5143170242768,324.4498329845589,8.31845622020275,149.80244476513988,226.73041477636778,14.730119476950636,-695.2737244958278,373.5950267741358,989.3814504651274,25.415032030123456,1084.5845845845847,5.23891695320491e-10,490.19019019019015,5.534209668463296e-22,354.8148148148148,0.0
2.0741403729071557,0.6158099181853812,-0.44208492707410113,8.405772867550038,-864.9263174575757,500.2741621980461,315.97630716576174,10.441261608614326,150.0448554405406,450.8927647128769,-1.388939946429892,-464.04140080667014,112.8236045660899,922.0352664399417,53.395683152649255,1085.6856856856857,3.49144300690689e-10,490.8908908908909,1.576775522910675e-22,355.18518518518516,0.0
-0.05916228255839257,-1.2286032247661602,0.13873960531613885,10.081849497457846,-864.9006798139816,500.60582092017773,350.91094272732477,9.295824505092238,149.87504745902146,-110.28983563205772,-0.3260822919389062,-965.2614331744669,516.6613504074246,999.1258370061792,-10.933608614759052,1086.786786786787,2.3149879353450237e-10,491.5915915915915,4.405091244748108e-23,355.55555555555554,0.0
3.5547565419228837,2.9963417635894936,0.38519383746261027,10.869882076735797,-864.424529213295,504.57678248062103,329.7756394801943,10.649516479067083,149.9776093403528,432.46252148996314,6.438304307691728,-501.32715292011363,293.0423390966601,976.7829998480693,39.45925584650222,1087.887887887888,1.527115721141429e-10,492.29229229229225,1.2067317121522136e-23,355.9259259259259,0.0
-2.4440537830016367,1.2872123540943623,4.784219270547985,9.212026637513759,-864.2289037101904,496.6806978649241,329.42049458237284,11.161135374071229,150.1077341487315,786.5037749415244,63.58692272306257,-38.41517270308282,8.694440248300054,826.743282292229,85.94267782038932,1088.9889889889891,1.0022446352390695e-10,492.992992992993,3.2414350313810746e-24,356.29629629629625,0.0
-3.0726483849920663,-4.362735702074533,-4.198712528838051,11.075536380736967,-861.7166017147308,505.18807878306586,335.8807667516783,12.418461294447876,149.3135521478074,1457.4665314054917,-110.29494513986698,636.9672970740555,-165.80946594287343,822.3751306784881,132.22561745917685,1090.0900900900901,6.54415033286128e-11,493.6936936936937,8.537578210225481e-25,356.66666666666663,0.0
-1.9818538785635758,2.7271276119910346,1.366446029577616,10.612778964146829,-856.0577251893078,496.4471999173539,339.6234516926657,9.951427008659948,149.9688585648098,518.7797137215596,10.440134702930479,-398.1741903472483,326.3751442074994,969.8553461303807,49.08325164161607,1091.1911911911911,4.2511821268110687e-11,494.39439439439434,2.2049708232935504e-25,357.037037037037,0.0
3.014046038339772,1.6225185617317777,-0.22960449751812734,8.00338644941789,-865.2573434201969,493.4158257846399,339.4588815655464,13.277921055199666,150.47256479535017,1195.7801544495933,-1.7658161312936835,987.7879763142238,-200.92557678328762,287.9676308692607,149.033873756254,1092.2922922922924,2.7475289322932564e-11,495.0950950950951,5.583953298423868e-26,357.4074074074074,0.0
2.2929542082316345,1.6322990660076127,1.1335434523683592,11.037586034903443,-864.2761925644797,498.26643844380953,340.73621943907574,11.816045325072382,150.18281070227167,1397.8342265057745,29.906036855022442,546.3183066748209,5.284109536649112,851.8718219488343,126.46011784739248,1093.3933933933934,1.7666486259602906e-11,495.7957957957958,1.3866009259454347e-26,357.77777777777777,0.0
-2.028542917982717,1.3658590139454814,-1.3147451079894488,11.727056485043043,-859.942934116919,497.5504523850782,323.69154449209145,8.585120910375624,149.95656762692073,-437.2256646015116,7.959517953274746,-1116.7500604860597,686.2523959121813,960.1221968541485,-37.12028874771503,1094.4944944944946,1.1301411011465858e-11,496.49649649649643,3.376229596178446e-27,358.14814814814815,0.0
2.5311171606134786,2.385278621528165,-0.09793006171690051,10.342938635180781,-871.3670695693379,498.509733200729,327.0213319504314,14.419711331496927,150.41580506259925,872.3786697835109,1.0443705243295394,145.94164068311795,-161.59990769554827,744.4218686241493,84.10074292035816,1095.5955955955956,7.1926512456407674e-12,497.19719719719717,8.060894506773922e-28,358.5185185185185,0.0
3.759674194489733,2.2398534326152415,1.4228211589309903,12.305296206523385,-872.2724446312944,502.3751850255531,337.69031655442274,10.653989026540195,150.27753010578138,17.11610452195065,4.091421474762789,-861.570700230931,497.9839667187431,1007.9783465404432,1.085756038761021,1096.6966966966968,4.554266656892588e-12,497.8978978978979,1.8871450435509187e-28,358.88888888888886,0.0
1.111376815414968,3.384112191651906,6.225820402087682,7.565192413006097,-872.5557697680075,500.0899907732379,324.7261093836038,8.32975099205553,150.38047587288156,509.99408876451,56.62577663088223,-412.4028899586086,174.59830005197722,929.9105885190673,67.66540519783578,1097.7977977977978,2.868932420342679e-12,498.5985985985985,4.3320963003292596e-29,359.25925925925924,0.0
-0.08386758564283665,-2.788732508646193,1.616072378804143,10.935900844263703,-872.5960216844038,498.98712940811276,329.94893367972776,13.305826102460843,150.09708247353194,891.1135378275721,25.059722048518925,66.35057896114938,-44.230331368630004,827.6684419625095,81.52524780070152,1098.898898898899,1.7980174274190448e-12,499.29929929929926,9.751281680991625e-30,359.6296296296296,0.0
-0.5156630171908472,-2.3555889926717755,-1.6961311960610173,7.65943858720645,-860.8285857551293,501.1404687702742,333.98763764424814,14.15555517039689,149.66179844932495,916.4852751742551,-27.669642093243084,662.8892207686852,-242.43337444161205,332.3167458047738,119.77416852755766,1100.0,1.1210849171587993e-12,500.0,2.152266667839771e-30,360.0,0.0


==> data/bearing_180_data.csv <==
os_north,os_east,os_cog,os_sog,tv_north,tv_east,tv_cog,tv_sog,bearing,os_cpa_north,os_cpa_east,tv_cpa_north,tv_cpa_east,d_cpa,tcpa,kernel_dcpa_x,kernel_dcpa_y,kernel_tcpa_x,kernel_tcpa_y,kernel_bearing_x,kernel_bearing_y
1.5707480695568794,-0.43723011079242996,-1.726987209929868,9.152480635954593,-1002.1351011755825,-0.45700816388078974,348.85918641766915,11.570370164620753,180.00112901500938,2323.9643083500887,-68.45114639024052,1879.7675620892978,-567.9960175229934,668.4727576077518,253.86002101729,0.0,0.0005228818537945674,-200.0,0.0018874039116873504,-10.0,0.0
2.0481709947829363,4.816243290688553,-0.06240697787816795,9.093171783232291,-1002.5058518136506,-0.9738598653686968,353.6906916626221,6.444638075259597,180.33024087559636,-3184.310082731518,5.518776847068409,-3247.1087944435776,247.2017240311855,249.7084803371626,-350.412399522311,1.1011011011011012,0.0005589052662624279,-199.2992992992993,0.0019361725593836383,-9.62962962962963,0.0
-0.7404579859406406,-0.7404060683801993,0.03603374408889317,6.4087136547399695,-1005.9881353582751,0.6744939258800576,350.57939816425755,11.42949129977789,179.91935545199982,1152.5906132202847,-0.015119357127556077,1023.156891058619,-335.9979471913449,360.0521476565591,179.96299435826046,2.2022022022022023,0.000595310534148745,-198.59859859859858,0.001978156868039999,-9.25925925925926,0.0
4.993909407130633,2.4268416996376145,0.9452606916868113,9.339819616597126,-999.9961879521921,-2.5838611244043794,354.5200418125886,9.532551884296549,180.28566425292652,1161.5611918293382,24.076585259813964,175.20244176195695,-115.32774189349915,996.1612069657976,123.84871931407721,3.3033033033033035,0.0006319038616940068,-197.8978978978979,0.00201192637878051,-8.88888888888889,0.0
-1.484608362663367,1.7157255051318783,-2.733716726561653,11.46565816364349,-997.9152821501534,2.9648571010575813,357.8584968928881,11.414915421728763,179.92817369748408,-31846.871967780196,1519.087924877816,-32716.320163147913,1189.0332027151064,929.9872494018845,-2780.6226941221657,4.404404404404405,0.0006684882128491839,-197.1971971971972,0.002036270374249425,-8.518518518518519,0.0
-1.465455417307622,-1.4727667953909478,1.1851345476946613,7.45153576184641,-1005.0835506464773,-2.411947528116691,368.37154486331383,11.553863384709658,180.05361708475897,1636.1615995238378,32.41287303205838,1507.5954700391785,367.35320496039446,358.7677181728174,219.81743065130686,5.505505505505505,0.0007048666427396313,-196.4964964964965,0.002050279997128579,-8.148148148148149,0.0
0.7651518859768643,-6.050323375322846,-5.40878326320555,12.096965302101186,-1002.4322416702217,-2.9722345793594216,356.788409612943,13.215830122238316,179.82420115455918,9372.832606488824,-886.6056255363332,9266.11023656982,-579.1566323829003,325.4451530322556,778.2102973898046,6.606606606606607,0.0007408456514371391,-195.79579579579578,0.0020534097746422258,-7.777777777777778,0.0
-5.454669127382026,-1.7781092923100024,-1.2597691047276207,10.975549642168676,-997.3769702376875,-0.6129320685978102,344.14374293230406,12.706907295242406,179.93269663710265,1143.0741573739747,-30.711578899643403,282.04277955482655,-364.0094209445885,923.2889499506413,104.66961004035541,7.7077077077077085,0.0007762384590339521,-195.0950950950951,0.002045511039377836,-7.407407407407407,0.0
-3.20285322535686,0.9937373196335372,-0.9765476849030893,8.531533356057924,-1000.8364693734595,-6.336769189015542,371.4006784649516,12.693143325220593,180.4209957635152,1489.4822259352304,-28.64660034793981,1176.464978423511,432.7110431655212,557.5219031285737,174.9863539608228,8.80880880880881,0.0008108681013017049,-194.3943943943944,0.002026834395064499,-7.037037037037037,0.0
-2.871424248915771,-4.466096444105707,1.266653652142477,9.716940725324305,-997.9906317582012,-3.9188791372211385,351.6290986638496,12.887340638332477,179.9684929817814,2155.4366563039016,44.850664403816104,1834.716674416044,-420.74680097529796,565.3691772192776,222.17235504185132,9.90990990990991,0.0008445702497567329,-193.6936936936937,0.0019980032577344474,-6.666666666666667,0.0
4.634788359613918,-0.713967351224035,0.04526170535373828,13.196643615282067,-999.8104763821937,0.8771428943512226,359.4127957289537,10.582757969631892,179.9092396283203,-5055.804627744187,0.6372135399095828,-5057.706663488619,42.46654829914882,41.87255648242169,-383.46424610704946,11.01101101101101,0.0008771956687096405,-192.99299299299298,0.0019599645884283215,-6.296296296296297,0.0
0.2135429331158992,-4.505449360628233,-2.8111261077125733,11.467095627011732,-995.6972197192633,-4.138853509306908,364.46536506940714,10.06437017407368,179.97890936125333,-4213.547668901886,207.12107166813152,-4687.2216621541575,-292.4229098120692,688.4121158990769,-367.9081575307804,12.112112112112113,0.0009086122345943008,-192.2922922922923,0.0019139254442201623,-5.9259259259259265,0.0
-1.721489328347582,0.3507680274475325,-1.9699862516340303,10.017567309796295,-1009.548535834959,0.5813833082068585,361.99610418402784,11.74563416635667,179.98688933573087,4901.86517056499,-170.38673455013017,4739.833942129027,200.9628395461207,405.15999946926433,489.7882271226755,13.213213213213214,0.0009387064590701284,-191.5915915915916,0.0018612845310635533,-5.555555555555555,0.0
-3.6397612768798324,1.1880614503840485,0.3973600190948138,9.524633366078032,-994.3062837138249,3.917892374047594,370.94179547521475,11.464161902866046,179.84211902663642,2168.8702122940144,11.42735976687807,1573.1222757377514,500.2692878260741,770.6374209313207,228.0993018138681,14.314314314314315,0.000967384476383919,-190.8908908908909,0.0018035666231149526,-5.185185185185185,0.0
-1.8993863109630396,-0.922416628582024,-0.15813468372911257,10.15321814090332,-999.336998714833,-1.5546901267544952,364.7900314339276,9.381867526523479,180.03631966314532,-6243.977167564044,15.328610419524649,-6747.074672097448,-483.198654847845,708.263039613603,-614.7904505770402,15.415415415415417,0.0009945724763986722,-190.19019019019018,0.0017423650031927968,-4.814814814814815,0.0
-1.9027633778286197,5.857417923289858,-1.158248219271493,8.976472884115394,-997.4476542436367,-3.0786233984671423,351.3869042030289,10.809646817616535,180.5142748541607,3055.71636308542,-63.72170420565013,2643.8165143768,-554.6193834821893,640.8135585997506,340.69550810668784,16.516516516516518,0.0010202165865473964,-189.4894894894895,0.0016792937306334306,-4.444444444444445,0.0
-0.04268197226304045,-3.3447756415531877,-0.9616675790239587,5.790500988561971,-998.4936244677172,1.5984369922145016,381.7856217399166,9.929807066430811,179.71633768364168,759.101064081893,-12.785548833839925,210.51310581272492,484.81472977505007,740.6448441929367,131.12003432781043,17.61761761761762,0.0010442822276690313,-188.7887887887888,0.0016159483911377343,-4.074074074074074,0.0
2.601115400029078,-3.8606466008617883,1.392335994318578,14.084355821069462,-996.6473218944271,8.726811290708024,361.94333463338234,8.292134183079888,179.27828751991234,-2425.76967018288,-56.421971260469135,-2425.9451127797574,-39.77012048124662,16.65277497831195,-172.46709805172284,18.71871871871872,0.001066752989132077,-188.08808808808809,0.0015538717566683884,-3.703703703703704,0.0
0.660484680505994,-6.1970210540444155,-1.0353851457384293,10.310649998398803,-998.7590717534972,-1.6094843034130015,358.5265977337849,12.5809214827527,179.73700269676561,4526.646812963169,-81.13697435190664,4522.8663923590375,-143.6333709328181,62.610631409870855,439.03395276967717,19.81981981981982,0.0010876290867970007,-187.38738738738738,0.0014945199520914874,-3.333333333333334,0.0
-4.200093070978814,0.6225298883420674,-0.17618248805814657,10.796294530245074,-1000.0808730761189,-5.594309213172897,369.6392542305557,10.110398485060179,180.35766732597958,-2427.17881472359,3.2505039675323824,-3237.10125791044,-385.53463077639276,898.4031639390012,-224.42794331281902,20.92092092092092,0.0011069254822695155,-186.6866866866867,0.0014392254147593782,-2.9629629629629637,0.0
2.335236368700432,0.5419140872684968,4.339873176161086,9.884184500246182,-1002.1968758146686,-1.2942647107441936,362.49450945930073,14.0974165153977,180.10473052788575,2341.238518097535,179.83523109541665,2340.1094651925814,144.31308583790758,35.540083907579024,237.3113202052732,22.02202202202202,0.001124669752787263,-185.985985985986,0.0013891549165255684,-2.5925925925925934,0.0
-0.36571197983317727,-0.9521734899561481,-2.847365273767846,8.529766398550825,-1001.657313032742,0.48178840825017377,363.99228192939324,6.749015459600335,179.91794607235803,-3821.124755541304,189.6668094361724,-4021.1523323754814,-210.2531436213681,447.15433616112705,-448.48613143186026,23.123123123123126,0.0011408998074170455,-185.28528528528528,0.0013452636794450937,-2.2222222222222223,0.0
-4.675497060206603,-2.276347259008179,-3.7036854631493172,9.628151038102459,-1002.6007201794495,3.5450102356439492,384.9218399860069,8.886442454313267,179.6657711174485,-712.6526656853515,41.153062890119735,-1596.4329415673187,-272.37790740029374,937.7468983522442,-73.68589206471047,24.224224224224226,0.0011556615467385484,-184.58458458458458,0.0013082494726870235,-1.851851851851853,0.0
-1.4566676948135548,3.342914000039541,1.5671793295972134,6.801210475611377,-999.999345203235,-0.029410197768909654,357.24878571744955,10.065277673381743,180.19350120273546,2000.2018352196053,53.307232940416824,1959.9967730286094,-142.27109609322122,199.66804905485463,294.4192831447681,25.325325325325327,0.001169006559854656,-183.8838838838839,0.0012785128245336283,-1.4814814814814827,0.0
1.0866164407276149,-5.575222497283363,-1.3572861225882065,14.554172996106608,-1001.0368941369161,0.4907560326336257,356.82239105982603,12.274762195257829,179.65318574011633,-6221.842947126746,148.52987163795515,-6242.759908349548,291.49375807144355,144.48595810999612,-427.690123429198,26.426426426426428,0.0011809899446878058,-183.1831831831832,0.0012561305418290999,-1.1111111111111107,0.0
1.024843496435853,-1.2177370926872133,-0.6364750554852405,7.530976003155208,-997.3908101901978,-2.7421065095994455,361.1657851201246,10.79893874520437,180.0874784623217,2284.0767739504686,-24.337676933725994,2275.8842185678664,63.86772114105033,88.58504508790837,303.1735596829989,27.52752752752753,0.0011916683256556334,-182.48248248248248,0.0012408492665328251,-0.7407407407407405,0.0
-2.1406153192440263,1.9342902634561776,-1.5623127562622283,7.9360674323056415,-1002.0811470711911,-0.9604660356119825,370.7151593558104,10.620945508361503,180.1658667191325,1790.3330087134777,-51.0290096733115,1355.8589401485556,445.22311020317863,659.5709838503109,225.9482058101942,28.62862862862863,0.0012010981277633356,-181.78178178178177,0.0012321037943370692,-0.37037037037037024,0.0
3.2603067576332125,2.944966316040102,-0.519600281535025,9.1194815912272,-1004.2560175547695,-2.59072082771453,344.934659698096,7.745472414891706,180.31480216332136,-2361.0571031279546,24.70226428833641,-2943.409424349314,519.3747837821378,764.0910466523284,-259.27072856305824,29.72972972972973,0.0012093341488854594,-181.0810810810811,0.0012290616316282734,0.0,0.0
-2.653838825708788,-0.9778153884018844,3.1970762241926827,12.576151449704755,-1001.5059426297162,2.765061372460913,340.34444108523496,7.686117205541057,179.78530351280253,-1703.4631701550315,-97.65678063050748,-1981.9403265112264,352.95367191796714,529.7162509855382,-135.4516590167592,30.830830830830834,0.0012164284536359303,-180.3803803803804,0.0012306913355479537,0.37037037037037024,0.0
1.0475469487582107,3.0849445619851585,1.6042569172362386,10.029017998525308,-999.1697081748731,0.6121850519516846,354.1288472937985,10.64500932057981,180.14164762136411,2576.149111016233,73.1681191360517,1720.825549360793,-279.0879650345811,925.0204019145604,256.8657572205175,31.931931931931935,0.0012224295938901486,-179.67967967967968,0.001235848285354275,0.7407407407407405,0.0
-1.5152819876663701,-0.5871052343137113,1.7244470237739542,7.527728407939075,-997.3092243831534,-0.4344077375926673,343.6607704094071,7.271788012363283,179.99121412406396,-747.4907398960648,-23.9738947389034,-1689.1316190706675,202.38290612809212,968.4652531874643,-99.14192098053095,33.033033033033036,0.001227382143842927,-178.97897897897897,0.0012433684092183856,1.1111111111111107,0.0
-3.4985383729622277,-3.78273748427574,-2.832454111585291,12.508676721514679,-998.7652417279888,-0.3264158433417303,355.7516865247436,8.936244499421342,179.80102635212404,-3474.4469786940845,168.22997206454292,-3474.6350894177403,183.58921539473204,15.360395220186009,-277.8226776227472,34.134134134134136,0.0012313265224716406,-178.27827827827826,0.001252158654805808,1.481481481481481,0.0
2.569432256467113,4.288807544175638,-2.3023074731057385,11.462001253570962,-999.1608505706438,-1.842844684234697,365.0249969612929,11.001834658171715,180.35070658499373,-2456.9174670927314,101.45184133370333,-3352.732895489241,-208.7884311909032,948.0159853343002,-214.75079268924503,35.23523523523524,0.001234299064262584,-177.57757757757759,0.0012612730195788026,1.8518518518518512,0.0
-0.22771599877949866,3.1734496642479835,-5.678157318970854,11.076869914432905,-1007.7122170168528,-0.42462799480775376,351.0925113644774,8.035351455446449,180.2046222920097,-3592.7199053599475,356.9675291489131,-3595.032750640375,405.085421138044,48.17344478827379,-325.9229543774082,36.33633633633634,0.0012363322906566803,-176.87687687687688,0.001269964808337472,2.2222222222222214,0.0
1.143593523120226,-2.0400477881210914,-1.618761642165508,11.43146848234168,-995.5008753531649,2.9289502750125798,345.73173423218657,13.210711924723613,179.71434120455643,1500.0624506900328,-41.2162133031541,683.9517042065838,-424.1676540979357,901.4924051441429,131.1745108846373,37.43743743743744,0.0012374553302171027,-176.17617617617617,0.0012777091929445329,2.5925925925925917,0.0
1.142833249782282,4.863698674657414,1.9134063727713169,14.788723801164902,-996.9471451012946,3.908988566615739,360.6933716171535,12.44787268847578,180.0548055229014,-6184.41889958643,-205.50231786941472,-6205.942863347589,-59.13136343607451,147.94504830415468,-418.4953765507987,38.53853853853854,0.0012376944350653096,-175.4754754754755,0.0012841945632663103,2.962962962962962,0.0
-0.1132918831297184,4.947837678904815,1.0338930314967418,14.370189790072224,-999.7196400806984,0.6239670535291579,368.6254348461517,6.857160003323399,180.24783555380716,-1873.6976443248209,-33.925487101988715,-1883.7879816794289,-133.4802595712157,100.06481714033835,-130.40116072780143,39.63963963963964,0.001237073544435984,-174.77477477477478,0.001289285849102474,3.333333333333332,0.0
-8.284361417998484,2.599083928422214,-0.4430265259042478,8.626569313993409,-1001.9531867906927,-0.9995101315998336,343.05026561483385,8.135257513636025,180.20749705049042,-1185.4131714930966,0.8176995904574902,-2063.851128274204,322.6368623284504,935.5323711230677,-136.45795416546517,40.74074074074074,0.0012356148527622862,-174.07407407407408,0.0012929671820839652,3.7037037037037024,0.0
0.2752669992727213,-0.9455442646043498,-0.0446005674361061,13.247769985622305,-998.0527606493025,3.8070168610834534,368.20232398305984,5.4284455110101,179.72724432265846,-1663.2703941982047,1.570215703382206,-1672.739295445118,-93.44473251358103,95.48560349862171,-125.57178808314843,41.84184184184184,0.0012333393487946823,-173.37337337337337,0.0012952742666470759,4.074074074074073,0.0
0.29017305371792174,-6.2852447766875175,-1.3777710851508111,10.766336379517801,-1000.4409678423797,-1.423623455087122,368.17306203738326,8.434817274903734,179.72165531717212,-3265.607234805072,78.83917876164804,-3533.8320803944735,-365.2751190098403,518.8275987999486,-303.4311541190456,42.94294294294294,0.0012302673029870369,-172.67267267267266,0.0012962281614552732,4.444444444444443,0.0
-0.6946635034755779,1.1292891070568785,0.40951776480356833,10.998191632275498,-999.9983304475023,1.9011826712811224,369.54085102156625,11.532776953144799,179.955742947684,1162.7470474931301,7.621100178584301,203.14978717216889,204.1210817002134,979.5096450538377,105.78752109502034,44.04404404404404,0.0012264186917662432,-171.97197197197198,0.0012957816428716413,4.814814814814813,0.0
4.673511321781984,-1.638914333177345,1.5317565589612296,6.615458336713343,-1004.5658698295856,-7.261161731809902,372.18480214871687,9.172210115450286,180.31917870141382,1840.400518785062,53.76189097072822,1484.1863400503507,530.1351449787659,594.8277215008151,277.58971823920086,45.14514514514515,0.0012218135583284973,-171.27127127127127,0.0012937870425565648,5.185185185185185,0.0
-2.5566812588181724,-1.5866950897595118,-3.2317735748209455,9.659228469223608,-1001.7409503802468,-3.8602316339581693,382.02013924659616,10.921594487231935,180.1303701707157,213.17967339924678,-14.738231077633436,-775.2440169312446,87.7430912811618,993.7222011402152,22.370316341997786,46.24624624624625,0.0012164723193295957,-170.57057057057057,0.0012899908086033078,5.555555555555555,0.0
2.8947556668800947,1.0396022898323853,0.5992953756746963,8.37435281932687,-1001.6068803952536,-0.46732240080892856,356.4390795138095,6.955331363436512,180.08595342899216,-5194.08651852181,-51.46597487872299,-5309.869689757394,267.635573028483,339.45771550834337,-620.6169822032238,47.34734734734735,0.0012104160344396282,-169.86986986986986,0.0012840556196695029,5.925925925925926,0.0
-1.6752488576187554,1.623094137426334,1.8648697419093345,11.656117629786618,-1001.4332973183604,4.593105636376807,361.0957158007786,11.59595050916381,179.829790194072,-22950.620040172875,-748.8840696192552,-23839.84063179729,-432.21838545155475,943.9228867329551,-1969.8759667947415,48.44844844844845,0.0012036666605899132,-169.16916916916918,0.0012756063691124276,6.296296296296294,0.0
0.30698616560720154,3.063124414196167,-0.8302005779267392,12.14216100080561,-998.9667423303212,0.950183354850845,355.83561566751973,8.8897815441433,180.1211504127292,-3629.617791679035,52.90731019436619,-3649.8474409038845,193.96206666091618,142.49801061628258,-298.9835060341326,49.54954954954955,0.0011962473144660258,-168.46846846846847,0.0012642924093022488,6.666666666666664,0.0
-2.2200868150204456,-1.036158686268939,1.4014012242411673,5.851027297967377,-998.0324082483944,-3.6013065270179085,360.01976844755814,10.02433936456581,180.14758987900123,1391.2932603849708,31.870745930144594,1390.1344321125462,-2.7773304293320695,34.66744983954107,238.23684490856738,50.650650650650654,0.0011881825652773606,-167.76776776776777,0.001249855682203205,7.0370370370370345,0.0
-1.239954853019704,-4.628040625800684,5.629308888945106,9.955930271991459,-996.7140400082233,-0.23958771074955829,375.3287335563631,9.814250997213895,179.747418636444,-1559.2176997688803,-154.80567343144384,-2485.0621642339,-408.20792990889316,959.8961797863259,-157.24575107305228,51.751751751751755,0.0011794987752174213,-167.06706706706706,0.0012321931648249522,7.407407407407405,0.0
0.9364145368841799,0.8255292552836399,-0.20868558597378384,12.243723009588503,-997.8797541225222,-3.389510182932654,346.5498551606933,7.456902958215432,180.2417887738108,-2200.430758747963,8.954380848750745,-2301.8342277887195,308.46249650010947,316.20843580544675,-179.79676388449977,52.852852852852855,0.0011702244977379486,-166.36636636636638,0.0012114026117209585,7.777777777777779,0.0
0.01617016970669368,-0.7418296512351672,0.7866141000106472,9.62664207537311,-1004.9134166350634,2.5863941940554263,351.38950327834425,7.693831336520436,179.81024294149375,-3405.995188028422,-46.747918317599506,-3696.6472787357934,410.1772919062517,541.5341961230857,-353.8442946975164,53.953953953953956,0.0011603909344391444,-165.66566566566567,0.001187802826272728,8.148148148148149,0.0
-4.475795278441967,-1.3301973070352124,-1.476114167322783,11.458127290004729,-998.8096885645473,-2.8525374786647952,373.7718093650456,11.935588938006852,180.08772063313506,149.22163520703768,-8.436386526497083,-843.2587357213906,35.27329942182248,993.4424106730754,13.418287986861609,55.05505505505506,0.0011500324408495746,-164.96496496496496,0.0011619233475467512,8.518518518518519,0.0
-1.08375845942801,-2.537023485720418,0.3625023252041008,10.702330935254167,-1002.7501161337882,3.5589372767313643,370.2003650690209,10.797984315003392,179.6513125262154,-263.27480442123607,-2.742626404417029,-1263.1086332808586,-43.28866657533554,1000.6556184350512,-24.49898954512011,56.15615615615616,0.00113918706056591,-164.26426426426426,0.0011344630019599832,8.88888888888889,0.0
-0.5100302029057793,1.2777209980765074,0.9205432499646077,10.683320463905252,-1003.761250657553,5.194587983044272,356.3686835318292,12.100098083106854,179.77630846358124,5311.65927704702,84.84533884686233,5001.581107699335,-375.92500723922865,555.3897576822133,497.3037195150801,57.25725725725726,0.0011278970571184143,-163.56356356356355,0.0011062215858539284,9.25925925925926,0.0
5.964643538322622,0.552063517479181,0.3896846805402761,9.457370043863405,-1002.8480128294614,2.0187725247833863,368.5440200112072,10.649316471005037,179.91669793578657,2986.0453168089043,26.23332129205237,2315.65851745005,500.57973199662774,821.2325968341261,315.11398900518014,58.35835835835836,0.0011162094044597668,-162.86286286286287,0.001078013286991448,9.62962962962963,0.0
0.8144458469502353,-0.23541865631812753,-2.0393906394177135,7.566838391728581,-1001.0391828645796,1.90744613820617,363.41215842492034,10.285981269618432,179.8774502401902,2531.28050765864,-89.29322596194491,2434.8279906408866,206.767258279892,311.3758153238157,334.62719169656106,59.45945945945946,0.0011041761909725114,-162.16216216216216,0.0010505736159513817,10.0,0.0
-6.067687349114291,-0.0838442360175454,0.4127235426509014,7.756939705149945,-1001.7206395534705,-0.5147963701061828,375.00274609000985,6.547978762666467,180.02479954170656,-2355.3926822065055,-22.991071830914358,-2917.3408640885696,-513.9020940839938,746.1765145661722,-302.87536544673105,60.56056056056056,0.001091854889011403,-161.46146146146145,0.0010244730391001662,10.37037037037037,0.0
0.19046464736375934,7.7894555038981865,2.9243918774352737,11.418705028910635,-999.8706022057736,-3.1691950027186144,360.74509593826775,9.45926660647766,180.62782095438158,-5556.763870785982,-283.6845189048581,-5608.870029031443,-63.109741792133875,226.64572359837044,-487.28821893093317,61.66166166166167,0.0010793084426764259,-160.76076076076077,0.0010000498715836562,10.74074074074074,0.0
-0.6082987816157802,0.9535764241447293,0.8972715290290546,10.038916511037765,-997.6573077223691,-1.6229237961483112,370.2563211387258,9.945231359192512,180.1480591812653,-937.8007318777727,-15.286253164823302,-1911.3801284792867,-166.95503029123503,985.3224139549395,-93.36738335364008,62.76276276276277,0.0010666051309290768,-160.06006006006007,0.0009773723237553919,11.11111111111111,0.0
-0.10976825388380046,-3.695684450293667,1.923974378143682,9.72297551078555,-1000.7228964053961,-3.144408813726775,386.4201191049262,13.906214396545149,179.96843359012664,639.9224202375188,21.390394473307943,-180.46770751824522,404.3928689764839,905.3898923638781,65.86391234651545,63.86386386386387,0.0010538181712253273,-159.35935935935936,0.0009562352822588083,11.481481481481481,0.0
3.6139230558716013,2.377821031208046,-0.47402394002525544,9.152219915355294,-1008.1028104871059,-0.6040828261423407,365.98099155047464,11.373913264197355,180.16887139013565,3208.5348865374904,-22.901885582750765,2953.264564657854,414.42371057363437,506.37596140226765,350.1916125359438,64.96496496496496,0.0010410250401834502,-158.65865865865865,0.0009361921523582988,11.851851851851851,0.0
2.5014626546137237,-2.875735632734785,1.499800478847421,9.389622309038497,-992.3706401496557,2.4811366116923628,360.49328165794844,13.072122363419057,179.69149481226702,2533.163979418867,68.76037426600118,2531.864894646882,32.82340118413937,35.960445708184196,269.60932982438896,66.06606606606607,0.001028306501831414,-157.95795795795794,0.0009166168002702071,12.222222222222221,0.0
4.436025111284522,-4.43304229875133,0.5585356764330519,12.093823588976278,-1000.0609066685604,-0.8313337962683234,367.2244698522098,11.195075411789457,179.7945620286681,-4509.167006946471,-39.56526439899516,-5145.263906709814,-526.290933567887,800.9501500820402,-373.2332846710122,67.16716716716716,0.0010157453498806362,-157.25725725725727,0.0008967862548253151,12.592592592592592,0.0
1.855805077435934,6.926828891089042,-1.901821459374464,9.329511836263947,-999.9289566090447,1.7301425553697796,356.34719141796114,8.57739354610104,180.2972150657285,-11148.127339547342,372.093694645177,-11235.845192241592,655.1915782119083,296.3761686796911,-1195.7890794661243,68.26826826826827,0.0010034248872988654,-156.55655655655656,0.0008759721375097658,12.962962962962962,0.0
-3.1323508925460586,-1.7907906593269192,0.6370420095977489,7.3178705733968625,-1003.7340579866917,3.523794601292467,383.8796770552473,10.234248432299703,179.6956826679862,710.4726456969692,4.802179335845317,-91.1118426688355,407.55507794937324,897.0772482513797,97.5214168993748,69.36936936936937,0.000991427183168205,-155.85585585585585,0.0008535282392345752,13.333333333333332,0.0
0.31512528562193104,-1.5921298134503188,-1.983393326880621,11.487303551080347,-997.7377656476783,2.271102676258139,361.80071037695984,10.472447292528466,179.7782223632743,-7478.04793471094,259.2951594056215,-7816.136184262793,-212.09032088566983,580.0930403948036,-651.4014361299844,70.47047047047047,0.0009798311623649045,-155.15515515515517,0.0008289632698056798,13.703703703703702,0.0
-4.903628326500481,0.21681516354378766,-1.2657605497695839,9.590246672270565,-998.6134179666361,0.062033318392996896,357.27066679774487,8.121688860458637,180.0089244832778,-6369.15974946358,135.71641642042732,-6383.508836832365,256.77030918693254,121.90135873829124,-663.7795323738121,71.57157157157158,0.0009687105969894082,-154.45445445445446,0.0008019911545726099,14.074074074074073,0.0
-3.359299302229967,1.4976307634224777,0.37865661458474825,10.062791731065554,-997.8722259451089,1.8714806141023839,351.6431099497996,9.231225246814157,179.97846180071394,-3244.5207010145637,-24.779813731477162,-3939.684780687002,434.0190984736887,832.9162860140697,-322.10069239150624,72.67267267267268,0.0009581320788314046,-153.75375375375376,0.0007725555858322719,14.444444444444443,0.0
-2.907474716134975,4.901322943713334,0.5944885467602481,13.21515661279902,-1001.1195750309989,-1.8138880722647235,370.97220191606436,9.588466012645656,180.38543656773334,-2902.9301774695055,-32.99855938842419,-3066.9233891811464,-402.3254388191063,404.0991429804135,-219.45852768933673,73.77377377377378,0.0009481530587720569,-153.05305305305305,0.0007408299355963869,14.814814814814813,0.0
-2.4768643886082153,-1.0184479378971645,-2.378464930154258,9.958878885298986,-999.6779021129455,4.898431820223992,368.6718741282774,13.211239665130236,179.66004020570213,1982.519913534787,-84.92550362891937,1605.718385790833,402.2712777098052,615.9059141273046,199.49116284828196,74.87487487487488,0.0009388200414172266,-152.35235235235234,0.0007071972314829284,15.185185185185183,0.0
2.57256732265045,-3.8923347305575198,2.1079715423657523,10.578367346237451,-1003.9184006238969,-4.6407223636214825,355.02645628585907,5.838518949218043,180.04260291078356,-2161.483434154615,-77.08125468493934,-2194.6345985934754,98.97944799987606,179.1546000903223,-204.71225563779026,75.97597597597598,0.0009301670211791035,-151.65165165165166,0.0006722170597723997,15.555555555555554,0.0
0.719291469781999,4.133548330518288,1.1440125566009458,7.642153017403349,-999.4789804724873,0.16092104275671737,365.7645134512242,12.411636841432086,180.22756845982485,1540.9087720309115,31.476012309958445,1489.792754401988,251.45436541791256,225.8391531473853,201.57886706574055,77.07707707707708,0.0009222142394931867,-150.95095095095095,0.0006365867257347466,15.925925925925924,0.0
-5.083308321748177,0.5838635261473946,-1.4094568712217677,9.56066109529808,-999.451845527185,0.7714477478728082,344.9144403178714,8.126409530081235,179.98919134739438,-2505.5940386373936,56.44082394982651,-3052.2223919803,554.0964596899664,739.2318232207675,-261.6207686905098,78.17817817817819,0.000914967332138806,-150.25025025025025,0.0006011029029610946,16.296296296296294,0.0
0.8218215545139251,2.472341001630076,-3.0751695928983507,11.219052090417202,-1000.7058275035308,4.711361868593131,361.8497057507316,7.255841625460771,179.87190944521834,-2719.595991322339,146.9719996164724,-2761.7356654437294,-52.16052568932696,203.5424151613658,-242.83164092550044,79.27927927927928,0.0009084169212226007,-149.54954954954957,0.0005666278005154005,16.666666666666664,0.0
-3.9115815997391548,-4.175650448778009,-0.2898091581628626,6.889252532317515,-1005.0625028872109,-2.619937632978418,364.52756352076693,12.359884260076928,179.91096676351216,1223.0056230901396,-10.117533899707984,1189.2868217995465,171.14132333466648,184.36846499980913,178.0937618712579,80.38038038038039,0.0009025386889836468,-148.84884884884886,0.0005340612185691214,17.037037037037035,0.0
1.6505241528636239,0.9391479975777104,-0.8918874277223203,10.40169018623142,-1000.3265202213254,-5.196219268951339,377.07329809559224,11.463796138468762,180.35083264505784,477.34065989623895,-5.754843684160402,-499.1076982953588,148.74316752574435,988.5954843528684,45.737545124435925,81.48148148148148,0.0008972939510397245,-148.14814814814815,0.0005043174199254193,17.407407407407405,0.0
0.7921279446806665,1.0955654332976208,0.22628091410604562,10.201582145289613,-1000.5561004545777,5.25402998811809,352.2918119727131,12.50903740476238,179.76205969932528,2896.8347319303743,12.229664537939467,2518.470823587245,-471.04917766307295,613.7733184619865,283.8839258626748,82.58258258258259,0.0008926307259759292,-147.44744744744744,0.0004783040542092838,17.777777777777775,0.0
-2.150426985409884,0.7344506780237537,-0.726233322311133,10.082574911174879,-999.9339511246623,0.7295403203349268,347.21647371197673,11.601403895091153,180.00028196774616,1666.9796160406145,-23.308054773230342,873.1775882001547,-424.2646403858057,889.3187521635426,165.5593087791007,83.68368368368368,0.0008884852772869388,-146.74674674674674,0.00045689973668291815,18.148148148148145,0.0
0.9267765351227136,-2.2589775307343865,-4.01491372149002,12.074317797316485,-1003.9849908850366,-1.949105911233044,351.0457203907496,14.119690003474805,179.98233244350283,4218.683694677575,-295.11076154954316,3880.1303328053873,-771.5223294982478,584.4538997305976,350.17575512214404,84.78478478478479,0.0008847840836265038,-146.04604604604606,0.0004409273394438173,18.518518518518515,0.0
5.900097055504643,1.4983912604516763,-0.7766938766023168,10.668877029697043,-1001.1864751316745,-1.0047033527703515,346.6343149968508,11.117447673888972,180.14240728225042,245.72367274787354,2.6488817854230704,-758.026080836362,-58.7798059646097,1005.6276903004932,22.480867656507098,85.88588588588588,0.0008814461750343958,-145.34534534534535,0.00043112139682600686,18.888888888888886,0.0
-3.767232435684399,2.076204809285693,-0.6112382221366259,12.956143796712889,-995.9470864587662,1.763573982606791,373.3665735775898,9.687045247753684,180.0180536081729,-2517.899480730138,23.054848340681176,-2824.8955871015264,-432.8260066198434,549.6125573954181,-194.06046734913582,86.98698698698699,0.0008783857571393258,-144.64464464464464,0.00042808989667167185,19.259259259259256,0.0
-3.082214071535462,2.4889800590772375,1.2673220495481174,8.012820968811928,-1003.5147386674383,0.7795165539604076,375.4863929502404,10.685852754642685,180.09790260346634,1469.3962020473223,29.492763853499596,889.3432724680573,525.2314296977438,763.0322574613205,183.81025840604147,88.08808808808809,0.0008755150329669634,-143.94394394394396,0.0004322726981369457,19.629629629629626,0.0
3.6638009166649628,-2.5952253614188083,-1.3963993492220994,10.271849134436696,-998.4244844949186,3.6054678337783805,363.20216577948827,12.486938256691927,179.64547134108076,3950.543267265737,-92.54767319794568,3793.5177734468994,271.6983351065067,396.6511821169541,384.35649652717524,89.1891891891892,0.000872747123428999,-143.24324324324323,0.0004439004837030346,20.0,0.0
3.046462811848804,1.3053279037948846,3.3573493467451323,10.168933572779896,-995.0018914958777,-3.210009685783822,372.2129494568515,8.441249349479765,180.2592139156048,-3810.517523157276,-220.67229536625007,-4094.3227608218263,-674.0401604033267,534.8717920905052,-375.66578997155653,90.2902902902903,0.0008699989831525624,-142.54254254254255,0.0004629592086243441,20.37037037037037,0.0
2.5995824792650195,5.998186075010726,-3.823281101303514,7.861491012489839,-1002.5641565932801,-3.976810369167951,361.33958380580236,8.696222834937238,180.5685704869463,5386.671455841994,-357.20750756303846,4964.840573977453,135.5674228556208,648.6666516352846,686.3941047275324,91.3913913913914,0.0008671942081447386,-141.84184184184184,0.0004891652735844693,20.74074074074074,0.0
-0.7759853573066842,-2.3835230342086913,2.622334995605249,11.912590004182693,-1000.7400357724897,1.4747546691442062,359.04888352299236,9.382079970804185,179.7789301210445,-4382.183910512135,-201.4460642666973,-4454.576825630536,58.814106421737634,270.14087178010163,-368.1819736590559,92.4924924924925,0.000864265635792391,-141.14114114114113,0.0005219560708822512,21.11111111111111,0.0
-2.8128916092022105,-2.579818639081805,-0.4486379417562096,14.649346611705635,-996.8777741150772,-0.2401782253315477,356.6696238094624,5.7908344024693355,179.86514836594577,-1643.788835361172,10.03655598699591,-1644.4740529244907,37.444472871310865,27.416481011366084,-112.02043984878753,93.5935935935936,0.0008611576456018536,-140.44044044044045,0.0005604992214203272,21.48148148148148,0.0
-0.24381701324101576,1.0788172686849986,1.7191697446871124,9.965987851032338,-1001.0114466774489,0.47990090864032026,356.8960900862243,10.276156816835094,180.03428905431994,3642.8732305459416,109.10135507174799,2751.6677187236514,-203.01477599066243,944.2794838244649,365.71965423798105,94.6946946946947,0.000857828080452686,-139.73973973973975,0.0006037219117140289,21.85185185185185,0.0
0.8749731334954512,2.6157831092921153,0.1596029681174662,11.010042176547534,-1002.6409537408729,6.607701619672297,344.5219844369097,6.227742592097948,179.7720824649882,-1975.2836587463155,-4.629823233558172,-2079.9042296100165,304.91415893475056,326.74598810767503,-179.4876229599843,95.7957957957958,0.0008542497224034683,-139.03903903903904,0.0006503595125936338,22.22222222222222,0.0
0.04111559222543007,4.596478340488045,2.2791110720509384,10.169036951630655,-1005.0838705511787,0.5842010055686458,362.6425476360734,10.106118625865237,180.228713184585,-82845.92691009158,-3297.144373031177,-83316.02215855409,-3798.385553207008,687.1915768772784,-8153.333966401748,96.8968968968969,0.000850411273573434,-138.33833833833833,0.0006990204098860371,22.592592592592588,0.0
-0.8369183913592968,8.601930187385191,-0.7747239291056225,8.572830660185648,-993.6007952599523,0.021502996544820893,359.5966608978596,11.7305795122705,180.4951933031753,2693.3813417578644,-37.26896607947894,2693.261687330434,-25.932945667887466,11.336651884662519,314.3027873020988,97.997997997998,0.0008463178105947512,-137.63763763763762,0.0007482620024359131,22.962962962962962,0.0
1.9785338765340796,-2.710570191899728,-2.1972408503556244,6.358479444395968,-1000.6009561949452,-1.1303416752827322,367.45360724077875,9.046247078712328,179.9096925973562,1887.6637828682913,-70.37124495908265,1661.463219590056,347.1444388857168,474.8537049279298,296.78049752739366,99.0990990990991,0.0008419906998216407,-136.93693693693695,0.0007966713921419819,23.33333333333333,0.0
-3.386459423060565,1.5257117403710068,2.8410085745421263,8.58845303380927,-1000.5704485853174,4.34132806226595,360.9352349643861,13.354231740373741,179.8382219279385,1785.3583735948387,85.38113223772739,1783.8102118134789,49.79461392741933,35.62017813474764,208.5295274309777,100.2002002002002,0.0008374669791401554,-136.23623623623624,0.000842943603501507,23.703703703703702,0.0
-0.7066513739149407,2.2578678118166073,-0.22696129176428237,7.216083238096537,-1006.9945215095746,4.849143136958805,358.3729629843091,7.078998201163024,179.8524589077087,-20466.711369637997,80.3641570350088,-21076.266304481935,574.9125650301252,784.9428937464825,-2836.187529011939,101.30130130130131,0.0008327982301345574,-135.53553553553553,0.0008859503274993882,24.07407407407407,0.0
1.4965087681400715,-0.2303052435091829,0.4431169472484212,13.408204156118236,-1004.50294789223,-0.8432287037697311,351.2880696999237,12.382521363263665,180.03490849111262,-2993.3015128627335,-21.665270804909266,-3738.380998329175,418.08150391667357,865.1708880567882,-223.3623199697275,102.4024024024024,0.0008280489808930903,-134.83483483483485,0.0009247931720808405,24.444444444444443,0.0
-2.677796857418638,-4.7903675371921794,2.4695038280895902,9.769780612153522,-1001.3573900410623,1.8611688568151232,360.7215323682176,11.350274112813842,179.6183968010034,5955.569224657696,254.28758601532041,5926.662465092321,89.1111352483426,167.68679326812307,610.431886312175,103.50350350350351,0.0008232946943347866,-134.13413413413414,0.0009588370892490348,24.81481481481481,0.0
-1.4120042578526955,2.7081707754842514,-2.06391048418887,9.30816134190566,-1005.053712936133,1.4615182970915106,367.3823723081616,6.567933503378622,180.0711687130764,-2844.9389314467376,101.06194451683925,-2996.1352040096,-256.5119302415148,388.22595063520214,-305.68580434716614,104.6046046046046,0.000818619409177057,-133.43343343343344,0.000987721811795815,25.185185185185183,0.0
0.6770238642447491,-3.93937191032636,1.1909817952785147,11.778307649575613,-993.5985709010162,-4.31073470164599,348.5666100891614,15.421588598081065,180.02140002201946,1764.7877732518468,37.35208896615079,1270.8424876679455,-462.27559211325075,702.573672187723,149.8086134030426,105.70570570570571,0.0008141131102334478,-132.73273273273273,0.0010113514861005612,25.555555555555557,0.0
0.5476461729864694,1.2184805419911169,-1.1797895129257818,7.756497794288224,-999.4000964241695,-2.0933714522757065,360.8747375368074,9.872509428992068,180.18976436440056,3588.581357824932,-73.34475849036224,3567.9032800932337,67.6412961242847,142.49438758941483,462.68233431868777,106.80680680680682,0.0008098689114474323,-132.03203203203202,0.0010298649325653378,25.925925925925924,0.0
-2.7950026252725415,0.48612146833856024,-0.2643387112887437,8.466271923990895,-998.6532264021042,0.06055058876383183,362.33042951529484,8.245031955688736,180.0244848244628,-10055.935221798289,43.58630167487708,-10781.092395692678,-398.0466927762379,849.0539609697114,-1187.446765420279,107.90790790790791,0.0008059801388703587,-131.33133133133134,0.0010435908343741117,26.296296296296298,0.0
0.18407212996881656,-3.6143894390657785,0.14455793076857779,10.136144538497241,-1002.0285597217613,1.5427876274632235,352.81935216381737,7.185825610431966,179.7051704770991,-3085.7832922270463,-7.601876625238552,-3172.6144741929784,275.0067537608129,295.6472427239609,-304.4527605799352,109.00900900900902,0.0008025374017301295,-130.63063063063063,0.0010529934471586134,26.666666666666664,0.0
1.1314229767199901,1.7733563799023733,-3.000443722893872,12.057537982846961,-994.2941502812544,-0.6036907958205513,354.12143695092,9.559963944680652,180.13682038683044,-4647.202751667695,244.7763920005831,-4665.433222084286,377.383473409626,133.85435402494284,-386.04192608872256,110.11011011011011,0.0007996257379617172,-129.92992992992993,0.0010586150218986588,27.037037037037038,0.0
3.4249087511107694,3.3324146873895697,-1.5576740856408695,11.003370090337576,-997.723925538816,-4.08968818317574,362.30610848766213,9.74518625522008,180.42475940083486,-6681.044718160933,185.1973048039676,-6915.247817130459,-242.39390599849403,487.5298299821712,-607.7175088724988,111.21121121121122,0.0007973219163126169,-129.22922922922925,0.0010610210152703489,27.407407407407405,0.0
-4.356573065389,-2.9656631728701117,2.7021457848262784,10.496650285031764,-1003.0245173877839,1.4938798190645357,348.66578981707374,10.205291057079329,179.74414789710022,-754.0412156372954,-39.738942282352006,-1718.4805062061912,144.90038788584275,981.9545954055079,-71.50082329670848,112.31231231231232,0.0007956919706881438,-128.5285285285285,0.0010607533789610858,27.77777777777778,0.0
1.6286845196927968,1.6247338346780456,1.7723823771695912,10.156235470472033,-995.3068130378629,1.1245481485226811,363.49923715249395,9.40440768755208,180.0287466204735,-11862.835709504889,-365.5026774880057,-11966.2558353659,-669.7408238708707,321.3356067223008,-1168.7542382501176,113.41341341341342,0.0007947890340986808,-127.82782782782783,0.0010582958877576546,28.148148148148145,0.0
1.6287237923270268,12.183406723524644,-0.12527915465446973,10.80047171105355,-1000.9899764162597,-0.00224077279972139,351.046456263408,11.266450620230188,180.69632832249235,1139.9425137069766,-0.8602416743976693,171.96942924235373,-184.8059741781546,985.2958564585053,105.39507361092575,114.51451451451452,0.0007946515297705369,-127.12712712712712,0.0010540537467553584,28.51851851851852,0.0
1.8053143083671193,3.5909738555979125,0.48624691702578615,10.403305810258509,-1003.9541364432342,1.911645311763096,370.6285369303322,9.224740334673507,180.0956673571288,-3185.052545544118,-25.240953769907293,-3781.3995724686165,-519.3050664139711,774.4217997476923,-306.3422996716026,115.61561561561562,0.0007953017660451856,-126.42642642642643,0.001048347805041038,28.888888888888886,0.0
3.0168184644557914,2.059880002033452,-0.5884850112729153,7.9400554504461285,-997.2098178681867,-1.4296351598960146,383.378277453883,6.130071765519058,180.19988837821495,-1563.3665835085706,19.10570978513355,-2107.306491417439,-481.311760045304,739.1131628698038,-197.2865349600509,116.71671671671672,0.0007967449699718831,-125.72572572572572,0.0010414218139934363,29.25925925925926,0.0
-0.9969688892643246,2.4000714107212686,2.713166771655964,10.092158443266303,-1001.4864037831975,0.8407807859539135,351.3924319829818,9.701277008700718,180.0892969944321,-1236.1852983802664,-59.53145681728459,-2176.7783276832847,178.74576716805905,970.3047367933386,-122.52824879565306,117.81781781781783,0.0007989687823245573,-125.02502502502503,0.0010334595317887563,29.629629629629626,0.0
-2.4438879111469984,-0.7488861896061308,-0.40070515558832775,7.852622682164495,-1001.3810290650358,-0.20912968983964053,365.3420786237468,5.265044693253444,179.9690413289109,-2883.3151171307363,17.704171594363878,-2924.611683525908,-180.04653651392493,202.0167046393948,-366.87636730966375,118.91891891891892,0.0008019432244502208,-124.32432432432432,0.0010246073130536861,30.0,0.0
-1.5348543043600407,0.25890876192687984,0.4636841842696961,10.162165085801647,-993.36009669355,-0.7811638549563822,352.7325809511798,10.70754126178278,180.06008291273923,2039.3272523223586,14.981827184660665,1139.824389966784,-272.8155580689401,944.4219048416238,200.8360347415236,120.02002002002003,0.0008056211351517515,-123.62362362362363,0.0010149973175479258,30.370370370370367,0.0
7.3195930763089985,-5.904811004142892,2.29206028828413,9.038704117023517,-1001.1331710574781,-2.047706985985036,370.4095417379779,8.04139953943473,179.78085765480432,-4125.699612062118,-158.10595578611088,-4620.504441394843,-666.9497146065327,709.7561482801557,-457.6240614409924,121.12112112112112,0.0008099390639635354,-122.92292292292292,0.0010047667321026869,30.74074074074074,0.0
2.170145269084223,-5.099855371662021,-1.5547429696918131,15.078763245565723,-997.6466583536491,-0.5730811544499694,347.34741590914786,10.326720709831601,179.7405891916613,-2651.796566705805,74.20423183763617,-2771.73639693533,397.6928595514158,345.0079059030844,-176.07174176068918,122.22222222222223,0.0008148185959050647,-122.22222222222223,0.0009940694202996959,31.111111111111107,0.0
-1.4923795963075075,3.4435641458169224,3.117578368993788,9.920211232496577,-1002.0534978521995,4.178330223547468,364.8058675842771,12.628149963049209,179.95792462164724,3561.538082113067,192.5708162545773,3524.336997694076,384.736774033093,195.73368644891755,359.70115606299385,123.32332332332334,0.0008201680722835287,-121.52152152152152,0.0009830780526681412,31.48148148148148,0.0
0.20327126838077877,-3.408128234608976,-3.0609228194867537,7.1915208674768225,-995.5108211325186,-1.8987060285740252,351.2701103311065,8.102502609464,179.91314428878476,4217.32515379618,-225.30337138023438,3707.477363452773,-724.0680981180631,713.2398067662205,587.2397556140647,124.42442442442443,0.0008258846625341758,-120.82082082082083,0.0009719767527431577,31.851851851851848,0.0
-2.2619889400283753,2.1490767793568444,3.2592842622255973,9.731639578646151,-1005.9025175899994,3.186038033685235,357.9301541090163,12.122512517024235,179.9408020296568,3477.9156374159393,195.9225728997513,3333.4770183587443,-153.64499393055667,378.23273054405445,358.1941159112995,125.52552552552554,0.0008318567335972558,-120.12012012012012,0.0009609462547233899,32.22222222222222,0.0
-2.3096220832115275,0.6845021621866351,-0.7453511679039492,11.038717491275776,-1002.1649896034859,2.5001776697897857,349.68974724852694,9.133220866627694,179.8959545224449,-3509.7997323785657,43.32130144030165,-3857.576930531673,521.9443259848344,591.6324696797684,-317.7712374432638,126.62662662662663,0.0008379664560882851,-119.41941941941943,0.0009501451181073689,32.59259259259259,0.0
0.14411081126060024,-2.060541222591826,-0.4853974956505635,13.346727892305047,-1006.2300152909626,2.8226406224297858,368.22350470895753,13.50638960413117,179.72198856538813,50.95047643362325,-0.2863200660591084,-955.3427056904571,10.176924443986003,1006.3475780639037,3.806789896523902,127.72772772772774,0.000844092580674336,-118.71871871871872,0.0009396913600319158,32.96296296296296,0.0
6.779746498323518,2.004627962632027,-3.780020342365886,8.821095200122564,-1003.8300619345877,2.310879048576819,351.6301964556041,9.269694773603574,179.98263732054411,4489.050234393355,-289.36245553976903,3666.380004085137,-684.8109387506921,912.779168643323,509.2386766167029,128.82882882882885,0.000850113313769952,-118.01801801801803,0.0009296487695334649,33.33333333333333,0.0
-6.404063160442957,0.5896203142373642,-0.9095894347553858,6.83514405195272,-999.9548645964388,-3.016621315111882,365.5196425933183,8.319014028986617,180.2079627107159,3352.660547508066,-59.73480427303254,3069.899671616604,390.27404087924725,531.4712350167179,491.5021418121446,129.92992992992993,0.0008559092190481487,-117.31731731731732,0.0009200211787484318,33.7037037037037,0.0
-2.0927525533388818,2.695630891408932,-2.0796130620537685,11.633674022861962,-1001.2871618392456,2.170329524195531,356.55901971737666,11.374476900790576,180.03012181439487,-22184.050296059835,803.3794304614369,-22664.20106107717,1304.7341143313042,694.1910948614835,-1907.9593301625016,131.03103103103103,0.0008613660704466216,-116.61661661661662,0.0009107563030952715,34.07407407407407,0.0
-2.506170626365877,-0.36282848565799164,-1.2152926907469452,7.238802588200698,-999.6651323365779,1.8480761124606788,358.85527628201135,9.128420540752728,179.87296379046424,3816.335851358081,-83.51923928341026,3816.1700736714038,-94.38125278570175,10.863278490647412,527.6703137070484,132.13213213213214,0.0008663775834294757,-115.91591591591592,0.000901758795817684,34.44444444444444,0.0
1.5969099909891167,2.7377583096989127,-0.2746219315777592,9.12768911698503,-993.7499460929365,-4.946566303819516,361.4775590740013,8.317100971741983,180.4423288416235,-10125.564264364075,50.13734149126147,-10218.602176102679,-242.8923028385351,307.44499585572584,-1109.5116598852878,133.23323323323325,0.0008708479542972254,-115.21521521521522,0.0008929103240218028,34.81481481481481,0.0
-3.795670513612853,-1.0577857853985455,1.9155832289458112,9.484759028978011,-994.8859248024334,0.3300024499357058,352.3817532834115,9.044320298592417,179.91977082164868,-1867.8622234463344,-66.14067568031797,-2757.6875430707346,236.10936597332778,939.7575150666775,-196.64272354324586,134.33433433433433,0.0008746941423258809,-114.51451451451452,0.0008840931519259646,35.18518518518518,0.0
-1.5019089472860114,-2.0660084369028007,0.41520670280125155,9.860733093399784,-1002.842204717328,-4.206821059691883,362.1036711354089,9.910786935633997,180.1224951613832,5018.77249486546,34.87927111828184,4039.647282561151,181.01639927666034,989.970828659278,509.13113447276135,135.43543543543544,0.0008778478364017436,-113.81381381381382,0.0008752131642010796,35.55555555555555,0.0
5.582856504090451,1.2806646173485974,0.6153533068022277,11.378328914148671,-1000.5980511868365,2.914513559430527,375.3033456435441,12.684360262489708,179.90696248979725,895.0985494947747,15.136570134101506,-44.08721645166406,264.64630137315123,971.7638648042958,78.18081225787945,136.53653653653654,0.0008802570564713766,-113.11311311311312,0.0008662185385356943,35.925925925925924,0.0
-3.9872651608584806,2.90253433028997,-2.1910387776911247,8.632731435427225,-1000.403345733944,4.778691476974616,352.2190521416729,6.131824509080846,179.89211759899484,-3243.0815491532194,119.93883755695009,-3281.615063614773,316.49307338380856,200.29577968154763,-375.48533928287935,137.63763763763765,0.0008818873503380195,-112.41241241241242,0.0008571112492636328,36.29629629629629,0.0
6.710847133200937,3.264941828340817,-1.7615081792054603,9.452541495666479,-1004.5890204656295,-0.038228609708396526,371.7181014327384,10.046161317900841,180.18714236810516,698.4293951357802,-14.56213203727463,-284.4118647343763,149.3405890955983,996.4140926833164,73.21264694427884,138.73873873873873,0.0008827225578209056,-111.71171171171171,0.0008479499762292916,36.666666666666664,0.0
-4.804669700867168,-1.531282590917294,3.597450036702624,9.971459294101223,-1003.9604158110089,1.1499049789500289,374.9809763348778,11.249807189308086,179.84624983272218,1478.2911990930872,88.43754674786875,615.5904233978426,434.53095592454247,929.5339026957055,149.02774034704976,139.83983983983984,0.0008827651266944779,-111.01101101101102,0.0008388444675137763,37.03703703703703,0.0
4.006324824491106,-2.2378473419095655,-1.4704020695264932,10.299195915037576,-997.1954158192102,-1.330565620409849,351.8384501097196,10.386897149983593,179.9480789963384,-140.66124475941578,7.719795649121135,-1141.6647416776461,19.38882797181109,1001.071509512619,-14.051118500675427,140.94094094094095,0.0008820359777217564,-110.31031031031031,0.0008299426550104708,37.407407407407405,0.0
1.4034802627755234,2.4496079619652704,3.312416504114591,10.195654349415845,-1008.235247301113,0.6291292801465764,345.4494539490945,12.619730338867068,180.10330985656145,1144.4975153703342,67.56241293581719,363.54779671204926,-355.4295035011913,888.1467358739251,112.30343220745623,142.04204204204206,0.0008805739290288825,-109.6096096096096,0.000821412646916443,37.77777777777778,0.0
-2.9312115228007127,-0.18823570368779882,-0.486122397761733,10.87201155044516,-998.6189114345189,1.2784922717387481,363.01960900171764,9.85130934048295,179.9155987746889,-7780.551819328331,63.059099394242374,-8036.517891016265,-369.9774851643028,503.03013172322267,-715.4058399123656,143.14314314314316,0.0008784347025534791,-108.90890890890891,0.0008134220602743409,38.148148148148145,0.0
-10.249787300133814,-3.2393981535440033,0.004575872287008099,11.687679019283475,-996.0921135819669,-3.386969123995205,354.5259247723313,9.630897115628109,180.0085766186914,-4598.969356794852,-10.616260972959063,-4760.05073634093,357.32222028752756,401.6540013851986,-392.61170473263627,144.24424424424424,0.0008756895468612052,-108.2082082082082,0.0008061170799387914,38.51851851851852,0.0
-0.798690622820616,-3.9458368810612594,2.1407303204598596,10.785268231301936,-997.8489678056472,3.771039866292188,378.68603219163003,11.184659094026687,179.5565563237089,-209.62160100544276,-8.60453028937181,-1203.1330958491517,-65.6580298762684,995.1483267341071,-19.37538750554784,145.34534534534535,0.0008724235208180118,-107.50750750750751,0.0007996032915501758,38.888888888888886,0.0
5.162137798629345,-4.522504130407332,2.543784843877313,10.907171047018437,-1005.6243877835567,1.0108278281357361,360.3480754049983,10.198627629902699,179.6863497949945,-11577.203461339035,-509.4031600480406,-11846.06745578978,-64.84634461138403,519.5369184795164,-1062.9511641384654,146.44644644644646,0.0008687334910448242,-106.8068068068068,0.0007939299063212894,39.25925925925926,0.0
-1.3915428497621334,0.41343800682932413,-0.221625120558175,6.835553666507044,-1001.594356616303,-0.257797327946422,351.9780059196482,9.219182523439057,180.038451147547,2289.811113549335,-10.254160686613941,2058.3588275525944,-431.5040589983431,480.6471028943784,335.19154539596946,147.54754754754757,0.0008647259024642819,-106.10610610610611,0.0007890786009038253,39.629629629629626,0.0
4.55770632421118,-4.540594803756053,-0.7764861070430777,10.100455398331361,-998.9005504231408,-1.540752003692081,348.5284048898829,11.032288079172758,179.82871452951824,1501.0138211472502,-15.723866516777685,603.1084894926611,-326.6461734430031,950.2140103987435,148.17089807026028,148.64864864864865,0.0008605143853756328,-105.4054054054054,0.0007849578804454548,40.0,0.0
3.6782467485572585,0.03235978025737998,-0.11184089704442624,10.959015096003217,-1002.1367765635281,0.10799942686324654,370.8990495909083,8.69494341356671,179.99569122313176,-3079.3142935179308,9.696230833053846,-3404.082288228886,-462.3924803638574,573.0113451129354,-281.3207561800695,149.74974974974975,0.0008562172642772639,-104.70470470470471,0.0007814035978435525,40.37037037037037,0.0
-3.1038028804709366,1.4612994933489347,0.6759150564642366,11.4578823891409,-1003.4381735435746,-3.433680547922951,354.28816025915813,8.777645695961345,180.28036571259418,-3704.5365583646408,-46.7714205807806,-3825.1466278436983,278.79917179537915,347.19302913495636,-323.06932511215393,150.85085085085086,0.0008519550331297027,-104.004004004004,0.0007781859371357897,40.74074074074074,0.0
0.6294820283519027,-1.898052421895285,1.782607373739511,8.61529845153241,-997.8516330443914,-3.6328057135167837,360.4382879946043,8.944011956468772,180.09954513971078,18958.374971003977,590.6402200743956,18692.172752782353,146.99032408535038,517.3865587712962,2201.5400455021927,151.95195195195197,0.0008478478590610943,-103.30330330330331,0.0007750227066479518,41.11111111111111,0.0
0.22073357399711138,-1.2184685795150694,0.008459717988303153,8.68192145022271,-997.8929348636839,1.462842111180581,369.5580274511248,12.706138320332816,179.8460822434943,1731.0205751738747,0.4762860559594707,1499.997805493976,422.0674695925848,480.73968646907446,199.35677492470657,153.05305305305305,0.0008440131719122417,-102.6026026026026,0.0007715981566767827,41.48148148148148,0.0
0.35897336492964277,2.093841040150126,1.2377725960463073,8.851798649432803,-1005.4574800642228,-2.1426475634006743,355.1574164806917,3.557967288028573,180.2413278095585,-1663.7950990864426,-35.59768567597902,-1672.129567736874,54.338382620483024,90.32142463618978,-188.04567783988207,154.15415415415416,0.0008405633908309344,-101.90190190190191,0.0007675857943800329,41.85185185185185,0.0
5.015425546347827,-3.9143162993503235,3.276719464541882,11.072827799782686,-996.2238945109463,-3.1027178400501354,359.5407117125984,10.791197669525884,179.95355640228968,-5079.035191598792,-286.05650755694865,-5958.919214060936,36.67956064359466,937.2056672372973,-459.89842106567005,155.25525525525526,0.0008376038317464674,-101.2012012012012,0.00076267295916626,42.22222222222222,0.0
6.7452437890690815,-6.173043639117258,0.7626192245295693,12.067762109848417,-1001.468575223988,1.461164840368041,359.8343159017748,10.068543628400445,179.56616388489647,-6030.262478949708,-73.6133810021462,-6038.774217680411,16.027748562612754,90.04433244722104,-500.3034092833365,156.35635635635637,0.0008352308314056356,-100.50050050050051,0.0007565844383815284,42.59259259259259,0.0
-0.47998661517755953,1.860422359158844,0.6233057120095566,9.185079785416796,-997.5227016933077,-0.7954358000020261,366.83324511516093,6.63825908152376,180.1526204457443,-3297.8312472302937,-36.352418657460596,-3363.80316991358,-284.34992053643504,256.62239871207936,-359.01118585278704,157.45745745745745,0.0008335301151530846,-99.7997997997998,0.0007491023259103654,42.96296296296296,0.0
0.8885743060274819,-1.9691487805262409,-3.0378216501801356,11.815924627254098,-1001.8894931403962,4.497928438146101,365.9074433551033,10.619453558272005,179.63049541518956,-3277.718006525866,174.8833326278855,-3936.9833340027044,-299.1998929345834,812.0256626319504,-277.8640153368366,158.55855855855856,0.0008325754271872648,-99.0990990990991,0.0007400797575915699,43.33333333333333,0.0
-0.658140342888782,-1.559005842113758,-5.261460273658127,10.24695961832919,-994.5011164398986,3.0954209464633595,357.79886268745173,10.951503983663065,179.73167082950462,9161.779167571918,-844.4160309926687,8832.09069035014,-374.5995024307024,573.9530142118184,897.9449475111979,159.65965965965967,0.0008324274339638889,-98.3983983983984,0.0007294470747249851,43.7037037037037,0.0
-1.863735004575247,2.6866777314417942,0.7767514584603367,9.751428445675128,-999.7302003437595,-2.555960635024853,360.63649061496517,11.1792784627148,180.3010205258857,6811.162718991641,90.50524066067746,6811.127457096493,84.21730876029062,6.288030771644793,698.7337925578195,160.76076076076077,0.0008331329040290452,-97.6976976976977,0.0007172102139431724,44.07407407407407,0.0
1.128982095601427,-2.1911725336090804,-0.18964846256174447,9.577231540364062,-1002.6260957948656,1.6523346822048965,356.2822098847651,4.696343873910102,179.7806081677043,-1958.3054458374795,7.614714326022208,-1961.4483252367986,63.955548419708634,56.428426145790766,-204.59410984681182,161.86186186186188,0.000834724161043159,-96.996996996997,0.0007034424403151298,44.44444444444444,0.0
2.844784589172826,0.9717664098485482,-1.029565349829484,11.493222729204314,-998.6769086530295,4.432243918998051,345.22387593080555,12.732778823708877,179.80203128030442,960.1662151129915,-14.359468156164922,26.98492859566852,-266.10210948621796,966.541086022709,83.30787904115081,162.96296296296296,0.0008372188012209272,-96.2962962962963,0.0006882716372241105,44.81481481481481,0.0
2.570495719201578,1.991061221012727,0.48706040837268927,10.65115563357414,-997.9430962033185,-4.753157259694096,362.5760085739813,8.524526590630318,180.38621104772426,-4892.027952801159,-39.03854714253018,-4911.459991005518,-180.82286711644454,143.10973935844126,-459.5534487726345,164.06406406406407,0.0008406196619003671,-95.5955955955956,0.0006718659919370448,45.18518518518518,0.0
-2.621512403429911,-1.7714479890647619,-0.12080745839381658,14.551650855295275,-996.6734495488074,-3.1561448252498843,378.92191760833066,11.373135493506352,180.079811959857,-1946.095818893933,1.476285747638693,-2433.555508644442,-495.72500113060494,696.2945273410124,-133.55726067766466,165.16516516516518,0.0008449150244375238,-94.8948948948949,0.0006544209330727846,45.55555555555555,0.0
2.3631498730679814,1.93016025481129,2.255560501267797,8.295550714005351,-1001.2142237754414,0.7912025227993769,351.1628085930894,11.482147561364572,180.06502482497567,1854.6144499465133,75.31833908033038,1534.0779123467673,-393.3780559158046,567.8203788336646,223.4556283689377,166.26626626626629,0.0008500790320226728,-94.1941941941942,0.0006361495974056507,45.925925925925924,0.0
-0.06609664365473589,0.3710217631633737,0.1722217365179558,11.036203404059952,-993.6891452799318,9.83442597459898,352.269702903973,8.246605828761414,179.45432352017173,-3289.769473783062,-9.954436401938606,-3429.5328781847265,340.48509514004667,377.28195620425487,-298.0842340497196,167.36736736736736,0.0008560723012154683,-93.4934934934935,0.0006172780829383427,46.29629629629629,0.0
4.040331157133097,-1.870712987310327,-1.4938465701403352,8.941597980376974,-998.0813732241846,-0.5793185747977444,351.29272228356257,11.3209199047031,179.9261652469531,2772.6849243551,-68.16163014222717,2468.0654807900296,-531.4249080443657,554.4419447070425,309.74171472521954,168.46846846846847,0.0008628427048742719,-92.7927927927928,0.0005980455336827002,46.666666666666664,0.0
1.7300738264106357,-0.639389307841893,1.980332477918578,8.261426026022713,-998.3097447285761,2.8070129231682035,367.24591778723124,9.229013518175284,179.8025443417963,4694.659211822951,163.99791631619271,4205.501022258487,664.4385989710785,699.7975502058237,568.3926310367144,169.56956956956958,0.0008703263035859843,-92.0920920920921,0.0005787079764877253,47.03703703703703,0.0
-0.6883684060040117,3.4746374925492294,-0.43426214989240497,9.978265725930056,-1001.0140400686388,5.676956766082244,364.4848545419644,5.8572456413236855,179.87385768533585,-2374.8955666553256,17.306815081944983,-2390.4471101362333,-103.30425001744807,121.60953716320357,-237.94469492749155,170.6706706706707,0.0008784484025824924,-91.3913913913914,0.0005595440239133131,47.407407407407405,0.0
2.6101956807425934,2.5725433482565294,1.0530733673446142,10.274704958814072,-999.272452377951,1.5740018511370382,358.41462307583544,12.335483851055558,180.05710468648272,4691.714607007931,88.80375340385704,4629.112781502727,-154.20344136581906,250.94119882237615,456.45072572649894,171.77177177177177,0.0008871247113822067,-90.6906906906907,0.000540860204112989,47.77777777777777,0.0
4.128286467687399,0.06641997917298847,-0.9548214123856009,15.836347110120185,-997.8941626143638,1.3331739205723212,350.81980938361033,8.449910073967521,179.92756687644592,-2070.8922673053553,38.711243586202045,-2091.0477527561948,177.99758284977966,140.73708785962373,-131.04718560741784,172.87287287287288,0.00089626258397362,-89.98998998999,0.0005229937948329565,48.148148148148145,0.0
2.1565246464115124,-0.9811496330683863,-1.2996537709948728,9.631708368633596,-997.3470371971545,-1.9519259624849579,360.92376791639924,8.291013074523892,180.0556489953214,-6712.142567319136,154.4846918540703,-6777.778394858295,-95.15669263786565,258.12571105529327,-697.2830319396414,173.97397397397398,0.0009057623182467416,-89.2892892892893,0.000506311534135917,48.51851851851851,0.0
1.0251040146524688,-0.4115484734530078,0.1683364603713923,7.7396425410306335,-1001.7655051641364,-3.478993153665947,344.35377872664196,9.193868263926555,180.17526199816362,1141.525440610657,4.375932710254569,302.83123502171725,-368.8636824733895,917.99552331746,147.35890617213485,175.0750750750751,0.0009155184945811486,-88.58858858858859,0.0004912032981603936,48.888888888888886,0.0
0.30672817322294693,1.882051765831416,0.02565728708737024,10.546021434988772,-998.6101750767931,2.4632135037461493,361.43426566857494,10.544473450654776,179.96666578477976,-847.6635225175619,-0.07299643830501756,-1846.190411898659,-18.758405831192814,998.7017038842328,-80.40665770871487,176.17617617617617,0.0009254213350304145,-87.8878878878879,0.0004780706007597886,49.25925925925925,0.0
-2.5874409876769184,6.616709538320707,0.959654070733666,5.8507199249072634,-998.5523950919367,5.295210014096029,368.71524386087935,9.885459178355795,180.07602305745874,1311.5092717576517,19.424585175841436,1196.4352392073308,341.7732042916813,342.27279356279706,224.63578414155066,177.27727727727728,0.000935358066410755,-87.18718718718719,0.0004673104323787035,49.629629629629626,0.0
-3.181306291257598,-3.8396015254494804,-0.5372915066194851,9.816086434791469,-1000.017696165329,2.114746797904342,347.48800863366324,11.096133849414342,179.65776232213037,1575.5660562592286,-17.986452872188906,742.2961956919023,-384.52953011163345,910.3254846493384,160.8397390570601,178.3783783783784,0.0009452142727964149,-86.48648648648648,0.0004592954232089366,50.0,0.0
3.6622681432673527,2.503457251507709,-3.6727195675407946,10.032050564590321,-1003.4522612922016,-1.224116741392502,344.67481723170334,7.321021266942682,180.2120645429264,-2869.4963264771627,188.08741465887027,-3029.7825392446753,554.0745045385779,399.54751902867514,-286.9873435704552,179.4794794794795,0.0009548752254043538,-85.78578578578579,0.0004543515619737438,50.37037037037037,0.0
1.9736401547324063,1.9870029668135558,-0.8655477671767773,11.589200765890423,-997.8005164874461,2.6850966360049844,375.7943789169486,8.51522725913853,179.95999315026964,-2216.481963286185,35.48964067962271,-2566.459656013892,-441.0344835857111,591.2356775549431,-191.44622743706014,180.5805805805806,0.0009642271805335137,-85.08508508508508,0.0004527347593309252,50.74074074074074,0.0
-0.03872769618295482,-2.8373674544380654,1.5876369342876313,11.947244498855694,-1000.9296051114263,-0.2264167146354116,353.88240360495416,9.768005855356932,179.85053703460298,-3888.6644731561487,-107.8181573517173,-4163.358686524404,338.722110346569,524.2662696894222,-325.608059498417,181.68168168168168,0.0009731586389848578,-84.38438438438439,0.0004546074873781169,51.11111111111111,0.0
0.23971506091495468,-2.1413733526361356,-0.5947521584862129,8.992860762184565,-1004.7999382400848,-1.1290254657383887,371.3594784594382,13.79577458531741,179.9422876087415,1441.5482009867424,-14.722157015322926,1163.0869247566993,434.398330991251,528.4410043769574,160.28115854617562,182.7827827827828,0.0009815615630611636,-83.68368368368368,0.00046001664472969774,51.48148148148148,0.0
3.0835993489763003,-0.46503627228707173,-0.49276680502909603,9.698771970740134,-997.1843612130114,1.8189579724507101,358.4600233480217,9.772374923172483,179.86917205350682,18371.214792955125,-154.89362985462006,17504.340282622205,-495.57856658298357,931.4170079929554,1893.9315809406482,183.8838838838839,0.0009893325496347178,-82.98298298298299,0.00046887377369069427,51.85185185185185,0.0
-2.6104513439485797,-1.0163112673536734,1.9727530118118741,8.467758338778658,-998.4167559740641,0.15739821903668175,358.3804518305867,12.170444527323262,179.93246822349798,2209.218695048251,73.57522458318341,2181.1907881428606,-89.74275737728273,165.70554244543655,261.36088953985796,184.984984984985,0.0009963739596649654,-82.28228228228228,0.0004809388467256443,52.22222222222222,0.0
1.3058039130366474,-1.7826535598204192,-1.4239464545178455,7.743874890384612,-999.9776643312599,-2.0881187878936878,364.38412699496644,10.077110337568636,180.0174794335158,2867.6982335192724,-69.94603889648619,2720.2956444088654,283.13458085782383,382.6139664499182,370.26397131969435,186.08608608608608,0.0010025950057414045,-81.58158158158159,0.0004958090514108418,52.59259259259259,0.0
-2.6000891886345343,0.7706066249696015,-3.0856064364857994,10.61978955876127,-997.7901104985027,1.3312333375779954,351.1600114325356,9.032682725124863,179.96772320820241,-5076.277129895719,270.90213187081,-5268.145712304398,665.4693844755764,438.7446520968544,-478.45048023007,187.1871871871872,0.0010079127995419109,-80.88088088088088,0.0005129142861587205,52.96296296296296,0.0
0.7746523153051628,-1.6030950784509448,-0.3212622390509887,7.452828902806802,-998.4440997886106,-1.6634682314377551,361.32497143495647,9.506551151771118,180.00346183140633,3574.115837708062,-19.261581253939,3558.429853701543,103.7335500081048,123.99134005413504,479.468588983013,188.2882882882883,0.0010122533604065823,-80.18018018018019,0.0005315213246959695,53.33333333333333,0.0
-1.4895539109403877,0.7338063329495251,-0.968347902497474,9.170746198856273,-1006.8094682101906,3.469501510171992,356.1851058517591,9.663160575942237,179.844086048069,9487.762999464028,-161.88134693751329,8971.229172258172,-661.876392024352,718.8895880170467,1034.878488555011,189.3893893893894,0.0010155525844789388,-79.47947947947948,0.0005507486632408744,53.7037037037037,0.0
-4.579244763156627,-4.450791251207249,-1.932492639506508,8.009652080201525,-1001.5142169899873,-2.728336524368143,346.7950655659497,11.207291477921476,179.90100729656416,1692.0781832310463,-61.826425974431075,1311.0331242948023,-545.3415407313657,615.6153045028506,211.94715192096058,190.4904904904905,0.001017757171092601,-78.77877877877879,0.0005695937659863585,54.074074074074076,0.0
-2.271920110943647,-0.6749791594849455,-0.35075691179738144,11.09936637258052,-997.8070271290565,-1.239652813719772,363.374820747264,12.749222535153109,180.03249851611682,5412.852628470529,-35.42298478148998,5211.57375174822,364.92719976606475,448.09982870098895,487.8860504518373,191.5915915915916,0.0010188254994154063,-78.07807807807808,0.0005869736409369418,54.44444444444444,0.0
0.9831760490679049,4.665486005650101,0.9830112944935673,13.602860198532976,-996.6481868515298,1.9511441305374908,357.3669219312208,10.719361695372642,180.15588919477574,-4410.620592661604,-74.71318281462116,-4469.932597398234,161.68145477106484,243.7218467539294,-324.36216157998126,192.6926926926927,0.0010187284440314073,-77.37737737737739,0.0006017783633614418,54.81481481481481,0.0
2.712157866480176,-0.5057700403035166,-0.018577123135631493,7.396824034393338,-997.8383640000667,-4.319531230308738,358.4297517155529,12.374155357483511,180.21839113293404,1483.5253803106368,2.2320308698325833,1478.4856327996986,-72.20266949441577,74.60511827810102,200.1958263972503,193.7937937937938,0.0010174501134631777,-76.67667667667668,0.0006129353992201305,55.185185185185176,0.0
-0.06013452943179028,-3.170276213456942,0.6139621453724755,6.293963034204862,-996.1674966096372,0.8261467186280669,347.89839056585845,8.070420524740628,179.77012825393484,1775.0367071286216,18.961929402335407,1229.4930887161659,-476.3795318112397,736.8724467557156,282.04785283602996,194.89489489489492,0.0010149884909997264,-75.97597597597598,0.0006194805912806976,55.55555555555556,0.0
-0.05854367636839384,-0.9128187652717641,3.626815397030846,9.750226229299866,-1001.1677568478492,0.45343414700230633,375.91400367762805,9.170738982371939,179.92180625650892,-2005.3745313404434,-127.16459641122185,-2818.6540315713546,-517.751441128906,902.2093042982638,-206.08139570592624,195.995995995996,0.001011355953032126,-75.27527527527528,0.0006206298057818159,55.925925925925924,0.0
1.0205256938788416,-2.615933932595521,-0.6857577231151282,10.031395591915517,-1005.6169489961983,1.2922736565104482,368.7671418638612,8.551394931584667,179.77755380574936,-3527.545410727283,43.254995888033235,-3978.6569816437777,-457.212947133838,673.7728188397707,-351.7774424897052,197.0970970970971,0.0010065796368535747,-74.57457457457458,0.0006158439107709618,56.29629629629629,0.0
1.6423178798711784,4.846946023458817,0.5566972692893392,10.437318613514595,-1003.255158524338,-4.277519026496463,369.64155884171976,10.628889181749706,180.5202311511368,194.35997445015306,3.5148601556222268,-809.763291203243,28.593560510116617,1004.4363961137168,18.465159566001702,198.1981981981982,0.0010007016279742363,-73.87387387387388,0.0006048793544681827,56.66666666666666,0.0
-0.34392978778171723,1.270324004621251,-1.018426725198269,9.10735896953131,-1004.814122445329,3.51862959095982,356.94555297558315,9.282083229641172,179.87175507350148,10944.837301164765,-194.91391837310442,10136.262269297207,-590.9771935686107,900.3664254725485,1201.985179688917,199.29929929929932,0.0009937789367928584,-73.17317317317318,0.0005878173900131492,57.03703703703704,0.0
2.1824269272874823,-1.2687705350467955,-1.6927194397739458,9.598721402349137,-1001.9899055722365,4.8500728738502765,342.7081711049658,11.459545874068391,179.65087709295588,1131.2422956781465,-31.183692499498722,285.5906675355502,-395.9851871579694,920.9814366670364,117.67742115746303,200.4004004004004,0.0009858832362227038,-72.47247247247248,0.000565066995159509,57.407407407407405,0.0
0.7086426490407699,0.03982066768015672,-1.1698153068355397,10.735020821081203,-1001.6943529968958,-5.399139927206765,379.5291738248951,8.137996576735118,180.31087938707586,-1817.0001279396827,37.82619437848431,-2300.6598671323345,-466.1314345442333,698.498414504508,-169.36042612027694,201.5015015015015,0.0009771003357311341,-71.77177177177177,0.000537339550724357,57.77777777777777,0.0
0.3088789443733756,-2.444471570577729,-0.9575171430433771,12.080861785289677,-1003.5307602934816,3.907979478124559,359.38902491994133,10.086061946642563,179.63742836793236,-6069.111828287106,101.74943031086627,-6071.184277796859,57.949086916188435,43.849345815669516,-502.469812444424,202.60260260260262,0.000967529373221124,-71.07107107107109,0.000505596922768639,58.14814814814814,0.0
0.07750797650588861,1.5748088712075121,0.7189515950942511,6.089902459363435,-1000.4929933253501,-1.7338366690462215,352.5120020397995,11.373715822024511,180.18946264571375,1076.8095172871738,13.589128449922109,993.457564889528,-263.8174969795428,289.6583915592,176.8200377600435,203.70370370370372,0.0009572817141090023,-70.37037037037038,0.0004709781370650564,58.51851851851852,0.0
4.5889190126264054,3.0334807033805165,4.698151573401515,9.262121121937076,-999.4939779391659,1.586776336840914,364.16801574483117,5.869394449918779,180.08255294189212,-2714.4812474858636,-218.8710286487296,-2723.8017597485277,-124.0707592911451,95.25735152264653,-294.5585493501971,204.8048048048048,0.0009464795565372189,-69.66966966966967,0.000434712704928927,58.888888888888886,0.0
6.8089607836552455,-2.4265660557055297,-1.4320868725516807,10.427617587882127,-996.466474686973,4.580556755461625,371.67120788003297,14.243262614660406,179.5998386668248,1663.495148124174,-34.607924489751724,1220.3358590720518,462.4966152951173,665.9602682952706,158.92449068128002,205.9059059059059,0.0009352542524718291,-68.96896896896897,0.0003980303292324651,59.25925925925925,0.0
2.7585200620056574,0.5797783289168525,-0.833250611230925,8.164047790778529,-1001.1376883514079,-4.193330974015079,359.7694944391453,9.43369623024025,180.27241556964395,6430.153644290357,-90.72146330747323,6426.552169153185,-34.07568999032944,56.7601467392475,787.3636998561292,207.00700700700702,0.0009237443659307419,-68.26826826826829,0.00036207688814084767,59.62962962962962,0.0
6.924764895885435,-2.5560636105310017,-0.1262460262224965,13.462339263534599,-1001.307491642278,0.8230792313444921,372.78575167939374,5.949920172647654,179.80797093425213,-1710.1081077285148,10.708096403191028,-1741.365789716272,-167.12051447562598,180.55486016814245,-127.54373568567208,208.10810810810813,0.000912093501155491,-67.56756756756758,0.00032784525748836294,60.0,0.0
-2.655433622283706,-1.8954459723568575,0.7915976974194942,8.729180239542526,-1003.0476733221437,-3.0267769555821973,370.82999938516866,10.316187797153573,180.06479504774802,2322.342186948201,29.46874534775576,1695.9642955729375,513.3020333529487,791.4820992199616,266.3731844112488,209.2092092092092,0.0009004479445273206,-66.86686686686687,0.0002961269815137297,60.37037037037037,0.0
-6.716348001512042,-1.6625833597824127,0.5271016239095699,9.917414625985435,-998.9128472623382,-0.15385224448577317,349.2361881259794,10.066886935946302,179.91287627121704,-42.64350465127224,-7.046874910042565,-1034.7413524772546,6.657350654197408,992.1924941558779,-3.6227866215999223,210.3103103103103,0.0008889541737979864,-66.16616616616616,0.00026748755163025353,60.74074074074073,0.0
-2.400588256735422,0.47558691120184476,2.5681915878962345,11.112044193684582,-999.8962867940893,-2.398572852263845,353.26209894340525,9.836211240855015,180.16509020399988,-3277.9849399790737,-149.32182086128674,-3882.262322251837,338.1347589855912,776.379463897931,-295.07420961426817,211.41141141141142,0.000877756296170708,-65.46546546546546,0.00024226472386697324,61.111111111111114,0.0
1.0807272874291571,5.9329731315117575,-4.8527841410704164,8.81743042239621,-1000.7285910314197,-2.9226818249067152,369.57537163279767,11.982382225853332,180.50646208751837,1605.3943722254776,-135.1257761048387,1156.800694203521,361.0422149662825,668.8938356158015,182.60254561133263,212.51251251251253,0.0008669934824327904,-64.76476476476478,0.00022058648143747985,61.48148148148148,0.0
3.0055040711872336,-1.8243295423706887,-4.773859740391345,6.306853904391166,-997.1849454513826,3.2737458439012226,332.8738743618956,11.494889942854112,179.70795994519344,659.1872200603166,-51.79414253855436,70.9296046609038,-543.9228017750715,766.9665177289916,104.40482514871935,213.61361361361364,0.0008567974673396277,-64.06406406406407,0.00020240335384790536,61.85185185185185,0.0
-2.841036644772429,1.5555850066635606,-0.9917563440202986,9.142690946166933,-1005.8381586332296,-2.9393714280702294,358.50544306835013,10.59575238204769,180.25677073544543,6275.153248233654,-111.52029040291791,6268.541641617498,-192.73417601423498,81.4825659766241,686.7709881489105,214.71471471471472,0.0008472901865604944,-63.36336336336336,0.00018752902572862607,62.222222222222214,0.0
-4.174943976773832,5.791581140780774,2.1946003750874175,12.058881111854081,-1004.7324410311597,-2.0555561663495676,345.6916879837533,10.900311267893295,180.44934812074055,-1471.3199053407754,-60.39849907893282,-2290.724642618434,325.9384358918901,905.9140968081456,-121.7544019955448,215.81581581581582,0.0008385816176603244,-62.662662662662655,0.00017568344419455624,62.592592592592595,0.0
3.7297171452632227,-1.4836636833456396,-3.1312960632111926,9.326209746429722,-1000.2638540278779,-4.584180693422422,355.2344619856648,9.791283101123827,180.1769393543529,14245.575395181053,-775.3832940738253,13922.375576640168,-1248.6347937374107,573.0838548054669,1529.3609285033826,216.91691691691693,0.0008307678869151707,-61.961961961961975,0.00016653369700192602,62.96296296296296,0.0
-5.417407050207159,4.28132036354241,-6.015264679387514,8.307131397082042,-1002.9151766928532,-3.1747919694945534,357.01179910970797,13.550981698480097,180.42826743593687,1556.3180809072235,-169.98310521131805,1555.2823202878612,-136.7159824155115,33.2832429185002,189.04022553036555,218.01801801801804,0.0008239296954986516,-61.26126126126127,0.00015972940770774476,63.33333333333333,0.0
-0.3622067938414968,3.9143188707456917,1.1423588124384174,11.851344419005443,-999.344563154559,0.21928604786904396,356.4175562209249,7.041607963284466,180.21192448405012,-2408.0025055484925,-48.37191430432566,-2427.3592599529966,89.62306850256333,139.34596951813808,-203.19373367146108,219.11911911911912,0.0008181311081266749,-60.56056056056056,0.00015493089724708206,63.703703703703695,0.0
-5.0420229661599985,-1.8953902451496256,0.48731444740542884,9.338450207953894,-1002.282334541423,0.5591566938180301,354.47738747887394,10.279303348431792,179.85897592125997,4311.727324751293,31.674028606691095,3727.518649894457,-456.7529341945671,761.4858329406015,462.2742951958385,220.22022022022023,0.0008134187351056443,-59.85985985985985,0.000151829601958589,64.07407407407408,0.0
0.01658203447544185,0.14856568212368967,-2.1804168135988595,8.979678372699565,-1001.7287542187493,-0.8590488866545323,349.02856350371184,10.130049262377561,180.0576314564265,2520.43510781879,-95.94541444689695,1791.6292293942015,-542.3877960292998,854.674679921667,280.8836330313538,221.32132132132134,0.0008098213254677624,-59.159159159159174,0.00015016106887186335,64.44444444444444,0.0
-1.423231986071961,1.969624426699882,-1.9710792014418599,10.298912179326619,-994.7080798394869,4.238910038402549,382.91911266818687,11.626560812129187,179.86910072963752,163.83983159243292,-7.110826368350923,-822.7674246227816,76.93708604610902,990.1807560227288,16.05615254828217,222.42242242242244,0.0008073497751048731,-58.458458458458466,0.00014971127414130142,64.81481481481481,0.0
-3.376112233375951,-0.4502434647491148,-1.9394874392693489,11.541500419237575,-1004.1096367131101,2.6238442889769305,378.6746200416135,8.312292245150202,179.82399740207407,-1872.9106806057098,59.93264119936008,-2280.4084586721274,-428.74944082099944,636.289726788686,-162.07651669045612,223.52352352352352,0.0008059975401399474,-57.75775775775776,0.00015031714783125545,65.18518518518518,0.0
0.3804081887783806,1.6267984324670501,0.22107063494788026,14.763427063465091,-997.4341388021936,-3.6311273460137556,348.3793417974372,6.512654795206927,180.30191398664127,-1712.1376679764455,-6.227222258090448,-1737.4054878955722,148.54123829912606,156.81753443641466,-115.9981904129994,224.62462462462463,0.0008057414327809889,-57.05705705705705,0.00015186220464133722,65.55555555555556,0.0
2.250323831623941,-3.556430562703929,-1.252630552366014,11.654472215314847,-997.4107977485087,4.863367748456037,375.8211675130357,10.313646032196386,179.5174289667966,-1630.0892146613658,37.94307867057891,-2387.5617124245555,-389.06445332238945,869.5401182500618,-140.09469419002042,225.72572572572574,0.0008065427651032547,-56.35635635635637,0.0001542682220406795,65.92592592592592,0.0
-4.8512949702649975,4.040368870804588,0.9881278379510393,12.319679932776689,-1003.5497983633247,-2.9013986740347506,356.0053450952715,10.562460984437209,180.39824589319585,-5380.7912136427985,-97.57440045750832,-5602.178113114453,318.23491998729224,471.07276532022,-436.43499856096844,226.82682682682685,0.0008083487960365503,-55.655655655655664,0.00015748404933285459,66.29629629629629,0.0
1.05086917624399,-2.3669222534895926,-5.709253325808782,8.98806760202429,-996.7818718777866,0.8585435562645395,361.2918747333171,12.979198818895298,179.81479367574013,2037.8477624652242,-202.5807152641054,1958.361430504142,67.50083524813635,281.5352924514508,227.74091705621973,227.92792792792793,0.0008110944286309931,-54.95495495495496,0.00016147285715869592,66.66666666666666,0.0
4.905173239720924,0.3657953118724541,-1.7137037302555986,7.948263788061047,-998.2560788946972,1.0770376703176674,359.3672604010308,7.459275907349827,179.9593772402644,-14858.827928904071,449.6086664505433,-14952.943158142769,155.19034487042822,309.09517054898265,-1870.8971524662902,229.02902902902903,0.0008147040986674867,-54.25425425425425,0.0001661993555717769,67.03703703703704,0.0
3.729265139864516,0.21351218541168157,-2.2521079218221005,10.124662699238247,-998.76451101733,-4.194673178194019,353.40251358746036,12.30938753343344,180.2519405055771,3889.0800417472756,-149.069746244429,3697.322666576094,-547.3417221346605,442.031059668945,384.047774344691,230.13013013013014,0.000819093791991723,-53.55355355355357,0.00017161859604269416,67.4074074074074,0.0
6.516657126092654,5.550875132039288,-0.5126813567449844,10.214339830519192,-996.6880906132523,3.698568304610975,369.83852343606145,14.734828728054243,180.10579021202852,1750.3790393755748,-9.087801028588906,1482.0456904865487,433.5667635883095,517.6348613667512,170.73371611118236,231.23123123123125,0.0008241731266054089,-52.85285285285286,0.0001776678241198332,67.77777777777777,0.0
-0.7872937649182176,3.0723771134715063,-1.076095516980277,7.842974517270806,-1000.7253972254157,-0.13748618712851648,361.25886530576656,9.244470224955046,180.18392237239496,5266.845512769631,-99.73249867211545,5207.800329026937,136.29412528512609,243.3000224822463,671.7555931705585,232.33233233233236,0.0008298474364761576,-52.152152152152155,0.00018426242427938848,68.14814814814814,0.0
2.0408579477830666,4.327992999386001,1.5956875597915332,9.649410940191974,-1004.8417870506481,1.6262163265906624,355.2344857678076,7.418115561013552,180.15374187824193,-3732.833560353981,-102.0023019431307,-3867.2614336817524,240.25538642490528,367.7107264881717,-387.20739910480603,233.43343343343344,0.0008360197970812835,-51.45145145145145,0.0001912963413117421,68.51851851851852,0.0
-3.0513559031648283,2.1694852056789653,-3.718673543320115,10.798635203438263,-998.1909955317343,-0.19666526371995066,346.9541055619953,9.186051267253259,180.1362323182693,-3745.6224921951784,240.19474899441914,-4106.247374728372,719.9774507776518,600.2014218847687,-347.30940999072783,234.53453453453454,0.0008425929376681757,-50.75075075075077,0.00019864659614765996,68.88888888888889,0.0
3.347032109739632,-5.561622587971823,0.090982952661504,10.72078679003616,-996.4444824879463,-1.056444964298655,351.0640498628088,10.028009934742762,179.7418202565797,-2797.9239548430473,-1.1012557395297602,-3584.897640843744,405.94861374736416,886.0119517855389,-261.2937439807128,235.63563563563565,0.0008494709918344319,-50.05005005005006,0.00020618080667373173,69.25925925925925,0.0
-3.7417919608070442,-6.44861835962728,1.116672846423411,11.008575706768545,-998.214559293748,-3.224461759116319,343.58619884397905,11.127575750013829,179.81424336137422,-321.42517878857257,-9.934103823309567,-1306.3036966788284,87.53174763244554,989.6894902956695,-28.863291682539963,236.73673673673676,0.0008565610460073051,-49.34934934934935,0.00021376614277961623,69.62962962962962,0.0
-0.8519392140607062,2.2690678457303965,3.7132948731239095,10.581929460274885,-1000.0744784405586,-0.5513565747212514,360.1222354841517,8.817210540323906,180.16172372041726,-5282.688935593998,-343.6437536033815,-5410.323005273454,-9.9602464854168,357.2606032932893,-500.187507509877,237.83783783783784,0.0008637744544126694,-48.648648648648646,0.0002212780083385522,70.0,0.0
4.750870143439692,0.23430826885653652,-0.9635319421869504,8.985982681459888,-999.2875137914709,-1.168546751880238,348.033344077156,13.110397068294684,180.0800543295342,1621.782685917162,-22.44500207856722,1308.99140642105,-490.4045235577921,562.871653462741,179.97591942143606,238.93893893893895,0.0008710278988335423,-47.947947947947966,0.00022860698842596064,70.37037037037037,0.0
5.1501345567630334,-4.364264010078755,0.6489172087050341,8.972198746702313,-1000.4157528522169,2.6121905164948775,357.3443948748146,7.770935369983876,179.60249746716494,-6513.402844575728,-68.68047065396057,-6640.515900882581,264.2128449523762,356.33648235768607,-726.5745288116676,240.04004004004005,0.0008782441815247726,-47.24724724724726,0.0002356631731818605,70.74074074074073,0.0
-5.386568234695925,-0.1756572472945373,-3.60772558512473,7.602097204012248,-1001.3811697901789,-5.080442875003887,373.70101853610373,6.5215896956544,180.28215137290556,-1677.1162324512204,100.01605232303801,-2397.4617909190533,-345.4345062936393,846.9497764190294,-220.34040649230937,241.14114114114116,0.0008853527497326787,-46.54654654654655,0.000242377737107341,71.1111111111111,0.0
1.2145215892233108,-0.10338987150278335,-4.783912408626048,13.56955007837019,-994.467329905141,4.368541371591538,371.99299572921586,12.213420848574636,179.74266773739433,-1338.6901852914398,113.3505991583844,-2178.263822606931,-247.10392017588228,913.6801152392786,-99.08868185378341,242.24224224224224,0.000892289960030415,-45.845845845845844,0.0002487024351105892,71.48148148148148,0.0
-6.537825966647702,-0.28182231002461405,1.6895487515633998,10.026900729238585,-1004.0864934518015,2.181047584570764,359.6772310589738,5.450757937587601,179.85854147438522,-2180.9401738476545,-70.67560394914561,-2186.6161637818223,8.842757928608053,79.72067948439827,-216.95119245717305,243.34334334334335,0.0008989990997980071,-45.145145145145165,0.00025460829148347616,71.85185185185185,0.0
-4.125094759817502,2.117690540793249,-0.011120587296141132,9.550293888410296,-1001.5905458805428,0.8332197347815075,359.1291527385685,9.591740462254567,180.07378171878517,17500.259525821315,-7.522535921051846,16576.72969979248,-266.3629171636833,959.1171370206475,1832.863486172883,244.44444444444446,0.0009054301913453745,-44.44444444444446,0.0002600850596310982,72.22222222222221,0.0
1.159285443888973,-2.9721608515468256,2.3570253795968457,8.142415837095083,-999.0695816097382,-0.741262550309393,378.7987454942101,16.235362258416096,179.87220840205623,773.5610504105409,32.95217267287404,460.1205586376277,495.97192907935624,559.1352579703446,94.94182294789435,245.54554554554556,0.0009115396111179234,-43.74374374374375,0.0002651429405736003,72.59259259259258,0.0
-1.6249898729934174,-3.3495272576177024,-2.7468057779394983,15.871315804655556,-1002.4784846550908,-2.1836825431687488,365.2075612035871,9.975912894080137,179.93325901159199,-2485.3044827415356,117.53590770484121,-2558.93947725303,-144.03983587426742,271.7424921606325,-156.66857148611115,246.64664664664667,0.0009172895618927215,-43.04304304304304,0.0002698175698074365,72.96296296296296,0.0
-0.19820870906647223,3.0204252224024524,1.039804279057505,7.853343935554209,-1002.8972532267533,-2.630452786318943,356.72193540123476,7.758464698607501,180.32289652068363,-2389.669573778408,-43.56711603632893,-3360.0261925349723,132.37535149082888,986.1783405876532,-304.31175880312384,247.74774774774775,0.0009226474396699738,-42.342342342342334,0.0002741784951503604,73.33333333333333,0.0
-3.1171394553729908,1.5939350357077937,3.7376356810877063,9.142304148787852,-1000.2124364058714,-2.26343182360717,345.7398188287955,9.885205072426412,180.22165357634486,442.5445411223591,25.99648561200629,-532.1889116883644,-121.2147984420295,985.7872316991902,48.85110033786637,248.84884884884886,0.0009275851389448177,-41.641641641641655,0.00027834041193337816,73.7037037037037,0.0
-1.6768218207132597,-2.507284044817642,0.8394112167145318,10.831673672572121,-997.8431619895252,4.703085292190237,363.9387321816474,9.898398422760932,179.58529363948165,-8734.050407692814,-129.61952330669519,-8959.827051731892,-543.4981204686857,471.4558157264857,-806.275288402864,249.94994994994997,0.0009320783401303132,-40.94094094094095,0.0002824754677987357,74.07407407407408,0.0
-0.33845971624407856,-3.2737236690476172,0.5531630111820975,11.200425931488555,-1001.8342894068927,0.7570635037869142,368.29323772582865,10.321299880706233,179.76939909356943,-3849.3581009791196,-37.50003544529334,-4511.815710576166,-510.87077831517615,814.2050999092409,-343.66541546831843,251.05105105105108,0.0009361058210905128,-40.24024024024024,0.0002868241717537875,74.44444444444444,0.0
-1.7507928298671356,-3.788022499343293,0.017112161648699664,11.915864110431368,-998.4198569385702,1.4926022368768872,353.68348475486357,11.324525964319239,179.69643416213063,-3903.2120373253338,-2.9160171803233093,-4683.757581452208,409.43293828175905,882.7700762525814,-327.41741449410154,252.15215215215215,0.0009396488311099225,-39.53953953953953,0.0002917019918202949,74.81481481481481,0.0
6.213006396192848,0.111513142618384,-3.1417629142518244,13.615217015538526,-999.7598083530969,2.348568020178899,362.91202755138033,7.921777663264521,179.87258741999332,-2303.9301431546933,133.01475721440366,-2344.1615114306223,-66.03882880961721,203.0785392462131,-169.92902490397174,253.25325325325326,0.0009426905603348959,-38.83883883883885,0.0002974987097034369,75.18518518518518,0.0
-2.2127263421749244,0.6766638914396543,2.711145871420696,11.012315310921425,-998.4749949102984,-3.9138322289553735,356.3642670508497,13.375096110473587,180.2640009568974,3477.340032894588,162.55721281878456,3223.864290265257,-272.20472476159154,503.2572845673809,316.3232903504059,254.35435435435437,0.0009452157310163456,-38.138138138138146,0.0003046680699210053,75.55555555555556,0.0
-0.3552124821475948,-0.6987672281802643,-1.2217152796101316,7.887938400066664,-997.251487194382,2.8058599927608383,358.15967600800997,10.490228568745236,179.79857531180016,3012.831863502073,-64.61500161192565,3008.8524246856114,-125.91331629757133,61.42734990697877,382.0861742767354,255.45545545545548,0.0009472103290817705,-37.43743743743744,0.00031370620260441796,75.92592592592592,0.0
1.9421656351666576,2.395449708887899,1.0089665127660339,9.486109749756437,-1002.4137225955609,0.11996996951121842,335.1217794243767,11.453588092803608,180.12980972570605,334.757766941934,7.80358361093843,-637.8030411815934,-168.95824325826993,988.4934339367301,35.089960013597796,256.5565565565566,0.0009486614860481673,-36.73673673673673,0.0003251186380524395,76.29629629629629,0.0
-1.677591927782459,-1.8208971587081315,-3.126068613142507,10.61566474502777,-997.8391239914882,-0.6619084156202074,357.78218596283864,8.743701200488715,179.93333899033226,-5578.134860926096,302.8772369248558,-5594.344606295585,177.34926297935002,126.57024961580535,-526.0874141585263,257.6576576576577,0.0009495575124832374,-36.03603603603605,0.0003393773316136802,76.66666666666666,0.0
-0.8697898372940426,-7.279313874712116,-2.358919329015561,14.136452083011648,-996.6069454896984,7.475221181221425,369.6936930240805,12.572764273991067,179.15107042101008,-2400.105688716311,97.96478250383879,-3101.7709263262113,-352.12855051115463,833.6174866776151,-169.8637484717697,258.75875875875874,0.0009498880755789916,-35.335335335335344,0.00035687079251095586,77.03703703703704,0.0
-4.791454846877279,4.322435960198839,2.870174798444471,7.204389043151406,-1002.485506072206,-4.367246496249165,353.6859744443344,9.48589518237387,180.4990202559987,2299.8512937858677,110.75398621257119,2017.379237042575,-338.5116874804008,530.6883345237447,320.29605936673306,259.85985985985985,0.000949644505366863,-34.63463463463464,0.0003778519350591482,77.4074074074074,0.0
5.201844652103369,-0.787521104465944,-0.6946045779156859,12.405153010450455,-999.0392412423749,2.281780990375658,360.52526368215314,10.555105026987064,179.82488516852942,-6609.041781715753,85.39115404377559,-6627.04179523457,-49.3148320526738,135.9032861151429,-533.2243544062617,260.96096096096096,0.0009488202070961227,-33.93393393393393,0.00040238940434660607,77.77777777777777,0.0
1.823233204085776,0.9842594104369798,2.906550952085089,10.359828739092833,-1000.7300635764934,4.59561373002171,352.4404929330808,8.13378784562578,179.7936125026329,-3044.88704228077,-152.86569486213352,-3375.0509766318373,319.6899329056456,576.4694656971658,-294.46767821124655,262.06206206206207,0.000947411151681463,-33.23323323323325,0.0004303286432603374,78.14814814814814,0.0
9.736275998899158,3.540406731314554,-0.15646131811703562,11.675661070458961,-1004.2330432162366,2.191201081927621,363.6044167629277,8.006136747195747,180.07623874047954,-3132.9114998213877,18.31813036560548,-3154.9284959880374,-133.28553552242346,153.1940587323522,-269.1633025639429,263.1631631631632,0.0009454164121897125,-32.53253253253254,0.0004612686864676085,78.51851851851852,0.0
-0.404510941882173,-3.0216841886981767,-3.683795545915715,9.796010566728135,-1001.9159001386571,5.43715034218654,357.83476802463827,11.376410612905765,179.51608738606026,6047.9490290912245,-389.8162652013992,6031.742170813552,-260.49439759625244,130.33344810951513,618.7086368381039,264.2642642642643,0.000942838712269509,-31.831831831831835,0.0004945595024585286,78.88888888888889,0.0
-5.08002931081022,0.6434085103595535,1.7841351994634411,8.315134739747347,-993.699113211134,-2.4243810005680766,350.6075845931799,9.112786339585227,180.17779428911825,1596.3734720914242,44.80380912248574,738.6889752642084,-288.9837625904366,920.3460431423409,192.6884267750414,265.3653653653654,0.0009396849523139217,-31.131131131131127,0.0005293226951395151,79.25925925925925,0.0
-2.3917910650642566,-4.497561132952331,-1.1797846355112156,11.501745558802664,-1001.7378522538698,2.718255571947692,373.32551467665127,8.292353824991245,179.58630080787458,-2416.5669490727414,47.325821517562126,-2695.770712697315,-398.5307606888504,526.0635261248495,-209.94092023428811,266.4664664664665,0.0009359666809493592,-30.430430430430448,0.0005644957060507486,79.62962962962962,0.0
-2.044642987510777,-3.420155090229511,1.397377627034087,11.308862054211243,-1001.2242146053959,-0.14360287998803217,369.28932013532216,8.71363331594594,179.81211391283935,-3558.6669513998377,-88.80373970286847,-3706.5165802518572,-442.6344473894129,383.4783989400717,-314.59224815794846,267.5675675675676,0.0009317004830175688,-29.72972972972974,0.000598896654422962,80.0,0.0
5.335210302129924,2.7879897077175273,0.05042173508016423,11.944113931479444,-999.9197147648918,-6.07053953666865,353.95093236071824,11.397906143434842,180.50489004153502,-4063.3425079863005,1.7546700818799472,-4860.918764623433,403.0801697654865,892.8549948606425,-340.6430411759766,268.66866866866866,0.0009269082603079557,-29.029029029029033,0.0006313040517338866,80.37037037037037,0.0
-0.025211705528074533,4.679994288709058,-3.0862364558857407,9.973390729242729,-1000.0437587953409,-2.1811107315206777,364.9778830941778,8.741924277592778,180.39309890146063,-3832.704006347019,206.62188073708631,-4351.671949155869,-294.1069513591366,721.1498380750681,-384.8486203379834,269.76976976976977,0.0009216173875646219,-28.328328328328325,0.0006605433117080409,80.74074074074073,0.0
0.24466007087909775,-2.723619788916333,0.3285895307411381,8.8003559533603,-1001.559391284994,4.565165234073674,365.37412002820383,9.764690136795672,179.5831427808776,5070.539919519461,29.32296600834979,4599.69651241186,531.4872040437938,688.3766672239935,576.1560859746264,270.8708708708709,0.0009158607333300108,-27.627627627627646,0.0006855706845646124,81.1111111111111,0.0
4.816541243214414,1.7041831919843615,4.392446284305598,6.882426009952317,-1003.9734236816269,2.571580595186306,366.4230123501118,10.030055500574194,179.9507348409041,2156.333651776133,170.08143396249304,2121.0222651265467,354.3669859214825,187.63810563940896,313.5311638811075,271.971971971972,0.0009096765425485102,-26.92692692692694,0.0007055452773276772,81.48148148148148,0.0
-3.2800603419221166,-0.6019037495697749,0.9859729170289184,11.638746536278813,-1000.8821582426034,-0.8846793310391964,343.05744104004924,6.165302227979402,180.01624079075987,-1806.0792854750002,-34.306546162976446,-1914.5514348023912,277.45075378230683,330.08911107286946,-154.91927634424536,273.0730730730731,0.0009031081850850314,-26.22622622622623,0.0007198812652526193,81.85185185185185,0.0
-2.7689480415142733,-4.372796697715366,-0.11503550601092626,10.847778964887972,-997.5006246098908,1.0753366121266619,370.0660654103263,7.057747189252964,179.68619484931642,-2513.657363236395,2.272290771288388,-2605.9834241554645,-284.45630824031014,301.22647794638794,-231.46613551891562,274.1741741741742,0.0008962037809774879,-25.525525525525524,0.0007282750795377032,82.22222222222221,0.0
2.928830567908847,6.038105586112453,2.1506868039137954,8.068434734272081,-998.195563266291,3.0616687229208956,354.3030103707427,10.672555778495125,180.17034523264545,2461.935210763544,95.27486136063484,2240.681332358673,-320.0493557150539,470.5820693553158,304.9835366096929,275.2752752752753,0.0008890157189512016,-24.824824824824844,0.000730705853410753,82.59259259259258,0.0
-4.422658994924161,1.780265040548637,0.4213369304062216,8.922852653406752,-1001.0476890987671,-1.9360625482681755,356.4217206655873,8.525941277694606,180.2136499614085,-6938.580274598913,-55.41540880850219,-7614.017909357369,411.599937112346,821.1694902842327,-777.1444154599162,276.3763763763764,0.0008816000891589315,-24.124124124124137,0.0007274111253428532,82.96296296296296,0.0
-2.057512461088514,-1.540425718780047,0.41906846052558866,9.066482376097118,-1003.4315472680537,-2.61017727942007,386.378817522602,12.113449822560836,180.06120812414298,514.3856470985012,1.719884426933719,-385.25701154303204,303.9695212837475,949.0583523828669,56.963324073533435,277.47747747747746,0.0008740160540453098,-23.42342342342343,0.0007188430772970542,83.33333333333333,0.0
-1.8733140726400554,-2.732178709550166,-2.183250344318205,7.034031136035164,-990.6741445811191,3.936022432231808,363.01873380721014,11.933614208501089,179.61361886136362,1372.2363625814066,-54.25899221918031,1339.0334592406498,126.79466622484792,184.07297473073683,195.49357211218376,278.5785785785786,0.0008663251825435224,-22.72272272272272,0.0007056128489502431,83.7037037037037,0.0
0.15343886008492816,-2.627694989840939,0.46769605157919675,8.364635206789732,-1004.2724722854858,-4.18197925312199,356.13677524552827,11.438337332710875,180.08866144966987,2559.3637841452705,21.04431719629691,2487.5197146689284,-239.97696743522098,270.7280579282638,305.9661954042021,279.6796796796797,0.0008585907724773912,-22.022022022022043,0.000688431342900167,84.07407407407406,0.0
0.8552595782036357,-0.15886685120009977,2.0708868328338896,7.732339286387292,-998.4762057178343,1.7306032429450422,337.94705627244093,13.639543574625195,179.8916690440892,713.3074534273916,26.617203892165467,167.07647412817596,-470.436545049257,738.5328104308588,92.1994994444344,280.7807807807808,0.0008508771841501726,-21.321321321321335,0.000668054336337313,84.44444444444444,0.0
-0.7556200705465145,-2.86996829365475,-1.6721243042000493,9.175041976224126,-998.2642769095484,-0.8062410102852376,373.8976413394636,9.833821344513634,179.8814619864309,485.3898075185445,-14.947353811364344,-492.25059485902517,124.39737886577261,987.520992630455,53.008207467274964,281.8818818818819,0.0008432492048380241,-20.620620620620628,0.0006452378598372057,84.81481481481481,0.0
-1.8239110936818301,2.388756798115996,2.8489916424938952,8.522605003340875,-1000.3967212037801,1.036846094475897,346.547903291914,11.297763851807678,180.07756943658836,1365.654038037958,66.22904785728547,764.8121891559865,-421.1917288961955,773.6859446693293,160.65161293280119,282.982982982983,0.0008357714595354608,-19.91991991991992,0.0006207071570982603,85.18518518518518,0.0
1.584039232018952,-3.0913011122068896,-0.18341204829025196,6.745990158266503,-999.7283824650339,-7.018043989942766,349.96561096500494,8.831198046807938,180.22468975308502,2144.947650997965,-5.277200049757914,1763.2495463179566,-495.91568561987884,621.6265491747054,317.7257220063938,284.0840840840841,0.0008285078781516885,-19.219219219219212,0.0005951396928777301,85.55555555555556,0.0
0.3141163303918632,2.3760947143767908,-1.7755390230770813,14.045180461138962,-1000.7266902380829,-2.6923835467848853,356.6864770091215,14.904739825737447,180.2900979954642,13270.423434817863,-411.04501421142356,13064.718419043193,-817.0316644912006,455.1260415755744,945.2697079822746,285.1851851851852,0.0008215212237979751,-18.518518518518533,0.0005691602082494201,85.92592592592592,0.0
-5.279123026257228,1.7182557977878616,1.995264153840489,12.505081462058461,-999.4459328441792,9.440217853749424,374.16411791700295,13.967267304872038,179.55497715889965,1240.01982863607,38.10461782426853,349.99535601042567,350.00228833409363,943.0926352920014,99.64384701897099,286.2862862862863,0.0008148726812211247,-17.817817817817826,0.0005433441647882072,86.29629629629629,0.0
-2.0954003100112484,1.8043914226139686,-0.5735884714765386,8.441961156960028,-998.8379209387491,-0.9914679223824543,367.7323998666576,10.023760869035584,180.16071404313493,2927.9384322615015,-31.428970573842534,2448.7453321091048,467.1254212638359,691.5074177868971,347.097150604178,287.3873873873874,0.0008086214992014606,-17.117117117117118,0.0005182252719367734,86.66666666666666,0.0
-2.4136373796533612,-5.707538346169185,1.5190297749722157,10.54484279330722,-997.0850077031877,1.5263931225556904,358.4216249015974,10.773172459810384,179.58331319508977,6283.1085646473875,164.26762825972565,5424.359082730117,-175.41529765805024,923.4907486560123,596.2850264798377,288.4884884884885,0.0008028246761899362,-16.41641641641641,0.0004943031007168528,87.03703703703704,0.0
-5.146741092293908,0.15205795261767638,-0.5835172645170743,10.83493017964259,-998.6715445776844,1.9190300739859678,363.0829206363882,12.718595198729611,179.89810024070334,4863.97144553318,-54.73700381790797,4708.972458465937,309.3276188643682,395.68641053321426,449.41412903163655,289.5895895895896,0.0007975366749013581,-15.715715715715731,0.00047204779065138466,87.4074074074074,0.0
0.8213146650368857,-2.8597002612865348,-0.11965228705980739,12.382171709546954,-993.4966382277765,-3.5761832351737937,353.99614307128894,9.705720990371786,180.0412860325736,-3992.2625244818973,9.160189053155744,-4106.299601877131,323.8044498494475,334.6721767235683,-322.48725344496347,290.6906906906907,0.0007928091492366196,-15.015015015015024,0.000451900181295594,87.77777777777777,0.0
2.0194066663436865,-5.254187774834707,0.9871204086685832,8.362789946679843,-998.50224386436,-2.9294743521420363,361.3965368956535,8.68675185840059,179.86687341754762,24866.886828415943,430.4461955607536,24825.753408536824,626.6399250693156,200.459316893555,2973.7155001298574,291.7917917917918,0.0007886906659254682,-14.314314314314316,0.0004342669725535908,88.14814814814814,0.0
-0.20896267105083388,-3.829569474610824,0.5817941151800118,12.184213567964852,-998.2433147685309,-2.9051418319703752,360.73336744778135,11.747979502013765,179.9469298956192,-27745.023491859796,-281.94567631869825,-27748.89193031109,-345.32349257001545,63.49576685761946,-2277.2290386572467,292.8928928928929,0.0007852264037299134,-13.613613613613609,0.0004195114672984277,88.51851851851852,0.0
-2.0612867617938755,0.1498877594255598,-3.991063560903477,8.90418939158613,-1001.319829750759,-0.9331562435354117,369.6876989568135,10.15687849216734,180.06209987048223,1490.8283540060181,-106.22031748761319,681.3939995621888,286.3265760720682,899.5982646699885,168.06906903217126,293.993993993994,0.000782457814906884,-12.91291291291293,0.0004079409634829967,88.88888888888889,0.0
-2.7208659635477384,-1.2160714066118699,-2.2424874801887835,7.328275191662773,-996.9141965879975,2.9044079699615892,369.6717812243895,10.365988899290521,179.76253640130173,1677.166136518909,-68.50320339338576,1347.3391953067376,402.4267746226238,574.9442193322205,229.4093007445406,295.09509509509513,0.0007804222367975875,-12.212212212212222,0.000399791992988257,89.25925925925925,0.0
3.1821772701669064,-1.824292271325825,1.858819969581631,11.448273118628995,-1003.93930423042,0.17371691199615413,364.93977382205645,8.33145731386407,179.88633214011455,-3619.605736808199,-114.39147584503039,-3632.006207036732,-226.96897460916583,113.25839876087626,-316.6150245650046,296.1961961961962,0.0007791524457154753,-11.511511511511515,0.0003952145219355142,89.62962962962962,0.0
2.642690496762528,-3.5724467490228724,-0.2642731778030945,12.581516848244856,-1002.2438885227789,-3.9797419642406897,356.37652442453896,6.564655703273207,180.0232228154472,-2087.5668515716957,12.283718857769824,-2090.683494533927,64.94681257145956,52.755235786136836,-166.1351172229926,297.2972972972973,0.0007786761505062734,-10.810810810810807,0.00039425614415258175,90.0,0.0
1.6753879160853722,4.558640244706224,-1.0474626055428435,15.175817947061368,-1000.6862681704326,-0.9755082304801643,367.41822294390124,10.472284819758203,180.3163330591444,-2842.2336445792816,53.67259089204693,-2947.064949560334,-254.3954769442046,325.41594448396603,-187.42873389371343,298.3983983983984,0.000779015428964803,-10.110110110110128,0.0003968473841589258,90.37037037037037,0.0
-7.816026186630569,-2.520004063868462,-2.7171480305149487,7.600549469819573,-992.3260486676672,1.369139183488655,359.0803153379695,11.809924082988399,179.77366372122927,1761.3118188605292,-91.7766440961507,1759.3285702030576,-42.80290864233292,49.013875989742864,233.02513390592878,299.4994994994995,0.0007801861163908752,-9.40940940940942,0.00040278953715249286,90.74074074074073,0.0
1.8248622960888676,-0.6420858882840202,-2.159472642551697,11.397839370161577,-1004.3564090468922,-1.7859722164334912,349.1808563128687,9.548386501847917,180.06513719990295,-3912.8089896643655,149.43695331045956,-4227.784186090308,614.2320383565624,561.4658007809337,-343.6981165572948,300.6006006006006,0.0007821971616097156,-8.708708708708713,0.0004117469332943678,91.1111111111111,0.0
1.1736663040257722,-1.909968863024067,-4.043597279923895,9.180397512412934,-996.7701024223944,6.604235925186792,355.9671220808906,12.872859039117733,179.51117870602786,2471.031985664619,-173.42429727952276,2466.5393988188393,-237.57109801430107,64.30392974829941,269.70748492577815,301.7017017017017,0.0007850499714272217,-8.008008008008005,0.0004232459273955389,91.48148148148148,0.0
0.2738209505242792,-0.49229464367714715,-0.20256143740306576,11.566717421048063,-1005.01531959769,-5.944842885930856,360.84526983784326,8.59216734916891,180.3107612783481,-3893.970973235404,14.041451241619258,-3897.501556399115,-48.62004135518158,62.76087692133377,-336.6788509864715,302.80280280280283,0.0007887377694087889,-7.307307307307326,0.000436683031749857,91.85185185185185,0.0
3.692851125532182,0.8045493490526262,-1.1968751611620938,7.059020897537499,-994.0834886229688,1.2320682091850124,369.10215783664745,7.89059109006816,179.97545038514843,2091.534288232035,-39.92727445320572,1310.8262410941272,370.50782533459994,882.0215564280228,295.83381086135614,303.90390390390394,0.0007932449987626668,-6.6066066066066185,0.0004513442059218254,92.22222222222221,0.0
1.0675933562937865,-1.302469328707007,-1.9331757819706303,7.474460448602872,-1002.7457827084992,1.6906456155213363,358.1647182784285,9.865539385607738,179.82915913479792,3136.0562279197366,-104.74796530222389,3135.357902941997,-130.90523862873303,26.166593313846597,419.6655998006223,305.00500500500505,0.0007985468017194993,-5.905905905905911,0.0004664362807343037,92.59259259259258,0.0
-1.5419462693435035,-1.3678690940649052,-0.1362468503359062,8.448250353667031,-1008.3349661929324,0.010674289104075677,347.90801288760395,9.83481484929742,179.9215482558903,1801.2703827419311,-5.828962985832197,1043.8039874350743,-439.6296220225369,872.8908017615049,213.3953600700289,306.1061061061061,0.0008046086089289824,-5.205205205205203,0.00048112988170432723,92.96296296296296,0.0
1.247367197848445,-1.3312698189755012,0.7279412617054762,10.157928091336169,-998.9633384285881,2.9227988142213124,360.5674168329682,11.539937462670444,179.75631263755193,7350.259846540154,94.6213874271276,7350.163541552376,85.60934315621385,9.012558825970585,723.5339311700465,307.2072072072072,0.0008113858719084667,-4.504504504504524,0.0004946112693281152,93.33333333333333,0.0
0.9163485564420156,6.562993581452084,4.1863958644198895,8.717837466923289,-1003.2062205196698,0.27096659626920694,361.13456040056553,8.450074351872031,180.35902178040183,-7666.010903038935,-560.2773974335037,-8453.068935595144,-147.26911790651195,888.8397974714542,-881.8056780595346,308.3083083083083,0.0008188239694158453,-3.8038038038038167,0.00050613861267769,93.7037037037037,0.0
2.7547381888828455,-1.0309769324635512,-3.023766839126427,11.31810868782684,-1002.9264496211579,0.807594345338915,361.85837628902755,12.736188473629795,179.89525283114708,5316.533912074807,-277.9389367015717,4981.819363654887,194.9896369206347,579.3921510275106,470.1481316941729,309.4094094094094,0.0008268583147971873,-3.103103103103109,0.0005150967997574949,94.07407407407406,0.0
3.7985719511422813,-1.2904476357709302,2.318762086601044,12.05378923651583,-1002.8313336733225,-1.290528166772212,369.1987151595443,13.933833925016508,180.000004583697,3505.5283419731645,145.59111007718946,2996.285528325669,646.3330360193158,714.1923547951545,290.74669112486896,310.5105105105105,0.0008354146859748409,-2.4024024024024015,0.0005210443515551407,94.44444444444444,0.0
-6.44511568623399,-3.1878488205356623,1.946203122030144,11.199155082490712,-1003.149044776597,2.059073591245069,370.18923240089896,9.921711946063317,179.69838211342974,-4094.1072542721986,-145.34682807921502,-4569.491477285324,-638.9353140725913,685.2880802954527,-365.2080373790291,311.61161161161164,0.0008444097929670638,-1.7017017017017224,0.0005237465749971515,94.81481481481481,0.0
-5.915963498683551,-1.1115832378317845,-1.558185478753401,13.237575279321735,-997.28533921145,-0.7419353869921796,354.05789127618334,12.499420840368638,179.97863635765182,-6903.337033354644,181.70888097060487,-7477.494935075369,673.7363481179151,756.1404132406515,-521.2414172644903,312.71271271271274,0.00085375208991276,-1.0010010010010149,0.0005231907560133226,95.18518518518518,0.0
0.05824402904762952,5.301360261280848,0.40647190917206205,10.831653258910686,-999.8790808427683,-4.5808482692072445,353.8385654195106,7.88700585874948,180.5662258964991,-3311.676838774405,-23.436503343695957,-3397.4304813440713,254.24388091622689,290.6201696660169,-305.7537333468482,313.81381381381385,0.0008633428298221158,-0.3003003003003073,0.0005195816958237916,95.55555555555554,0.0
1.0338351305519295,-0.6928567075833498,-0.9152664986752305,7.566206579319665,-1000.947660769266,-0.1587609389082958,349.59801289044526,12.150443082363832,179.96945908619287,1413.0514611672338,-21.52423774800523,1229.6056718572959,-409.6218704192348,429.2692978778692,186.6454201402603,314.9149149149149,0.0008730773510473367,0.40040040040040026,0.0005133187603203864,95.92592592592592,0.0
2.622810740595519,-6.9922237912851415,0.37137716083747785,12.726753027076679,-991.7123245563123,-3.5163484844493915,366.98815670280476,12.094552817118926,179.79971322853729,-3680.756776058252,-21.252284809067596,-4466.189971231253,-429.3995614486642,885.149424395672,-289.42629400317213,316.016016016016,0.0008828465751621111,1.1011011011010794,0.00050495826583279,96.29629629629629,0.0
0.7450786535171626,2.4376897816301217,3.018262026809101,8.789687528788004,-995.3698650273661,3.1523442296738984,374.48820108337713,11.726874560379757,179.95889362275156,1764.2902643646926,93.73221794267823,1285.8283131931933,592.6091467371846,691.2337005689734,200.9166950586689,317.1171171171171,0.000892538686968184,1.801801801801787,0.0004951669142430707,96.66666666666666,0.0
-4.675700253661826,3.6168678595605313,1.211212465262626,11.82083699937114,-999.1125497674509,5.561246269884892,356.84918072091074,9.968873822259413,179.88797223798062,-5309.218105189631,-116.82855298074011,-5466.831324720171,251.49876553234813,400.6331745297987,-448.8453639228997,318.2182182182182,0.0009020409591243879,2.5025025025024945,0.000484672727433108,97.03703703703704,0.0
1.0704196274668383,-1.3132556926664334,1.017216746466884,13.147468433110213,-998.823299176749,1.2306294307099088,357.58569435275007,4.091502117515938,179.85423094082833,-1447.181503124213,-24.644230249440454,-1449.1913037569168,20.219288398587068,44.908513714719284,-110.17179484048405,319.31931931931933,0.0009112416768082716,3.203203203203202,0.00047421938569445045,97.4074074074074,0.0
2.0010319589475634,7.180561297338736,-0.8606186399092848,10.913376021460799,-1000.1679822543309,3.869264542549739,374.66782556898977,8.71654571269574,180.18931201789113,-2305.880508651726,36.66947138622868,-2783.607629996569,-462.93710833591746,691.2524408420497,-211.49659938852713,320.42042042042044,0.00092003211222106,3.9039039039039096,0.0004645282118199111,97.77777777777777,0.0
0.5751115955099638,0.7849424148514501,-2.9681133298486704,7.007682373670701,-996.5326598368579,-1.9785653087238986,365.0555785321501,8.748167964630795,180.1587961987024,2836.2150851041984,-146.4520825605193,2534.355415465253,310.3856854358265,547.5582219475992,405.1908925932006,321.52152152152155,0.0009283084949212611,4.604604604604589,0.00045626968415324564,98.14814814814814,0.0
-1.4526267105709652,-2.6874438641783938,-0.4169364210808158,8.163575666980417,-1004.1718259317195,-0.6418811350829023,364.36235704801055,8.043490123879046,179.8831158826792,-2498.8663230524467,16.721157069667484,-3457.785004112434,-187.81565572756483,980.489849348312,-305.9296468898998,322.62262262262266,0.0009359739221325633,5.305305305305296,0.00045004388568132436,98.51851851851852,0.0
2.6257524030955377,-2.707174757903087,2.4132163097278303,12.64548893377027,-1002.5299440794679,-0.2008823431777143,348.0908349402627,10.244486009094132,179.8571368788984,-2403.2602555614335,-98.76668918055718,-2911.3504602707962,402.36959789825835,713.6478363652084,-190.4253436638031,323.72372372372377,0.0009429401534403263,6.006006006006004,0.0004463672956798266,98.88888888888889,0.0
0.2263123131811956,-1.5104854731183954,-3.054335713179295,9.661754628714368,-996.086877030848,-1.446114807838859,366.7872806927942,9.16207310895753,179.99629818466795,-1843.0593016439038,98.58176286714038,-2734.26150055666,-208.31955006870538,942.565528347328,-191.05306257815153,324.8248248248248,0.0009491292366960582,6.706706706706711,0.0004456622708801623,99.25925925925925,0.0
1.514667202629158,1.0551322215936663,-2.11017873635339,10.159147069884332,-1000.1354194220545,0.18348399806658489,350.70863659490243,8.350775980469956,180.0498594793617,-4224.940049151378,157.2435807978727,-4431.009596254193,561.4796617960915,453.7306110722062,-416.3068735658097,325.9259259259259,0.0009544749164187991,7.407407407407391,0.00044824567115620147,99.62962962962962,0.0
3.2809893872591003,-1.6128134644178924,0.25253547246813635,11.517648832327218,-997.3170259750053,-7.105287945730003,348.6597981406504,7.88239970350436,180.31450436775458,-2588.9421659686536,-8.144503798639754,-2736.7536276374835,341.73783638667527,379.8234855485222,-225.06749185498987,327.02702702702703,0.0009589237823507822,8.108108108108098,0.0004543142968756321,100.0,0.0
-0.8534194789176148,-3.095122633001784,-1.9693095696945249,11.392645724160648,-1001.9185547885538,0.6681377000533893,356.53228423233287,8.568974029029542,179.78461149930519,-4016.36731132799,137.217926428199,-4018.4373908358775,183.4603274290992,46.288712225520285,-352.67373737848743,328.12812812812814,0.0009624361238392684,8.808808808808806,0.0004639267880829848,100.37037037037037,0.0
-1.4049786509020674,1.1931289203262512,-1.5850468942304252,10.557599624770921,-996.2050171256532,-1.555532120730899,354.1420727655131,12.242998423699856,180.15830947940012,4793.101660167628,-134.0754333487343,4536.772706774377,-569.2271700496296,505.0362029612183,454.30230763676053,329.22922922922925,0.0009649864650498382,9.509509509509513,0.0004769838715034986,100.74074074074073,0.0
2.3938081914193616,-2.9161428036288366,-0.8471971634563542,9.582663257559068,-1005.9341807004447,1.959699661329479,357.78400305614963,8.677949890745012,179.7229442993964,-10152.972802262411,152.56586162869198,-10196.644776382218,357.60104151174244,209.63460189862724,-1059.8803910998845,330.33033033033036,0.000966563766287704,10.210210210210192,0.0004932107544097009,101.1111111111111,0.0
2.7499353743002977,4.286903316177392,-2.731234808380299,9.374663108535286,-1002.0091922882945,-3.7620562990884783,345.59018365475083,8.970122587133455,180.45897721963212,-1772.1087047066928,87.41988558887637,-2648.7221379896423,419.3427056392722,937.3493851720006,-189.54036740992183,331.43143143143146,0.0009671712874921974,10.9109109109109,0.0005121465593203294,101.48148148148148,0.0
1.3073959583981851,5.934949470749934,-1.9482436924327367,11.715797650582687,-1001.9743534781193,-0.5835204162495508,369.58816306467673,9.086604769953507,180.37225391422817,-2875.0679419498997,99.15126740826639,-3202.9578538094124,-372.3843139064859,574.3323068965217,-245.65455035076383,332.53253253253257,0.000966826120842846,11.611611611611607,0.0005331456700524691,101.85185185185185,0.0
-2.446936298004811,-3.9359437629051963,1.4068558335746175,11.107139062135587,-1001.9123705427752,-6.974612270389921,371.2768629451643,10.677987027618839,180.17419546331718,-1875.8247731036467,-48.45560152849818,-2768.669608018548,-359.2656700375564,945.3966352387883,-168.7151578111383,333.6336336336336,0.0009655584099452426,12.312312312312315,0.0005553946783503328,102.22222222222221,0.0
-5.6248073067991395,4.730907504844228,-2.614739564461928,9.485399998764422,-997.1632276058916,4.031508862542067,340.52657525859183,10.912498977057066,180.0404145547311,719.5870944983488,-38.74343756793082,-209.74817146994076,-274.39583188713056,958.7471447262428,76.53527852419255,334.73473473473473,0.0009634102828504931,13.013013013012994,0.0005779465053524931,102.59259259259258,0.0
2.0692858966698555,-0.17577416306794325,-3.1957442689896753,12.164224625986282,-997.9397065616787,-3.5976779798779606,369.7845780566655,3.910686921513676,180.19605811832506,-1423.9910230553796,81.69218165369988,-1450.4397426480027,-81.6325813043355,165.45244925170388,-117.4165606413945,335.83583583583584,0.0009604345348460973,13.713713713713702,0.0005997706532364233,102.96296296296296,0.0
0.8853385325591967,-3.5591088710358485,-1.2600499590677887,9.741931769740432,-1000.6371721765153,-0.020622209464908593,351.89471370178376,12.043270427655216,179.79756869584313,3055.149247408351,-66.29492694583875,2738.3227907044015,-532.5053870213206,563.6765000879246,313.59310717288105,336.93693693693695,0.0009566931042401286,14.41441441441441,0.0006198159514018594,103.33333333333333,0.0
7.73414684745488,0.4086332569808148,1.4639110050196915,8.296675651331213,-998.1064458788542,2.1134781968593264,368.5697553698279,12.872736068487509,179.90288687198975,1649.7615955168283,49.69718980499321,1521.9649451743235,381.8778593432003,355.9156937444821,197.9785188842614,338.03803803803805,0.0009522553900131906,15.115115115115117,0.0006370801099043771,103.7037037037037,0.0
0.34593671511776114,2.29507558125066,-0.3938436159937791,8.48205860219331,-1002.3216614025582,0.25929271627980066,359.31553507333587,7.899626925276661,180.1163312807817,-14536.65012077791,100.27290021866509,-14540.469604084474,161.99595722265727,61.84112077450726,-1713.8928393463916,339.13913913913916,0.0009471964640774044,15.815815815815796,0.0006506792585012003,104.07407407407406,0.0
1.5210847478557634,0.7079834484464922,-0.9291621562312367,8.042518327380467,-998.5539523920525,4.6037144064992965,360.28775564080996,8.055403510530331,179.77680893461778,3644.769866568755,-57.566438067560476,2650.965658622321,22.93279017653681,997.0591404124101,453.0580787475776,340.24024024024027,0.0009415952328765665,16.516516516516504,0.0006599106002596102,104.44444444444444,0.0
-2.499699711388475,1.4909138532474464,0.0887175950312141,9.455179966792626,-997.7721547076698,2.495216335094191,358.1490235057878,9.099493224443457,179.94218440011568,-15004.806102179502,-25.729501608917033,-15428.202810749159,468.84167654437687,651.0494782177127,-1586.6778252595877,341.3413413413414,0.0009355326031788925,17.21721721721721,0.0006643022774631452,104.81481481481481,0.0
5.951484021092642,4.254591755498596,-3.491414865719304,12.467448556672386,-999.7349169271718,4.460263445457351,372.12129204233486,8.48799196108679,179.98828251070654,-2186.2331072920774,139.70153727960366,-2461.6403503116244,-309.5133868464781,526.9185872269351,-176.15961960777526,342.4424424424425,0.0009290897052119293,17.91791791791792,0.0006636462661785096,105.18518518518518,0.0
5.038098477900786,-1.6166059131062036,0.9894113075500649,8.389809637938983,-998.7042162643692,-2.7229990617828355,347.6041198747497,10.447853747893213,180.06315528527273,1686.8835223749973,34.08390812415892,1047.1822899172007,-452.38610143109435,803.6608345594005,200.49277531716618,343.54354354354354,0.000922346222888941,18.618618618618598,0.0006580121938122406,105.55555555555554,0.0
-3.1294052154986547,-0.39777316737250223,0.7668700628072883,10.376951522036206,-995.5621544945219,2.206963927708694,366.0784033873501,6.106949427282272,179.8496219519988,-2364.642173841169,-34.73874204668473,-2377.6486102859835,-144.96858801147442,110.99453288524737,-227.59326791604687,344.64464464464464,0.0009153788759461243,19.319319319319305,0.0006477420029565499,105.92592592592592,0.0
0.17621764524538136,3.4601373948063974,-0.8186169481914425,8.686621308745174,-1001.4010282104857,-1.5162898990143499,371.0133016488955,7.76414478392652,180.28467692920717,-2485.136522032707,35.687691567069834,-3182.096778227924,-425.9260212351335,835.9669960965789,-286.13730722521484,345.74574574574575,0.0009082600925627229,20.020020020020013,0.0006334270396041999,106.29629629629629,0.0
-5.352043089172322,4.836862805333707,2.0118490235928332,9.479381917457125,-999.0621457790492,1.4647189306044703,367.1634008054041,13.078394400349815,180.1944318265084,2351.6829191479123,77.44547484035172,2229.4696017869555,407.22807398934833,351.69966966410095,248.80195596061628,346.84684684684686,0.0009010569037121181,20.72072072072072,0.0006158702527356171,106.66666666666666,0.0
-0.4996648478064893,-1.3499164710435019,-2.2549921979060774,6.979917576029496,-999.3761070758704,0.9844444634452106,383.24698914323415,8.143560065303964,179.86610077056332,281.24941282704174,-11.594203118556777,-697.1099032150412,130.82943886425204,988.6715557160425,40.39695696605824,347.94794794794797,0.0008938300823549313,21.4214214214214,0.0005960367584452095,107.03703703703702,0.0
-3.200555055643902,-5.233116284221717,2.255817986507138,9.558923541686925,-994.6242627711387,3.388516972218907,354.710532372753,12.48685655620585,179.5017561689601,2571.0131555529965,98.20237509176887,2356.357787530653,-306.8514056441265,458.4162871334859,269.5083967907892,349.0490490490491,0.0008866335419102915,22.122122122122107,0.0005749961908307035,107.4074074074074,0.0
2.603093948170522,0.23185176972884786,0.30898733119050226,9.612589240390076,-999.3971573285096,2.976685420841258,369.57304822593534,10.710676391180273,179.84304695523358,2349.9796553510623,15.2622576177368,1579.7449124191178,437.95808477603003,878.597360294505,244.20170645429445,350.1501501501502,0.0008795139995089164,22.822822822822815,0.0005538602482980856,107.77777777777777,0.0
-4.079214535741838,-4.09539866905507,-0.6731051797563468,11.08057588807139,-1003.2651272737149,1.2583558204236234,358.9390936465858,6.381464570823484,179.6930054783373,-2359.863885416049,23.597585232345804,-2359.856770239426,26.380296878870567,2.782720742985709,-212.6195667723798,351.2512512512513,0.0008725109006202174,23.523523523523522,0.0005337188406198776,108.14814814814814,0.0
-1.0618444531915296,5.277909483762802,-0.03974727073662314,10.446561826510742,-994.2784709498382,-0.6895216638905928,372.3340607635267,11.270658390432413,180.34423961113373,948.9855661021376,-1.7209121544861934,7.057323114932046,218.26063504415615,967.2748813263336,90.94357118997989,352.35235235235234,0.0008656565930247589,24.2242242242242,0.0005155783436589232,108.5185185185185,0.0
-0.8208999311900478,-4.753355380684913,-0.21452953162188348,7.603215750095909,-1002.6804538364729,-2.0620861248417404,359.9231100427863,9.764665395614294,179.8460882082806,3523.1225594703183,-14.015475152775705,3523.0807642847076,-8.135584003327585,5.880039690928843,463.48390958892355,353.45345345345345,0.0008589767300299385,24.92492492492491,0.0005003056346622641,108.88888888888889,0.0
-0.7771078017003081,-0.8624276520144313,2.440565792835434,12.168396488087085,-1003.4457222117693,-2.481635050623224,356.1212421813753,9.089065887500519,180.09252675122704,-3481.110101601331,-149.11478028284634,-3599.4469139378966,173.52906558724217,343.66066465602523,-286.2737718943338,354.55455455455456,0.0008524908755386204,25.625625625625617,0.0004885816517953815,109.25925925925925,0.0
-8.528304382980629,-0.1716954434511017,-2.153358254942027,10.42060608044399,-1001.1716494830827,-4.444793184617957,373.0607220387163,10.489914186344008,180.2466434242693,-286.33295704265043,1.9173997200491915,-1273.7822118285765,-67.68628679665495,989.8993403139515,-26.678003666090007,355.65565565565566,0.0008462132772908302,26.326326326326324,0.00048086798200900124,109.62962962962962,0.0
-0.7302791058403821,2.2015978343165097,-1.5250384782931965,10.396787034354974,-999.9506104914622,2.8532509499454997,355.0843806098107,10.949266971133584,179.96263389888497,7646.960040548004,-204.33649853963766,7027.35427039217,-687.533994211584,785.7424070482924,735.8427312106772,356.7567567567568,0.0008401537694938489,27.02702702702703,0.00047738925056869664,110.0,0.0
5.84691255367783,3.5625114256658037,2.0726057841449594,9.981635293229722,-1002.8705770893583,4.8043976111854505,345.8727424109944,11.41518364394924,179.92946012947556,995.0608529841397,41.64615119024399,94.91651790255821,-271.49593368960797,953.0570755743661,99.16827044141087,357.8578578578579,0.0008343187622874928,27.72772772772771,0.0004781328015055694,110.37037037037037,0.0
-0.8503006992134691,-3.499142161611299,-1.1910698703677185,8.96448510555556,-998.3847335894584,3.258981962922325,354.83153116826173,12.356505695096004,179.6118368920064,2485.030555939977,-52.53446303936653,2414.920234284898,-305.48222228615447,262.4843349812511,277.363178614288,358.958958958959,0.0008287122731745602,28.42842842842842,0.0004828654262121084,110.74074074074073,0.0
8.13767821739233,0.1872651309541715,1.8010661546631832,10.435604679497452,-1002.0802555137334,2.7022460356031934,366.1903294658853,10.816271825556713,179.85735999244866,4281.238023982863,142.5048585514846,3403.244864663143,480.52139874623555,940.8119733812131,409.6755804637458,360.0600600600601,0.000823336954754003,29.129129129129126,0.0004911649844422876,111.1111111111111,0.0
0.04404828863827385,-0.0762902240175795,3.398871966017419,10.951176871857164,-1003.4529981796006,2.8152097839161447,373.9203875158709,7.248731822427276,179.83490704930065,-2611.686357079533,-155.06972763681026,-2684.3779114072286,-413.8064601081245,268.7540861094185,-238.90880195811974,361.1611611611612,0.0008181950738566066,29.829829829829833,0.0005024630357133395,111.48148148148148,0.0
0.6263990137959855,-0.4565077056397882,-0.8035900538832673,6.50620861730889,-999.4565962946328,1.7495339734189057,361.11129375296514,9.052709084697618,179.8736138168275,2528.537195149115,-34.830613683933,2517.5513197398095,69.97304263436175,105.37787166284973,388.57645003399847,362.26226226226225,0.0008132893994822172,30.530530530530513,0.0005160934291968936,111.85185185185185,0.0
-1.8140785488447304,-1.7293198131478247,1.3627246531506108,8.922478325307809,-1003.7175565587819,-2.8304593665216196,373.18197067234024,15.886096670537242,180.06297076020343,1072.3790944036637,23.73938479036997,858.9704560302265,433.4407363828932,461.9506948031844,120.42585370316276,363.36336336336336,0.000808623960711212,31.23123123123122,0.0005313414526012693,112.22222222222221,0.0
-0.10357493470151005,-1.7184600137384194,-2.307384562679717,9.490106059192822,-998.1113985473952,-2.9989397078233355,346.4182507852241,11.448982120763455,180.07351249181573,1932.174294113278,-77.96131565218413,1269.663465038263,-550.8668304981993,813.978024650198,203.7749411074873,364.46446446446447,0.0008042046409013042,31.931931931931928,0.0005474886976941841,112.59259259259258,0.0
-2.2542162937052406,0.3365619313967194,1.5094665961356184,10.512341211388556,-998.5352130904455,-4.323269343740714,355.56736535182097,14.738574601622993,180.26798334934796,2240.544371845186,56.846349854252914,2137.609348927417,-247.43338857014285,321.2192057749666,213.4231656917417,365.5655655655656,0.0008000395808323027,32.632632632632635,0.0005638501315678778,112.96296296296296,0.0
-0.8063087585018663,4.7560434288449125,0.3988479719735342,12.386622011854252,-997.3178376353533,-3.897580943929013,357.114248828459,12.79086816439837,180.4975393430094,6966.322625840981,47.69412454361771,6188.239073164334,-366.11065907159497,881.2765819473173,562.485699448315,366.6666666666667,0.0007961393708332115,33.333333333333314,0.0005798016555397151,113.33333333333333,0.0
-8.38310260286207,3.451647733755116,0.9460765643204304,8.456518370806435,-998.2534742453637,1.978418724979157,358.85440572527483,10.483604143111497,180.08527353131612,4010.5354804667386,57.98391978220714,3983.7108982952695,-97.64620598853412,157.92496400534856,475.3098557136385,367.7677677677678,0.000792517020093174,34.03403403403402,0.0005947982730676865,113.7037037037037,0.0
3.940467366901867,-6.556635612755615,-1.29114414407079,9.004076306364317,-1002.2033859556548,1.8405296107166471,360.84094388250196,10.602814139562234,179.52182686860866,5396.900244564081,-117.60892744297058,5349.243383601323,95.068930049181,217.951938427433,599.0985851503111,368.8688688688689,0.0007891877000644451,34.73473473473473,0.0006083844657164244,114.07407407407406,0.0
-1.0836733231771367,-1.174599152612088,-3.322166831134345,8.9749317787069,-999.1764092488966,-1.7039675642018364,366.9091095739219,9.926839920246309,180.03038853190276,2141.571588854278,-125.46013243415133,1357.485968379428,283.86370108613175,884.4977450073975,239.13965812897393,369.96996996997,0.000786168267838106,35.43543543543544,0.0006201991938642392,114.44444444444444,0.0
-4.450942788631902,-2.4596723348747926,1.0065041294990096,8.396944819790917,-1003.1893299465123,-6.206367380048588,355.5519316182951,6.524390768307001,180.21493997722388,-3968.1242904819546,-74.08720656390197,-4074.1445434901825,232.68256256318816,324.5735437435048,-472.11040349121225,371.0710710710711,0.0007834765843205303,36.136136136136116,0.000629977981042209,114.81481481481481,0.0
-3.511949186039201,5.541165677811862,-4.126806304958909,9.305627009775476,-998.8943094665474,-4.948340846447673,361.3902868695313,10.036094504936449,180.60377019997475,4969.366918623207,-362.3109743202479,4376.701480187217,125.51654608933435,767.611888642617,535.7839880205768,372.17217217217217,0.0007811306506679188,36.836836836836824,0.0006375538968746219,115.18518518518518,0.0
2.9588748797524627,4.02101027057331,-0.6347009844850696,11.541604439975941,-999.6984951680801,-0.8330964083279859,359.5487710967595,12.421349105084394,180.27738055044887,13137.858790698374,-142.55053272031077,13136.822070999899,-112.16657689305913,30.401637446782132,1138.117836344014,373.2732732732733,0.0007791475944534268,37.53753753753753,0.0006428581852259266,115.55555555555554,0.0
2.2821274460915264,-3.570375193293784,1.8823637328399394,7.892329009271309,-997.852361973167,-0.9551517353910748,350.7411009610885,8.800720010357592,179.85017922420224,1818.2130484914621,61.96318759982441,1001.7853994326845,-326.9356655125018,904.3209740461211,230.2123202554683,374.3743743743744,0.000777542544165103,38.23823823823824,0.0006459201486845665,115.92592592592592,0.0
-1.658678720362098,1.547538242425748,0.38379547174607215,10.855628790305806,-1001.0418053749573,2.314378378302698,358.86333310918565,10.82390599812362,179.95603618517035,-4207.3986602377845,-29.83122679494498,-5193.760473548125,85.5028757817452,993.0818606610608,-387.43350753271676,375.4754754754755,0.0007763274365982952,38.93893893893892,0.0006468650512162082,116.29629629629629,0.0
-3.8647074679295295,2.254699007469267,3.8966852895796262,6.596195539963329,-998.9404534797673,0.999772920528373,358.56340470102884,11.703182091786395,180.07225774575613,1250.0866446547893,81.54823833808824,1230.3145979085484,-54.90676395651766,137.8800256881193,190.54270469418927,376.5765765765766,0.0007755098062758248,39.639639639639626,0.0006459084908340946,116.66666666666666,0.0
-0.7599756377665414,-1.1852874662803636,2.050218305163547,8.877324007115588,-998.5160455841075,-4.855905420795034,358.34919434996954,8.18063912137505,180.2107829504134,-7823.752650699112,-280.81012858539214,-8209.190725597382,202.9555162501546,618.5399814922532,-881.7976824070124,377.6776776776777,0.0007750916089978237,40.34034034034033,0.0006433460091364353,117.03703703703702,0.0
2.2482528247239224,1.4048839451447297,-1.307796776651153,9.341021399564028,-997.6068240638089,1.9367963848596061,360.3175945658145,9.097394271312671,179.96951924764343,-17632.471137122368,404.83698437563805,-18176.59869749399,-93.28854815966706,737.7017338461098,-1888.3710304492902,378.7787787787788,0.0007750681328287496,41.04104104104104,0.0006395375419820347,117.4074074074074,0.0
-1.1414752422463113,3.666122737946162,0.05462675970287734,13.34971934582813,-1003.2150343449675,-0.7718502291831206,360.7567354061339,7.964177019045682,180.253749293992,-2484.0537800146913,-3.5087263048183446,-2484.34260798863,-20.335016340363882,16.828768759443708,-185.9899349896777,379.8798798798799,0.0007754270491569438,41.74174174174172,0.000634887416190962,117.77777777777777,0.0
-3.4186224100964457,1.947759409942097,-0.0947414050888719,9.450395390494624,-1000.1243005575467,-0.42531617667795985,355.6770482089267,8.355668786621186,180.13641635804655,-6463.018918093317,7.262655884770122,-6695.208588021946,430.08455103320586,482.3799310071683,-683.5279223548025,380.980980980981,0.0007761476538541415,42.44244244244243,0.0006298216211362671,118.14814814814815,0.0
1.875550858291183,-0.9788717898272985,-3.1643535266922544,5.597513053098163,-998.9442420860958,4.5263791976919805,372.72714733971264,7.424789432693878,179.68483390555747,1416.8532223878296,-76.35093562265132,834.6258462177022,418.65222893298585,764.2099518339487,253.17285885533545,382.0820820820821,0.0007772003440218956,43.143143143143135,0.000624764711294763,118.5185185185185,0.0
1.031323170479447,-3.956368512936609,-1.8807978329687065,6.0022221862775,-996.5791532435668,-4.149601440632183,348.3051937079698,8.199103077243947,180.01109794989446,1932.3401752143352,-62.38882400075731,1588.2373142439046,-539.1950079297771,588.0058808898001,321.93907590699587,383.1831831831832,0.0007785463694092094,43.84384384384384,0.0006201187225469553,118.88888888888889,0.0
2.9220300002299613,-0.5847118953910698,-1.1215218139597205,10.068059172693362,-998.032841966594,4.202456148220355,352.79029891530104,12.838911361595677,179.72597922127417,2951.039091932066,-54.79251666861611,2732.4320779641744,-467.7065793481503,467.21199654383486,292.8749115220364,384.2842842842843,0.0007801378894602073,44.54454454454452,0.0006162458889348824,119.25925925925924,0.0
-1.6529953302430962,3.3172584401745215,-4.072441005711873,11.227541711579818,-998.7768040562618,3.4499830262467057,387.7996362422356,8.169045941819416,179.99237350617037,-1207.4892681064505,84.19946193022523,-1776.8348691001431,-406.76718520519574,751.799615569379,-107.67171284551632,385.3853853853854,0.0007819183573121732,45.24524524524523,0.0006134558994038709,119.62962962962962,0.0
-2.227330317683918,-4.45394569270228,0.09498693650328591,10.750911715254505,-993.6366421233434,3.2372538281553416,349.6200864501077,10.25291843812138,179.5555171547273,-1783.6141288478736,-5.180578029406748,-2664.707527339333,309.3306235125371,935.544158637414,-165.69657473807814,386.4864864864865,0.0007838232411910869,45.94594594594594,0.0006119972556298942,120.0,0.0
-4.922493660601009,1.9163717309800428,-0.49814368930608144,10.335140211601981,-999.2116169975142,3.304859934497799,346.46245325290243,8.994262492658088,179.9199886025254,-2458.138011969061,16.40690672330806,-3074.9107009916847,503.0749832302368,785.6553739491328,-237.3754192208995,387.5875875875876,0.000785781081883959,46.646646646646644,0.0006120513570696869,120.37037037037035,0.0
-4.04907313682286,5.549146439882602,-3.3457878026231485,12.324519195011334,-999.5418244421675,0.07558805979017495,367.34476745001217,12.357731874073878,180.3150285458124,-135.383498425348,3.6289316246075423,-1130.3726560199877,-16.788139225790548,995.1986136008235,-10.674547666084985,388.6886886886887,0.0007877148726986959,47.34734734734735,0.0006137275627741218,120.74074074074073,0.0
-6.583638856598276,5.364666074893969,0.8084257305546642,8.920817558525737,-1001.1112693870626,4.943947138243709,339.22880146226123,12.622324593207233,180.02423805759975,876.5317227162022,5.877672754709994,167.33529528987708,-438.23528535232066,836.7770863454855,99.00474590626074,389.78978978978984,0.000789543735988274,48.04804804804803,0.0006170578144199595,121.11111111111111,0.0
0.667295822440154,-0.3058337131131072,1.431745489381919,11.78982111205365,-1002.5880986867498,4.845772222912779,357.6472609002756,11.728139964277894,179.7057950694425,-1259.1425319794453,-30.820234037332334,-2255.141567218797,56.308358278829935,999.8027154377583,-106.8890911989928,390.8908908908909,0.0007911848583765057,48.74874874874874,0.0006219903853240979,121.48148148148147,0.0
-1.7231854548152956,1.2621792177819653,0.4540689577297778,6.735970229947165,-998.4192908483761,-4.424994656311727,381.4582492507649,10.612269106205511,180.32692765850683,860.9054852288964,5.113288454939559,266.4569929307096,492.7586129587013,768.8738339324382,128.06703873370074,391.991991991992,0.000792555635745585,49.449449449449446,0.0006283836670440216,121.85185185185185,0.0
-0.11901137872518272,3.488946893922575,-0.6481363504179404,8.190104334123868,-998.8373908539966,-6.640866910908029,344.550640778466,9.537880926318202,180.5811204523455,1153.8183606007576,-13.173038510402098,296.5190035526889,-364.6423387360079,926.5488959553668,140.9031142955962,393.0930930930931,0.0007935759692845846,50.150150150150154,0.000636002198291534,122.22222222222223,0.0
0.36121954153753044,0.4752959025548522,1.1828843035037098,6.385917210136368,-998.021969972119,2.799347742733934,340.1803551426129,7.616250591617501,179.8666262386075,629.440016731378,13.350538845797226,-292.0352971449845,-251.64496269490326,958.821865583148,98.53132525247541,394.1941941941942,0.0007941706458743896,50.85085085085083,0.0006445179361816197,122.59259259259258,0.0
-1.1498427756482803,-0.18007787373748615,1.3604407209533822,9.450309398660416,-1001.8731940054262,0.39069211888573574,345.00818798042303,13.887057762244394,179.96732093034134,1238.334679605498,28.28622034529771,758.0274974372695,-470.9037276531761,692.7377522736167,131.1950703347241,395.2952952952953,0.0007942717301639619,51.55155155155154,0.0006535197300859162,122.96296296296296,0.0
0.9733546575276693,-5.408027303224112,0.6148071394393768,9.907477565467316,-993.8204116027995,-1.599311504591184,368.98359568346984,8.480653964494893,179.78063566363417,-3933.5752218628645,-41.24758067629059,-4320.61328873895,-527.5351979573954,621.5095429131494,-397.1520577909468,396.3963963963964,0.0007938208921704023,52.25225225225225,0.0006625329597160642,123.33333333333331,0.0
-4.263336642089573,2.3504074401333215,-1.6492245008695219,10.22820298445304,-1003.3485598067319,4.685431077496669,371.2477671998581,11.327292694065683,179.86609074702835,1245.9852228313252,-40.260930716022116,355.2163500958501,274.86575634063274,944.8671935937516,122.28606351279963,397.49749749749753,0.000792771593315505,52.952952952952955,0.0006710494821579767,123.7037037037037,0.0
0.540323957886873,-0.5818063943913221,0.5532015310223614,10.12376670577427,-993.7937543712518,0.011686740523883257,354.8741120302149,12.119131145246794,179.96580158670656,3779.221976434564,37.02533999705271,3511.774689349682,-404.151634588162,515.911983068068,373.26598868944706,398.59859859859864,0.0007910910556026909,53.653653653653635,0.0006785657822896943,124.07407407407408,0.0
0.058293214721732,1.09914986194844,2.390961301650958,8.144893338376544,-996.8014730390421,4.242119319337352,366.8321240400107,8.889439006189342,179.81935444237018,5622.007372885321,234.7993303180632,5100.801883714713,734.8048867505189,722.2608382052172,690.8436299641213,399.6996996996997,0.0007887619431387986,54.35435435435434,0.0006846250785082328,124.44444444444443,0.0
-1.7068699789019202,-2.4612156459432186,-1.1932581172234604,9.619518311173568,-1002.3479413015834,-1.5346718015330407,373.9025532751199,12.076025054631923,179.94694697412694,1439.4589280498546,-31.72533683380626,754.2259810336559,433.2564988932344,828.10162373503,149.84933228888698,400.8008008008008,0.0007857836923087087,55.05505505505505,0.0006888576644457161,124.81481481481481,0.0
0.6193170750453758,-3.093886377968902,4.1958786782648625,7.005106662788503,-996.1076330245802,5.328483010624778,377.8734641442983,11.52842640667771,179.51586065335192,1105.00787187346,81.64067560169244,738.3334576786962,564.6507366158542,606.422991867869,158.0784716892115,401.9019019019019,0.0007821734364043243,55.75575575575576,0.0006910134071245455,125.18518518518519,0.0
1.291008569098053,-5.384042096250284,-1.0512618679707688,12.7264579502645,-998.2200144305343,-2.7822172751749092,357.5366471882015,13.455927670763531,179.85085382638343,14351.489020540525,-262.03570058779195,14163.050177877252,-655.0219915645007,435.8295794458011,1127.7775711474958,403.003003003003,0.0007779664820853212,56.456456456456465,0.0006909812678459062,125.55555555555554,0.0
3.254475880751234,1.4944844608865846,0.06481402668027243,9.392747854203998,-993.7163610370835,-1.6790774083502003,336.9852828233001,9.061307067146577,180.18238355651673,-726.478133157439,2.4289887442083904,-1641.6655182597437,273.55546566913335,954.5038063518218,-77.691117367177,404.1041041041041,0.0007732163083168402,57.157157157157144,0.0006887928498099054,125.92592592592592,0.0
0.8096371091596146,3.1075417453797822,-1.3449711920126723,9.022227761912617,-1001.0597987184768,1.0825672862370728,351.79121077590315,7.428271965440571,180.1158058405507,-4302.427657836554,101.84314362582712,-4508.710883443683,507.09207250052236,454.7300996426005,-477.0909471729694,405.20520520520523,0.0007679940729313212,57.85785785785782,0.0006846098921741287,126.29629629629628,0.0
5.266692629305348,3.2077197957503807,0.44654167184052174,13.177880656888165,-995.0853132212558,2.7005091529716956,355.73195805064745,8.989020489110978,180.0290508006132,-3023.2403700916475,-18.336825815640417,-3055.2527673719705,156.4497237133209,177.69392638993963,-229.82443994579194,406.30630630630634,0.0007623876271935728,58.55855855855856,0.000678698694711062,126.66666666666666,0.0
-5.8213554569197,-4.046377656374327,-3.4844433852705503,7.515506932901541,-998.6880800962309,1.4650469690048553,357.4106120342161,10.417707085068663,179.6819531575757,2557.6974970286788,-161.91426146767353,2557.709648858126,-159.36997819909885,2.544312287772069,341.7290057232054,407.40740740740745,0.0007565000541780022,59.25925925925924,0.0006713969670984568,127.03703703703704,0.0
-1.975849829905226,0.08250714521205117,-1.0920835976334424,7.748825771936062,-999.8623945354591,1.7649921180192198,358.12140598991283,10.116425454170113,179.90339663642024,3250.198749319005,-63.97128360461743,3244.4804337525575,-137.4469275855784,73.69782487519154,419.7752721953617,408.50850850850856,0.0007504477618563217,59.959959959959974,0.0006630799416067187,127.40740740740739,0.0
1.6369815560141536,-2.2950034473406187,-2.1842424006971344,7.80755935026287,-1007.9991713237465,-0.9379551416556079,371.1889459793067,9.2131242074509,179.92298899611848,1665.6768642347704,-61.83066442835712,919.6888837964726,380.3680849124794,867.2011305787199,213.28685679318025,409.6096096096096,0.000744358176017675,60.66066066066065,0.0006541324029421281,127.77777777777777,0.0
0.5906083669677941,-2.388730571853394,0.2706766957845818,9.864257236601036,-999.236873036304,-3.6398261231690237,372.7442842668758,6.181605082045515,180.0716948261358,-2296.5213824458056,-10.261487798710856,-2403.313313492996,-321.20265126635724,328.7687997292344,-232.8748703015263,410.7107107107107,0.0007383670910095526,61.36136136136133,0.000644931557436407,128.14814814814815,0.0
-1.933789087196686,-4.448252961991082,1.9888947510178148,10.863263259275195,-998.7783384024824,-0.6465947742716416,358.28326346075215,10.940965992258214,179.78149259735414,1724.5520285722323,58.02138543889687,740.3238941920479,-52.770401153479895,990.4442641975514,159.02463981414036,411.8118118118118,0.0007326157473524773,62.06206206206207,0.0006358427393492203,128.5185185185185,0.0
-2.919519869301248,-4.274402031934039,1.292012374229103,11.479350936235667,-994.4486984162485,4.974325136051266,370.98484876051816,13.9446889581644,179.4655753192232,2341.339379093341,49.952175326987835,1801.8037936366845,547.7434114225755,734.094518919485,204.26721529585868,412.91291291291293,0.0007272477141656766,62.76276276276275,0.0006272264927030955,128.88888888888889,0.0
-3.085982187046065,3.3319079152326463,-4.743318721717785,15.143990634989937,-1001.4730065452044,-0.4769907255981597,363.5766136663109,10.928502476246008,180.2185853307658,-2973.516026913096,243.38894975956256,-3148.229996753079,-134.65980797438095,416.4682874858833,-196.81987063876312,414.01401401401404,0.0007224056607406114,63.46346346346343,0.0006194523907236154,129.25925925925924,0.0
-3.0022628967419362,8.324322996663192,4.084139305855761,5.5011350915984725,-1000.2338427347472,-1.4282726714628051,360.6450597286257,11.218271038107027,180.5603159477198,949.9254970003572,65.03930739453335,947.8621379218405,20.505129260891273,44.58195232070778,173.6648582500835,415.11511511511515,0.0007182281052955735,64.16416416416416,0.0006129128485605772,129.62962962962962,0.0
1.5600081773167949,0.584503144752419,0.5905598812417368,11.217471178248834,-999.3832768498331,-2.3978984465493642,369.06544157109965,11.144890612310203,180.17071748306589,-838.6348949135541,-7.100367482314492,-1823.7586931458422,-133.93151009720702,993.2547692211748,-74.90454152353398,416.21621621621625,0.000714846229811586,64.86486486486484,0.0006080297116002108,130.0,0.0
-2.7143656326987724,2.214574286850265,-1.5529982809860006,8.885738854855537,-1003.5753196159168,1.9691857920760518,360.72252048237914,10.7940933397648,180.01404763044653,4471.539430302422,-124.01842415937924,4433.160867002352,70.53202791852239,198.2997542224736,503.7170165486193,417.31731731731736,0.0007123808478569063,65.56556556556558,0.0006052477536665836,130.37037037037035,0.0
-1.8203266382596,0.38582891117431123,0.31425583798188167,8.827169702222452,-998.0092526594003,-2.5434697584940307,380.5781117709776,11.86333193373619,180.16847804928085,902.9847653428933,3.1423972501856237,140.43710423842185,424.8740983606023,871.3991985177549,102.50382991494281,418.4184184184184,0.0007109396075224764,66.26626626626626,0.0006050121563077172,130.74074074074073,0.0
8.09569814350989,-0.303768074937275,0.35237964500538477,8.760455743492244,-997.168637523389,-1.9972241435992801,345.6158883320544,10.79074736237133,180.0965196817391,1425.7642800217118,16.81473215455007,694.345264195073,-435.8042271344431,860.1381860030748,161.8289544869912,419.5195195195195,0.0007106145041782967,66.96696696696694,0.0006077309309721893,131.11111111111111,0.0
3.6343213651405977,-2.2236391003326568,-1.3336974339031273,8.182460658384054,-999.1994212234213,2.59415554473738,354.84829100907984,9.374645660693448,179.7247428318839,5385.628146353842,-121.66719515809365,5143.706800882836,-551.2341535752237,493.0047759994276,657.9258322253831,420.6206206206206,0.0007114797679775508,67.66766766766767,0.000613727207644561,131.48148148148147,0.0
-0.11064332186155562,5.59976329068214,0.395833334684151,13.369049669206904,-1000.1062922624635,1.4380170276286237,358.7348110304605,8.408022179982492,180.23845015712575,-2685.2494637064915,-18.661475031865837,-2688.464251397162,38.72591397244157,57.477363166970264,-200.85218973460553,421.72172172172174,0.0007135901792249054,68.36836836836835,0.0006231894173370527,131.85185185185185,0.0
-1.9826439205037543,5.731465585158081,-1.2149445752406145,11.684594654027805,-1001.6330939259144,-0.6212818877441564,364.3945269045799,9.50205268943865,180.36410799264587,-4429.506416782464,91.91611126361066,-4592.3705978572725,-276.56844680773486,402.87170540285257,-379.00496274448017,422.82282282282284,0.000716979851304965,69.06906906906909,0.0006361288867114045,132.22222222222223,0.0
2.238108134431783,-1.7786761199973768,-0.8087239853800455,10.04639195711475,-1000.6509846794079,-2.360888026829522,372.6796048710309,10.628258992901332,180.03326218376017,544.0949997556022,-5.410653653743163,-441.3348619122829,123.47725400402145,993.8229746827067,53.94084518803814,423.92392392392395,0.0007216615063168432,69.76976976976977,0.0006523538415796416,132.59259259259258,0.0
1.9998488653328679,3.0754872093519614,-1.372558271510169,12.702031504974,-1000.559008986916,-4.897161050624662,359.7560143276384,9.367834077754054,180.4556235920154,-3794.3503056992668,92.96132705492285,-3801.1710793725474,7.028906717946647,86.20269032038897,-298.9631797364775,425.02502502502506,0.0007276262534057327,70.47047047047045,0.0006714663351510473,132.96296296296296,0.0
1.9663357523895844,-4.965486553153742,-2.8653425794793055,6.974942069402249,-1001.5531645222954,-0.9008554086122329,345.7777035049379,10.628677366262862,179.76793182766576,1434.3626098091077,-69.72709564979394,1116.933031721263,-537.8375491590581,565.5872467883943,205.6202496942643,426.12612612612617,0.0007348438645724916,71.17117117117118,0.0006928846706242567,133.33333333333331,0.0
-2.299409646988909,-0.7827226516798823,0.2916729404307678,7.338589737338148,-1000.8101115083036,-0.7636819780647639,368.42513896455006,10.878300267400835,179.9989074225894,1770.5604276187787,6.725682828330955,1598.8474497270954,384.28591509944283,414.7735234667778,241.58358384620007,427.2272272272273,0.0007432635280318278,71.87187187187186,0.0007158892949818257,133.7037037037037,0.0
-0.23537917001280334,1.9627375083743581,1.1705988730326762,5.6440645356106245,-1000.1953155494159,1.5161272020008965,367.54958766141965,11.666358862540363,180.02558990916518,900.539376814257,18.170734901508496,845.9638097851441,246.19325773570915,234.46271225127197,159.6301358179129,428.3283283283283,0.0007528150455123429,72.57257257257254,0.0007396858557950778,134.07407407407408,0.0
0.561939905440789,-4.2227296341808245,1.0297671921527445,8.601170919753425,-997.234534193035,-2.054738061216392,340.5814134062059,12.565589937677961,179.87550910942133,948.1254026948926,17.59416904248316,308.5404513050205,-462.36687398589004,799.6446166074459,110.18459398310756,429.42942942942943,0.000763410427739135,73.27327327327328,0.0007634760099951953,134.44444444444443,0.0
1.2022911706801835,1.9308416619282944,1.6398505052704686,10.323397053409506,-1003.8048551856925,-3.2952337657395314,359.961958663292,10.156014836957715,180.29793754962958,-14466.459324093015,-412.98672221465324,-15242.718052837381,6.158645307110044,882.1907124124425,-1402.0180715246445,430.53053053053054,0.0007749458321359876,73.97397397397395,0.000786525260303706,134.8148148148148,0.0
1.7702128278679776,3.417728743961953,0.6486804200297364,10.205717155864669,-1001.5406709136635,-1.1128729214680404,344.09858169319705,7.384446869704679,180.25872597806762,-2239.563084523115,-23.606370934749293,-2561.3227547970446,443.2444860495886,566.9911887161904,-219.62953867269295,431.63163163163165,0.0007873037788683965,74.67467467467469,0.000808217794196603,135.1851851851852,0.0
2.637093399649482,1.4520549065384318,-1.065450996433807,10.298683822119761,-1002.4349413585537,-4.098680772329279,353.35348902497935,9.30979180636162,180.3164255727535,-5787.1071589929925,110.31343487545732,-6201.9642486301145,601.7851147766223,643.1569147315888,-562.2801452935239,432.73273273273276,0.0008003555759563165,75.37537537537537,0.0008280908247038304,135.55555555555554,0.0
-0.22188346185549998,-5.252419654470037,1.6793277288623776,7.177886337867836,-1001.4423807030591,0.5737213477463893,350.971910730372,10.088125134813199,179.66659739438307,1823.1261271272588,53.23538719430539,1530.513727299606,-401.7212593394252,540.9321276815753,254.1321207551742,433.83383383383386,0.0008139638814373582,76.07607607607605,0.0008458447484117587,135.92592592592592,0.0
1.3585720967642998,0.6567661334079455,-2.71503507968387,11.606309485228044,-998.1183516130462,-1.7627264681071737,368.09264698241986,6.32846248764582,180.13869899399856,-2023.5898463754302,97.3852737881081,-2092.476076140806,-157.36960920966652,263.90407928354955,-174.66568696961832,434.934934934935,0.0008279853304582695,76.77677677677679,0.000861329792676217,136.29629629629628,0.0
0.8588076898374348,-4.037433498968359,-1.8013427650249603,10.479255036477996,-1001.3060137866623,-2.9304773597835454,361.16830174172185,12.777329040204965,179.93671311571862,4286.133864797667,-133.91191387721608,4225.215601262443,103.65679264985339,245.25481677857402,409.1315431745792,436.0360360360361,0.0008422731575967796,77.47747747747746,0.00087451391124512,136.66666666666666,0.0
-3.418600947111963,3.3303617408372266,-1.9284001428464894,11.466108562931996,-1000.0994193861304,-2.6829669161486605,347.1440899924397,10.284755825020932,180.34568155224028,-2885.469047468571,93.61901816119763,-3521.8386798053252,572.830475957157,796.6240833940087,-251.4962752296089,437.13713713713713,0.0008566797494376752,78.17817817817814,0.0008854397878349757,137.03703703703704,0.0
-0.12508437938542336,2.1550944306906215,2.1601121182786205,6.214475644819896,-998.1876107197662,-5.647405711486391,368.80065962957343,10.76270566916057,180.44790903283445,1273.0730143560788,47.8985998864142,1182.4235122076752,331.95473802657074,298.1697869584595,205.02187970586036,438.23823823823824,0.0008710590691204336,78.87887887887888,0.0008941804128612561,137.4074074074074,0.0
0.08955056820960285,0.094097175180249,1.8855770282801512,10.62298171759558,-1001.1372488791301,0.9521850120389113,345.6619417607159,12.73105292505253,179.9508954419785,1201.9999466478066,39.65813951264616,395.17451201018207,-355.95113675445606,898.5955605536743,113.20376694605429,439.33933933933935,0.00088526890283737,79.57957957957956,0.0009008025791256372,137.77777777777777,0.0
2.96711391853566,-1.6318767156894645,0.9746104740899897,7.624469520164946,-999.4186642158655,8.516120193687046,363.30113790470944,8.739714339715306,179.41996630134284,6211.486723801538,108.58522329174193,6106.451386161066,418.37960260659617,327.116156140787,814.4065506039688,440.44044044044045,0.0008991728876362153,80.2802802802803,0.0009053458623027068,138.14814814814815,0.0
0.3039605855984996,-1.4618428183198438,2.1438597304235945,9.205353494897276,-998.8938351967826,-3.1750994211827352,351.85989330708446,11.148083861768061,180.09824108578258,2379.163575166462,89.356291981905,1854.9805842187188,-411.37993851863405,724.9169473359075,258.6023300627558,441.54154154154156,0.000912642289888251,80.98098098098097,0.0009078215444885443,138.5185185185185,0.0
-1.373997713436651,-0.9776880991916983,-1.7585655648239762,11.068729797272766,-1000.3018844559145,-5.616984099276832,356.3432291746948,9.780271753796129,180.26609545407948,-8104.758605155924,247.4193646901219,-8149.199354140388,451.2654029928315,208.63409956670534,-732.4420356331672,442.64264264264267,0.000925557513944342,81.68168168168165,0.0009082320449047955,138.88888888888889,0.0
0.7024486636062346,-1.5139360711228178,0.6971902397219608,10.182187212511826,-1000.2548787866164,-2.634354558721333,365.04270748038385,9.631826265968161,180.06413382674413,-6871.409759416315,-82.92336257983524,-7476.238483131039,-574.0738796855031,779.1319628173055,-674.9650994863948,443.7437437437438,0.0009378093303687824,82.38238238238239,0.0009066074051200617,139.25925925925924,0.0
3.9710495425207433,-2.828996686432239,-0.25034885676632845,8.296920040441362,-997.1052817812607,-1.7377989337161344,365.2144939905953,8.455615224391241,179.93754621987654,1612.313847746788,-3.0565072281885795,635.2323327335995,147.232919898425,988.5723033175235,193.85002429021577,444.8448448448449,0.0009492998223186897,83.08308308308307,0.0009030519224061897,139.62962962962962,0.0
-0.5909400256504005,-1.3905517020626232,1.6937642077698278,10.012546312368837,-1000.3692462469884,-2.00981036361786,373.36969073555963,13.331206427373054,180.0354887708363,1793.7971156851283,52.46979038447482,1325.035410526863,550.6799385955399,684.0693590589889,179.29229400519066,445.945945945946,0.0009599430568041167,83.78378378378375,0.0008977917328880906,140.0,0.0
4.575745838449515,0.6215607787619409,-0.23044846510439518,6.936929369512714,-994.5012692156806,-1.0158588227852452,359.1774630032855,9.248999919848858,180.09390382027243,2996.334332958898,-7.4574248070881675,2994.02822435452,-58.27903764639665,50.873907540936464,431.28344358184415,447.04704704704704,0.000969665494483975,84.48448448448448,0.0008912134262889435,140.37037037037035,0.0
3.262978935928394,-4.697754380486221,-0.7698857768201623,12.300534791796592,-994.2049458004215,2.5745739293334378,363.0645086296334,11.398928493791404,179.58227595450379,-7799.567437553191,108.11624702262166,-8215.413973556168,-384.0260423475283,644.307670676182,-634.4061472155878,448.14814814814815,0.0009784061571847162,85.18518518518516,0.0008838847705041168,140.74074074074073,0.0
0.8444870899003835,2.8132595907978164,1.08181703712198,9.589431961007497,-998.4755711574368,1.1660365943258912,355.62262677595675,6.249985225056127,180.0944430559148,-2748.2403160113013,-51.0678922443986,-2785.304450764967,137.94522976362634,192.6128510153422,-286.7296952151409,449.24924924924926,0.0009861165764221335,85.8858858858859,0.0008765511800689965,141.11111111111111,0.0
0.2602048210752084,3.369344787416986,1.7523383343824657,12.237099888510652,-998.7547036012161,-6.095835933783658,361.819898826228,12.359977059379574,180.54283342193764,97762.26925945116,2991.153283764325,97741.28746245573,3131.2616619816126,141.67072192883055,7992.722978331744,450.35035035035037,0.0009927605489015562,86.58658658658658,0.0008701052412708442,141.48148148148147,0.0
-1.6358097096155324,4.4567479255143505,-1.3366903896936033,8.946936625807915,-1000.8819067271148,2.6726241715895336,364.39486048008513,12.104422311914117,180.1022997767105,2520.92698092303,-60.49699185963721,2402.816113790576,264.2657908595282,345.57349721047194,282.0238404102457,451.4514514514515,0.0009983137263803734,87.28728728728726,0.0008655307718249653,141.85185185185185,0.0
7.269754179324161,-1.1473962739259882,-0.1221513427047522,8.952848023186835,-1000.1546264709453,-4.443600460842251,359.01690152545626,10.194868220594605,180.18746609474536,7154.336641208998,-7.967408954799896,7137.238631171245,-144.08118164855335,137.1834576914355,798.3027424243367,452.5525525525526,0.0010027630675714118,87.98798798798799,0.0008638268333085119,142.2222222222222,0.0
-1.408802670974346,4.596005263624807,-2.1168812672833055,8.471626426724306,-1000.1657174233545,5.3888548046245655,341.96249515907505,9.546115067724152,179.95451653723256,721.4644425058186,-28.128632764550407,-225.11101199905193,-247.00270270580455,971.5507961829641,85.38701633421914,453.6536536536537,0.0010061061791567137,88.68868868868867,0.0008659201856011707,142.59259259259258,0.0
4.995045709068464,-1.6534285832618127,-4.996122034985879,11.75234786338615,-996.0569821833155,-0.1960738936589507,363.31470896330893,10.800000011227134,179.91658753825917,-3003.81060288765,268.0262274016131,-3766.946926292156,-160.67830078003323,875.308300304981,-256.99383261571734,454.7547547547548,0.0010083505716968434,89.38938938938935,0.0008725764215207476,142.96296296296296,0.0
-1.3287473847994864,-0.8910811735788667,0.400919262827458,8.581137685343048,-996.9912532063759,-1.158996962804645,363.6456147735546,14.57758132176058,180.01541731613602,1400.8330831486655,8.482845499381787,1380.2302861863905,150.3032646354194,143.309129250687,163.40445867662504,455.85585585585585,0.0010095128544871197,90.09009009009009,0.0008843202602353803,143.33333333333331,0.0
-4.251525816245656,-2.905032527837178,1.2178107125092639,11.289190864830353,-1005.3881150548178,-2.9234181418474536,353.1982652365205,6.473526602193029,180.00105222214205,-2233.5509337435815,-51.64199027826914,-2275.0182565620034,148.5097981112107,204.40224376761213,-197.5166414639814,456.95695695695696,0.00100961789143464,90.79079079079077,0.000901374298011968,143.7037037037037,0.0
-3.175371914364412,-2.427989087660462,0.524133618173451,9.23509520466142,-995.0577117620185,-0.866442201709373,347.15612963927487,11.564054775148255,179.90979779701155,1668.5875499817535,12.118103435907145,1046.0084282499429,-466.2290542036419,785.1246818424371,181.0303885990887,458.05805805805807,0.0010086979379783213,91.4914914914915,0.000923623220801708,144.07407407407408,0.0
-0.10968324452867413,0.7406520163825516,-3.8991234355087343,6.048073400216761,-1000.7696477208206,-0.9481716297451142,374.75879150503965,8.176765395692195,180.09669855778054,1163.5216407986825,-79.42022344902351,524.0408090631684,400.7511148466323,799.6875941752417,192.8433950385079,459.1591591591592,0.0010067917770731592,92.19219219219218,0.0009506075010860711,144.44444444444443,0.0
4.903113070506018,-3.157072679967111,-0.7016988601529491,8.859371864427068,-993.978591400884,5.141733554401184,364.914455108944,9.960163207400537,179.52399204982936,4580.45782968847,-51.136303554630466,4131.569523828824,445.8588656021109,669.7050912921908,516.5036468782387,460.2602602602603,0.001003943870382883,92.89289289289286,0.0009815473698668266,144.8148148148148,0.0
3.1127007311058588,-0.6766921416195784,-4.4366955201021625,7.641783571274304,-992.9836008349438,-0.5029451158047393,357.7091896907829,9.504239761842674,179.99000601531645,3995.822733884433,-306.68202169606496,3983.7747949502864,-199.5907041014114,107.76689258171956,524.054425437391,461.3613613613614,0.0010002035390947648,93.5935935935936,0.001015394742606933,145.1851851851852,0.0
-0.15641798402294377,2.133966604724622,2.7394022153083695,10.067805447364675,-999.0651532834364,-4.796044852494063,348.62967116852514,9.143363484404489,180.3974878028894,-1728.972697911297,-82.87691121117854,-2540.084569339218,305.0975838417113,899.1255066912789,-171.91374672919682,462.4624624624625,0.0009956241871639645,94.29429429429428,0.0010509080484168722,145.55555555555554,0.0
-3.550358767365539,1.2092857973884834,-2.172109164236172,7.61918452865102,-995.3295232587526,-3.692843186975923,351.78185171578656,9.979069741894541,180.28319713118523,2659.9458172332884,-104.57311639335242,2459.789223795681,-502.7002368235727,445.60954424092705,349.8289488578683,463.5635635635636,0.000990262578251806,94.99499499499501,0.0010867427334482474,145.92592592592592,0.0
0.5263680995178429,1.5572676308946507,2.5108072189197927,11.851950201429233,-999.3144954774431,-3.4699752695795163,373.0259039678623,7.731657709444419,180.2880832180217,-2539.6299192963243,-110.8592960779218,-2615.305458577732,-377.32051242326213,276.9988575098645,-214.52986199851355,464.6646646646647,0.0009841781760595461,95.69569569569569,0.0011215486978088318,146.29629629629628,0.0
0.9144315426508783,7.764340781448517,1.8917392873682912,9.817848279293946,-1001.86216041101,-2.647656281406613,361.3766194086805,12.058360872255934,180.59489028328156,4387.716396868638,145.80647335830577,4387.425749878552,126.86321396119313,18.945488968594677,447.06273857460576,465.76576576576576,0.0009774325560819766,96.39639639639637,0.0011540651856124676,146.66666666666666,0.0
-2.0167109051940706,-1.6791598084196822,-1.8011807050721234,9.644808010482523,-1001.9222703570042,-1.7048556802574812,354.4941293299929,6.411712977602799,180.00147240406153,-2933.718945636957,90.17621733609046,-2942.8379428267717,185.3847839968099,95.64427466051747,-304.1171440578022,466.86686686686687,0.0009700888949243424,97.0970970970971,0.001183203792135211,147.03703703703704,0.0
-1.970543365858596,-1.7565728846551623,-2.26556990253549,11.311784275575166,-1001.733778161959,2.635233212683715,365.09689231224655,11.079529025656685,179.74831007333592,-1461.1332156047617,55.75725224565107,-2426.3990889725364,-124.43487036301072,981.9406333066515,-129.09582711822924,467.967967967968,0.0009622115411717764,97.79779779779778,0.001208111376671674,147.4074074074074,0.0
-2.0155950735603,3.760000413892312,0.7007404327726765,11.927813868151725,-1003.4938829280528,0.6974132277877289,351.85601812553676,9.346928294930859,180.17521375679368,-3427.0195977849094,-43.90626275233486,-3660.54321567763,380.9327003151133,484.79008308125486,-287.16579668076855,469.0690690690691,0.0009538656693332257,98.49849849849846,0.0012282067979016832,147.77777777777777,0.0
4.492028849592602,-1.8048582543478684,-1.688648074366142,9.959802496460696,-996.1484749816665,-1.622869398780218,375.0084303028038,7.658150212385093,179.98957948115478,-2156.69005897748,68.20584941960288,-2601.9054298865176,-432.1373873172071,669.7462810960128,-217.08473218809485,470.1701701701702,0.0009451170156029182,99.1991991991992,0.0012431884035490766,148.14814814814815,0.0
-2.632139434144151,1.4907468826165726,0.20496928431641506,8.457599400901419,-1002.270258870024,-0.7289828723260738,373.52800534896727,10.40476674119739,180.12722697855563,1637.0367028993358,3.233618666799486,958.942268144661,471.1304706299397,823.8564963161233,193.8705366228156,471.2712712712713,0.0009360316911375212,99.89989989989988,0.0012530128061554009,148.5185185185185,0.0
-1.7462825963598891,2.0015061476980156,-0.9656551816138367,6.452060767775741,-996.2693813284634,0.6138222250321338,355.33425928797226,6.886097826587044,180.07994623812067,7093.963608685642,-121.34772502146659,6552.75313262313,-615.4846749866846,732.8574927779198,1099.9149021826136,472.3723723723724,0.0009266760653276468,100.60060060060061,0.001257849181869791,148.88888888888889,0.0
0.6416989355719473,-4.793203753387438,-3.5623168289312668,8.62790048592964,-1001.6798470965997,1.530152324329148,353.7132975296914,10.079427643439269,179.6385423314034,5276.7115854361855,-327.816843759571,5136.811894513481,-674.7236618486686,374.05382494631766,612.6964494165999,473.4734734734735,0.000917116708282365,101.3013013013013,0.0012580165504183138,149.25925925925924,0.0
4.893641127160424,5.679063846025141,-4.460936038248918,8.765575506704076,-1003.4857538404067,2.1546479584171205,333.8186680130772,7.154246184376891,180.2002553149655,-1776.9088641598794,143.9022567506729,-2312.5102631939303,645.7448740658061,733.9719825721796,-203.89040139025747,474.57457457457457,0.0009074203786116723,102.00200200200197,0.0012539136553576659,149.62962962962962,0.0
-1.93780798632261,-1.2260199817979947,0.45336849698919435,10.214114905984594,-998.7078702390731,-0.9733758518929542,345.1841922844863,10.922544168635662,179.98547765166663,421.39185379658403,1.4119734428178172,-561.0539343772606,-116.73571932308765,989.5244332538907,41.44685259356481,475.6756756756757,0.0008976540397758298,102.70270270270271,0.0012459517407484642,150.0,0.0
0.903985738904672,1.0576452352675965,-1.1231154926612508,9.309706237723946,-1002.6518411365641,-2.8039312722343497,346.6053022504224,8.15128533273925,180.2204670016928,-2688.2595799899464,53.62389253647868,-3293.5888328689084,542.7502102903235,778.2467854803112,-288.9114031169824,476.7767767767768,0.0008878848859699102,103.40340340340339,0.0012344995599427103,150.37037037037035,0.0
2.0824998417051255,6.356824905309908,-1.1061796338282646,11.375865944102856,-998.3087590850025,3.8863775878037923,361.35190340987384,9.098011965941382,180.1414905576277,-4818.715730708118,95.16669438374558,-4853.456565166615,-87.09335798243367,185.54151090091705,-423.8531682837872,477.8778778778779,0.0008781803569206176,104.10410410410407,0.0012198475257764608,150.74074074074073,0.0
-0.5595562645331644,-2.5244375425779264,1.3917276781875707,8.774033457458621,-1002.0153440510813,1.4495460323592069,356.7376629555864,10.587898775886325,179.77263969677549,4052.958793747315,97.92070693205106,3883.0052574852534,-276.99728338173134,411.6402603595831,462.1266242735066,478.978978978979,0.0008686081202588124,104.8048048048048,0.001202194487854972,151.11111111111111,0.0
-4.361790380991034,-2.311403736454312,2.3468845532648897,9.885917666294116,-1006.5997589170931,-1.8487235893954743,346.5466451258476,8.454915776315529,179.9735495774058,-1955.8767388134718,-84.34226129119817,-2631.1937983745056,386.78323876884036,823.4150640721739,-197.5692371679563,480.0800800800801,0.000859236000429168,105.50550550550548,0.0011816568619194227,151.48148148148147,0.0
-0.10475668626781245,5.674890241681796,-0.5450894427236184,12.367974886393778,-1000.0982169695664,-2.8766715473471667,357.1883595753544,9.884072000663394,180.48995965965474,-4853.402773471355,46.06899903771407,-4874.1979573987555,187.38738329209116,142.84020933491442,-392.4262219540242,481.1811811811812,0.0008501318344892672,106.20620620620622,0.001158296435004807,151.85185185185185,0.0
-1.6368306475928196,0.7076796400825305,-0.681197413819723,10.683650427909933,-1002.9614931876024,-2.111704373338585,365.0533714764735,6.972338997510293,180.1613246771528,-2755.0640346164223,31.100587112230333,-2793.038695677993,-160.40353834521036,195.2329504718923,-257.74166186699324,482.2822822822823,0.0008413632376587583,106.9069069069069,0.0011321607011519743,152.2222222222222,0.0
-0.0519337573661309,3.7580295001192483,1.0002860662277675,9.87992491662287,-999.0760054627499,-0.5923863700076274,365.27839349915587,11.261751207192312,180.24950238935944,5212.530266640284,90.96006029356228,4918.2545509332085,546.0911952914663,541.9802089554487,527.6737142491025,483.38338338338343,0.0008329972650616605,107.60760760760758,0.0011033283746096122,152.59259259259258,0.0
7.990861959095243,-1.6787544610869303,-2.7138711393991506,8.796111116129646,-1007.0779086274347,-6.70624271659342,341.0032971914112,13.529827611101542,180.2837753574725,1110.1430421833775,-44.25273971525046,597.678617372299,-559.1649315966486,726.4670343828792,125.44062733047188,484.4844844844845,0.0008250999606547739,108.30830830830831,0.0010719528155101001,152.96296296296296,0.0
-1.5477434150806395,3.301926615177348,0.446306109495394,8.733537206570047,-1001.9190761946719,1.4473320664360028,358.7173651951617,15.584417735819923,180.1062208753203,1269.889694432871,8.35633291334138,1266.3770257551942,-49.33968325909087,57.80284701819363,145.5854577504582,485.5855855855856,0.0008177357896805826,109.00900900900899,0.0010382972570686095,153.33333333333331,0.0
2.156330224304223,5.83980132104435,1.103771943644308,8.298773494096105,-1008.6883731853544,-1.5802855721561881,346.16659223028387,10.18233629333288,180.4205710585681,1433.6184827235297,29.736079759856928,697.0444061806901,-421.6031663328472,863.8567504502512,172.5228211313859,486.6866866866867,0.0008109669568986427,109.70970970970967,0.0010027575426063244,153.7037037037037,0.0
1.846543055598957,-1.1361813521711077,1.3604604168352583,8.917986268434202,-1001.6641418403765,4.390309540796499,369.01728697140277,11.576408281594373,179.68446633667122,2526.5392709915654,61.80541264468428,2236.0399775663127,518.1936800284843,540.9991590438548,283.1810380129711,487.7877877877878,0.0008048526190659994,110.4104104104104,0.0009658701185697044,154.07407407407408,0.0
1.8678145759688263,3.506028564626022,-3.87350540500493,11.511331677488629,-1001.2175458738571,1.211117510536929,367.84146416353497,6.438748654185021,180.13108404680858,-2039.0393137091119,140.05479583465785,-2134.6935744438088,-154.8915406479506,310.0694744750174,-177.70142153525398,488.8888888888889,0.0007994480063564371,111.11111111111109,0.0009283049118569735,154.44444444444443,0.0
2.594592472166649,1.6041413361541672,-1.5227105396178813,9.556223457415463,-999.5533057015622,-6.737442782597773,351.01972773675544,13.005468652611176,180.47690218975342,2243.238949876143,-56.967495675849015,2013.519412619994,-482.89786896834164,483.92948731221304,234.55247612336123,489.98998998999,0.000794803473321335,111.81181181181182,0.0008908442218097229,154.8148148148148,0.0
3.373121541554822,3.697637323799746,-1.7565265056469332,7.300453861237537,-997.5707154804653,0.6811435572828782,352.339547975996,11.552457009448212,180.1726688672564,1600.4032683125529,-45.60264908788773,1508.2410961547089,-336.3568341241636,305.01124912527575,218.8604935022208,491.09109109109113,0.0007909635052972005,112.5125125125125,0.0008543498248218377,155.18518518518516,0.0
4.37077050015884,2.0514007854550678,0.19977390881842597,13.536338586119566,-998.3927134353929,12.415853787574456,355.3873294950169,9.032133110097535,179.40781821625222,-2901.0947451720967,-5.759793393025816,-2930.79959080137,168.32372990173084,176.59969121313614,-214.6432108200373,492.19219219219224,0.0007879657105771405,113.21321321321318,0.000819721202062807,155.55555555555554,0.0
-0.5284737719962135,0.46394941304904547,0.9614891595359679,10.639930382290325,-1006.5905437898442,5.453969686106924,337.4720660526866,12.474361600578018,179.71581797451677,384.98258516353434,5.941453071634828,-589.0437835690309,-167.73810716421735,989.3896889649023,36.23758171037804,493.29329329329335,0.0007858398319446917,113.91391391391392,0.0007878482973603893,155.92592592592592,0.0
3.8153163515822164,-2.583377422157602,2.9934208148919628,7.186113198973661,-1000.9089888690705,0.9086137755144147,363.35968173440574,9.491047846709318,179.80086522135903,3122.2218011429245,166.88501202313614,3116.2606216950553,242.60625791002133,75.95553132637428,434.5418948553585,494.3943943943944,0.0007846068131315071,114.6146146146146,0.0007595626077788384,156.29629629629628,0.0
1.1658473685491322,-1.2438465390999756,-0.9899309607361462,9.116302145518352,-1000.1439223565802,-1.341553079736255,357.27155453659867,9.083949633970887,180.00559084966588,-4956.218179625221,86.82584446417343,-5935.071504631532,233.83925908835923,989.8316907208889,-543.8744749678883,495.4954954954955,0.0007842779562815677,115.31531531531533,0.000735590730285246,156.66666666666666,0.0
0.09089911141226902,4.042819764723715,-0.9951449966184277,10.221772765656835,-1001.8019699389978,1.0419981133329792,369.7017508256786,10.950669850854982,180.17160906806762,1324.537668615014,-22.91514316755866,397.00728689178607,240.1888366370444,964.1246357233373,129.59068801177114,496.5965965965966,0.0007848542055301044,116.01601601601601,0.0007165146481730516,157.03703703703704,0.0
0.6043083136783379,0.14684525884952254,2.299344037757494,13.409184186594754,-1004.7977244875799,2.3735397336419815,349.0159078203745,7.873291000339362,179.8731055011686,-2102.1998447354367,-83.82891773770959,-2217.8306292800085,237.81375328165288,341.79597153106266,-156.94456510654888,497.6976976976977,0.0007863255893539882,116.71671671671669,0.0007027428668529933,157.4074074074074,0.0
-4.300242695663581,2.3598609806688686,0.5931538770606102,7.783775083482261,-1001.3161222688557,-3.573593025288447,353.8087705175007,12.043249528799896,180.34097537066074,1667.1708685137148,13.00426033762384,1569.8794357077952,-282.4965940741574,311.1050913365474,214.7493557319806,498.7987987987988,0.000788670850510073,117.41741741741743,0.000694495804395492,157.77777777777777,0.0
2.0412002060145022,6.840812084762586,2.5353030223759476,11.952081438711893,-1001.4230656076287,3.97545488398281,344.93474741960887,7.888020376146313,180.16360565472328,-2039.6445217175042,-88.361148463221,-2303.8387978980095,354.54696492271705,515.7191216831427,-170.98998053185122,499.89989989989994,0.0007918572873018684,118.1181181181181,0.0006918074769594989,158.14814814814815,0.0
-0.9732802366779292,0.6930141853902546,0.5774560060196726,12.798972853944687,-1001.6928781863757,1.1335298690709301,349.95709436505746,7.8998904203536275,179.97477846151344,-2340.1813383102685,-24.54980702264794,-2423.467789887918,252.92874338245028,289.7084378324366,-182.77457838909,501.00100100100104,0.0007958408238108191,118.81881881881878,0.0006945435084048344,158.5185185185185,0.0
0.7886204518090183,4.988345266555376,-2.3142332374265417,8.74269138985086,-1002.3114867012549,2.396759334167076,348.1801800393178,8.180620423183331,180.14802770405154,-2790.544997703449,113.59469956234935,-3560.895281572755,537.8365318031416,879.4433990203943,-319.5368540355625,502.10210210210215,0.0008005663198464687,119.51951951951952,0.0007024330471804965,158.88888888888889,0.0
-0.3013509331811109,0.8823435376496396,-2.666256709555613,9.444972762279534,-997.8322341917512,5.8458144159232965,369.95973678846445,11.519000075032244,179.7149124995407,1865.231280740976,-87.17655266702326,1245.4942607749,399.7795466466015,788.1625572019855,197.72998932605572,503.2032032032032,0.0008059681239899441,120.2202202202202,0.0007151096928042667,159.25925925925924,0.0
1.922337552370942,0.5901098613409611,-3.103024498117858,7.927381505252459,-1000.5551819427832,2.1144721514503,353.01738151248605,8.766449276960584,179.91287639208062,6100.034791186379,-328.662476428012,5702.819333862432,-818.8922763377213,630.955922594111,770.3762640311566,504.3043043043043,0.0008119708655224525,120.92092092092093,0.0007321545463683508,159.62962962962962,0.0
-1.4117470460413568,0.6137664486045575,1.3241036695169464,9.59307771783939,-999.6898832105284,4.097906386228124,361.24175684744614,7.304008431265663,179.80002997574206,-4181.597785939869,-98.03291689922132,-4182.515845442721,-64.89347292502737,33.152158001697515,-435.8666392240187,505.4054054054054,0.0008184904735385187,121.62162162162161,0.0007531335440352424,160.0,2.17e-322
3.395121697829043,-3.2461263991486513,2.377193646174016,9.926820051314138,-1002.2731476007406,2.3559136576187028,356.19236596138194,8.788640000128403,179.68083915756878,-4960.295545130598,-202.6659416803627,-5390.917951716316,294.43670388885255,657.6828242288132,-500.4589562817811,506.5065065065065,0.0008254354044258829,122.3223223223223,0.000777621719859323,160.37037037037035,3.45049840253604e-310
0.42048703003453486,-2.2139764125010277,3.698724282772762,11.319299996164741,-1000.615686910005,-0.20298083851701135,347.30534733987184,9.935915258639026,179.8848978618281,-1640.2561624518241,-105.64062943118353,-2408.505432065739,316.9406093856022,876.802055005714,-145.24760565389545,507.60760760760763,0.0008327080524056257,123.02302302302303,0.0008052091231831374,160.74074074074073,3.178548531638391e-298
3.7790692575085605,-4.816739921258751,1.6862106646464803,12.180366942040894,-999.7098531681639,0.7976541706122203,358.31699576828356,7.638055032671229,179.6794406770466,-2644.5187792357565,-74.1826550805847,-2660.405142462951,49.5928945574139,124.79087797100802,-217.5176780695717,508.70870870870874,0.0008402063121911495,123.72372372372371,0.0008354865868856371,161.11111111111111,1.691536526795091e-286
-1.7674660714069867,1.1928486856667602,2.3256771550699717,8.503807870756706,-1000.3675485065273,0.6789827024839192,365.99103331863597,7.696637781931313,180.0294836241162,-7785.548101819396,-317.8903896592069,-8012.620204726571,-735.228961237091,475.11390554829603,-916.0834139611567,509.80980980980985,0.0008478252582228562,124.42442442442439,0.0008680138489071447,161.48148148148147,5.200436166577407e-275
4.950621664104544,-0.20792058174134795,-1.1600326653073694,6.065349871548011,-995.0095525214628,3.1162655260410808,347.9224060745665,14.22259266819917,179.80953128173542,687.2501767162074,-8.865368693829796,569.8161937030048,-331.7132954627423,343.54260898079326,112.51443630512472,510.91091091091096,0.0008554589015023926,125.12512512512512,0.00090227683784714,161.85185185185185,9.23643612844396e-264
-1.755695060197959,5.948740975959796,-2.3128316334877135,9.957510441447516,-997.2514918489143,-1.440542466468856,368.09112790731376,8.278869192372227,180.4252825385892,-3143.1116628168697,125.11885525593051,-3585.1454023420215,-369.3435515534919,663.2396992237094,-315.7332424105477,512.0120120120121,0.0008630019828731237,125.8258258258258,0.0009376442992165047,162.2222222222222,9.477108985510724e-253
-4.579022008899569,-6.953234955664848,1.7001586648351066,10.58707505993728,-1002.812026405616,3.0209256140617504,351.50279078522306,9.353915262453986,179.4275301604169,-2999.808392785209,-93.48365620173382,-3621.267368754395,394.22131001953915,789.979362318765,-283.03837466947573,513.1131131131132,0.0008703517607099143,126.52652652652654,0.0009733355191496517,162.59259259259258,5.617650655971726e-242
1.3914478655549283,-1.5876348578634258,0.8353615044788013,10.498835375370083,-997.2296967987209,4.656993578712524,355.1701607392716,9.265525998401428,179.64171979285467,-5352.16042469722,-76.66784541000698,-5705.61795421697,402.5008983341902,595.4283417470125,-509.97284327224367,514.2142142142143,0.0008774097513861876,127.22722722722722,0.0010084101689981939,162.96296296296296,1.9237195722993773e-231
-3.2294217234432745,2.240019768730985,0.2148887486817851,9.346653504981912,-1001.909954440677,-0.7258965847675937,365.3068312301005,9.157286384459116,180.17015850842884,-3028.712771376414,-14.576599213443817,-3953.411046039888,-274.88330675737495,960.6385798821361,-323.6992391931204,515.3153153153154,0.0008840833825287461,127.9279279279279,0.0010417881903393227,163.33333333333331,3.805729640027344e-221
0.7709655506917674,-1.7837732525571248,0.7747429612659797,10.24950419932787,-1005.1845041413541,-1.2411026109577505,353.3656384278051,11.242693479938204,179.96909134116774,3245.1567069197354,44.64362497361576,2530.0785541479845,-412.4337045980746,848.6792384522241,316.56968979096126,516.4164164164165,0.0008902875218650677,128.62862862862863,0.0010723026324596615,163.7037037037037,4.349550824265339e-211
-4.0486779981322805,2.7589523186704916,0.6463709649164118,13.030889616704496,-996.848567337612,-1.4751879163049841,360.37574859335865,11.896285900944099,180.2443562867843,-11367.513846540922,-132.248793583817,-11371.330277504841,-69.51253426343038,62.85223447752005,-872.0961225643496,517.5175175175175,0.0008959458482932793,129.3293293293293,0.001098782360513546,164.07407407407408,2.8718559134561734e-201
2.0561166596738385,-0.3136216184574449,2.5676337197071226,10.76346833792502,-997.9746250518472,-0.6024237162894451,356.85309171211907,9.388091136936815,180.01654663218847,-5127.045545264185,-227.9517063907265,-5469.412671183436,245.23369012727647,584.0545080624819,-477.0076066446706,518.6186186186186,0.0009009920365148068,130.03003003003,0.0011201557501698922,164.44444444444443,1.0954547411599969e-191
5.839578919041978,-3.3839051510396927,2.5899711696339116,9.253263149993831,-998.9752416990344,-3.6293188427815615,361.29368006703817,7.527043426815302,180.01399379089898,-5295.2743672598845,-233.95280444745967,-5314.462071805609,-101.08515704729743,134.24596728165756,-573.4771089562487,519.7197197197197,0.0009053707319938886,130.73073073073073,0.0011355620493470589,164.8148148148148,2.4140263957226446e-182
-4.82413416803985,-2.1880054322756814,1.088440704680694,8.999604365808008,-999.7305440609874,-9.458802459305291,336.192608944765,12.548880455697807,180.4187113111484,650.5177233218851,7.626810338511732,-163.54033486363903,-378.39148556567363,900.944308417317,72.83210449216999,520.8208208208208,0.0009090382989610924,131.4314314314314,0.0011444549223738102,165.18518518518516,3.073322513628643e-173
-0.14415564113706109,0.7695069044308239,1.6916057451258564,9.660295284644539,-1000.5910175457269,-5.156009114102539,341.70318184791915,9.809317817606635,180.33935144613682,-303.80110488700785,-9.111956520249146,-1293.4710705583234,91.68676423824175,994.789939162239,-31.447210772685644,521.9219219219219,0.0009119633304609968,132.13213213213214,0.0011466832181603335,165.55555555555554,2.260456990865172e-164
-0.7628553965861586,1.1132969155388814,1.0281251048495517,13.273479923661279,-996.1863104820385,2.458377904497975,366.1596700604684,13.460643629714337,179.92257825906083,968.797418299015,16.636964817814317,-18.473729192828387,107.97568274429659,991.4873070606172,73.05668115008497,523.023023023023,0.0009141269158534277,132.83283283283282,0.0011425370712450289,165.92592592592592,9.605293407715309e-156
-3.9577151619374384,4.565584554002714,-0.9223394640692378,9.633398580947606,-998.5242567790798,4.809844013123222,370.3718140564905,5.508828204869674,179.98592850729764,-2125.887104379638,30.203759002724656,-2192.2704007926377,-213.67659698989297,252.75357580406668,-220.29653819942115,524.1241241241241,0.0009155226675070311,133.5335335335335,0.001132752380738709,166.29629629629628,2.358069802271589e-147
-0.2597848361873276,3.533199648030388,1.5131293498262801,9.960411310958584,-1003.0007375151691,5.525647604968871,350.89513296468476,10.39080644256664,179.88615333971583,840.225017184043,21.94181490837569,-136.94349759565966,-133.26970337588315,989.4184765228891,84.41197404655037,525.2252252252252,0.000916156514473216,134.23423423423424,0.001118472499640155,166.66666666666666,3.3445756174081544e-139
1.0837927064236836,1.4443805011400028,-2.7889901377185233,9.035372858127394,-997.052151441342,-0.7480535001670652,357.55971647828864,13.837212667752416,180.12585160753864,1875.7948586509856,-90.24377528420308,1874.770266600867,-123.13580321230435,32.90798216378756,207.73180179765214,526.3263263263264,0.0009160462765048996,134.93493493493492,0.0011011714954361842,167.03703703703704,2.740767162740401e-131
1.8017623417731952,1.4157787776089092,2.1077831045917663,12.197966714883929,-996.4088537781263,-3.498407259888398,362.947192529023,9.293471729123684,180.28206456687752,-4181.070950063245,-152.14618877230916,-4181.224704311352,-167.46428176236492,15.31886461918136,-343.1477417015996,527.4274274274275,0.0009152210367162839,135.6356356356356,0.0010825476692156168,167.4074074074074,1.2976591086439652e-123
2.0324678252109,4.203149352994067,-2.38904587953207,13.91967450948935,-1002.6073427134914,-1.9245296860088388,366.93217601658705,9.549013153330728,180.34946434508993,-2729.9641484139097,116.01382069302274,-2864.6976432099123,-228.32330950401112,369.7582640756978,-196.43945573661057,528.5285285285286,0.000913720335312991,136.33633633633633,0.0010643985676862294,167.77777777777777,3.549930238441531e-116
0.621454504697118,2.2420667435975896,0.5716065735894659,10.901226098862777,-1001.6727743889379,-3.3411286303807883,339.7232272832915,10.591023383180678,180.31915800096482,-703.7748025140443,-6.406129252775069,-1643.6472036526798,233.83660493240694,970.0910791007595,-64.61945711180903,529.6296296296297,0.0009115932100361736,137.037037037037,0.001048489369419103,168.14814814814815,5.611340948129576e-109
-0.2837691813641963,4.554050498439761,-1.6903079168523178,10.165545807570851,-996.1322717403942,-0.8185694875256777,351.13959753021624,8.882408362230086,180.30910872769417,-4583.2252624001885,134.95883525737509,-4954.5312213104235,616.2477034178179,607.8709482590932,-451.0270919437221,530.7307307307308,0.000908897111172958,137.73773773773775,0.0010364255742405881,168.5185185185185,5.125339226107585e-102
-2.138940266311891,5.6950736982878425,1.1067779661488535,10.07356566634847,-998.8852814134667,-1.8036093844563692,356.67420620150125,9.375856135894534,180.4310372353036,-6791.889394760827,-133.31231978380586,-7308.901898994962,364.8798636271755,717.9814629544779,-674.1423694085101,531.8318318318319,0.0009056967201428861,138.43843843843842,0.0010295389580320265,168.88888888888889,2.705297630148918e-95
-0.12699059020075154,-4.524508142153036,-0.06785045185581776,5.231386422428509,-1005.7572531453534,0.8539963514054022,367.03140197236047,9.324369811617194,179.6935626534833,1208.855177247754,-1.558684607034505,1132.9153524094659,264.6398621444606,276.8185746821875,231.10183762581153,532.932932932933,0.0009020627007770663,139.1391391391391,0.0010287934489061194,169.25925925925924,8.252374882787176e-89
0.40510172944133,-2.153674441853463,-3.1895119163266648,11.490301728569635,-1006.0470811893158,-0.21703991066292194,384.98430483721495,8.745158531147254,179.88975050178115,-1304.6554916279008,73.12967887687617,-1907.7663608973871,-420.3949633830729,779.3005153012579,-113.75552568221373,534.0340340340341,0.0008980704115093066,139.83983983983984,0.0010347155054420353,169.62962962962962,1.4549872718930115e-82
2.658348315131705,-2.0637782302381416,0.8413992620369577,10.268332831991687,-1004.3269920793734,6.284318496956501,357.71994273190285,12.457713100401119,179.52501815761508,4365.61716808148,66.73382253023168,4285.2673373781545,-204.32366209377923,282.7158560547125,424.9403851423533,535.1351351351352,0.0008937986048918707,140.54054054054052,0.0010473520595782027,170.0,1.482906019626242e-76
-1.410955903192328,-5.975252441447283,-1.1558415536654212,10.85668410132145,-997.1180180233566,0.33442285161603474,345.93022537896013,10.92215606459287,179.6369284308408,-461.81379009465326,7.878121437017459,-1446.4935814978908,112.95777898868762,990.2706832119688,-42.41594656970737,536.2362362362362,0.0008893281382712936,141.24124124124126,0.0010662581525064771,170.37037037037035,8.738101581295768e-71
-1.4303181689143425,-7.664979445542724,1.7622934416267382,8.57707561183259,-996.0038086042471,-2.6762861089833394,364.02268077201296,10.501256464206604,179.71261180883624,4221.077853138238,128.48581189991359,4163.485564596038,360.1628060782577,238.72809078749106,492.53457573242395,537.3373373373373,0.0008847407162886155,141.94194194194193,0.0010905158046014703,170.74074074074073,2.977603294588671e-65
-5.008740514586523,2.4046422795897318,0.002651377468814459,9.231086242045818,-998.2813673020694,0.6318560708173648,373.2099578954071,11.617142013780233,180.10226100785346,1659.6542311220176,-4.931707791813117,1041.230579412768,479.36904294931384,785.490311946508,180.3322956551679,538.4384384384384,0.0008801176823110009,142.6426426426426,0.0011187850280359754,171.11111111111111,5.869347671047998e-60
2.484918287058295,1.3454149429823021,0.7908419707760763,9.177950126993654,-999.1650951949626,4.0235350492248,361.080141209795,9.471288333593066,179.84680815513588,30459.732334315275,422.90679833453964,30428.94088922617,596.5770325014837,176.37874964483814,3318.8401047508664,539.5395395395395,0.0008755388721840289,143.34334334334335,0.001149386810996237,171.48148148148147,6.69503091024853e-55
-3.0578470553332915,-0.1508765556641203,-1.9151379100304238,12.043245968146078,-997.6836565871297,0.9130243889136812,350.9335145484571,8.4515923632942,179.93871362464947,-3050.497741474709,98.84219231108555,-3110.747403590066,338.10339402112925,246.73050972417025,-253.1828287006306,540.6406406406406,0.0008710815400459514,144.04404404404403,0.00118041610272857,171.85185185185185,4.421548591956128e-50
-0.011392228885987775,-3.6630707789614663,-1.1786644628547238,9.242480326793814,-1005.233213569678,-3.0359329522895413,369.5799394148002,8.794751390770886,179.96425431161907,-1711.4596300635226,35.20076195278959,-2611.403408402791,-274.1208759675741,951.6189782981918,-185.21115272403992,541.7417417417417,0.0008668193625898234,144.7447447447447,0.0012098802651604402,172.2222222222222,1.691785787074936e-45
4.75416286401334,2.774463171361604,-0.917277272202169,14.165320644219594,-1000.3880397194129,0.2952693732520573,366.6354561849844,10.003566082209218,180.14132035527518,-3033.2697759343573,53.39558883929707,-3131.745800504133,-247.64793263383487,316.74079187248856,-214.496613673009,542.8428428428429,0.0008628215252927901,145.44544544544544,0.0012358553501190714,172.59259259259258,3.7536225340348097e-41
-0.6987500705991088,0.08502048802728857,1.7134049604851114,10.861724838030074,-1003.5740179899755,7.626391274730908,349.7391915580438,7.881576583254196,179.56915821186138,-2666.8455179059956,-80.45246621116877,-2908.117155631204,352.39493291787807,495.54906326557057,-245.57235580004473,543.943943943944,0.0008591518919134823,146.14614614614612,0.0012566493634832278,172.96296296296296,4.835069301358107e-37
0.658964298335703,-6.45653256240496,3.3547541756109784,7.448634680008537,-995.2047409550595,1.90406531335538,363.8142561753434,8.99947796682665,179.51899470152048,4744.347818374828,278.72692799662286,4733.265396154574,383.82028563735565,105.67608008660693,637.946688719426,545.0450450450451,0.000855868257096707,146.84684684684686,0.0012709589830682759,173.33333333333331,3.6214703339950846e-33
-0.7816435148437778,-2.15662355203017,-1.6103435034857525,9.742907413496086,-999.7721994428538,-0.6710636848056335,369.9726556765887,8.967766716257131,179.9147977452236,-2122.257152759182,58.859819977807206,-2923.719884818921,-338.96828060313175,894.7679634924901,-217.83166048476406,546.1461461461462,0.0008530216812683724,147.54754754754754,0.001278004618092217,173.7037037037037,1.5805459015200324e-29
-3.1674005812683226,-0.8889171764600436,2.1536962893153606,8.696649755687169,-1003.0102304804302,0.24501491281058388,371.81890042558894,14.249112459658027,179.9350202920178,1324.3660886145058,46.75689255162771,1127.4925948145876,446.06376649170676,445.202372114957,152.75674442684223,547.2472472472473,0.0008506559071364135,148.24824824824822,0.001277628736914368,174.07407407407408,4.0306576917628225e-26
5.684783943841929,2.026523063863049,-4.339354835451404,5.6112350603599515,-999.1849149004549,-3.926791727123249,359.3355102469054,4.452370120132167,180.33944283654574,-4425.9088702379995,341.9592875519147,-4525.41185503163,36.97057885416961,320.8098446369117,-792.0419915602984,548.3483483483484,0.0008488068579550783,148.94894894894895,0.0012703443318984402,174.44444444444443,6.02806963752775e-23
-1.8062265593476814,1.810665738079656,-2.3883788021845787,13.19894188022758,-998.9432413811913,-0.4909722216373722,356.4192055382068,9.640760557188733,180.1322525439241,-3688.9541081300267,151.9818920267348,-3689.186039418199,167.85943882137718,15.879240672604325,-279.5946609831629,549.4494494494495,0.0008475022191176123,149.64964964964963,0.0012573242396464418,174.8148148148148,5.3121629545754475e-20
4.4251504357510845,2.923948439314262,-1.9175569123735496,11.406285084440007,-1006.033017220176,-2.720776298731627,372.27273822081264,13.451387585629542,180.32006821274908,1507.063562583643,-45.88345839604038,726.4957141893186,374.1681265574881,886.4138423834074,131.81157018781747,550.5505505505506,0.0008467611064229065,150.3503503503503,0.0012403274991820991,175.18518518518516,2.77500828772068e-17
0.18856778666614316,-2.0457937196796534,-2.7050173788814447,11.066414635798624,-1001.3079355384613,5.969392508182589,347.89839497019113,10.243688928264907,179.54145966878988,-3061.840137219392,144.85891451906951,-3775.7960219248857,600.8493944574303,847.1483477526358,-277.00429538110905,551.6516516516517,0.0008465938262827334,151.05105105105105,0.0012215654549006557,175.55555555555554,8.656931862466847e-15
2.2079759864489956,1.2443100439219432,-3.16717677957516,10.330807320599408,-998.24002448759,-4.223163531531078,364.38579290921007,11.506834946842186,180.3131197640344,3498.493467876712,-191.2556050223472,2890.5883518959395,294.0359056324876,777.8537654014721,338.9506601465795,552.7527527527528,0.0008470017349447517,151.75175175175173,0.0012035171486236113,175.92592592592592,1.6268714897938508e-12
2.8308495212278943,2.0085895988277924,0.8259978242755951,7.235964862615125,-998.4630182999434,-4.893004837709092,346.2997337263557,10.199652630199536,180.39491500329342,1427.2698556055566,23.367528613607007,952.4692502515421,-480.48863274818575,692.3197571836149,196.87589257241592,553.8538538538539,0.0008479772052474204,152.45245245245246,0.0011887098522671041,176.29629629629628,1.859832714221287e-10
3.3189771048233965,-1.6925623524534805,-0.42813539545572277,9.032765720889127,-996.5762302674287,-1.489826961598161,370.653762722596,8.66533323756704,179.98838290051887,-1500.5219585084922,14.55644560207754,-2414.4156327415935,-268.20850690067925,956.6387333613271,-166.4919657558411,554.9549549549549,0.0008495037102578507,153.15315315315314,0.0011794855331088807,176.66666666666666,1.3068454216484852e-08
4.165965823393824,0.6248648155768783,0.7588107952102194,11.683561549568026,-1000.2961036278332,4.192537120448921,357.4195448438884,5.516168130982174,179.79649634128305,-1889.0418755024475,-20.908665442386386,-1893.309600027245,44.43879282454954,65.48666867820114,-162.05451366465425,556.056056056056,0.0008515560331738552,153.85385385385382,0.0011777768919279787,177.03703703703704,5.703286455998656e-07
6.562551096524414,-2.1794032408048296,1.380945372243026,7.897559940434995,-1004.0703685979166,-4.41807562539768,372.6858323564747,10.410911374072606,180.12691677369705,1923.6642697630807,52.777569428037694,1462.1618654596596,550.7305961465734,678.9268635103409,242.81660389845172,557.1571571571571,0.0008541006119491949,154.55455455455456,0.0011849168513783134,177.4074074074074,1.5614466131845555e-05
5.489599553610406,0.6258488492503527,0.5312339863450669,4.936461367498373,-1001.8455031121933,3.2836422433698176,364.91412756355527,8.448786790795218,179.84882886485389,1382.150765194282,18.254067761810912,1345.759455586614,205.12750450793536,190.38384589105488,278.88810187257184,558.2582582582583,0.0008570960251496396,155.25525525525524,0.0012015027669623076,177.77777777777777,0.0002706929125512081
-2.0599646002614547,-1.5301813631019248,1.3155263523007474,9.545787984438148,-1004.804594152545,-8.956062378025745,347.7677976993807,8.399329187669393,180.42429931918588,-2235.901494397438,-53.35857561737366,-2926.241882820796,407.60392038593096,830.094135993087,-234.07501551431383,559.3593593593594,0.0008604936225648848,155.95595595595591,0.001227331302968334,178.14814814814812,0.0029962627702432975
-1.0130271361979735,1.3413304965109585,-0.13906457248453877,9.716484891944923,-1001.4266895791338,1.744757605761858,374.24627732077244,9.002025488041776,179.97689488826867,-1618.2252013721127,2.9121722966482846,-2453.6511946331557,-366.97284247460016,913.6473687197522,-166.44053438221732,560.4604604604605,0.0008642383001658729,156.65665665665665,0.0012614123523647075,178.5185185185185,0.021320225271025364
1.6533509837578926,-1.8141987060934797,-2.3739867766114893,10.271126832829419,-996.2044390824462,-1.4646448283756925,375.5124526642773,13.489722813246987,179.97992904270947,1186.636085891224,-47.47320431820209,504.7039436837788,415.12540494934467,824.0321109470817,115.46937856736942,561.5615615615616,0.0008682694142645119,157.35735735735733,0.001302061428837192,178.88888888888889,0.09799548416365442
-0.07701598302941574,6.774453697079199,2.1156283616415923,11.457037287029072,-1001.3010451684818,3.648954513988962,368.8228649259922,14.809675084507946,180.1788584024641,2686.253153652752,99.15997273938812,2432.3739282778865,536.6131215519051,505.78643564544905,234.6298137594391,562.6626626626627,0.0008725218244281191,158.05805805805807,0.0013470607425440703,179.25925925925924,0.2917639071257734
5.4629711737859425,1.3797765932128792,-1.178224265562254,11.275211624462417,-1005.912642407232,-1.228610567872409,352.3841213496378,10.434415875056802,180.1477682893541,-4876.681773857007,105.87302614308085,-5485.086808867148,597.684304574188,782.3266710382118,-433.0896265947489,563.7637637637638,0.0008769270491038896,158.75875875875874,0.0013938709463585635,179.62962962962962,0.5634722935293844
0.1201775500199965,0.3795723830015297,-1.8711925975248518,10.517539610487843,-999.3978267869277,1.4205543268491923,356.9398604564259,9.070465552176545,179.94032738769286,-7156.100851913967,233.91454570447584,-7165.505289789235,331.0628390970263,97.60243009697473,-680.7712941786082,564.8648648648649,0.0008814145123375376,159.45945945945942,0.0014398695109062755,180.0,0.7065950391993012
1.9401141792771897,-3.2343540799132287,-0.3558357516087963,12.391062776173419,-1001.6121503168819,0.10891204191110222,361.4542721740576,7.645547165097579,179.80912371313664,-2608.390350662258,18.15179421923856,-2611.753386739712,-40.76820999769267,59.01590386142919,-210.66641768505286,565.965965965966,0.0008859128547610386,160.16016016016016,0.001482588796055516,180.37037037037035,0.5761098853188692
-0.8138960745453351,-5.276526140935846,-1.825621838593026,6.962060438373371,-1007.8687820008838,-2.08156424916451,352.96289600668564,10.937080323092138,179.81822518266821,1660.3213362108822,-53.760753445772316,1583.3565751517938,-321.9475093439853,279.01202569798,238.71939121948137,567.0670670670671,0.000890351277505348,160.86086086086084,0.0015199276229277089,180.74074074074073,0.30587829458921373
1.2624543620373365,2.0466132618736594,-0.8348607639788644,11.00916362895478,-998.5658795295973,-3.1062864802401235,376.923465724632,13.565811200130288,180.29528748437215,1054.9252156615607,-14.091625224143643,243.69391977183034,374.8769041437918,899.6625657820746,95.71795473952052,568.1681681681682,0.0008946608841728249,161.56156156156158,0.0015503144285236637,181.11111111111111,0.10585867763808393
-1.5279697554251013,4.977383178952806,0.688107843126933,11.253076726673886,-999.8134755137648,1.4131349262320707,361.4432647172604,9.505319225949686,180.2045662419161,-6398.926417504348,-78.36280368811654,-6402.283288090259,-134.7023645990422,56.43947823790059,-568.5431630982854,569.2692692692693,0.0008987759837327903,162.26226226226225,0.0015728072261100281,181.48148148148147,0.023870106356613123
-3.876211372713786,-4.630759969799262,0.6966834784922538,7.5208754278395205,-1001.083235685381,0.5390537748906371,332.9665195289264,5.2420079184935515,179.7029645324004,-1498.616309283903,-22.05228062234689,-1929.1485750222992,474.0952687299001,656.9021407866451,-198.76018674292524,570.3703703703704,0.0009026353163805567,162.96296296296293,0.0015871244287714874,181.85185185185185,0.0034994450177974114
0.709778971616366,3.3112155703506456,-1.7956601328512587,6.994258782635221,-1003.0444276839161,-0.6533622341214865,363.3935581275622,11.340099343631048,180.22630280701614,1556.1639808776183,-48.05440468496517,1515.6965095605565,148.70323781634008,200.8760466493421,222.49940301120543,571.4714714714715,0.0009061831651386146,163.66366366366367,0.001593609670103121,182.2222222222222,0.000332329459987386
5.32504692003613,-1.4511194530732832,-0.9754107458974892,8.508115747048798,-998.0703270390345,0.49639208772108495,356.5184260318269,11.970799422900098,179.88879353581083,2414.406880893637,-35.69143572986078,2385.708517132702,-205.3721325464671,172.09048478845082,283.19207789212834,572.5725725725727,0.0009093703183132206,164.36436436436435,0.0015931416203299115,182.59259259259258,2.034140317628353e-05
3.411088302011595,-0.1217744728293618,2.1486660095404875,8.676917114969417,-1001.8547747307323,0.7090345263321788,359.2507344388155,6.828308719228305,179.95264751331354,-4500.78482330848,-165.58132568730068,-4548.626939058352,47.09335385317914,217.98942028701754,-519.4661814331351,573.6736736736736,0.0009121548517972061,165.06506506506503,0.0015870052737854059,182.96296296296296,7.97069834705759e-07
-0.5458954541380401,2.7943780794998907,0.9928002354678822,11.50683892700486,-997.7402054233322,-6.4824835099024405,356.313806342143,10.352968367325905,180.5330051305455,-6363.033522875845,-110.80378062460159,-6711.231626087978,361.6099390516758,586.8702084949479,-553.0139898343357,574.7747747747748,0.0009145027054942357,165.76576576576576,0.0015767436048264893,183.33333333333331,1.9811916888390564e-08
2.062826065623491,-4.984989701695937,4.150130078697083,8.77092243261781,-996.3346859779094,-1.0633308482567876,368.07046416606687,10.902452032272198,179.77494600827598,3588.3492443038485,262.2851211415013,3428.9533641397975,626.4211632568513,397.49478459560254,409.95858369312634,575.8758758758759,0.0009163880346223355,166.46646646646644,0.0015640078005114794,183.7037037037037,3.087210123425341e-10
4.6692305622754064,4.364232058212013,2.3602563474830554,8.287302963437591,-998.6544826894878,3.7860272003487445,371.1968777855338,9.853785395982124,180.03301894886417,2628.6568798493904,112.82360424554511,2064.5367141689003,610.1407523979586,752.034511956621,316.89629844647897,576.976976976977,0.0009177933240626858,167.16716716716718,0.0015504210162908066,184.07407407407408,2.9755580299657885e-12
-1.978202956018165,1.2516406716048267,2.288586137119878,8.776732526610882,-1004.3376130897925,-2.243449433183969,362.83053162258653,8.418458161829292,180.19978173340522,-23547.62895203811,-942.971181128192,-23579.28562652267,-1118.4013745469235,178.26356274447915,-2684.8769048052263,578.0780780780781,0.000918709261939733,167.86786786786786,0.0015374657361553706,184.44444444444443,1.749873549886091e-14
1.562260621530728,0.8243228262569051,-2.775737100911604,12.237264668308423,-1000.9124710948385,-2.4784462509299634,356.60688812861844,12.031874447127112,180.1887668967249,-43944.18559179233,2132.2141784896558,-44183.994188681216,2557.859556098946,488.5510726853139,-3595.3597195296934,579.1791791791792,0.0009191343769043398,168.56856856856854,0.0015263995117479564,184.8148148148148,6.201385080003773e-17
-1.7402176942808953,-2.1238595724775484,1.5277207032668452,10.026086748753904,-994.5136488244223,-2.709351252164031,359.58662795190827,9.193240508062635,180.03379038685458,-10330.63796841495,-277.2127164308386,-10468.532393689511,65.64406879323734,369.5478963490247,-1030.5686349059704,580.2802802802803,0.0009190744517943812,169.26926926926927,0.0015181991866544877,185.18518518518516,1.3107057701815729e-19
-0.08080906782260423,3.708494779035062,-0.1062136033938213,9.641497949286176,-1001.7567931699498,0.6463348686216649,360.1959961657763,7.029627674600135,180.17515473596032,-3696.732614968706,6.771967208127393,-3696.97890328171,-8.573458709325955,15.347402207578035,-383.41118538911485,581.3813813813814,0.0009185417341239356,169.96996996996995,0.0015135304542912152,185.55555555555554,1.638720989293299e-22
1.719014624938051,-1.171985422894118,-1.101963607076499,9.779989002597897,-1003.8015305904925,-1.2512522753462345,351.9756996013516,5.901051028660638,180.00451672132706,-2434.5967317896543,48.582193567796836,-2459.702225570842,203.99195996405922,157.42452575548103,-249.15840057865526,582.4824824824825,0.0009175539708896887,170.67067067067063,0.0015127380776195328,185.92592592592592,1.2044781832603986e-25
2.440325593064003,-9.00788269325598,0.336030681065057,12.584120668653046,-998.996124643801,-1.0525970207333057,365.78928648571235,12.52169903999862,179.54485908092693,-1071.8332057976413,-3.8601909271796844,-2062.5071157979246,-108.8791943007273,996.2247673215229,-85.36885774513868,583.5835835835836,0.0009161333012093131,171.37137137137137,0.0015158521821860994,186.29629629629628,5.180799807405902e-29
3.632716111054385,-5.501458017717098,1.890423069222967,8.501656546793516,-1000.2953151776526,-1.6738951140050973,364.60042323860466,11.233327952942236,179.78155591756175,3008.072309877111,102.79750355681256,2958.867474369592,316.9022147159184,219.68601042817025,353.587051233902,584.6846846846847,0.0009143050451002549,172.07207207207205,0.0015226072215257795,186.66666666666666,1.2996974444336291e-32
-1.1461388921295215,-3.5407070945393384,1.0016631820084232,12.631016581880207,-1004.7891756257106,1.0169670278800051,375.40441239776675,10.175947094258339,179.73981416993746,-2538.6262215754336,-45.51169894602576,-2975.924070987552,-542.0873595352252,661.6772595382614,-200.923487241079,585.7857857857858,0.000912096430109834,172.77277277277278,0.0015324718161977644,187.03703703703704,1.8970249547145885e-36
-4.094142307706051,3.6708566170521215,-1.75694760268412,10.420992597843007,-994.4504143524392,0.058191065937255614,372.55349780288475,9.119450726298393,180.20900515965462,-2075.33816760486,59.4394775409022,-2764.5043360533546,-394.0876263250617,825.0071767415286,-198.85036825156695,586.8868868868869,0.0009095352994206144,173.47347347347346,0.001544689006138154,187.4074074074074,1.6080996083373612e-40
-1.4790010605425081,1.0957414843586688,1.4849178271852406,9.679161236049305,-999.2876523143905,2.1905816931964583,353.1432508240987,8.942003171593747,179.9371325374315,-3225.562997859434,-85.0553484673994,-3957.5178523967297,357.91019853994027,855.5561845467693,-333.20728837426753,587.987987987988,0.0009066488454472129,174.17417417417414,0.0015583270380789245,187.77777777777777,7.906641620042712e-45
-0.1483758983918121,1.5085355509159208,-1.2751750841519278,15.001800995868564,-1004.0139754726,5.38382406951258,368.2029837450896,7.848526703116777,179.77881842584452,-2003.9308819542196,44.45517981816865,-2041.86889841016,-144.22852524514542,192.45995336441007,-133.60255049034743,589.0890890890892,0.0009034624118383456,174.87487487487488,0.001572340436130825,188.14814814814812,2.2526267551506024e-49
0.24293214991173448,-4.057177648721255,0.43336623792857243,7.888721020402807,-999.3601801670634,5.160384616581258,350.4904661690553,9.13708871088023,179.47167786854502,2394.768653037326,18.354674433531443,1736.0582379381785,-453.059594367594,810.0190268070196,303.5465711895481,590.1901901901903,0.0008999984042836421,175.57557557557556,0.0015856398878903882,188.5185185185185,3.7161320467992697e-54
3.1504723067046956,-1.5613954124920892,-0.6067001349542684,9.292628480865988,-1002.3180538659118,5.749216602507506,366.9593210094085,5.759825569759651,179.58341825500142,-2488.33868380652,29.533625101699535,-2535.3195008088414,-181.3749762842712,216.07784547424555,-268.1296090798251,591.2912912912914,0.0008962753467274942,176.27627627627623,0.0015971677846881127,188.88888888888889,3.5478312753766554e-59
-4.922344164354211,-1.353819009501895,-0.4377325034712514,7.535137521672,-997.548743098057,1.7488663086686382,354.83385801239893,8.527872693062971,179.82090926139963,5057.413682419511,-43.598703146211705,4708.630080191484,-514.1543683140288,585.7240264874623,671.8502156046643,592.3923923923924,0.0008923071146787818,176.97697697697697,0.0016059745775907441,189.25925925925924,1.9594203308421514e-64
4.745819159201855,2.6886372212749396,1.532485950081019,11.904923941072338,-999.259949696066,-0.7859164968492282,349.7674677662442,9.378124967297813,180.19828219635718,-2889.271623377824,-72.67871397312676,-3243.5701424385543,404.34492042848314,594.2045004763489,-243.1811368735297,593.4934934934935,0.000888102371470783,177.67767767767765,0.0016112899356936464,189.62962962962962,6.258218469939501e-70
-1.1025348558079964,-1.1044498360078607,-2.080387439631796,13.378377867303358,-996.2035855560832,0.44385688080474267,362.80045342697406,11.219760094380838,179.91085189929692,-5011.463162802421,180.90169928930956,-5195.88629118738,-204.98820933764787,427.6948817362873,-374.75883041849744,594.5945945945946,0.0008836642267838236,178.3783783783784,0.0016125823725207206,190.0,1.1556591778571242e-75
-1.0170993371918415,6.5672537542141765,3.890390148553866,13.339845562809277,-1006.2204205796477,-3.5328537900984878,333.25432871845857,9.920147073253272,180.57567862056737,-1228.8563990464108,-84.51589291380051,-1823.4959684199212,408.3305051567376,772.330104007229,-92.25557915849842,595.6956956956957,0.000878990129717385,179.07907907907907,0.001609601682168774,190.37037037037035,1.2336335800579512e-81
1.2077859482181483,1.3599110938543315,-3.6421721385889927,12.447897506292009,-1000.5876958703963,0.9803028591394708,342.49024425594774,11.589846227751117,180.02171096703,-1863.5833517661138,119.90856275505863,-2659.7394204036664,524.419436987011,893.0249341425477,-150.11090724603181,596.7967967967968,0.0008740720014138958,179.77977977977974,0.0016024001130219984,190.74074074074073,7.611310774354566e-88
3.25804235032601,0.7551176230799382,-1.1953353665097142,9.60475906440807,-1000.1789485142708,3.8547240969624297,358.22508116225714,12.698270210226859,179.82301449332152,3110.0936063246245,-61.567837406090916,3106.232463805156,-123.39512584176099,61.94773617222174,323.5387565525911,597.8978978978979,0.0008688966049121355,180.48048048048048,0.0015913304274110436,191.1111111111111,2.7139562968177366e-94
-0.8191631907708893,-0.6209127413388595,0.740423779883482,9.269518045020307,-1006.1699258373623,0.45406492388006625,360.82441766634844,12.116340187648204,179.93873614851302,3271.694136875262,41.4733333870253,3271.300640199092,62.00599282222982,20.53642965844477,353.0697666701941,598.998998998999,0.0008634461427538837,181.18118118118116,0.0015770214631982262,191.48148148148147,5.592167108731896e-101
-0.2264230630850153,-0.1177070469765759,1.1686283328706197,6.65766045501187,-1005.7489550910921,2.402421220164947,356.3068122984181,10.941019694757113,179.85640062096306,1512.1507373124605,30.624923124237554,1475.0054211976792,-157.7245825357645,191.9773705196375,227.21071612035868,600.1001001001001,0.0008576990660746322,181.8818818818819,0.0015603341235159828,191.85185185185185,6.658297115501249e-108
2.3009666507217346,0.16426731422608068,-0.2009514411434103,14.071747070363585,-1000.2987046824882,1.3269232405158702,344.205637012824,10.023725358361569,179.93355748097042,-2331.875894175474,10.487575356177505,-2600.2366240227248,453.89371130205865,518.2918894972275,-165.87785478727793,601.2012012012012,0.0008516310726542154,182.58258258258257,0.0015423025369623608,192.2222222222222,4.5806805259248285e-115
2.3168113491228626,-0.25524823808256125,-0.11478140600308481,10.937956156296936,-1002.7318377872731,4.046023370350292,351.82108157861495,8.038423983172882,179.7547947501425,-3225.7484433798513,8.783646558008531,-3350.947199294048,341.5471220541828,355.5365791402561,-295.1256785228331,602.3023023023023,0.0008452162658377637,183.28328328328325,0.0015240662393993672,192.59259259259258,1.82080531214979e-122
0.24866630563966216,-6.3188653852290475,0.8211001706552331,9.016086190261033,-996.7057773668002,1.8453291131331424,363.91209327237397,11.479888102758633,179.5308076164735,3437.818317245725,49.515511025844845,3370.489128198359,300.4968791155502,259.85547295748097,381.30987255247965,603.4034034034034,0.0008384284414934008,183.983983983984,0.0015067995594888642,192.96296296296296,4.1816752268549634e-130
2.897682535105695,1.0956927668380123,-0.4621389549153606,12.656113777973935,-1000.4095694963628,1.8336697393748016,365.8178177062836,13.359494764443058,179.95785642115794,3205.1614787510493,-22.931845405887923,2362.5230549180214,344.484529335578,919.2574752200663,253.029328075097,604.5045045045046,0.0008312424663568909,184.68468468468467,0.0014916439989871304,193.33333333333331,5.548554723750582e-138
3.1559850750313685,-9.158763680604425,2.7863625158698118,8.054470966479998,-1002.2353905758855,2.7055045475519557,359.8377688240406,10.684212079300837,179.32390414159283,2991.2769335276544,148.5865582502875,2966.1666599975715,-8.530929572214502,159.11137865158997,371.42822783114866,605.6056056056057,0.0008236357083079719,185.38538538538535,0.0014796484288540394,193.7037037037037,4.2534761309951135e-146
6.6040206749888295,-0.44142116270631704,1.6786982284632044,10.813244068445348,-994.7838834170049,3.385567856562662,371.5683378103699,13.834518296852245,179.78103465134816,2201.615567234297,70.93365797745516,1757.6587374629235,566.7959605840188,665.5652408644337,203.08003694628698,606.7067067067068,0.0008155894773861127,186.08608608608608,0.0014717205589945307,194.07407407407408,1.883806157474694e-154
3.5043817647515176,-3.2884712820257533,1.7456487020112692,9.65474173141833,-1002.3072055910757,1.1429019084108432,363.97397023459234,6.9488565838778324,179.7475696823576,-3550.001144163591,-104.79491104292181,-3554.9251866176387,-176.1882346672253,71.56292931548981,-368.2289539093971,607.8078078078079,0.0008070904357176204,186.78678678678676,0.0014685915744677663,194.44444444444443,4.8200486840869736e-163
1.9377612307135035,-3.3311925022977453,-1.932313446740834,11.277354279760601,-1004.0892726152637,1.8100570939277891,352.5254434604179,7.691673230440918,179.70719540429533,-3021.6610963915923,103.94801177551993,-3049.9624813346995,270.2301666778147,168.67342241339824,-268.26497645690927,608.908908908909,0.0007981319349985741,187.4874874874875,0.0014707942427126994,194.8148148148148,7.125012579952716e-172
-1.9725306495147925,6.052698591194776,-0.15877684881140575,9.872852921627757,-998.5750668939091,-5.912878439120253,357.1949794658838,11.710403015496524,180.6878811748488,4944.3209798994485,-15.67962939128256,4861.323046569449,-293.0244126965858,289.49747108345645,501.00133590932154,610.0100100100101,0.0007887152417416249,188.18818818818818,0.0014786533477565806,195.18518518518516,6.084651248882597e-181
-0.6029906961212048,0.687583117442462,-0.6009318974414074,7.098144217777552,-1003.6738830955486,-0.8953638078974139,345.97133842792147,10.528580420306502,180.09041843743302,1398.756116654991,-15.28034331604864,1010.1800140875586,-504.075700393356,624.4295705576636,197.15520492688498,611.1111111111111,0.0007788506131047173,188.88888888888886,0.0014922861516155322,195.55555555555554,3.0019199391205864e-190
2.7513957475904456,1.567483760885853,-2.0112027513789315,10.151152745340076,-1000.9514020572274,-3.824701893363679,358.91861009608584,12.627564353143615,180.3078067619366,4099.911438023316,-141.12666484647403,4097.959392903822,-100.07202618396542,41.101019888290935,403.86403556268317,612.2122122122122,0.000768558189710028,189.5895895895896,0.001511609864107791,195.92592592592592,8.556061893335082e-200
0.4756663434025183,1.1541080249316016,0.7203283678915339,12.097728283750724,-998.7699412538889,0.795229375674623,371.1210061922134,9.96905671854652,180.02057775477755,-3294.4786278992083,-40.9510168164893,-3663.1810861716513,-522.9559734690043,606.8527671303275,-272.3829326151988,613.3133133133133,0.0007578686763376479,190.29029029029027,0.0015363529404001056,196.29629629629628,1.408829960587952e-209
7.600267413299509,-0.1822066346650832,-1.075291515559633,9.94156718829203,-1000.6143329361159,-2.3900225766958147,366.85290084710965,8.264049154943336,180.1254676664824,-3930.894202579515,81.5241586074748,-4251.718822048095,-393.10550440803263,572.8889538744601,-396.23412431131703,614.4144144144144,0.0007468237866273134,190.99099099099095,0.0015660674855329786,196.66666666666666,1.3401452350510668e-219
0.635931022907899,3.322460925052573,1.310807659700474,11.550230243178172,-996.6836968820735,5.234856932203069,374.02009325919124,9.572813515589916,179.89013343104367,-2800.6151905735337,-63.46202200535345,-3249.785325302389,-557.3658130017161,667.6037482615843,-242.59121317674632,615.5155155155155,0.000735476433805768,191.6916916916917,0.0016001410950201185,197.03703703703704,7.36466190214855e-230
3.495979960529838,3.7537194172164354,-2.1403831257886634,7.908941028651894,-1001.5291556776858,-1.935841766412714,356.97114756201006,6.934632058152532,180.32435443569452,-8074.961631942907,305.4212235899783,-8079.838370850096,372.5969343270972,67.35249583650157,-1022.1466703152427,616.6166166166166,0.0007238906558232904,192.39239239239237,0.0016378079389724595,197.4074074074074,2.3380869453927094e-240
2.0198423119972793,-3.6144989009903163,3.438081225683642,9.947478413460296,-998.4466649731642,-1.1321883092577132,373.4609979451426,7.742818653805931,179.85784068985916,-3298.1295768807304,-196.24640987234523,-3501.121471553919,-600.1697457807379,452.0616889257208,-332.35556123634217,617.7177177177177,0.0007121412699602334,193.0930930930931,0.0016781605084754865,197.77777777777777,4.288197618005243e-251
5.16536404401036,-3.625062427179938,-1.7926653171841236,8.750979089822845,-1000.4408126535474,2.3389886379721836,358.0669577355203,11.94488799583602,179.6601940637441,2756.423114722521,-80.94384704904935,2754.6643801586583,-124.3986604710867,43.49038924647838,314.5482260950545,618.8188188188188,0.0007003132587728369,193.79379379379378,0.0017201647952925319,198.14814814814812,4.5435440016119e-262
0.957017370900059,-2.3852296701207307,0.43860467440087214,11.49396168020942,-1006.0379141008308,4.168837991229757,374.71585082569896,11.745574828939219,179.62709334322267,-195.41906323714173,-0.54628968095181,-1200.1358940585803,-46.80921070806757,1005.7813718685769,-17.08565245644912,619.91991991992,0.0006885008959994057,194.49449449449446,0.0017626823626404212,198.5185185185185,2.781122506163676e-273
-0.20282326059115702,1.0396380256058069,1.5837186207761351,10.062983124523992,-999.770164001584,-1.3012555783612973,359.78143252557874,10.726008569612153,180.13418113330596,12263.719325786918,338.87188758518715,12077.092072627785,-51.18609248864694,432.4060122627837,1219.1820750719091,621.021021021021,0.0006768066275553246,195.1951951951952,0.0018045024732732322,198.88888888888889,9.834462651741695e-285
1.0162207433523154,1.3342305754796342,-1.1412808604002256,11.380147352673225,-1000.2821831724185,-0.11880881129660842,367.0723137380428,6.557844958079061,180.08314501008246,-2236.901730983836,45.59944829267877,-2280.3313160009366,-158.92925734828236,209.0887856531873,-196.69007141295256,622.1221221221222,0.0006653397288251146,195.89589589589588,0.0018443860599948773,199.25925925925924,2.0090282706759491e-296
5.103003096106125,1.4342013897977286,1.7049372868659012,12.175420852315732,-1005.4745392071383,4.727409760007206,374.75112364309854,9.283192848974222,179.81328867418563,-2759.6131422002363,-77.19030785618119,-3044.8683980095234,-532.24295219407,537.0693345236971,-227.1741289874842,623.2232232232233,0.0006542147649406122,196.59659659659656,0.0018811210118397281,199.62962962962962,2.3709706052172994e-308
-0.772091073361497,3.048711314733265,-2.4583671956008324,11.383237150242778,-999.8693168762783,1.4008957405208553,358.0657237141879,7.550000222679898,180.09449810265968,-2959.1455073517823,126.2396104531531,-2962.7166727403373,67.69080661045403,58.65761377385947,-260.1279948357691,624.3243243243244,0.0006435498854626313,197.2972972972973,0.0019135854379214252,200.0,1.6166e-320
3.761435954555951,-3.882036769255825,2.904235398365121,10.546236868587288,-996.9909354179754,-3.2291992269454557,362.18388987544176,12.35306650757553,179.96262329059005,5814.204630447653,298.53641167120537,5812.726985800216,256.4562499466223,42.106097473776465,551.6579717706448,625.4254254254255,0.0006334649887304981,197.99799799799797,0.001940812888126532,200.37037037037035,0.0
1.8891448950692356,2.2173028989287538,0.028298529931516585,8.00357548297719,-998.5027503909633,-0.8463554426922271,372.888634252063,8.832555732874798,180.17546538003322,1158.94949582513,2.4606199655556638,246.2306968516001,283.9758030201642,955.1473207259457,144.56794897699226,626.5265265265266,0.0006240797940107544,198.6986986986987,0.0019620516369418207,200.74074074074073,0.0
-0.9409784191567411,4.350366922676765,-1.1928228159377592,9.994427778666198,-997.3222756942495,-6.726883749475022,358.6699683606994,7.828504578436901,180.63695852916214,-4596.758238164319,94.75172123789908,-4596.976014347809,76.84844331196899,17.904602396009548,-459.9376268091143,627.6276276276277,0.0006155118613998363,199.39939939939939,0.001976809634549295,201.1111111111111,0.0
-0.4745174306564112,0.397107613456232,-0.598363544854869,8.933819195968333,-1000.313363691903,-1.9062862928735516,346.7910771749384,10.059592330242848,180.13199578752622,1365.542991048636,-14.740922436278469,497.2267242790273,-353.39719763237224,932.0199632338368,152.91243019106645,628.7287287287288,0.0006078746001905633,200.10010010010006,0.0019848778796434903,201.48148148148147,0.0
-0.5473011635374682,0.049265274133575,1.6178385387854388,9.311872086591547,-998.6330645278912,1.4864102330065883,381.4300705458491,8.719691086330776,179.91749979129327,-1116.9817399116016,-32.08000503443215,-1972.179792602148,-380.6319207064452,923.4999443661773,-119.94147323577468,629.8298298298298,0.0006012753061153953,200.8008008008008,0.0019863276789198678,201.85185185185185,0.0
-3.466726216687846,-4.553840735533695,-1.1689105837008764,9.250931698499498,-1002.2377095589524,-2.25209150083957,355.30235535662865,12.967487820407413,179.8679574343178,2376.5575375510084,-52.02914414536608,2323.444806571023,-275.53532747673205,229.7302247844338,257.3275565850026,630.9309309309309,0.0005958132665862734,201.50150150150148,0.0019814810623495467,202.2222222222222,0.0
5.042267740461699,-2.6783269508131378,-1.4987153788455552,8.04014885043551,-1000.3499546227431,-2.835431684602378,361.5875605093754,8.530378204931619,180.00895316068113,9077.785407011068,-232.3323143731152,8625.1804734336,263.93856059154973,671.6665893409156,1128.8159025499592,632.032032032032,0.0005915779708567386,202.20220220220216,0.001970857780227935,202.59259259259258,0.0
-3.1350578791475234,-6.809617449876476,-0.44307319516747634,6.085322821732021,-997.3374137696458,-1.1675356819481453,371.56006669451125,7.201543481550738,179.67485089851326,1847.5898422070811,-17.447158139435256,1148.49917198472,437.7510830346473,834.2261108116481,304.1383822899472,633.1331331331331,0.0005886474590637818,202.9029029029029,0.001955105977555966,202.96296296296296,0.0
-2.0205744604206575,-4.183977296089329,-2.353924225539936,8.663713903344465,-1009.1927039043335,-1.1852914161933823,353.91506096268796,5.694172968484969,179.8294119423015,-2893.7059119525575,116.84752523324036,-2900.623271152861,200.44747233560062,83.8856424772646,-334.05159561253026,634.2342342342342,0.0005870868405188391,203.60360360360357,0.00193492608854213,203.33333333333331,0.0
5.192507858557044,3.1933220224844687,3.641087815883631,10.386758903848317,-1003.2841639237608,-5.158547068804982,349.9213208677787,9.93842699517317,180.47449378228654,-1033.6177302363437,-60.91182435987189,-1983.8962355796875,169.13860912021894,977.7282033683784,-100.21522459806802,635.3353353353353,0.0005869470075792781,204.3043043043043,0.001910998265092703,203.7037037037037,0.0
-2.1761224633926752,7.1228274282036805,-1.1327891824294465,7.30364590914502,-1003.9130866141485,0.34597996631068506,362.53737296774835,8.876139772284148,180.38760557765752,4174.8903986644455,-84.77125308423803,4068.5008860831867,225.12739988114845,327.6521074204145,572.0270519368805,636.4364364364365,0.0005882635671204421,205.005005005005,0.0018839226754277377,204.07407407407408,0.0
3.1046150670378485,-1.0272070273909042,1.6632335723608072,10.031364472943249,-995.798468790443,0.9903762652149364,342.06923602087613,7.142190786976546,179.88427420822686,-1944.8358602269966,-53.457847080936034,-2315.897834633884,428.15373893392547,607.9775560285823,-194.26684288997646,637.5375375375376,0.0005910560072141544,205.70570570570567,0.0018541795883462587,204.44444444444443,0.0
-7.903814855841879,7.244596518032378,0.4189401672955452,13.80053684862193,-1001.9179321153711,1.4416956515654804,357.1209392313208,12.37845292251157,180.33448011033684,-7589.939155115995,-63.34377552599996,-7794.255802820875,343.0380464928569,454.8532486382018,-549.4161647223685,638.6386386386387,0.0005953271122550342,206.4064064064064,0.0018221128788133906,204.8148148148148,0.0
-4.394213968831588,-5.203207699570823,-1.9690681009639361,12.046113110504479,-1001.4517710320052,-2.196519230149199,362.45038664315405,11.334490294858483,179.82722157191046,-6531.35116470688,220.00424868054674,-7140.839057554832,-264.9218266037886,778.8637814270899,-542.151081442159,639.7397397397398,0.0006010626355859235,207.10710710710708,0.0017879371465009347,205.18518518518516,0.0
3.2336516330928142,7.715174530908729,-0.011909418425458767,13.28708301824106,-1003.6504152774855,-5.539769100030268,357.30048103174835,9.943564242125541,180.75421638538094,-3914.3096614298292,4.047946570408286,-3932.142365262034,132.5397644169871,129.72336944238506,-294.83848278164925,640.8408408408409,0.0006082312347438929,207.80780780780782,0.0017517656561951039,205.55555555555554,0.0
4.377455009554129,1.7832372127067855,1.568005558621496,10.782255753865453,-1001.233047026423,0.49980902028620355,344.56549056814254,12.728652488341734,180.07312471245962,1018.6253978651907,32.141167660808875,153.35608555769727,-318.2753214176808,933.5323768564098,94.10163258448577,641.941941941942,0.0006167846708216416,208.5085085085085,0.0017136542006288107,205.92592592592592,0.0
1.8807783679362855,2.6987369563710817,-0.3765226701726131,12.335019645972892,-1000.3055508731316,-1.3154029236166795,375.9417795620401,11.325072066797226,180.22949030221764,-1443.3014429915588,11.378017198725718,-2276.1597660407124,-365.75807841609816,914.2672590046315,-117.16344754930913,643.0430430430431,0.000626658270111694,209.20920920920918,0.0016736548859056684,206.29629629629628,0.0
2.39994292514578,0.8892053582492925,2.386225891702056,8.552070539064426,-1002.9907116399337,1.9234433438479925,361.03538153949177,8.354288196963136,179.94106027302362,-20902.49950367488,-868.7405523073677,-21438.812239203795,-367.4087484712385,734.1423076135133,-2446.546995231819,644.1441441441442,0.0006377716431238444,209.9099099099099,0.0016318736226258585,206.66666666666666,0.0
0.32951282319190073,-0.19793685003672185,2.0430307855637277,8.71131946595603,-1004.1651368459418,2.4540157356144165,374.3115211776174,7.921559672018468,179.84873454761077,-2393.519969839457,-85.06564322842436,-3114.77668184731,-535.9861259689806,850.6118541211115,-274.97236751719646,645.2452452452453,0.0006500296531531714,210.6106106106106,0.0015885254825599216,207.03703703703704,0.0
-2.3842453759311275,-0.8875725253418424,1.8378297093166587,4.5217195877250544,-1003.1692884895925,-2.379409141804872,357.39963749819555,11.635963088907722,180.08540882892186,628.5780672433589,17.86155901919662,619.6798690478882,-76.08284686285391,94.36487337806017,139.61216131229864,646.3463463463464,0.0006633236237120569,211.31131131131127,0.001543982725060558,207.4074074074074,0.0
-5.353599513159898,-0.3109772049223334,-0.9193135445459939,12.372290948084597,-1004.6383820405498,-1.5855728078567908,351.1998801830924,10.792733912934702,180.0730811779654,-4192.7716263382545,61.83949084682876,-4614.917267235259,557.3228582673642,650.9306487781442,-338.49487650673314,647.4474474474475,0.0006775327711977281,212.012012012012,0.00149881096491277,207.77777777777777,0.0
-3.126199573184471,-3.4898558438319074,-2.159684895562974,13.080647959639773,-996.9157912008712,1.6305591850417716,362.6918092025516,10.339495535941323,179.7047910575,-4211.1037321239,155.56283651637852,-4321.770231111114,-154.68923291860892,329.39857405091993,-321.92355311453787,648.5485485485485,0.000692525846023906,212.7127127127127,0.0014537895526927588,208.14814814814812,0.0
0.5688752553875986,4.401897733010834,-1.2271752107255889,8.89364550930546,-996.905957612919,1.65115970843045,357.8421287367178,8.307004394262185,180.15800426701202,-14398.207076278006,309.0125951545663,-14439.458473064822,508.16351863930663,203.3783864172598,-1619.3673589504988,649.6496496496496,0.0007081629620020755,213.41341341341342,0.0014099128382538129,208.5185185185185,0.0
2.903972088122762,-4.966358974118528,0.3924818813334409,9.49209658720553,-1003.4901104429634,-1.0460473743153387,348.2223854200864,11.215895134011507,179.77681091649205,1823.8941096657788,15.378133715584319,1102.9486990102043,-440.24520967240016,852.8510515825025,191.8472747984201,650.7507507507507,0.0007242975899564671,214.1141141141141,0.001368369762615911,208.88888888888889,0.0
-3.1294789481504406,2.974979711105202,1.091573427064711,8.492275772618077,-1002.467206276491,4.207647294223465,374.69784258787496,8.489002233732101,179.92932658068958,-619.9239338628388,-14.881791462623537,-1598.9567565151613,-152.2544510180448,988.6235458575238,-72.64323777340432,651.8518518518518,0.0007407786873990735,214.81481481481478,0.0013305003667418514,209.25925925925924,0.0
-3.1068979359832554,-0.7103523919688436,-4.343142809520895,10.765307102954983,-1003.7845780005371,2.8261202380994073,353.77729777106003,9.796026690812644,179.79751310883202,-10149.44734434337,767.4839353866076,-10208.60866962226,1006.4804330254251,246.2100491295506,-945.2178706848573,652.952952952953,0.0007574529316472961,215.51551551551552,0.0012977294392519615,209.62962962962962,0.0
1.7394174646740657,-3.0621740369632016,-0.01622640322350058,12.249865090606482,-997.1762319249941,5.785767090479669,341.5973361520443,12.89388829277396,179.4925132796263,2.56944168219185,1.739182398354814,-996.3472479621238,5.509958022274766,998.923806703376,0.06775782791601098,654.0540540540541,0.0007741670191869265,216.2162162162162,0.0012714796366292745,210.0,0.0
0.3332266090143048,-4.218559020674904,0.31617845064636885,6.514456052237918,-1001.2955427595427,2.2525604520833644,373.28166053957335,8.678331528379708,179.62984022878476,1663.3558240718285,9.510468810325714,1154.901027288294,511.2271556232424,714.3149964817452,255.28576842511683,655.1551551551552,0.0007907699895925656,216.91691691691688,0.0012530688337463814,210.37037037037035,0.0
-1.901691466015015,1.0112392664643806,-0.5550885126311031,10.818877061284505,-992.7847833690311,-1.953154476956242,354.9570198418738,6.854021485854278,180.17140946796658,-2646.8470840282976,23.723664405387527,-2662.0139629369364,145.34730738863934,122.5656752453427,-244.48651272579647,656.2562562562563,0.0008071155282102084,217.6176176176176,0.0012435989076332028,210.74074074074073,0.0
-5.037488496335418,1.3929034237206905,2.5825476780317578,9.446656456561708,-1004.854223482231,-5.945113731118796,353.92176107384375,7.894905616259779,180.42050692829181,-3650.964641218942,-169.4852459014597,-4037.8355418500087,317.02204148847073,621.5773760672126,-386.3413423499592,657.3573573573574,0.000823064198429061,218.3183183183183,0.0012438452614277737,211.1111111111111,0.0
-0.06210017284072259,1.7471266403207928,0.8435601485017418,10.22678878393338,-997.7462066729985,-5.9550438336849725,342.3461241297003,11.988597653375246,180.44231745460874,760.597961868826,11.137832657234116,-147.94604038096702,-276.4072842380132,952.96085873155,74.38723213713554,658.4584584584585,0.0008384855520956755,219.01901901901903,0.0012541577949181826,211.48148148148147,0.0
0.7080786639486264,4.313790807038775,2.620383816161794,10.917988003348581,-1001.1773762235606,1.3829057218704641,377.4094148659699,10.50946227476042,180.1676108439068,-1237.4324750210048,-55.956957044822936,-2139.58442913304,-355.57768470072267,950.6054537762838,-113.52243176989553,659.5595595595596,0.0008532600658260198,219.7197197197197,0.0012743844196227026,211.85185185185185,0.0
0.39599464722917327,-1.3578995498529018,-0.43192104070046444,9.623595122454358,-999.4144235366731,1.3453747896431008,347.10519412790313,9.742245242622493,179.84508479780385,-270.42573134197346,2.4376078092369506,-1266.6687859209899,62.52929667452725,998.0537234375773,-28.142229371978644,660.6606606606607,0.0008672808519882814,220.42042042042038,0.0013038274015267112,212.2222222222222,0.0
0.38673866173336563,1.718059220035281,1.8749549850138498,9.792826293188439,-999.2970577549189,4.044128791794131,360.5844948070565,8.981812389376861,179.86668411623958,-11219.552862045326,-366.90722840233906,-11295.01003348342,-100.98977739960979,276.41612736818905,-1146.3442207762416,661.7617617617618,0.0008804550962276032,221.12112112112112,0.0013412407261444664,212.59259259259258,0.0
0.15450910886523075,0.12836219828249057,3.270132789055039,9.572249664890721,-1003.0114888162227,-2.1408466023898898,369.1262032254044,10.97071981510638,180.1296055345019,4014.6077703207575,229.52687445604485,3547.105794131371,728.8043217689128,683.9854290379549,420.06851530447693,662.8628628628629,0.0008927051787502155,221.8218218218218,0.0013848733945239315,212.96296296296296,0.0
-2.2198926319751977,-2.096276762476484,2.623386898545322,11.940632403576563,-1002.443363702698,2.625297020307965,364.21716933003097,8.301790298019553,179.72953619980072,-3271.271390047331,-152.00378499070735,-3271.493705491991,-164.6869727328401,12.685136004754584,-274.0626328646041,663.963963963964,0.0009039694442114454,222.52252252252248,0.0014325592977475145,213.33333333333331,0.0
-4.435427317046569,5.5326474497302085,-2.184283186857466,10.837519920254993,-997.1526896586712,1.4268997469833844,359.40345688007807,10.611331137285191,180.2369664382268,-17015.280527676525,644.3822395532706,-17664.173512846246,174.9642173026556,800.8841275841037,-1570.7665720615576,665.0650650650651,0.0009142025948453617,223.22322322322321,0.0014818494467918567,213.7037037037037,0.0
-3.933440921582623,-2.19115862760455,-0.507352155084762,10.441167075474722,-996.2574644162432,-3.7252923176695867,342.9833414171258,8.537490862374087,180.088579247845,-2153.2355035377664,15.099052300711335,-2676.814978187473,510.60703803294945,720.8769868700782,-205.8569040860984,666.1661661661662,0.0009233756931567499,223.9239239239239,0.0015301773480804826,214.07407407407405,0.0
-2.271803246812125,2.8299993647515125,-0.6903294108995929,7.458096557815434,-994.7277744375477,4.81690346454647,351.9027516423272,8.204681229449893,179.8852935843732,3152.830581730599,-40.28796062217021,2441.858343848193,-484.1133449978972,838.1303567201098,423.0746253451769,667.2672672672672,0.0009314757736374494,224.62462462462463,0.0015750438024407956,214.44444444444443,0.0
-0.9327127785367298,3.945706882068339,0.9785090701526552,9.242840513573691,-997.6737589917814,5.6345428841192415,361.87800338042524,8.725025130349977,179.902920539916,-16696.012413224886,-286.0824302530904,-16751.270578347245,-510.9114910520799,231.52013172172653,-1806.534977832721,668.3683683683684,0.0009385050769951867,225.3253253253253,0.0016142039950442371,214.8148148148148,0.0
-2.129764355379242,0.8822570065177218,1.3727071100290662,11.797338320678348,-1005.2387025609559,-1.6584506252202036,352.12825930013,9.249185107032076,180.14512034280537,-3339.4316511778547,-82.10100813968042,-3597.793134036688,356.7849792308024,509.2853480468281,-282.96721072009234,669.4694694694695,0.0009444799346098831,226.026026026026,0.0016458380209574811,215.18518518518516,0.0
-2.6415993250108163,6.783557164487471,-1.6777853480514726,10.075393146247846,-1002.325233707159,2.2815179477913587,362.0335945999877,9.902340328132594,180.25802773361409,-4002.4662241700103,114.51826864779346,-4932.658850585473,-137.27611165185633,963.6694102171044,-397.1597017045556,670.5705705705706,0.000949429344602116,226.72672672672672,0.0016686863959935443,215.55555555555554,0.0
-3.7555159497483146,0.9797391106084301,0.13567702783387536,11.319062939178277,-1003.3208366008765,2.3954099884359636,366.8174340881514,10.47091159022223,179.91885281474848,-4519.079462418569,-14.447872054638712,-5150.783968594251,-493.43961666407534,792.76962260587,-398.91434746365985,671.6716716716717,0.0009533932932318842,227.4274274274274,0.0016821348331379372,215.92592592592592,0.0
2.0041784721027702,1.3085476416687112,-4.039854664312273,13.533023600655268,-995.6659841693859,2.1984246002200236,369.62502885800103,2.6232694171431117,179.94889475259572,-1212.3812647537122,87.77117347671958,-1228.3293939827531,-37.2581966118872,126.04239846440558,-89.9584893150316,672.7727727727728,0.0009564208855923775,228.12812812812814,0.0016862374997337424,216.29629629629628,0.0
-0.5859310243738762,-0.41052909859444064,2.88389001160378,12.077212138417632,-999.1027004768254,-3.1239297970062183,347.73820642187314,8.38469888450647,180.15569695995862,-2258.275054305057,-114.3191084355896,-2532.706387840092,330.18463936134816,522.3946196424129,-187.17498618083573,673.8738738738739,0.0009585683570598395,228.82882882882882,0.0016816746415625609,216.66666666666666,0.0
0.13854403909863122,-0.4648611457498053,-1.0247484813533871,10.186316675399485,-1002.6779778916703,3.951641947943837,381.96646054978953,9.216860045287921,179.74766535460893,-1063.193029193795,19.158507202861536,-1895.104526073733,-356.00455299121694,912.5919462581319,-104.4049286815265,674.974974974975,0.0009598970411803866,229.5295295295295,0.001669648085473457,217.03703703703704,0.0
3.048053398143371,6.990287505220682,0.11172787968899393,8.978021659608546,-997.5354820554757,-0.12339055443799248,367.6747934455413,13.010124077216659,180.4073391658346,1928.8712769086376,6.803450741170671,1768.196658435509,372.5793480210403,399.51012509369417,214.50459333647873,676.0760760760761,0.0009604713702726089,230.23023023023023,0.0016517257156256516,217.4074074074074,0.0
-1.7629438174576653,-4.331697361155001,-0.6192994279761225,4.8929008078882035,-1001.3215460205466,-6.406166980933204,359.98285846330936,7.839994783235736,180.11891067019977,1657.1369012704706,-19.694382128413803,1656.9226800147144,-7.201450554697458,12.494768107170957,339.0620043120905,677.1771771771772,0.0009603569818714714,230.9309309309309,0.0016296524965833897,217.77777777777777,0.0
-0.27917234929507784,8.157757208192018,2.29205515002683,9.663230155054295,-1003.386332680943,6.044437878481507,370.8953658307664,10.325593236199825,180.1207090368813,1710.429310398815,68.19238332733653,793.0684271829502,351.83641161933895,960.2108751937283,177.174526829165,678.2782782782783,0.0009596189973356798,231.6316316316316,0.0016051500325618814,218.14814814814812,0.0
-2.5414421323361536,5.183342456262334,-5.675012882794758,9.347975008366301,-1004.0491560470192,0.5991878057002442,383.65407771999975,12.990060619471675,180.26225547360795,538.3019293683451,-56.286581977589066,-312.23880840853144,303.621603099093,923.5547890099563,58.141706019329334,679.3793793793794,0.0009583205288233983,232.33233233233233,0.0015797283184906408,218.5185185185185,0.0
5.305355804800232,-1.7505997296850844,-0.033220684651817975,10.780732388790751,-996.8141824296936,-3.968413918262427,345.6127989894313,7.374062940105454,180.12680242270554,-2377.796919097241,6.687103268783584,-2575.745143527455,401.05621385867204,441.2601216318264,-221.05202035768963,680.4804804804805,0.0009565214579625983,233.033033033033,0.0015545319573847646,218.88888888888889,0.0
1.7992824803214122,5.149442263213004,-0.21163751499539576,9.692189546050624,-999.4158941920007,2.965949351394885,357.74737357508644,10.787950451728804,180.12495289027092,7919.636218536571,-27.447530612614045,7806.83031160317,-343.4367065314951,335.5209858368929,816.9352151048016,681.5815815815816,0.0009542775146396622,233.73373373373374,0.0015302388355823333,219.25925925925924,0.0
-1.1989071856748341,-0.6437776248007328,-0.9072727751833656,9.359229881126412,-999.9604736735655,9.070686903293861,336.2156834012667,8.395456332130959,179.44272959127707,-1156.1975338260665,17.09190606069114,-1948.1485146510456,426.96144624120956,891.7283196116606,-123.42291629881626,682.6826826826828,0.0009516396682781649,234.43443443443442,0.001507022629855318,219.62962962962962,0.0
-1.8394365595261217,-3.2089425399755536,3.452453091271265,6.441202138985559,-1005.276574160124,3.3479935782348234,361.9265153264802,8.99073251542153,179.6256074197365,2519.734837017676,150.28640248531488,2518.7832807549776,121.88578272644874,28.416556125061646,392.18749930132583,683.7837837837839,0.0009486538277312692,235.1351351351351,0.0014845824646411408,220.0,0.0
-2.0531958760112023,-3.870438962962811,-1.7746589177115424,8.120064341699868,-1000.5464470738071,2.441025861073857,363.6539424192514,8.39377833209337,179.63783883318544,3032.646567020937,-96.07896783766292,2131.5733753440877,202.45795634390046,949.2403235527304,373.907879521958,684.884884884885,0.0009453608304324933,235.83583583583584,0.0014622346274124221,220.37037037037035,0.0
0.10778139025720865,-2.4348691475044086,1.5435923544713224,10.953302081601114,-998.6044642529089,-2.3184434635348246,359.6083788455724,8.536285383168227,179.99332069841213,-4437.678753517129,-119.47853356447531,-4458.298951270599,21.32920842740314,142.3095666504667,-405.3022068514204,685.985985985986,0.00094179668765239,236.53653653653652,0.0014390535927239385,220.74074074074073,0.0
0.7392959661179768,-4.920174043542976,0.7125055774121671,13.431815262265388,-999.2758498238667,-5.875200254551089,353.4546642900169,15.443824295812986,180.05471812583045,3461.520495499958,43.778295409999224,2954.27980383248,-459.49514439229966,714.5469015353294,257.6754327401769,687.0870870870871,0.0009379930413866206,237.2372372372372,0.0014140436747418887,221.1111111111111,0.0
1.0463351665231033,2.6358500143992494,2.523038505071032,9.804949232508752,-998.0923639053907,0.9428598561920353,339.5048548381167,11.688911744143331,180.0970847171443,518.7426984608112,23.858011572853826,-419.42840281801557,-215.35484549886405,968.187898221797,52.85072793563513,688.1881881881882,0.0009339777801750398,237.93793793793793,0.0013863191392039784,221.48148148148147,0.0
-6.304745682785162,1.1828707344681904,-1.3343781695550108,10.655622147148247,-997.9803792162605,3.346063941238001,363.7353368341177,12.203475723572417,179.87501795925522,4681.578738178332,-115.50197871512906,4360.920741930279,353.2096789123854,567.9015482931426,440.06394368483086,689.2892892892893,0.0009297757564256054,238.6386386386386,0.0013552699353901118,221.85185185185185,0.0
3.8822302289797146,-3.82522077023052,-1.465937798247518,11.904956313905611,-998.8374839918702,0.4682998639355082,374.55434483915326,10.983986973672993,179.7546681244133,-1361.4768577679133,38.82316952200354,-2218.5461322605784,-316.20437309363393,927.6919193865393,-114.72583905755509,690.3903903903904,0.0009254095467541644,239.33933933933935,0.0013206923660777532,222.2222222222222,0.0
5.289138293911375,1.3250544525041297,2.192139814954797,8.3782121275995,-1002.7861827181057,-2.2522398099953347,354.08981544266567,6.787486423196084,180.20332111965593,-3743.6006794777595,-138.2136296001797,-4025.9634016759064,310.7058657233387,530.3370816458814,-447.7847191777777,691.4914914914915,0.000920900199362975,240.04004004004003,0.0012828686591155674,222.59259259259258,0.0
-2.229443241618668,-0.1763573084051592,0.8506426166602208,10.733628086570885,-996.2472156220648,4.542091365973024,364.40059929023147,10.789915940646614,179.72802783622816,500.8212906556671,5.239655517558213,-491.99367387293864,43.347592323732506,993.5460576337466,46.87195940638153,692.5925925925926,0.0009162679182399681,240.7407407407407,0.0012425859071797801,222.96296296296296,0.0
1.7655847225382277,0.2403501513158225,-3.0898746933535173,8.519019787335683,-1000.7529713134026,0.1454734599455235,344.3185568657995,12.145859229014693,180.0054223774121,1498.7070278910162,-79.04055310801748,1057.0416197171216,-577.5554315671382,666.0220843354406,175.97339660929467,693.6936936936937,0.0009115326424290657,241.44144144144144,0.0012010923653804522,223.33333333333331,0.0
1.7036960391949976,-2.911425535701833,-1.0786100289265408,11.729648876982022,-1002.86064182911,3.7085827725989082,364.5721306369251,8.293201051921777,179.62243030970612,-3196.542001523479,61.918732501385385,-3257.316508039415,-176.57697892186542,246.11733992049014,-272.71170098980525,694.7947947947948,0.0009067144890949862,242.14214214214212,0.0011599966995992617,223.7037037037037,0.0
0.5355659503569974,-4.4705577714187985,0.772765307696122,10.302806095903465,-997.8957672437393,6.138668532858767,356.0661770225534,11.930653334322253,179.39120398711674,4749.023703223488,64.583728742197,4488.398962483764,-371.13324929448555,507.7150189181598,460.934624797875,695.8958958958959,0.0009018340407698092,242.8428428428428,0.001121122530154561,224.07407407407405,0.0
-0.3517276890315127,-2.858406941459594,1.6755284430931783,10.59690362796288,-1002.7775014453758,-1.1953659344323704,352.3758204939709,11.408672419708157,179.90494543742233,1975.2512705113409,57.43826955271423,1106.2640564071248,-283.507528369263,933.4788778527666,186.51184519175428,696.996996996997,0.0008969124691633127,243.54354354354354,0.0010863357027580047,224.44444444444443,0.0
-2.3259499058365494,3.9088698338545647,-1.3584613063859101,8.434802805162821,-999.2681037296603,2.04437942268291,352.3963635878387,13.70408008962734,180.10715497036992,1485.9194532409626,-37.61830008858607,1398.1070920701118,-317.98863200558037,293.80015962154533,176.49064729612067,698.0980980980981,0.0008919714994036025,244.24424424424421,0.001057364546717788,224.8148148148148,0.0
3.4510256146709173,1.926263871701711,-5.828511979633882,11.41406471922157,-1000.6820009522381,-2.760545354537842,356.0638841796699,9.164433974972763,180.26742715446562,-4863.573977287993,500.2724777286192,-4919.492561235964,266.8789270163391,239.9988282155392,-428.62178787185405,699.1991991991993,0.0008870332287929499,244.94494494494495,0.0010356336479671704,225.18518518518516,0.0
-3.454196253640857,-1.0005713719583826,1.0464463714740664,14.169425842462033,-997.2127446617808,2.2804302469354405,363.8243331569254,7.804778035448546,179.81083245765922,-2207.0658056208285,-43.705290268343184,-2208.501379415209,-78.6899828176182,35.01413407306271,-155.54470701665892,700.3003003003004,0.0008821198224944756,245.64564564564563,0.0010221294063928593,225.55555555555554,0.0
3.836151756245815,0.44814823007148225,-2.4406413798879516,7.984176609143588,-1002.8975131188035,4.286286489572084,346.87836798804483,9.27674378125491,179.7815628247206,2009.7413672185805,-81.66156873878097,1268.954426087701,-525.2944861388668,863.4671143424957,251.46318425729197,701.4014014014015,0.000877253114569839,246.3463463463463,0.0010173112307219378,225.92592592592592,0.0
7.334363990852716,1.2437802168625167,-4.034677596244823,9.320481984704953,-996.2995067639497,0.4246828130856822,356.0288466843215,12.871141986327247,180.04676089079325,2628.3368533389366,-177.5381395347483,2623.4610056479078,-250.86234339815496,73.48613993746395,281.9075664232688,702.5025025025026,0.0008724541462325796,247.04704704704704,0.0010210762993620591,226.29629629629628,0.0
0.6073126307315017,-0.9775120891378087,-5.664651849968282,10.463214948336184,-999.7482894580111,1.752084512042641,359.58528222000854,6.343188238316074,179.84366161737242,-2417.6028206395376,240.4701071743948,-2472.9123570261568,12.415313227034048,234.66600490415289,-232.24955710431973,703.6036036036037,0.0008677426740489544,247.74774774774772,0.001032779217979963,226.66666666666666,0.0
0.42229341991168406,-0.48215195743572203,1.6279617203954824,11.572812423991634,-1002.7249443687699,0.09496787566251168,349.0096077546814,5.8632485691379355,179.96703721466193,-1879.7870059263882,-53.015023670383925,-1938.2203187073478,181.77405572873457,241.95116004607834,-162.53339694463526,704.7047047047047,0.000863136679298372,248.4484484484484,0.0010513015303110647,227.037037037037,0.0
2.2392362492637234,3.025358363830845,0.25723490080993305,8.880907429421063,-1006.8064343992316,2.7715961079025124,377.9666520167502,10.178790557863227,180.01440916539343,701.4896381823986,5.378609128847694,-244.43904313197618,249.9893026881686,977.0442474815171,78.73716225060018,705.8058058058058,0.0008586519061701173,249.14914914914914,0.0010751607080209651,227.4074074074074,0.0
-2.4855169120920855,-4.209728229515731,-0.4513127614245033,4.33393941971452,-1004.9378751338322,4.754230937295324,351.46504519938657,9.114821414451688,179.48767306957356,859.2762332827449,-9.273662955870813,787.4400723555157,-264.2364612998987,264.8895289666622,198.84645391329576,706.9069069069069,0.0008543014514354043,249.84984984984982,0.0011026445820733703,227.77777777777777,0.0
-5.806591230845699,1.606409624654829,2.7780487259255233,12.71837898832805,-1001.0439313983228,-0.6693497683561023,353.3056308636651,10.01545578635137,180.1310151617939,-3227.7444946170463,-162.14831897643984,-3523.9187517533546,295.4489680169445,545.0820742364858,-253.6273568467728,708.008008008008,0.0008500954222980415,250.55055055055055,0.0011319555256685096,228.14814814814812,0.0
-3.489151569679443,-6.808037826880293,1.274649366046145,11.521012239168286,-1001.9850689077413,-0.9108588962637162,350.216920501775,11.89062354247173,179.66161150052017,448.83310065201533,6.5752443036310915,-541.8264108270097,-80.25411989119836,994.4574431167674,39.2703521088355,709.1091091091091,0.0008460406729306638,251.25125125125123,0.0011613490895882766,228.5185185185185,0.0
1.2287934403276712,7.883556680788264,3.232600085443833,6.514104939026669,-995.5142100169898,-7.8671417373342685,377.9848008713812,8.894861307762294,180.90532206950186,1352.821671489784,77.56602305838035,762.6751539724941,562.8876138436431,764.0745766089348,207.81779183282504,710.2102102102102,0.0008421406243596462,251.9519519519519,0.0011892539687277887,228.88888888888889,0.0
-0.019197907939463073,2.6515406443057103,-2.785470944333993,8.784862416440888,-995.961880886765,1.0689241029004026,365.5290522859948,6.253988338138759,180.09104657691267,-2948.3834914752833,143.43044809559964,-3087.623313793973,-201.40564391967618,371.88662045804773,-336.01572667770336,711.3113113113113,0.0008383951674038716,252.65265265265265,0.001214363668515803,229.25925925925924,0.0
0.2587671524808733,-0.31271654110814917,-0.06910124790792703,13.136364859054652,-1003.8169375923585,-3.400436358241682,350.63407993756357,14.088963114399888,180.17619463884208,1729.690335775362,-1.8270049326705673,826.3009693569468,-305.2562002389794,952.9856367868824,131.65231363056483,712.4124124124124,0.0008348006447077468,253.35335335335333,0.0012356944440732917,229.62962962962962,0.0
2.9063750301383444,-0.9179287064033312,-3.2334267498960285,12.895592836915732,-994.6987797803974,-2.9899552839782824,371.0623155885997,8.005543425122447,180.11900320146464,-2118.2438602957154,122.73848669411043,-2289.0953873393855,-256.0564710136783,415.5428549235318,-164.74872145451056,713.5135135135135,0.0008313499057848816,254.05405405405406,0.0012526083857875123,230.0,0.0
0.8455687412903057,1.0172977858588308,-0.45876466371093444,11.877280045357889,-1003.6472145540014,3.59650436990473,362.0069869428888,7.881925755975805,179.8528836349506,-2957.152588476226,24.5306297064688,-2965.474047588327,-65.15152629153943,90.06739580006436,-249.05474730096807,714.6146146146147,0.000828032428473239,254.75475475475474,0.0012648043749123531,230.37037037037035,0.0
-2.1126875165271715,3.137113359880297,-0.4972317075333547,9.647775132080275,-998.9294018025353,-2.965981097581479,362.572534211115,12.207440027445193,180.35079386217834,3554.6850768625636,-32.98052875514002,3497.161168179868,199.0406155899296,239.0456263840247,368.67896040150737,715.7157157157158,0.0008248345011829095,255.45545545545542,0.0012722826185009046,230.74074074074073,0.0
-0.5532713300263858,-2.3898760346446117,1.2532272745261417,10.16597483762502,-999.3149716796435,-3.2437147963332893,356.55522791247546,9.231021757916965,180.04898199990475,-6418.087854240438,-140.9460243095306,-6817.499046000364,346.98281881104737,630.5583684735852,-631.4269067101415,716.8168168168169,0.0008217394625121149,256.15615615615616,0.0012752903497848997,231.1111111111111,0.0
1.696593092783119,-2.8412052271943677,0.09112776228379663,9.738148389747748,-996.5188970839329,3.3563496913697906,352.5058401304303,9.873220295930379,179.6442760294564,304.1099457248228,2.177575733767654,-692.5295649096663,-36.63308301795899,997.3948974155106,31.05454168751552,717.917917917918,0.0008187279977981924,256.85685685685684,0.0012742569792193272,231.48148148148147,0.0
0.08911664438608376,-0.028836799371115288,1.2468142765598311,12.256479566537674,-998.3176486823943,1.1436726945343512,363.377660990546,10.965580248120636,179.93271298143327,-8635.371115991506,-187.85692455334964,-8712.663708021346,-454.1546454160122,277.2879747110211,-704.7297076366692,719.0190190190191,0.0008157784954435412,257.5575575575575,0.001269726595500293,231.85185185185185,0.0
3.433903289105101,1.5011276171576815,1.4068802662777884,8.24831518700978,-994.4306341373781,-0.0009919198926993762,354.5491277000441,12.167166206219992,180.08624922678428,1895.5137335084612,49.90268188715163,1784.8106992422172,-265.2065650841288,333.9895197795293,229.45902639113422,720.1201201201202,0.0008128674688543115,258.25825825825825,0.0012622944693434224,232.2222222222222,0.0
-0.07914219254172428,2.5860040991996387,4.309857354766284,8.38840069023159,-1003.7374141439492,1.4213613133781962,378.16755629575107,9.333078613636456,180.06648586294958,769.7234849869467,57.935797963357395,-187.63139656268277,269.2313885654312,980.3949183032234,92.03013325838228,721.2212212212213,0.0008099700520042289,258.95895895895893,0.0012525524205775124,232.59259259259258,0.0
4.396222275254887,1.763951070388174,-0.6305933105722488,12.02054917367203,-993.4033400171886,-3.2089512757452847,347.30708894756896,13.039904011828598,180.28555229735164,1029.7338708946224,-6.8890272762107685,91.76734044706586,-247.6216479262212,968.3663598477845,85.30390223956354,722.3223223223224,0.0008070605775075694,259.65965965965967,0.0012410459263964486,232.96296296296296,0.0
0.03273785845493836,-4.148390411360365,-1.882045401332758,9.911277088976878,-1001.1430456320991,1.316918002953976,375.36156772854946,5.728400302530389,179.68723175226967,-1924.021516899153,63.25659911495056,-2074.0339016423623,-293.4323387573205,386.950531692093,-194.23256115616584,723.4234234234235,0.0008041132452882709,260.36036036036035,0.0012282440147724926,233.33333333333331,0.0
-3.368185142283361,-0.9652052639122638,0.49216723063281764,12.756934710907617,-1000.1704620997856,-3.1063166677304737,358.886811512022,11.519574473906154,180.1230700020187,-9572.26338938663,-85.56642957866602,-9639.617598687615,164.7689347274762,259.2380838782178,-750.1212840080894,724.5245245245245,0.0008011028872578428,261.061061061061,0.0012145215688954953,233.7037037037037,0.0
-1.9274468204883342,-0.5912551745234493,-1.604560054279087,8.656975586038909,-996.452373963358,7.33661294591622,362.99085734021105,8.320944883964685,179.54327563806086,-5234.965149307205,144.66134427429944,-6021.482545301381,-255.21002193198206,882.330280401357,-604.7251010020085,725.6256256256256,0.0007980058288358193,261.76176176176176,0.0012001528127289485,234.07407407407405,0.0
0.17914279195233848,1.675035563855347,2.963921536873072,9.89044327932235,-999.3797778686725,-2.858914955898665,368.3315776662943,12.744542633215982,180.2598890794092,2920.9260037373433,151.4048496834719,2729.478661790789,543.2217093198336,436.08776207743017,295.7055733587567,726.7267267267267,0.0007948008418288899,262.46246246246244,0.0011853144540047455,234.44444444444443,0.0
-0.22293671092543285,1.5384532799067923,-0.5664360778904651,8.155174030312093,-1004.8982432648593,0.8157916822758802,353.6975070499556,10.28408895766109,180.04121277008542,3153.9839376896293,-31.406992419839533,2948.8701668125686,-435.85843133134216,453.4893884546719,386.7926066863413,727.8278278278278,0.0007914701754805672,263.1631631631631,0.0011700970861716837,234.8148148148148,0.0
0.20388600160647255,-6.246973791190383,-1.1311527357479807,10.014725362847134,-996.509233337665,1.5026123495750197,368.64248384698635,8.654189335981197,179.55452614884425,-3333.67877560841,66.03108212373841,-3845.3145791031675,-431.4995863394964,713.6581544963943,-332.96294739308274,728.9289289289289,0.000788000643928616,263.86386386386386,0.0011545237491418655,235.18518518518516,0.0
-2.970439331278514,-0.45564485856673115,-0.9426314423022358,7.042906126002402,-1000.0076016124362,-1.8634405802237206,332.92456144618825,11.325682186043265,180.08090039440353,614.6631886458105,-13.132678436975045,-115.52104178722414,-453.999737080398,852.9553175694413,87.7077180220062,730.03003003003,0.0007843847395038736,264.56456456456453,0.0011385747415414212,235.55555555555554,0.0
-3.825390660909567,1.8971412205601852,1.436834846943282,9.024733158090074,-1003.4537246569928,2.6397154710332225,352.8001046677806,11.786376694414503,179.9574378183829,2406.043019892899,56.62075339559867,2120.0198477028107,-391.94096250403925,531.9932969507307,267.11331261584706,731.1311311311312,0.0007806217329907947,265.26526526526527,0.0011222176374610278,235.92592592592592,0.0
4.840659160404627,3.854063376687872,-0.3154939664629705,7.127492270143764,-997.1104004151965,-4.888026773108817,350.7593719265893,11.283788245717277,180.4998968315336,1488.186213236598,-3.3273299374464163,1320.7869979709367,-381.99240279711785,414.01658743989896,208.11920743694208,732.2322322322323,0.0007767187148839927,265.96596596596595,0.0011054408883082168,236.29629629629628,0.0
-0.6749656224647996,4.714089959989714,-1.2833336402607647,11.387846466382516,-994.9724877160343,1.81537259717881,347.46493987628236,7.940607520733879,180.16703632129563,-2675.989327411003,59.25781154516139,-2816.4273356277417,406.7917039359418,374.8368185119644,-234.9860965224206,733.3333333333334,0.0007726915265143293,266.66666666666663,0.001088288455287781,236.66666666666666,0.0
0.470127778704276,-1.0659594360227393,3.330703835247062,11.433178679519303,-995.5740931203642,-4.2441805961264425,357.8504516192105,9.03196575275583,180.18282124127091,-4054.085726938914,-235.49415071506968,-4201.748117918134,116.09734341341586,381.34074061553,-355.2307200521231,734.4344344344345,0.0007685655272792926,267.36736736736736,0.0010708918548035103,237.037037037037,0.0
-1.9397495396032947,-0.9564931324595418,-1.7123396813235001,6.5394745390313105,-1004.3191152143886,-0.47108232032770375,363.85749968181693,9.99185432575713,179.9722540291196,1791.533019001011,-55.555378150099976,1730.993550099487,183.96552624429242,247.05321478739407,274.375868409386,735.5355355355356,0.0007643761445431923,268.06806806806804,0.0010534951498020568,237.4074074074074,0.0
-1.2275228814681625,0.5389034129482915,0.07113214806598706,12.667771491001146,-998.4100560389487,5.680591699943746,367.0265999849931,9.91748069469988,179.70457321715062,-3803.0376896670355,-5.947435324218118,-3952.4598490270373,-358.4233095993096,382.8396840112006,-300.11696211517113,736.6366366366367,0.0007601691563274427,268.7687687687687,0.0010364681395829902,237.77777777777777,0.0
0.5077795130782875,0.009632361483565237,1.3046123032204608,14.994830252839709,-997.7671824245265,-0.7674255802037091,362.4087675720041,11.499490950876694,180.0445990665911,-4266.031992245002,-96.65718582812882,-4267.720444613307,-138.32033394154757,41.69734742307604,-284.6078255001411,737.7377377377378,0.0007560006637276267,269.46946946946946,0.0010203035499730736,238.14814814814812,0.0
1.3817198130637414,3.765154115919549,-3.2626702208341465,10.092012773472682,-1003.2456644164865,3.889603333104203,353.3430653510645,5.9701975349867835,179.99290242831935,-2438.1068167553112,140.4471253378264,-2438.98733343446,171.45654101781503,31.02191435802413,-242.1171232551192,738.8388388388389,0.0007519367198807757,270.17017017017014,0.0010055954862399166,238.5185185185185,0.0
3.002753829626598,-4.695659673258541,0.9605210028118498,8.717771479550711,-1003.0506664164947,5.149669731043322,363.69016437825167,10.668654109107006,179.43931623797954,4213.745143932086,73.59932254294576,4140.019995777986,336.8505680746776,273.37998416920016,483.07462099070494,739.93993993994,0.0007480525948529696,270.8708708708709,0.0009929986453020832,238.88888888888889,0.0
-8.076207750732326,2.9545789827624587,-2.1102153509608987,15.648661182006093,-1000.8993032243454,5.02986215490387,361.2428569485085,9.42003729112672,179.8802356689485,-2469.473880176345,82.6185868666164,-2483.245537982655,-27.130156504492195,110.60942649824901,-157.39800271545323,741.0410410410411,0.0007444316704165706,271.57157157157155,0.0009831704574831675,239.25925925925924,0.0
-4.322449972159118,-0.7107706091840008,1.645565561668005,7.3620630033949785,-997.8530307486562,-0.4332177758075964,369.36056167936016,8.322998767232095,179.9839938439356,3048.276467834404,83.37394453671575,2408.6394051462125,561.0991738868815,798.3463951957481,414.81013497819623,742.1421421421422,0.0007411639745744247,272.27227227227223,0.0009767009872208284,239.62962962962962,0.0
-3.7002222821795336,-5.698362481819737,-1.9253020238379526,10.040212933738196,-1001.6424755433983,-1.0780453647068076,367.76936702931516,8.515026444460801,179.73473136498254,-3367.4104595166423,109.37262193939192,-3829.7881177100417,-386.94549114857585,678.3249723956894,-335.21303020887234,743.2432432432432,0.0007383443819955027,272.97297297297297,0.0009740376020321799,240.0,0.0
1.7122554892158244,2.400659404026605,1.385538063697721,10.359244545263847,-998.6455436922246,0.24399026432627416,360.30476413920627,9.570924670964073,180.12352365140632,-12393.105168102988,-298.0801520320437,-12453.426751605108,-60.68614261128218,244.93796999458428,-1196.8481259631155,744.3443443443443,0.0007360705223357145,273.67367367367365,0.0009754127524290131,240.37037037037035,0.0
-1.8230859610728252,-8.19359515700132,2.2116661325894253,12.69029524090483,-1001.8777965500888,-0.5237725086695084,351.0274699383874,2.7978297910809644,179.56058418911252,-1269.3502839992802,-50.77503641188273,-1278.1157456629235,43.09226865830022,94.27568233280304,-99.95607548004826,745.4454454454454,0.0007344404528268159,274.3743743743744,0.0009807834977823625,240.74074074074073,0.0
-1.7273766156998287,1.238993053448964,1.7228730512656099,10.719477950253577,-999.7515176143168,-6.731648271206604,353.4704984416792,8.5974208584169,180.45757850935382,-3636.7156802149225,-111.06373030241706,-3897.5467029416577,324.9419395805231,508.0686632599437,-339.25460791060937,746.5465465465466,0.0007335501636983266,275.07507507507506,0.0009897906640339827,241.1111111111111,0.0
-4.676729015298999,0.5798349780878901,0.5026332964762048,9.002732208423097,-998.5511452060023,-3.0981505421146402,354.5021064036197,8.248370350707413,180.2120308984793,-5120.066388744293,-49.553178015238316,-5663.928404609158,445.9534792026966,735.739586842985,-568.2259989813989,747.6476476476477,0.0007334909942556907,275.77577577577574,0.0010017438890690968,241.48148148148147,0.0
-0.04841399402031119,1.8318805679139616,-0.4626018858593989,8.097631259224087,-1003.6471572934058,-5.335851333879477,356.84733666083747,11.065566418645249,180.4092011940637,2660.55708832821,-21.5304128194646,2626.7363787215936,-205.29721259446114,186.85308961277235,328.5766095853415,748.7487487487488,0.0007343470432491689,276.4764764764765,0.0010156365503703347,241.85185185185185,0.0
0.3781463276307814,-3.0771141735534484,-1.1528391526696877,9.31635635950773,-1005.6727861707512,-4.28630135862288,362.68050427589753,8.388946634978959,180.0688645939749,-7218.8306335631505,145.65428906187816,-7500.437365143798,-308.3568062169274,534.2550195438463,-775.0530453645185,749.8498498498499,0.0007361926592167498,277.17717717717716,0.0010301919371340116,242.2222222222222,0.0
3.783891328507752,-0.501314527259219,2.942069381634208,7.986145278109712,-1002.2421211349061,6.176747735120146,367.1517439012806,9.569772399659021,179.61967269395248,4174.200215659971,218.11816623399466,3962.818495566941,629.1617718394876,462.21107440070307,522.8956263624264,750.950950950951,0.0007390900946777639,277.87787787787784,0.00104393923825497,242.59259259259258,0.0
-0.0863445353134424,-2.951252417928105,-1.3989904403352864,10.095650639569365,-1001.6629775510199,0.5620951901440734,359.48881306984623,13.084553255322604,179.79901771105204,3372.6890003668263,-82.45573424132981,3370.7803464260796,-38.44942026005779,44.04768586525091,334.1816314344227,752.0520520520521,0.0007430874025230966,278.5785785785786,0.0010553151197755252,242.96296296296296,0.0
-1.4017815600920611,-2.79799185622362,-2.0741321471399923,8.871607640279027,-998.7335666581378,0.41446451039630955,360.16124787900475,11.988703039630847,179.8154480205288,2793.3554425951957,-102.61742631191701,2780.4402898088065,11.050245762830803,114.39904215677761,315.2291628341823,753.1531531531532,0.0007482166440358849,279.27927927927925,0.0010627839791465764,243.33333333333331,0.0
-0.5469034617099824,5.412897487474903,1.33073787006566,7.011924413420498,-1000.24489772578,-3.779850765968353,361.43306305000004,11.804542799886905,180.52684994383554,1461.248628700761,33.410510978401696,1460.5751999970644,57.782203968670146,24.38099516900126,208.52904381358772,754.2542542542543,0.0007544924662074692,279.97997997998,0.0010649675294128887,243.7037037037037,0.0
-4.3383323362512956,-5.1025291618156805,-1.5922736063729908,12.510291576749808,-995.4117642275538,5.714857573707483,354.8409468686766,9.000255139178297,179.37465179212487,-3440.7485749158745,91.1855338952145,-3458.597625103984,228.10753244644596,138.0804920322964,-274.7927680949918,755.3553553553554,0.0007619110920571096,280.68068068068067,0.00106077239659662,244.07407407407405,0.0
4.652249060935637,-0.6619395880016444,-1.9001269949322543,9.004654953141921,-1005.3210339981123,-3.2382627363335805,350.74607742357045,11.086064558579304,180.1461544828631,2941.661459481166,-92.78489803218503,2565.4763859231603,-585.030501314699,619.5328429702563,326.3451016024593,756.4564564564565,0.000770449752285424,281.38138138138135,0.0010495032078374684,244.44444444444443,0.0
-2.1157937744919306,3.288467361656995,-2.88720852433953,7.463726390049375,-1000.8848379947829,-3.0501363212324457,342.4456210268929,9.532204399092812,180.3636179609151,1360.4850105706323,-70.83719032522895,660.4119812484498,-528.5890018883651,836.4442404450343,182.79510523475258,757.5575575575576,0.0007800665706042194,282.0820820820821,0.0010309485561909046,244.8148148148148,0.0
-1.915124491960701,5.774349724399938,-0.9658196789210354,9.663481731024916,-998.3999964334918,-2.3029989161919344,353.0485064192313,9.607813578646125,180.46442034816164,-1190.0430226793446,18.11472789961014,-2171.1664454031907,140.68689043080462,988.7502746623782,-122.96776195174013,758.6586586586587,0.0007907008992944442,282.78278278278276,0.0010054285636318802,245.18518518518516,0.0
2.1437898381863536,-1.5429113461204518,-0.1654300477929864,10.136743131935317,-993.1534915637632,3.7648452232377427,364.73145453267784,10.8193706874931,179.69445393557842,5134.238415124888,-12.67414309854885,4465.90228699481,455.5982634484012,816.0589604294383,506.2884548227993,759.7597597597598,0.0008022740867029169,283.48348348348344,0.0009737956903822001,245.55555555555554,0.0
6.822007568907264,-1.915438769444067,0.48618345532139756,6.507066548841933,-999.3277818917998,3.2476157177959126,352.9708856196043,8.806012823158134,179.7059894678631,2334.3627479709685,26.572833372574173,2126.971484128543,-382.2263208565235,458.39708203323465,357.7071974399415,760.860860860861,0.0008146906451526419,284.1841841841842,0.0009373848684555602,245.92592592592592,0.0
2.346711616619374,0.9464462408735979,1.9026124885989668,10.663295334251526,-996.5028357936842,-1.783358542994534,357.6219296257406,12.986006208886407,180.1565860484369,3995.790671334558,135.0051796141631,3865.2969674801197,-203.68907977505333,362.9633701750903,374.71031439800487,761.961961961962,0.0008278397766366505,284.88488488488485,0.0008979145785094573,246.2962962962963,0.0
4.116467398784601,4.937931973512118,1.0537958473315874,7.905684862619471,-1002.5811055582592,0.24711006232616953,364.6643128741232,9.679739720804125,180.26697427317464,4029.5172990405526,78.16082274005915,3910.6376600921594,401.10645807858606,344.13115514394383,509.2641359176466,763.063063063063,0.0008415972050638826,285.5855855855856,0.0008573464670588244,246.66666666666663,0.0
0.10120600562337251,-2.3825165001673727,-0.3817444391063596,13.422057618381576,-997.275267332306,0.4397475920759341,365.2068949642267,11.23672113251933,179.83787126136727,-4811.238520849354,32.15818087324183,-5008.715596097565,-365.11666048042554,443.6490671929438,-358.4730938438012,764.1641641641642,0.000855827257934515,286.28628628628627,0.0008177166564658444,247.037037037037,0.0
1.4545596319161445,-2.1431241737198383,-0.39639135275943976,11.047921024153469,-1004.9869007457967,-2.5387538041427273,349.2046714783396,12.911200958514597,180.02252282700817,2217.349359265411,-13.875985806284495,1538.859425288683,-487.58844269764023,827.4974817615997,200.5760021201328,765.2652652652653,0.0008703851371824567,286.98698698698695,0.0007809561434431614,247.4074074074074,0.0
6.366889514121343,0.43176262730663395,1.0203149378303669,9.200200019781366,-1000.2339227340032,-0.23927565020259048,369.97059356453644,12.06330754915035,180.03819553394922,2295.7189362797194,47.13964901224564,1956.6976913081812,519.5828920811941,581.4963649616026,248.87666454345253,766.3663663663664,0.0008851193184188715,287.6876876876877,0.0007487198674992656,247.77777777777777,0.0
-1.1552481804923376,0.5840104055096632,2.545140325857139,8.509664459365299,-993.7622739405977,-4.382878707510968,371.27350089355485,7.182161794618951,180.28669896639497,-3862.9725149876886,-172.8142591255738,-4193.405532456764,-642.195922845106,574.0253698834526,-454.26356721052724,767.4674674674675,0.0008998740196898178,288.38838838838836,0.0007222437076323601,248.14814814814815,0.0
-4.25998737080528,-3.072513368288213,0.2526283989664004,9.790064584872752,-998.4011864353209,4.708989115930569,348.7015014278144,10.889791790019768,179.55153438360455,1595.1127000840077,2.792008137384914,746.1695009640915,-343.8430918130092,916.9844316287912,163.36850696278913,768.5685685685686,0.0009144916847597063,289.08908908908904,0.000702245769154219,248.51851851851848,0.0
3.796042084048078,-2.07728210348366,-0.9382617084208179,11.225581483166579,-992.8170452138544,-1.2788169371641764,351.76163130358844,11.701438788921294,179.95409585232935,1660.905174801137,-23.342798776320734,716.9414681309178,-248.8276280015746,970.5209362612028,147.63879712485576,769.6696696696697,0.0009288154314045735,289.7897897897898,0.0006888831908510441,248.88888888888886,0.0
-3.310623212720023,1.6970450105849069,-1.985732002171091,9.949011742829601,-998.4459636201142,1.80174044921896,371.91090683146194,11.783726044321497,179.99397206942382,1517.992668230674,-56.05640575943076,765.6685151316104,373.90971385998523,866.5232226298388,153.00187017489986,770.7707707707708,0.0009426914217543943,290.49049049049046,0.0006817690175969015,249.25925925925924,0.0
3.7495257598596283,2.2735299930202375,-2.890410528824451,9.565682385726287,-999.381832487338,-0.31257597169378293,358.53146478744696,7.773410331770737,180.1477100956617,-5236.522968115959,268.3309820573708,-5261.835745591807,108.9613494194053,161.36733408810431,-548.5178570883372,771.8718718718719,0.0009559711188558694,291.1911911911912,0.0006800463557439695,249.62962962962962,0.0
3.1497793452861464,-2.393196201908356,1.3325393440870463,10.116740581635792,-998.6213247654008,-8.007665225338922,337.8022205254815,8.685929525965353,180.32111328610952,-1280.616101756883,-26.71240349703682,-2019.410689704985,408.5226093038538,857.4654276116312,-126.92953246724595,772.972972972973,0.00096851340085024,291.8918918918919,0.0006825100540686177,250.0,0.0
-4.496160108426841,4.747633868037845,1.1559570472791143,8.79228213752609,-997.8431068888925,0.39900956595723924,346.0031849526731,11.989116471483243,180.2508249794751,1417.4463837435294,24.195788461612384,883.9251686454205,-468.66741173611797,726.3325829597007,161.75913888278606,774.0740740740741,0.0009801865110353628,292.59259259259255,0.0006877604680676766,250.37037037037038,0.0
-1.0204032457572187,-0.7932036443684438,1.1547270502133231,9.313588146313924,-1000.7035273960302,6.472746594967278,357.5063037482752,8.476479258634708,179.58356709021243,-7652.948094845954,-155.25662216924098,-7959.691282045103,309.54162189518183,556.8920816266498,-821.7543921935007,775.1751751751752,0.0009908698282384593,293.2932932932933,0.0006943702217292883,250.7407407407407,0.0
4.200118663135788,1.7589537326429545,-0.2573188927041118,5.828415122189992,-1002.134328769709,-1.2746381955704984,348.36957349715397,9.400607886671372,180.17271741835947,1329.3158534615811,-1.751098144843156,1091.2744968289985,-432.14841492022157,491.8389347692248,227.35667770427204,776.2762762762763,0.0010004554470852125,293.99399399399397,0.000701043752938363,251.1111111111111,0.0
1.4416437171976018,6.846338549492855,2.8138694917835014,11.947452461704735,-993.7021554834034,-2.631208876217131,355.8657622936356,13.151751619003939,180.5456568699502,3724.279116199502,184.42211959149282,3098.666569992217,-298.43395597092297,790.2790948010074,311.97710065104934,777.3773773773775,0.0010088495617315253,294.6946946946947,0.0007067509574144814,251.48148148148147,0.0
-2.034983323842215,2.934088109239064,-0.9682369891696354,10.597595560643525,-1001.7396172697474,-0.46493521199205107,360.3239621368358,9.90440149923042,180.1948064795518,-13735.824539425217,230.07336947899344,-13838.822831664897,-73.04922087899627,320.1436443061583,-1296.1195504028065,778.4784784784786,0.001015973649348242,295.3953953953954,0.0007108202205957922,251.85185185185185,0.0
0.18029133119843996,0.849363363142993,1.910538474414411,8.45308831193314,-997.3413641290285,0.6571292267304808,374.6225460403473,8.546451724332314,180.0110415693716,-426.2664824662761,-14.04492876752468,-1414.76502977083,-108.24901162751605,992.9772340042373,-50.476695775754685,779.5795795795797,0.0010217654511438287,296.09609609609606,0.0007129820035945924,252.22222222222223,0.0
4.833441559117065,1.6059176671493909,-0.07748578997908605,13.797469962710478,-1004.087640258267,-1.682864758620895,357.0954608377221,8.24476528627419,180.1867665258701,-2485.724815589052,8.201630164549849,-2490.425925194651,73.72983989325083,65.69662625867842,-180.50849477612059,780.6806806806807,0.0010261797490945489,296.7967967967968,0.000713361110178274,252.59259259259255,0.0
1.7022416653348864,3.39156599314146,-1.2167015293586751,10.174032960784773,-1001.9206233559512,-0.2441943862035667,370.7254179957276,10.665438659170375,180.20756084885755,645.9283321318574,-11.98024452789234,-338.226783242995,125.46702925537971,993.7067194041423,63.33490124022256,781.7817817817818,0.00102918893603087,297.4974974974975,0.0007124228114772724,252.96296296296293,0.0
-1.154081863650939,-2.6538139832234773,1.1850606146355227,7.927712856049606,-998.6533641115906,1.3224827191984876,374.2876016203677,7.333703983045583,179.77160503624435,-1926.7614156347092,-40.98750222387652,-2725.249913501585,-438.3835832569361,891.9122862962108,-242.94766030506767,782.8828828828829,0.0010307833755712926,298.19819819819816,0.0007108841040079615,253.33333333333331,0.0
-3.3039767733912444,-6.218165514508618,0.8192722373679874,11.713474842940917,-1005.6162422940238,3.3644768167013015,374.34309669352075,9.505328072207163,179.45223833560465,-2678.105505200886,-41.553565401179824,-3108.7396376244205,-534.3999850851048,654.4794491834208,-228.3758691892371,783.983983983984,0.001030971546916367,298.8988988988989,0.0007096055957590755,253.7037037037037,0.0
6.502297871689221,-3.488651169432546,0.7139455185338522,10.796096433018525,-999.2013071806504,4.378274763893516,362.84754593385566,10.666461069980043,179.55182375961817,-8676.126262866614,-101.69493159788914,-9567.645321079135,-421.8162284433099,947.2506932434176,-804.3002144285601,785.0850850850851,0.0010297799680554656,299.59959959959957,0.0007094811933644274,254.07407407407408,0.0
-0.6996653910965904,-0.875360514276224,0.1625568441123975,10.789159970968438,-998.5953215529246,3.4826889858784877,340.36710852161025,12.598299641095334,179.74977718936168,608.7676983300305,1.0294908906784896,-328.30177788036724,-235.63177611549193,966.4925030988057,56.489088891301215,786.1861861861862,0.0010272528898371952,300.3003003003003,0.0007113416364195991,254.44444444444446,0.0
0.9721053330678512,2.5795875637810433,-0.07578616343366175,9.148488790696819,-998.524654184145,4.257139634383356,364.6082486540387,11.335096160739992,179.90383504259535,3587.312245315397,-3.77161437537499,3430.6366521524533,361.26078159964254,397.2353101175955,392.01482991722986,787.2872872872873,0.0010234517529293032,301.001001001001,0.0007158841965338434,254.81481481481478,0.0
2.721056089407179,-1.8438527581347548,4.776743985740877,10.90099144755607,-998.3484984807122,-0.30963519641615445,370.4839988781354,8.571869764035643,179.91218979548714,-4162.101513064205,-345.30652762654887,-4229.859927474889,-598.3014535166639,261.9115027057704,-383.3906770964533,788.3883883883884,0.0010184544002201192,301.70170170170167,0.0007236351909957124,255.18518518518516,0.0
-0.5284852620358229,0.8935962646406368,2.368513290392346,9.47648341955781,-992.8139304493399,2.8113822308462093,359.18932894564585,12.35683863512744,179.88926482234234,3135.043665455376,129.1647946433535,3098.8944570672743,-55.08556837838764,187.7630462597201,331.1622093366662,789.4894894894895,0.0010123540389022554,302.4024024024024,0.0007349453762969765,255.55555555555554,0.0
-0.7864303926123465,5.082873007218499,1.4456537899710242,11.111882903291685,-998.1856608348115,-4.036028943993295,377.44583870075246,9.400969924905045,180.52382237998825,-2143.6737120370894,-54.865992760449515,-2728.2861142729403,-547.7371042074781,764.6525965083762,-192.9078616587367,790.5905905905906,0.0010052579494637458,303.1031031031031,0.0007500119919350419,255.92592592592592,0.0
1.5525991212678927,2.3238876057793356,0.22359831640677652,6.190111091978722,-1004.0739863981297,0.9256476299627217,368.59833561467457,7.528593955901182,180.07966495604617,2805.3493748435512,12.494546793006029,2367.6846425371505,510.75601096538367,663.1854224755208,452.95118047312127,791.6916916916917,0.0009972859431337149,303.80380380380376,0.0007689163889797897,256.2962962962963,0.0
2.0962146272510327,3.710850164317456,2.0143144011933383,9.132253074041621,-999.5398215672166,-1.942026067930979,365.68273377152786,9.655917281469055,180.32335349359877,6969.40343119644,247.14274809819125,6335.616625866432,727.9714979128272,795.5388119122306,763.4058192429594,792.7927927927929,0.0009885685749347136,304.5045045045045,0.0007916637077809467,256.66666666666663,0.0
0.5724404310975914,-4.100942698013416,1.0359895527829037,13.444310195616389,-999.5541735585466,5.023679444894306,370.8638071120584,12.876338402291404,179.47727835032157,-2005.4261948576875,-35.702834232092194,-2886.6825950842203,-357.143848868162,938.0496622410208,-149.23239418224225,793.893893893894,0.0009792451262298214,305.2052052052052,0.0008182114297998691,257.037037037037,0.0
1.2639242808658357,-2.059771354034569,0.05240950554807132,8.465865089199399,-997.8009442899038,-3.608185720452976,363.3336985126088,10.33048010012985,180.08880057730855,4158.894732529083,5.066986871799479,4066.969017097068,291.41346252928537,300.7401557477001,491.1054574822242,794.9949949949951,0.0009694613782728659,305.9059059059059,0.0008484767462442937,257.4074074074074,0.0
-1.671632723489594,1.8542458372357842,-0.6071286505318301,8.792323405013626,-1000.3526218729858,-2.5455275195842884,335.0718950060465,10.025043728659572,180.2524197576353,149.55680419914265,-3.2741687952280403,-843.9767013276206,-75.2260682756521,996.1354839795338,17.201019638062338,796.0960960960962,0.0009593672064471571,306.6066066066066,0.0008823179570304476,257.77777777777777,0.0
3.915794893759272,0.06726663190900517,-0.1618346753253764,9.10407732310005,-1001.2260147845079,-1.307967579316171,355.00861048529634,13.274423289405707,180.0783919902836,2066.838083938786,-1.9110434797075966,1995.2738078454033,-263.0139734814205,270.7326830440856,226.59413413683234,797.1971971971973,0.000949114033216226,307.30730730730727,0.0009194915151900601,258.14814814814815,0.0
0.9766157364642029,5.3828762922247675,-6.340851471756111,7.570387728222713,-1001.5104479553468,-3.969086547278473,371.9716802724785,7.137290305891145,180.5344831643873,-706.0784484316953,79.54653135989871,-1657.6306564861534,-143.09282345942546,977.251189289468,-93.97234977492873,798.2982982982984,0.0009388521858682542,308.008008008008,0.0009595926160947485,258.5185185185185,0.0
0.7613284011112076,8.227244390809963,0.42120167859528357,5.583438447543496,-1000.4036795475809,-1.7727970061219134,351.924086599017,7.428801771894456,180.5722744094975,2291.9992118113146,17.605337438090707,2017.9523895179555,-430.0539671988629,524.8814283598999,410.374327284196,799.3993993993994,0.0009287282124501322,308.7087087087087,0.0010019921592379114,258.88888888888886,0.0
1.7882985189903688,-5.568020738134879,-0.9769521602207194,9.538827202952774,-1009.2637301490037,6.492067570032383,357.7652749476306,6.768307058066336,179.3165936355391,-3468.7968495050827,60.97109201512019,-3470.3140333070896,102.52987994575716,41.586472571651576,-363.89061781331367,800.5005005005005,0.0009188822153982421,309.40940940940936,0.001045785485871776,259.25925925925924,0.0
2.382275378893895,1.205328645500669,3.185339996565768,10.271718848163314,-996.5570080454014,-1.189967375935359,349.55163686096927,10.74529637296011,180.13738581709984,482.916532309685,29.124976672105714,-501.4379900464514,-92.49338470959228,991.8391258203857,46.85465318974828,801.6016016016016,0.0009094452668522482,310.1101101101101,0.001089767949046552,259.6296296296296,0.0
4.078556321376508,2.128786348362952,0.03868814162350858,9.894989862922696,-999.9404889394197,-3.7050963679613664,377.83922595201767,10.33298625423025,180.33291509530443,-30.084770776639537,4.0554880282281065,-1033.9007605267755,-14.63419899655969,1003.9899629374437,-3.4525891748806865,802.7027027027027,0.0009005369721141549,310.8108108108108,0.0011324490680320034,260.0,0.0
-0.4378362650685189,-3.8715709620014094,-2.3779268390699237,9.710242876104227,-994.6376534256623,5.9997536543711565,376.81492457418017,13.085472734559552,179.4311338180725,1056.8377784270508,-44.34279014370549,370.3993049761117,418.5167205977178,827.9110486745816,108.97635054236137,803.8038038038038,0.0008922632478961969,311.5115115115115,0.0011721112648731327,260.3703703703704,0.0
-0.6609895769712252,-2.689581831862333,-0.0997603082562354,10.086081741700776,-999.5044909236775,3.2366880906051887,351.1613110485927,10.48695015427354,179.66006058992159,1087.3076880858748,-2.555303630435828,118.27360090612672,-170.5774517894386,983.4930118654903,107.86848199966315,804.9049049049049,0.0008847143796971102,312.2122122122122,0.0012069119410102868,260.7407407407407,0.0
-1.8357763365213542,1.8612483395568435,-2.0922421701250085,12.045682943101529,-999.4456945348544,-4.227096993136006,361.4729800038908,9.191685681041395,180.34966789585735,-3989.990738305476,143.862509131055,-4043.7064543083156,-82.50726717272372,232.65565492701984,-331.30669910949257,806.006006006006,0.0008779634177797114,312.91291291291293,0.001235020177133088,261.1111111111111,0.0
5.280701708725003,1.2480609618636915,0.9468148314249328,9.619107628141567,-1001.3022998396091,0.41719286207451856,353.19505952235954,10.003589745756214,180.04729388889436,1573.5009266545244,31.19795689601797,618.3326347527372,-192.85422488244595,981.0942085316105,163.05404121071643,807.1071071071071,0.0008720649638388772,313.61361361361355,0.0012547729453527066,261.48148148148147,0.0
-3.78171429124762,1.405957085363805,0.5818947286789707,8.851834845825461,-1001.4374060964628,-0.6914423745552907,366.14944639031376,10.235414836921915,180.1204543420631,4212.096279713377,39.036125869201946,3845.6000210235243,521.5385970656155,605.9110019997205,476.2962140445681,808.2082082082082,0.000867054390716537,314.3143143143143,0.0012648315543902704,261.85185185185185,0.0
3.784081017673619,-1.9283028558817747,1.9156792622165353,9.437749030223827,-1000.2890307788604,-0.2557602669878018,365.0968307724233,6.6564774533436655,179.90455919829006,-3342.1187555204565,-108.12758586393201,-3352.1494661337383,-210.0225871957134,102.38753074379291,-354.7216479701445,809.3093093093094,0.0008629475257266905,315.015015015015,0.0012643178724148032,262.22222222222223,0.0
-0.4237994922488299,0.04644815006034291,-1.5817635833891308,11.158693519513552,-999.8347441429457,-3.3539277077272494,368.11705571613265,15.420663288669786,180.19494126482397,1988.816928977209,-55.35468932673936,1722.6767374585645,384.94371844460943,514.4835171582912,178.33620138488007,810.4104104104105,0.0008597408146916354,315.71571571571565,0.0012529119349434445,262.59259259259255,0.0
-2.4820664009638143,2.0500427334687004,0.0680161924562936,12.8240537570865,-1002.2674041503673,-4.062212126026692,363.31918447707886,11.039742036203823,180.35027723508452,-6350.034116022176,-10.01729025700716,-6457.471778145136,-320.4400039783624,328.48913594908714,-494.9727007086767,811.5115115115116,0.0008574119691440821,316.4164164164164,0.0012308975256012447,262.96296296296293,0.0
-0.3824716283811129,1.3266780750830376,-2.7300435908532705,8.743712521661644,-996.907875731462,-6.658640284383403,389.35406206388467,10.420016616045178,180.45911047112736,108.45575349851222,-5.572350740092964,-883.728328937052,56.99525592196902,994.1548968052821,12.461742375724942,812.6126126126127,0.0008559210838686802,317.1171171171171,0.0011991493842980526,263.3333333333333,0.0
-2.8064966874377646,-1.3833646103679507,1.402989563849429,10.197867574057767,-996.352027028343,4.38402172815231,349.7207623498926,11.23032796855716,179.66741012425982,1516.5226625587586,34.4044307688405,650.4374619635566,-294.27193256176287,926.3539963222818,149.02966321216346,813.7137137137138,0.0008552121966339056,317.81781781781785,0.0011590636635850427,263.7037037037037,0.0
2.2843704299808616,-1.1790019478299545,1.037742360880244,10.67671488387192,-1000.9555789195517,-8.231842259191916,342.8939664556349,11.41882196117321,180.40278631926324,172.52801611330258,5.368164128511335,-826.9049545927963,-61.79686959366893,1001.6872788896341,15.947936717134448,814.8148148148149,0.0008552152472102786,318.5185185185185,0.0011124407988615619,264.0740740740741,0.0
5.461139206673746,-1.263760581963961,0.9916100420551417,8.014843986542354,-1001.1425643184921,-0.20296813938015484,356.0690979929854,9.718893028995137,179.93961982537226,3896.4904828483786,72.80936416499678,3706.769873411283,-323.7073081778203,439.56726571823344,485.55058063239335,815.915915915916,0.0008558483791804346,319.2192192192192,0.0010613358726865054,264.44444444444446,0.0
0.7105154888262478,2.9491111537101173,0.00323806271388224,10.040834334425837,-1003.1957921742871,-1.629263616847518,344.3201173443973,8.737517727518599,180.2612990183973,-2000.350402965913,0.5974258195658063,-2679.7154911476036,468.9840747506899,825.1805717156969,-199.29229534138994,817.0170170170171,0.0008570205161817124,319.91991991991995,0.0010078949596337133,264.8148148148148,0.0
-4.485266271202476,-5.568166369954432,0.8295457815775819,7.06865228531581,-995.1610979069375,2.1026843109860724,345.0753772999401,11.198901372643409,179.55636488541515,1143.8548762916369,12.14191458861021,762.970325792396,-466.509053331788,611.7023703568124,162.47234479912112,818.1181181181181,0.000858634134580455,320.62062062062057,0.0009541964371003552,265.18518518518516,0.0
-4.824548880659832,3.9926415043515004,3.2086782166171925,6.461899392521202,-1002.9237284442912,-5.052052163915067,349.98685345802033,10.771421681062904,180.51919548706812,1197.0648584500052,62.55411405201113,973.1020166913378,-353.9462212625669,472.89732903218413,186.2883491946695,819.2192192192192,0.000860588147575507,321.3213213213213,0.0009021139681298828,265.55555555555554,0.0
-1.7451286863376267,8.08973645132742,-0.5701885140840279,10.733492815784514,-1001.0341195579656,-0.6750096047512595,350.77811094568375,8.380219801821184,180.50252738200064,-3479.875297589773,32.86920697843234,-3681.633290792952,434.53833375258137,449.4934651637123,-324.0606264141244,820.3203203203203,0.0008627808116827237,322.02202202202204,0.0008532134035034753,265.9259259259259,0.0
-1.7843075760379137,0.5836024632549512,0.277290367420169,9.232250517338434,-998.4308803948073,-1.692820081267363,350.4538189804994,12.838071222734527,180.13086803379386,1912.633653569776,7.480839157551059,1626.8635475283336,-443.19200489205514,533.6389845866753,207.3644316231193,821.4214214214214,0.0008651125656664972,322.72272272272266,0.0008086901342442034,266.2962962962963,0.0
4.876579852528713,6.343822724448258,-2.1722525983628196,10.404560815242439,-998.3824963196475,6.119494389867171,365.18218950445413,10.586704072645967,180.0128113135358,822.5775715428244,-26.139747462402198,-169.17171648253657,81.32369784937336,997.5545310293004,78.64714686639772,822.5225225225225,0.0008674887143394191,323.4234234234234,0.0007693474983232856,266.66666666666663,0.0
6.5190467067544935,3.821189536306567,-1.7365219231966647,9.9642100459833,-997.42115933488,-0.15206921244282304,354.93810938914663,11.459638724535262,180.2267563021024,5540.776456394646,-161.26474295833617,5345.507579841193,-561.9911261227269,445.77075758113807,555.6687561220414,823.6236236236236,0.0008698218752052506,324.12412412412414,0.0007356116701608176,267.037037037037,0.0
3.238370047989192,1.8737347345066255,0.19562658618661477,8.047199902672405,-1000.5791726430612,-1.127899484199123,358.2048542512752,12.783841775359837,180.1713264138934,1696.3555885136147,9.019250094632316,1687.8150810273778,-85.3861002576312,94.79087742634357,210.39953124854526,824.7247247247248,0.0008720341145031555,324.82482482482476,0.0007075747493215402,267.4074074074074,0.0
2.461393842706377,-1.7430022773496268,2.2078670934038143,9.909491396071328,-996.2664856178718,-1.9837392960549267,368.9423277450093,10.043777642329669,180.01381078385904,178.8143904124374,9.26044290863624,-819.5650689898747,25.820720414497796,998.5167939236296,17.80959333605627,825.8258258258259,0.0008740587105347202,325.5255255255255,0.0006850558726113764,267.77777777777777,0.0
-2.5873720506210742,-0.010670971285843302,-0.5125616485031449,7.53379738997029,-999.8569932375971,0.1619019813661713,352.33677475218576,10.63390401396823,179.99008522716795,2079.7440792860816,-21.21617374685419,1913.2063316273484,-391.7959758126072,406.2809509370783,276.409713414259,826.926926926927,0.0008758414958182408,326.22622622622623,0.0006676700858757703,268.14814814814815,0.0
-0.5381710299147696,-1.4332329353493347,-0.47183305862424785,12.781944716002801,-1001.5867809431535,-4.340117141424525,357.3545410129528,11.620054477012232,180.16637726355745,-9618.688080437787,78.66947249795231,-9736.415777793347,399.25098076315976,341.51473491818416,-752.5049015648417,828.0280280280281,0.0008773417451183497,326.92692692692685,0.0006548960978298762,268.5185185185185,0.0
2.202170467914052,3.02094031970502,-0.8137704890087494,7.288059310280072,-998.9786649424059,-0.1929114973796975,363.65759986092917,8.550277832399896,180.18392233061226,4614.927566742295,-63.3166558407898,4402.14621348502,345.0686920100059,460.493753088153,632.9793006342632,829.1291291291292,0.0008785325931616514,327.6276276276276,0.000646136366570581,268.88888888888886,0.0
0.279567121525755,4.67236036754783,-1.0695133416886462,9.608429458062837,-998.4181007387886,-1.6873923285114565,340.5843219937978,10.108103325692001,180.36485722810394,-75.30382877893064,1.6906106801157743,-1073.4233556639097,24.749198860154912,998.3858414650875,-7.867733874273725,830.2302302302303,0.0008794009832279081,328.3283283283283,0.0006407656448702843,269.25925925925924,0.0
-3.6103379804818103,-0.6124049817605406,0.5899429114176431,7.915456823905503,-996.1394240797058,-2.772602141347453,336.15094491049416,10.251097173302297,180.12470161979405,571.6986405965489,2.313509311494817,-314.65442146549697,-304.0405346649508,937.8030448273705,72.68556811482598,831.3313313313314,0.0008799471651202903,329.02902902902906,0.000638166604092463,269.6296296296296,0.0
-2.266791210752306,-5.902507046056399,-2.994515290357289,11.140842346721591,-994.5860532565418,-5.526511893124425,363.4611732879772,8.08788289663321,179.9782903192819,-3219.3626057277024,166.02525138865337,-3329.018632213655,-146.71873524932107,331.4109915541449,-289.16077761369263,832.4324324324325,0.0008801837775733442,329.7297297297297,0.0006377531013218661,270.0,0.0
-0.26145928576776784,-0.38499942594162,2.561879153333455,9.337137257436995,-998.6251363375418,1.503443826312669,364.920142805669,14.635273577347757,179.89162296100298,1727.90299560841,77.06188602521033,1702.8639046505323,234.05949239886075,158.9817740593322,185.27021541864997,833.5335335335336,0.0008801345652753785,330.4304304304304,0.0006389828889876891,270.3703703703704,0.0
4.7859483128421605,1.994801697840756,-1.330844596258921,8.96266656075758,-1002.5157723433385,1.34205146880889,380.6422013485241,7.185413113015195,180.0371287243908,-1601.1667207165085,42.095116657803345,-2207.6835529040104,-452.66409815411424,782.7192014816472,-179.23081029682447,834.6346346346347,0.0008798327937293487,331.13113113113116,0.0006413621267580933,270.7407407407407,0.0
-3.2387631144150415,5.863155502402863,1.4438069708762828,11.706403090103109,-995.953806694849,-7.0101966923296315,361.5809487586681,7.403792192625684,180.74295983776142,-2702.9080028061812,-71.28263202242073,-2703.2696053914096,-54.13171315024711,17.154730385218098,-230.6879909490382,835.7357357357358,0.0008793194355917717,331.8318318318318,0.0006444441203891911,271.1111111111111,0.0
3.8612475776726627,1.8407545637141216,-2.5399971947877518,10.058861183355104,-998.4101813265062,-7.884414615879371,368.19739717258096,12.628453151407157,180.55593090522603,2261.1816618492494,-96.27433886135069,1809.3583768731828,396.5910166126591,668.6258591118698,224.63182538500303,836.8368368368368,0.0008786412094522944,332.5325325325325,0.0006478245215951512,271.48148148148147,0.0
-0.7162056061761904,-3.0340132645796616,1.3376802610924363,11.033288891871935,-1003.0537002353923,5.151876400424108,358.04527356414025,11.426532501593085,179.5320872410604,7618.759812354501,177.20745737749408,6885.550309333521,-264.0834554115201,855.7650641562989,690.7779876154852,837.9379379379379,0.0008778485559122036,333.23323323323325,0.000651134993043728,271.85185185185185,0.0
-1.1770211729327855,3.442925437629706,1.343889215628995,8.037348126965071,-1001.839756327283,-3.7121343871696237,362.97227221585086,7.948070365038444,180.40967623689718,-13120.597095368015,-308.95328774752954,-13961.642949809557,-676.6177910183169,917.8972253137371,-1632.75616825609,839.039039039039,0.0008769936360968313,333.9339339339339,0.0006540371984339995,272.22222222222223,0.0
5.959585173916265,4.880164533654573,0.768404144011793,7.190366112144986,-1000.6259340584727,6.5392940164953215,376.6725684174953,11.214578030203386,179.9055608995672,1155.0835694970654,21.371620424791477,716.4331484694656,520.7857619326221,664.7019456912203,159.82876459353403,840.1401401401401,0.0008761284343625832,334.6346346346346,0.0006562189216105457,272.59259259259255,0.0
-1.5458776057009642,-3.540541197224901,-1.9888570435995845,10.214415924080267,-1005.7922878508666,-3.3245338474905695,338.76007181874365,12.935700889994619,179.98767602336792,849.3136403452717,-31.092869787231624,-0.8404523139896583,-393.9255710307676,924.3427667034415,83.35008040664592,841.2412412412413,0.0008753030400694108,335.33533533533534,0.0006573940414405143,272.96296296296293,0.0
0.44552143123226656,-5.592296299081748,0.499096379196154,9.362307289010538,-995.2647052406527,5.874570620211938,364.1361625757168,9.939473884806029,179.3401955523455,7218.145259637322,63.319592661875056,6647.723337647089,558.5796895650572,755.4228833385848,770.9609780167071,842.3423423423424,0.0008745641731811909,336.03603603603597,0.0006573078198949815,273.3333333333333,0.0
1.0219460430542144,-0.4667603612353553,-2.366112369468778,11.25286934490789,-1000.327078249937,-3.9182286809711355,381.35586730077364,15.197645800149164,180.19748736944575,745.6147144203136,-29.744584673076677,-62.96161245495762,362.5986267929081,898.7373765269518,66.22560967365862,843.4434434434435,0.0008739540055853328,336.7367367367367,0.0006557483416745772,273.7037037037037,0.0
-1.4737368186809616,-5.0428938842197795,-0.5055265101923707,9.8401830946749,-993.3723609150198,5.042069555854047,362.82034219209345,6.551876378263929,179.41747481243672,-2920.213940153139,24.27927414843341,-2934.47497079179,-90.5845124877999,115.74569743748866,-296.6259658697909,844.5445445445446,0.000873509314979452,337.43743743743744,0.0006525639064713884,274.0740740740741,0.0
1.6241461432655135,-1.6845479648158004,2.058826201910652,10.41015067846926,-997.8529811081609,-2.5690417991129975,376.5057296323285,11.387646907718205,180.05070426235818,649.8548629636524,24.927242864383416,-317.53629619233766,199.02394494820857,982.9319999316505,62.3093229335435,845.6456456456457,0.0008732609916593003,338.1381381381382,0.0006476847944533247,274.44444444444446,0.0
-3.699601873821524,-9.082890631206345,1.593403854141484,6.753234940117514,-1000.1550443892249,-0.5071031018707367,353.7078785047056,12.333056672442007,179.50690790606544,1130.060353017216,27.838556243538534,1058.690939828008,-227.51926628744272,265.14375471946533,167.94892130468824,846.7467467467468,0.0008732339013370639,338.8388388388388,0.0006411463316634158,274.8148148148148,0.0
-0.08700976956328114,5.604351632346473,0.030365885080866243,13.776873879228514,-998.9537563105766,4.588469432675038,359.67952505836286,11.782687803210493,180.05827177915035,-6889.677424108015,-3.7383874476700987,-6891.192824098878,37.54612669711521,41.312317113704566,-500.08379566521717,847.8478478478479,0.0008734470900405308,339.53953953953953,0.0006331089209733428,275.18518518518516,0.0
5.253362901913598,-1.4454652807493609,-1.9496131518456838,9.671516029935937,-997.2190391368398,-3.4069622998486264,360.33524702388587,9.591288546708704,180.11210818080417,-4493.3363553313475,158.3867401838473,-5460.9994781128335,-29.52557344652622,985.7398017758728,-465.4074194097014,848.948948948949,0.0008739143010065481,340.24024024024027,0.0006238700558435626,275.55555555555554,0.0
-1.9043617451660304,1.482394357648099,1.2911754243483868,11.395173940678397,-995.6471360268022,0.9902107710444407,337.8240892064123,9.4191170359777,180.02837760503215,-1391.5767023272433,-33.22629489246145,-2059.635037489981,434.67388161676246,815.6178727552333,-121.98368245588736,850.0500500500501,0.0008746447590548056,340.9409409409409,0.0006138636052402666,275.9259259259259,0.0
-3.1571719705825303,0.9543497828188708,0.038762475396050426,8.327816659560748,-997.8273071826895,4.637609397020988,348.318221721498,10.888290342174514,179.78783492265669,1881.770404647493,-1.8819564035714569,1415.5954685554273,-494.3578177475964,678.123547037692,226.34119902443985,851.1511511511512,0.0008756441658942367,341.6416416416416,0.0006036429814598562,276.2962962962963,0.0
2.422558550231479,3.8799035244077147,-4.640631196460847,10.616019804434682,-1003.5151253905211,-0.11329042720592926,349.0312492061601,11.63150897330414,180.22744148280862,3504.537410124619,-281.85065042412936,2775.8890496256918,-732.6160927500491,856.8068144296336,330.97464659704536,852.2522522522523,0.0008769158407332472,342.34234234234236,0.0005938470722358554,276.66666666666663,0.0
-0.31671499862735003,-0.6440729501473347,1.5652596526330362,7.39431047295051,-1001.6806068551581,-4.958006835117491,368.22066078032526,11.204946872564726,180.24683202343024,1753.2251330221973,47.60010112923397,1629.2219383386641,375.1292918594806,350.21730835601556,237.23596856401682,853.3533533533534,0.0008784619348447601,343.043043043043,0.0005851506830340232,277.037037037037,0.0
-2.7764247201171193,-2.61482527121237,-0.048465667739384294,10.904135676519342,-998.9036067832625,7.942239175325078,368.72153105684055,12.080115781586779,179.39279581689968,2471.100091334402,-4.869041434138368,1710.0839264800065,423.5174847578974,873.3044251534352,226.8751485217478,854.4544544544545,0.0008802846466117492,343.7437437437437,0.0005782041577288269,277.4074074074074,0.0
-0.7161891403598873,1.1617117353212345,2.4049024959661445,9.288051831228334,-1005.8188367444236,-0.10208025517820209,363.24036442706534,7.96226008586653,180.07204230259546,-6997.6717683660245,-294.57526261370805,-6999.706685793526,-339.4484503887618,44.91930397982566,-753.9927375607448,855.5555555555555,0.0008823873650971394,344.44444444444446,0.0005735692169630902,277.77777777777777,0.0
2.8890082542106836,-2.539874852853935,-2.1905410376856094,10.058381007871136,-997.9744253860343,0.38920744755116293,368.24102896855703,9.54445804175273,179.83232120497263,-1755.1504344654556,70.13540992783545,-2650.1697072297316,-238.90358408476914,946.8709513126992,-174.911358530208,856.6566566566567,0.0008847756752074519,345.1451451451451,0.0005716593343034676,278.14814814814815,0.0
4.720295715209403,-0.8573681067213196,-6.353407626392001,11.395948060260196,-1000.3577423132089,-4.10848288184981,358.35850587278225,8.119968135752492,180.18533337572288,-3202.878844770542,361.86922041393404,-3299.052227945645,61.765936373551426,315.13695550215584,-283.20778426354406,857.7577577577578,0.0008874581657401267,345.8458458458458,0.0005726928246832138,278.5185185185185,0.0
-0.06756931757630173,-2.3628908003860647,0.5581677166903704,7.53491937755944,-999.263863683217,-2.3930978185375182,372.01931669539545,9.227774447827716,180.00173212677126,1996.2775681158246,19.381169633709725,1392.1120005547668,506.7522479006679,776.2387525481272,264.9583587606233,858.8588588588589,0.0008904469925516639,346.54654654654655,0.0005766652041438513,278.88888888888886,0.0
-7.666120817941901,2.795597007487248,0.5831273533639455,8.631016538774405,-1006.9251404851715,3.777632291941632,360.0878844263207,12.03044178362861,179.94369181772672,2528.498155499483,18.146562755182927,2528.315570829917,9.200245407995016,8.948180331115141,293.85827500745756,859.95995995996,0.0008937581621620922,347.2472472472472,0.0005833445657345646,279.25925925925924,0.0
2.33010499480681,-0.88963584906467,-3.381343255212904,10.91464856217353,-996.9693179320914,0.16336635299876792,360.57864047426756,10.215967841450457,179.9396251430937,-7237.085149252466,430.0650364750727,-7784.4378516539355,-68.38684060530427,740.3034881662672,-664.4318768910568,861.0610610610611,0.0008974115156328568,347.9479479479479,0.0005922902364493943,279.6296296296296,0.0
0.21184324851886951,1.6315430621504239,-1.9569990917332127,14.196442949093495,-999.275602230977,3.3972918515270316,357.3440736673759,15.213718326299539,179.89877827028582,13422.570323355136,-458.4216415991573,13377.824002256144,-663.5260137676158,209.9286467695908,946.0251311040109,862.1621621621622,0.0009014304077783967,348.64864864864865,0.000602891513092905,280.0,0.0
-4.941203856220972,-1.6730114626244577,5.510435487439803,9.723835330677037,-999.2905757150809,2.858754517821872,366.84450477636426,10.386812734379435,179.73887521422975,12290.867743463154,1181.2708198169735,12101.794389849638,1575.390541192443,437.12594046080045,1270.3727131193004,863.2632632632633,0.0009058410919436231,349.3493493493494,0.000614420495185787,280.3703703703704,0.0
2.511685452628899,-3.9664114222736004,-0.6112212283076067,11.182272235847865,-1000.9407213181211,4.148856866996705,355.7880118338709,10.119383761159472,179.5366392240547,-7744.988086140593,85.1637762326627,-7993.493134922221,519.1207925902071,500.0734459215979,-692.8771247286445,864.3643643643644,0.0009106718349752602,350.05005005005,0.0006260914608136727,280.7407407407407,0.0
0.9283116908557564,-4.289888334951499,1.4619179527524322,9.78605706028304,-998.9855864651822,0.6136461261772321,369.7643137719807,10.212365838880432,179.7190262304722,1212.7598557016063,31.855246613648085,247.72295038640732,215.15801846269238,982.2912677957995,123.87278274366776,865.4654654654655,0.0009159517999745398,350.75075075075074,0.0006371191204030779,281.1111111111111,0.0
1.4749811134822701,-0.11270826324461905,-1.3013196547367674,13.884491189512598,-1004.0162858078832,0.9074340875129483,348.67850859283993,8.724382614280128,179.94186937960714,-2450.556442670933,57.17586338606436,-2515.1698120631927,303.45520891813385,254.6142249363242,-176.6477406644205,866.5665665665666,0.0009217097453808074,351.4514514514515,0.0006467693701677161,281.48148148148147,0.0
-5.10749525966518,3.6832292405188527,-4.180605797706313,6.505556666069489,-1002.6308724498599,-2.0184272069722975,349.0108374527181,9.884326775244812,180.32748835827246,1685.6466632195638,-128.69333945341094,1525.8678419146045,-493.01247304019887,397.81616713631684,260.58721616542516,867.6676676676677,0.0009279725974574891,352.1521521521521,0.0006543984922031379,281.85185185185185,0.0
-2.3229825326563356,-2.562243180667564,-0.340516493591811,10.189242089338716,-1002.5784441340699,-3.37173090563595,366.87426755126506,12.255576054223292,180.0463683747437,3227.8769060730883,-21.52071924947975,2854.8296087194653,461.6682364604065,610.4390657410884,317.02622312941065,868.7687687687688,0.0009347639590318589,352.85285285285283,0.0006594795445595845,282.22222222222223,0.0
0.6342554917213162,3.632310229733447,-0.5312091205722104,6.7489119328758775,-993.2808828592748,4.210063773835575,359.11455785416985,10.227941336255544,179.96669450472177,1927.885198432954,-17.23447100140447,1927.2347703912087,-40.926830241015026,23.701285681925533,285.57696356035353,869.86986986987,0.0009421026202189832,353.55355355355357,0.0006616173083083881,282.59259259259255,0.0
-3.2123106448669922,0.19504881125678078,-0.7997564773367429,4.986856858926567,-993.9272647486558,-3.8671336010716106,355.4610858384687,8.413080540233057,180.2349259013136,1406.1202812328322,-22.88559349240263,1376.462598699762,-192.04084229239572,171.73548360726136,282.6369269452401,870.970970970971,0.0009500011368250816,354.2542542542542,0.0006605550348207508,282.96296296296293,0.0
1.3560368393069573,2.191792377985679,-0.2292816710127849,10.594924106235633,-999.7746758584535,-4.090430266440243,368.9005773247546,8.149830759042729,180.3595335898607,-3292.608428891183,14.537630926087761,-3503.068018689232,-396.1215488140431,461.4479394718326,-310.90273108722323,872.0720720720722,0.0009584645392956248,354.9549549549549,0.0006561769857357898,283.3333333333333,0.0
0.5579571885785335,-1.160643936193065,0.5285365432912731,10.278995592294917,-1002.1999803684539,-2.9033724488558965,353.9273858591392,9.099596216668314,180.09957626296682,-4832.032671438429,-44.02252012049835,-5256.480016995124,449.6914546342091,651.0829732209378,-470.16230404232044,873.1731731731733,0.0009674892296902459,355.65565565565566,0.0006485102761437614,283.7037037037037,0.0
-2.6170700665312663,0.2724108769177085,-0.30023390250761317,9.430326124515597,-996.0800911885278,-1.2529882593567807,357.9979874569963,10.14772686882176,180.08797394773683,11127.97605347732,-60.942692407759395,10974.112927194888,-419.6823117114731,390.34340789563333,1180.3139989117656,874.2742742742743,0.0009770621165659191,356.3563563563563,0.0006377280059806918,284.0740740740741,0.0
-3.3904012461970834,-9.23812137147709,-2.5280123358947275,9.787611819920494,-996.6214879004739,1.910397993186941,373.9922795007116,12.387173070952525,179.35691070059528,1284.3311176438413,-60.24432732678732,586.298629121913,396.3501621109334,834.103040887041,131.6946364989277,875.3753753753754,0.000987160028243095,357.057057057057,0.0006241535261781967,284.4444444444444,0.0
1.380523316015276,2.8584929542147295,0.9723695831238778,16.196598868142516,-992.7152546371209,-4.67841341629979,375.3914234581065,7.319022717267126,180.4343893831068,-1701.708531320591,-27.525462686590913,-1734.823206975466,-208.9694909731553,184.4410939692756,-105.16617450792415,876.4764764764765,0.0009977494341752117,357.75775775775776,0.0006082635060295724,284.8148148148148,0.0
-7.472248453401215,-3.1930488502903103,-3.8987435106448465,9.48364972393713,-996.0179548568808,3.625364353172336,375.72398210270325,9.360347444222487,179.6048133111646,-448.9163832469807,22.61266769325142,-1416.3906977133602,-114.72596314605849,977.1737044522879,-46.65588887932901,877.5775775775776,0.0010087864925193981,358.4584584584584,0.0005906858262461288,285.18518518518516,0.0
1.957937687774799,6.506371959766952,-4.1007149145684005,11.020248722500149,-1003.0780941543735,3.184835250740039,357.1787422306609,10.288620038870159,180.1893557405152,-13367.813165904323,960.4827269211031,-13502.106732474287,619.1378631195032,366.8120473291658,-1216.3143835048218,878.6786786786787,0.0010202174299950718,359.1591591591591,0.0005721876744817326,285.55555555555554,0.0
0.06575547725401415,-2.3021474375857656,1.4783609894031358,8.701270360772238,-998.9370162928441,-0.7193430950691939,372.3070290498447,6.33258846474113,179.90922154042005,-2880.544671548097,-74.27702210877388,-3047.884918658064,-447.72555443728623,409.2267887139658,-331.16653854610405,879.7797797797798,0.0010319792481740823,359.85985985985985,0.0005536497972657976,285.9259259259259,0.0
-0.5783693298301378,4.347740985764602,1.0140405442707137,10.590465150081206,-1002.6055127838715,-2.274023753533576,350.51047172231324,8.332803434067188,180.37862612031864,-3126.127571211667,-55.90119771844933,-3428.5811258245203,403.2392765175514,549.8073551523386,-295.17483242208414,880.8808808808809,0.001044000738891893,360.5605605605606,0.0005360246194260368,286.2962962962963,0.0
-2.0427180929145234,-2.527267028815236,-0.11479073014807202,9.523532649888764,-993.5179250019532,0.0021592631353092415,350.9309712527794,8.640222920527627,179.85382878392303,-3352.538850224067,4.669930120042704,-3995.2615548610124,479.1395114548196,798.8828816965779,-351.813027751627,881.981981981982,0.0010562037808743156,361.2612612612612,0.0005202785713356563,286.66666666666663,0.0
-1.5265690557872398,-3.0146897606959384,-2.790897009510144,9.17896303454054,-997.5266877688096,-2.5010434460881656,336.4954414737564,8.408059252299003,179.97045204832054,-1263.025578138813,59.97012436010655,-2058.4579464634453,458.90536788059757,889.8662714707682,-137.59692277073174,883.0830830830831,0.0010685048802557193,361.96196196196195,0.0005073219648841514,287.037037037037,0.0
0.3879175998361377,5.137684394175092,-1.4158218813481507,13.63779706440065,-1002.4661115500531,3.4215363909327605,376.7286820189853,10.383779090043294,180.09804810946116,-2049.687346779444,51.05713566960227,-2497.783482394356,-446.01122218891874,669.2287345423716,-150.36895796520434,884.1841841841842,0.0010808169096784268,362.6626626626627,0.0004979325468715246,287.4074074074074,0.0
1.0216663678382574,-0.798011842239213,-0.525493495373008,12.354369926368678,-1004.267734704484,-1.313021222441056,351.36020150923923,9.678880780996405,180.02935260362068,-3623.532401618504,34.26552848725174,-3811.775442699403,425.27754952405434,433.9652556491935,-293.39468869904744,885.2852852852853,0.0010930509943092158,363.3633633633633,0.0004926808889281532,287.77777777777777,0.0
-0.9227882566770126,-4.943243372921982,-3.1917879371482267,10.273493294798461,-999.8923958781329,0.352191090753748,358.7346742025294,8.889427794797928,179.69628384954174,-6958.432677561781,387.06209264310536,-7027.955701987559,133.49819778318826,262.9222312811118,-678.2814046075582,886.3863863863864,0.0011051184885295395,364.06406406406404,0.0004918666484341408,288.14814814814815,0.0
2.792638319748737,-0.24614282924370878,-1.4780573160464658,5.391576128112066,-1000.5663426942928,1.2516920512124985,350.8967565807172,10.85592525310527,179.91446774790322,935.2555627052831,-21.267414113962364,853.9149489627381,-295.895758240948,286.42105865655884,173.00567730449708,887.4874874874876,0.0011169329843424205,364.7647647647648,0.0004954742742808782,288.5185185185185,0.0
-0.5707275988567551,10.097492728310392,1.3046606763533597,9.277981553494861,-997.8089977216582,2.3231278983270944,366.9516524833014,13.446149435292499,180.44666283158634,2023.9844677974856,45.53762773725713,1915.4708225815316,357.53381444815744,330.3283695358256,218.26732079871402,888.5885885885887,0.0011284122917315964,365.4654654654654,0.0005031549902215729,288.88888888888886,0.0
0.9447396480351405,-2.3773720428305283,2.854610728578433,15.406055128810166,-1003.1173853614591,-0.898577318203071,356.2436633928266,13.278513033483504,179.91561415064547,-4561.171268898994,-226.5388847913875,-4931.642703290344,257.0269193334581,609.1674405439715,-296.49277689472626,889.6896896896898,0.001139480332301009,366.16616616616614,0.0005142391301433517,289.25925925925924,0.0
-1.3482611017238804,3.6317042101091292,-0.8388695053171012,9.538676666720583,-996.2218280926877,2.829122814997449,346.9518310956705,6.154456455875327,180.04622146793912,-2380.0663374026726,33.48112189106172,-2491.529548833417,349.37248731742386,334.97970424099765,-249.40283994119847,890.7907907907909,0.0011500688904657096,366.86686686686687,0.0005277795294394672,289.6296296296296,0.0
0.35819248880167354,-4.548234319945149,1.5129767086321968,12.206435144107317,-1004.3413627739695,1.111477036882098,364.4166256418606,11.154144367670279,179.67724267196547,-9100.640576883354,-240.02252462307325,-9298.95811831532,-639.5456701677168,446.0365355724868,-745.8502539049264,891.891891891892,0.0011601191711603583,367.5675675675675,0.0005426231606791611,290.0,0.0
2.906857124387547,-2.1128571154735916,-3.8281201411749346,12.883884803905202,-1006.255697512879,0.14842119226782016,345.6626997518977,9.643953419872323,179.87161484945864,-3107.0351966529493,211.0020895763291,-3266.676531648461,577.8898995295197,400.1150096302283,-241.92209516776924,892.992992992993,0.0011695831193382644,368.26826826826823,0.0005575049874382026,290.3703703703704,0.0
5.923887708575848,3.4154118701175027,1.318902482227223,10.43792783171195,-993.9987337587398,-2.9974999640558946,351.6259427468451,10.310310685730713,180.36745617810752,-839.6322094031727,-13.543568059983397,-1820.5310076424914,118.67178988972734,989.7693434659965,-81.02950922655499,894.0940940940941,0.0011784244642612954,368.96896896896897,0.0005711554666758802,290.7407407407407,0.0
-1.4145560375458397,4.050929423025123,-1.607896829454962,8.316356736263696,-1002.6383611281217,2.416074309971303,338.9311088537392,9.203433932914903,180.09355572087745,249.053819072562,-8.445319278250013,-743.8816336262919,-97.26845993431986,996.9003779426938,30.129423498178525,895.1951951951952,0.0011866194604913142,369.6696696696697,0.0005824115150284916,291.1111111111111,0.0
0.21457796506012775,2.696707142018682,0.6146912334159401,5.129375336434223,-1004.8787667656214,-2.000947095364512,345.7604188780239,10.235177259774405,180.26778985549993,834.3618631827114,9.163975299529294,608.5356323909276,-411.4437064900191,477.3974324333993,162.6309710749559,896.2962962962963,0.0011941573073023161,370.3703703703703,0.000590320205787701,291.48148148148147,0.0
1.5328597592807982,-2.676414742612476,-0.4955048364794185,11.36832641721791,-998.1138875150198,-2.00578796630904,361.7852916972048,10.302814792144037,179.96156234364685,-9191.868827253713,81.0411343486697,-9326.118810757449,-261.5839240518839,367.9877562022087,-808.7158261569651,897.3973973973974,0.0012010402386094222,371.07107107107106,0.0005942250089335735,291.85185185185185,0.0
-2.035083257942617,3.2570220842856656,2.6408280195676683,8.370487994352903,-1000.7462026190275,2.3533218467458936,340.35463961897074,8.842096485302154,180.05184501746353,-16.41952642092057,-2.698548585020988,-1015.0718349732945,7.4672331540018355,998.7040485025337,-1.7202982452189808,898.4984984984985,0.0012072832860905475,371.7717717717718,0.000593825960560873,292.22222222222223,0.0
-1.0586525538959641,-1.2764485178714635,-1.7488712966798363,10.352300903775385,-998.6669542373008,0.8437538539270254,345.1885427537828,8.207264904349639,179.87823029889248,-2765.238563048015,83.34017795967979,-3118.269385329384,561.3203345454123,594.2186395346254,-267.1355974577097,899.5995995995996,0.0012129137285665306,372.4724724724724,0.0005892076055784388,292.59259259259255,0.0
-3.020362795398859,1.3395378619944018,1.2552125951236621,7.500359320821271,-1001.072398807801,1.1702359977121357,359.9763108386719,9.102608634761031,180.0097192148746,4614.011991034403,98.14388588385985,4603.608721177819,-1.1470411898495458,99.834444070499,615.7225718379318,900.7007007007007,0.0012179702505024155,373.17317317317315,0.0005808316835455386,292.96296296296293,0.0
6.522276475663189,-3.3758354862407334,-0.559014926593067,9.469524919059596,-1000.3912770901122,1.447708452968191,354.5639310390695,10.468518528913531,179.7255309604179,5273.471000953897,-44.86713489275094,4796.286527888109,-550.1816359253503,695.0163784321189,556.2263646555633,901.8018018018018,0.0012225018413000502,373.8738738738739,0.0005694950408596997,293.3333333333333,0.0
0.07658864677767883,4.465833513620793,-0.31661095601932754,10.067438109802106,-1001.5714370416529,-0.5773337891201537,379.9203663595931,11.197992683368529,180.28847434709039,307.4593138346159,-1.6219959594089077,-680.1222461789773,115.91490080569409,994.5512856459706,30.532834168398352,902.902902902903,0.0012265664745014064,374.5745745745745,0.0005562568129731473,293.7037037037037,0.0
-0.25184819236105455,1.4305252253707754,-0.3677077863184193,10.537187162088596,-1003.1305214118968,-0.11070378305848434,378.33896546024374,11.706697954680294,180.0880523739161,421.416691147339,-2.958032403608433,-558.4450362311343,147.29053183452965,991.3140954494429,40.01800638423573,904.0040040040041,0.0012302296117970074,375.27527527527525,0.0005423421459760878,294.0740740740741,0.0
-3.3595833203663443,1.3544259651913138,-1.6913462089882259,7.7703556252951715,-1002.5646099134308,-3.522924201737035,351.32077537248847,9.011619953866175,180.27967169191905,3428.294266582433,-104.68993046311203,2933.4142101082816,-604.3518010352636,703.255469370499,441.8265698137876,905.1051051051052,0.0012335625805878253,375.975975975976,0.0005290322285852571,294.4444444444444,0.0
-0.5918021284525157,3.117151944296304,-0.028197931813343156,12.393821897522704,-999.1820416305834,0.6727422406240301,365.5713761840348,10.567689134605473,180.140251801135,-5068.45485621978,1.9023304165712926,-5299.9226019339185,-418.8494432430059,480.218046665955,-408.90241200286476,906.2062062062063,0.0012366408756290276,376.6766766766766,0.0005175518386399371,294.8148148148148,0.0
3.7548443848587523,8.18891925473973,-0.125296444243643,8.806210430536057,-997.5243358772395,-1.3633387573945817,367.4928255687945,11.925005183906597,180.54658828101844,2307.0026124495525,-1.2819876128641248,2094.813520253825,405.3567438765484,458.6711990022542,261.5487437640275,907.3073073073074,0.0012395424349433558,377.37737737737734,0.0005089657344239856,295.18518518518516,0.0
1.832961034745799,1.03025841369293,0.4824804968134586,6.651061079093509,-998.70962359828,1.741774858076106,354.025211419756,12.331189790288256,179.95925522504348,1123.3953982424578,11.277719403149426,1069.4654129912692,-214.71212699129566,232.33564940098688,168.63507802158097,908.4084084084085,0.0012423459377964297,378.0780780780781,0.0005040939672528326,295.55555555555554,0.0
0.6146971343654428,-1.1168098780797244,0.16901029138572515,9.781953160073073,-998.5935017236661,-2.6109461961608407,345.04458463501794,9.882334291736955,180.08567547917983,-352.9980285533035,-0.42838777791748095,-1343.7355933105075,89.58180401280731,994.8179516108653,-36.14965828816204,909.5095095095096,0.0012451291682605023,378.7787787787787,0.00050345368751343,295.9259259259259,0.0
1.0703798965068367,-0.9341412800648898,1.5959890992244725,10.06875061805292,-999.5276711967689,1.1515127233808782,359.8770155069194,9.558136550120775,179.88057242493423,-14690.272285352372,-408.2667333322064,-14951.212085517589,31.098630732552994,511.0102762665561,-1459.6690978082631,910.6106106106107,0.0012479674820474994,379.47947947947944,0.0005072315968318576,296.2962962962963,0.0
0.5327203818675568,4.166609251945962,1.8470172320947373,10.32117886634352,-999.9772996944628,-6.598021687507191,358.2715432518589,10.382248467672785,180.61642973211283,1400.8747818400752,45.6905357753266,408.7414560912623,-49.108104807250065,996.6520547902887,135.7470893899292,911.7117117117117,0.0012509324072501585,380.1801801801802,0.0005152873636836743,296.66666666666663,0.0
-3.182967068192382,3.604612509163257,-2.1012466436556023,12.724264807370158,-999.4924872474198,6.996637478315146,355.6423550302938,7.700585054205188,179.80493214217998,-2516.138192381361,89.01766848222044,-2516.9292931538284,122.6287168287317,33.62035709780185,-197.62604133484047,912.8128128128128,0.0012540904018452446,380.8808808808809,0.0005271846508272614,297.037037037037,0.0
4.165083553320027,-0.3733654652728756,1.737545001181542,9.527102326528281,-1001.1385441363735,-2.3023819414279867,364.4231686816448,9.612780977928983,180.10994127943295,2958.0827450048387,93.7727107202288,1971.834168075649,227.6647367606436,995.2955993734017,310.1967817106843,913.9139139139139,0.001257501782777977,381.58158158158153,0.0005422434585190666,297.4074074074074,0.0
-6.709894345253712,-1.9221018911478769,-2.372672854219709,9.760760751262458,-998.8193681901686,0.9878266364819385,352.492703929944,11.48917279694626,179.83194783478604,4092.038999378061,-176.54008352742233,3788.4754410625737,-629.8916844411374,545.5992191968281,420.28136083732454,915.015015015015,0.0012612198336605638,382.28228228228227,0.0005596056924092939,297.77777777777777,0.0
4.101456879950413,-0.07231516253909369,1.17571177627547,7.793631237533813,-996.2282402319064,-3.9777283688677496,348.48002452420855,11.283894258887402,180.2236888075502,1538.740161133388,35.596727573612036,1181.3743134913757,-447.8066511020598,601.1565316753607,196.95079365983915,916.1161161161161,0.0012652900910530673,382.982982982983,0.0005783054261976883,298.14814814814815,0.0
-3.160071124942589,-1.5962384568132455,1.2394775694057374,11.641107005775794,-997.6871725661938,1.867078494366192,361.09082970349834,9.459464791272222,179.80047537969875,-5304.490772967468,-117.86146388977059,-5305.730838661138,-80.16182316138806,37.720030142799935,-455.50405242236934,917.2172172172172,0.0012697498033596333,383.6836836836836,0.0005973361968580312,298.5185185185185,0.0
2.658273930505499,1.728923348787367,-3.822633783325008,10.368618128156207,-1000.4495068182374,1.0710233392462285,363.85970092568874,10.435436402174334,180.03757810397533,367.3971279756775,-21.712377736662535,-633.3761184872916,25.836207273309984,1001.9021702603909,35.25562676289441,918.3183183183183,0.001274627551888106,384.38438438438436,0.0006157095564743633,298.88888888888886,0.0
-0.7555696395014602,-1.1600006426859923,0.1859584930588193,9.159944545411674,-996.7445696038483,2.758503438885381,348.23355056099945,8.350699319418625,179.77458326596792,-2248.6128102747343,-8.051213688369776,-3002.9616606170666,420.6531922551005,867.6575682192498,-245.40204024476446,919.4194194194195,0.001279943020789855,385.0850850850851,0.0006325015542021235,299.25925925925924,0.0
-1.2388480429101925,-2.9169171199514077,-0.9369922267206314,6.190650613069073,-1003.6145444357118,2.593567911781197,369.2809061099108,11.40698429645005,179.6850239326665,1064.8880292280069,-18.675414367410944,935.390124957023,319.45429217552663,362.07928090045414,172.2386744792244,920.5205205205206,0.0012857069014976462,385.7857857857857,0.0006468863181996015,299.6296296296296,0.0
5.108266455588309,-1.01926681920201,-1.51753051587075,12.888824390110175,-1000.2045633305618,0.23044813215950763,342.2951886222392,9.844357127727054,179.92877505060866,-2353.0878653883574,67.58183197024472,-2716.6629898765673,548.1810314191741,602.6296222868315,-183.02860239539692,921.6216216216217,0.0012919209178573153,386.48648648648646,0.0006581579871697249,300.0,0.0
3.848993199290057,4.810823765049927,2.701704661398011,7.544640071087885,-999.7685307905638,-0.47511004707354315,354.21886541284357,9.448097096607723,180.30176724754494,2715.550855422607,131.8104647499982,2382.5637532369283,-342.914762820204,579.8658913176356,359.82092193468804,922.7227227227228,0.0012985779602207516,387.1871871871872,0.0006657435874817644,300.3703703703704,0.0
3.1569362511159254,-1.3649032725831745,-1.3073582812748379,8.817443981260588,-996.2314900044431,-0.26473943418591406,357.4199146380239,9.276552327813226,179.9369267067795,15832.951230627415,-358.105363069797,15645.240948326995,-750.1535684610094,434.6687766929825,1795.7489829729925,923.8238238238239,0.0013056623200408642,387.8878878878878,0.0006692099451684149,300.7407407407407,0.0
1.2767066454092217,-0.07651322556422147,-1.6127538582360996,10.716689022152007,-1003.5403157113141,-1.244450672142231,353.6377628734807,9.874212266200283,180.0665970567768,-6750.492517806752,191.37480198127844,-7188.665202530846,688.4009477714299,662.5936094148001,-630.2734748482378,924.924924924925,0.0013131500206001443,388.58858858858855,0.0006682674392271173,301.1111111111111,0.0
-2.8577562056394803,1.0257141104564869,0.15138988001018688,7.606884142766627,-999.4349176890402,3.8871184519313786,354.34939526448807,9.104244710136083,179.83549097043138,3745.2439630622166,7.045695581954652,3464.6715978104385,-437.80338882112994,525.9387417154586,492.7266844922962,926.0260260260261,0.0013210092439741364,389.2892892892893,0.000662772569075735,301.48148148148147,0.0
-3.728451192034235,3.7557719975744455,1.3711794925968328,7.0129804434937135,-998.09284715082,-2.68962871116674,378.71074482308114,11.316286072005127,180.37138204816551,999.6998049803115,20.28977465910806,535.9264361622133,516.8679101549266,679.4671311236409,143.12255327463689,927.1271271271272,0.0013292008587132379,389.98998998999,0.0006527302222104235,301.85185185185185,0.0
-1.4692488997745188,0.6361226858938387,-0.2832971720202538,5.75210483459867,-992.1411394452106,0.8372930508699229,351.49115910961103,9.209432903967638,179.9883652571272,1466.1048713070752,-8.725681916002147,1331.6906370731308,-346.82828371816726,363.8413881213778,255.14000562330068,928.2282282282283,0.0013376790565676703,390.69069069069064,0.0006382954759038066,302.22222222222223,0.0
0.8958349075870149,-0.8187294144508855,2.3327410913385043,11.441993905811271,-995.96686036124,-0.47976316402624875,384.41221722471914,13.185928192054762,179.98051754279666,264.1479437561036,11.61981071407113,-719.4851369912562,125.00900127891738,990.1470325550106,23.02662011724645,929.3293293293294,0.0013463921094688403,391.3913913913914,0.0006197739632675102,302.59259259259255,0.0
1.8552887017645234,-1.501777224069684,1.061951323928181,8.909627510547356,-998.3133699756237,2.654632498253632,364.3712677973105,12.930421006962762,179.7618967940545,2146.5188834790233,41.61020954228941,2105.686810463185,239.92870634215902,202.47835528700506,240.75439994675133,930.4304304304304,0.0013552832595769518,392.0920920920921,0.0005976193878132496,302.96296296296293,0.0
2.7552839791141266,-4.256361473884872,-4.356422639462861,15.85454018494666,-996.1477300772842,3.3436921706677807,360.9205513731199,8.21691302029099,179.56407920524407,-2014.7306982472846,156.448938981348,-2044.6420499160483,-13.503551263029143,172.56459051299476,-127.61844497595503,931.5315315315315,0.0013642917552656104,392.79279279279274,0.0005724266884168403,303.3333333333333,0.0
0.3996473211010908,6.1314318583746505,-1.0589339270140166,8.011289868738253,-997.2418709114033,-0.9963917310704865,364.76240353387664,10.13940853885856,180.40935271089307,3121.154845145462,-57.28435500055025,2939.546625748083,326.9836520292441,425.0217013039882,389.61120102345654,932.6326326326326,0.0013733540443019898,393.4934934934935,0.0005449195733754123,303.7037037037037,0.0
-3.1633254005668525,-2.1432177795822147,-1.123684198703398,8.157097953142157,-1001.8080197357674,1.0517972995025562,385.29927749251954,8.69868675732761,179.8166913057667,-168.8269566964725,0.08608453507680602,-1161.5574777473712,-74.45896099148209,995.5254146623006,-20.313044781988825,933.7337337337337,0.0013824051321761016,394.1941941941942,0.000515931563362447,304.0740740740741,0.0
1.625119312361557,0.56788745720082,0.9587219068588446,8.869214059429197,-997.0491899427599,-0.7043046965227883,350.0640699606855,9.346704873622777,180.07298796117402,922.5257823377619,17.035853852474915,-40.99217791534272,-168.1808351429472,981.1585405084799,103.84568380546364,934.8348348348349,0.001391380108622521,394.89489489489483,0.000486380220791379,304.4444444444444,0.0
1.1087897299153975,1.546945533307838,-5.249634112748224,10.486269310276978,-996.6316304885837,4.593577483037564,348.7958208106361,14.004854935289593,179.82504606771272,2464.4099321896074,-225.22092485951563,2244.10300266009,-637.3348118141888,467.30396854682584,235.89675964399908,935.935935935936,0.0014002158390542245,395.59559559559557,0.00045723483642877243,304.8148148148148,0.0
2.0071655204621512,3.509179019710546,5.098019417435444,9.059593322429377,-1002.8976611719308,-2.646575644947251,352.4513380342808,9.384857165768402,180.35097288931354,581.3464873214367,53.691636662919436,-405.59667239230237,-81.7988877006428,996.2000214304616,64.20158054441856,937.0370370370371,0.0014088528101626403,396.2962962962963,0.00042947845850544895,305.18518518518516,0.0
1.2959603835252445,-0.7629236915448355,1.06205218978842,11.224664428005024,-1000.4439049128212,0.9727566685996066,360.32143146964563,10.720452074154858,179.90072566426915,-20591.111862383994,-380.4549675378145,-20670.909730221534,-109.38045126254013,282.57581829535866,-1834.8830098647425,938.1381381381382,0.0014172371106654718,396.9969969969969,0.0004040657617340186,305.55555555555554,0.0
2.12686479013016,6.007954199676616,0.2977536078353822,8.042823220022692,-1001.6588265488967,4.2760403234015305,342.74228875187424,11.082642588016556,180.09885701497674,1174.7235263453765,8.220647483706777,541.4040042320148,-475.08541257929033,796.6670350802236,145.79612948574464,939.2392392392393,0.001425322519475374,397.69769769769766,0.00038187883220099165,305.9259259259259,0.0
-0.41942473317005097,-3.081732249339394,2.3631354328382925,7.236816563072837,-998.6589828374025,0.12474251941139733,360.2233923931861,7.998741255033519,179.81595916729097,8384.515669177115,345.60921319909926,8276.897703284705,36.2896978382951,327.5060139384661,1159.6358592971553,940.3403403403404,0.001433072664801964,398.3983983983984,0.0003636834376498594,306.2962962962963,0.0
3.5008964684904518,-0.3806786654755307,4.68730810562525,6.403570521181785,-1004.5407446093525,-4.160974961184801,376.9354713341367,8.28980905118159,180.2148661313888,1686.064741320673,141.45759919066714,1086.1719808083956,632.4602059233222,775.212799128925,263.63573818695596,941.4414414414415,0.0014404632092630087,399.099099099099,0.0003500886918297269,306.66666666666663,0.0
-6.870584368288362,2.6797826383951993,1.7414932891768065,5.5528516641256065,-999.1113707255332,-6.743859506762113,361.5140739062478,7.587955257183762,180.54414079418459,2698.6914603457403,75.38974412270672,2698.4481524740413,90.98902656219666,15.601179806264971,487.46345976318673,942.5425425425426,0.0014474840083161331,399.79979979979976,0.0003415131349603931,307.037037037037,0.0
-1.692856363300554,-0.2862913761321649,1.89762619294324,8.963861961049886,-996.7977593416318,-0.5001263689282126,357.0731454102472,8.228058532204447,180.01231211139063,-6208.221727764825,-207.327200516488,-6689.550719547073,290.5574078451629,692.5075317810988,-692.7744421375018,943.6436436436437,0.0014541411825381607,400.5005005005005,0.0003381600893187508,307.4074074074074,0.0
1.0498139829737085,0.6024128816345716,0.26138004892876465,9.398039375213557,-989.7444395524014,7.298272000863016,353.81839551316375,4.2999397813656355,179.61279687887517,-1797.848355420456,-7.156712873975712,-1808.027715394196,95.9264717310076,103.58456602110203,-191.41406164268653,944.7447447447448,0.0014604590387378624,401.20120120120123,0.0003400046986379536,307.77777777777777,0.0
2.2434836323046468,-1.3771288209608241,-0.28305150673389656,8.737125945033632,-1000.5737923381398,-0.3362671275539233,368.98511704551566,11.089164801587255,179.94053058109174,2415.664654531544,-9.679350160264038,2024.990868788399,478.06050619801914,624.9129334133511,276.22935008828125,945.8458458458459,0.0014664817708018403,401.90190190190185,0.0003467943574972867,308.14814814814815,0.0
1.6225830028750916,-0.8207586602945465,-0.9515908880098023,12.486811594374323,-996.8516948193948,5.385904695754607,351.74167226761955,14.10838768251214,179.64384557241198,3370.5813199691916,-54.335556736606954,2770.6590427108104,-541.4362722918066,772.7702413041469,269.83857405087514,946.946946946947,0.001472274868710763,402.6026026026026,0.0003580633527870223,308.5185185185185,0.0
2.336323878808808,1.9459628474885013,-1.6522239834290842,12.45606041921627,-1005.1799026950366,-5.649015226763896,378.46395920599247,10.295641478073055,180.43190564589733,-1638.1665344724383,49.65620934223576,-2291.8825256153327,-435.2738916729577,813.9421355026059,-131.75796569840688,948.0480480480481,0.001477926163456072,403.3033033033033,0.0003731615570211276,308.88888888888886,0.0
-2.958116909932529,3.4341769853226864,-1.3740281993989947,9.330394025110996,-1001.9670467694518,1.8427780410113468,379.3335974771436,7.167462281318786,180.09127082169096,-1805.8740660924007,40.286470715770605,-2309.211931905924,-456.80860498259614,707.4266898027506,-193.2859963088018,949.1491491491491,0.0014835464367374972,404.00400400400395,0.0003912960037798085,309.25925925925924,0.0
-1.6948652291510355,2.555303123629312,-2.7011119286859664,6.412157773616074,-998.4287477448102,3.382914373581375,362.5675079866179,8.714447234200104,179.95242599691431,2538.7458840552104,-121.54842130456909,2454.5293590862125,158.2186899830748,292.16786208631294,396.63191523081775,950.2502502502502,0.0014892695274157308,404.7047047047047,0.00041158318237696204,309.6296296296296,0.0
1.1614644660323217,5.812847176415389,-0.15174290137004665,8.866589783889895,-1003.7937766929089,-7.324289995602449,359.88484911923354,9.082246309950007,180.74894842358887,41300.8891586499,-108.21753712376359,41300.50432884157,-92.345975487972,15.876226338148259,4657.9207498362475,951.3513513513514,0.0014952518718082837,405.4054054054054,0.00043310893098324994,310.0,0.0
-0.7066614838620889,-1.1046367006861684,-3.3693351544527737,8.800357212165878,-997.2867208780887,-2.618986572232552,370.3065980824156,7.964830445573249,180.087063541706,-1771.5572042713368,103.55016756990922,-2576.8781455532044,-289.8673144365611,896.2807225503763,-201.57328240860255,952.4524524524525,0.0015016714221215977,406.10610610610604,0.0004549919013980225,310.3703703703704,0.0
-0.061410185868051165,-0.9587386542715299,0.3818330482874214,8.685730075443884,-1006.3830190808771,0.458731843147816,370.94798502227326,11.720365276790313,179.91929516105307,1946.9390892868196,12.914068078072907,1573.105230004487,499.4306598958634,613.5553344727119,224.1658120384362,953.5535535535536,0.0015087258966783189,406.8068068068068,0.000476445760520934,310.7407407407407,0.0
2.5296384059439494,-5.111222928952183,-0.07266121608468348,8.60456219220351,-997.4917582405574,-0.38597854217121297,351.94008268940587,11.620520088750668,179.72927124703986,2260.891014141239,-0.3343661208163047,2022.3158788672004,-428.01309151039385,489.72154059412117,262.46113879155945,954.6546546546547,0.0015166303271830423,407.5075075075075,0.0004968346858725898,311.1111111111111,0.0
-3.3320363749786903,-3.3766893243724105,0.29387059677337557,8.693074208550385,-1001.447843723369,-0.503947626589445,354.734448668633,7.68909641236468,179.83509376446148,-5485.5376582901545,-31.45056759704805,-5830.105058925685,444.5090227590277,587.591886629359,-630.6489051695529,955.7557557557558,0.0015256138821131621,408.20820820820813,0.0005157164699029765,311.48148148148147,0.0
3.0051364683864463,5.409434453301111,-1.0442631400399849,9.22691676820448,-1001.1718855907835,-4.262899266942771,346.776525653167,11.450162088895016,180.55186162441512,1821.127032065711,-30.13531383520572,1195.5726103044267,-520.4542892274682,794.8150930970127,197.07817418830328,956.8568568568569,0.0015359159614249886,408.90890890890887,0.0005328678713529946,311.85185185185185,0.0
-0.33029743040309106,-0.5338611637949007,6.153720740361007,8.728917802368887,-1002.2600187390009,1.648431798320003,364.0906493833406,13.053625327154531,179.8752048412133,2002.4052305097134,215.59979666041386,2002.4062042857295,216.53271226168292,0.9329161094819508,230.7665703158508,957.957957957958,0.0015477815760732642,409.6096096096096,0.0005482879231083128,312.22222222222223,0.0
0.22152439045928488,3.674181800172237,2.720231800360626,10.416645017251184,-998.9827631348495,0.5314517699812307,366.6662788345689,13.805116410459119,180.1802079668455,2826.429565826846,134.50231508050166,2725.4471961134695,435.8293256193484,317.7977442859017,271.6226059623339,959.0590590590591,0.0015614560462150814,410.31031031031034,0.0005621768142006589,312.59259259259255,0.0
-2.932548099337982,0.7537889089792732,-2.4890850001694456,10.720737431809722,-1003.1469358127155,-0.573963394871417,346.50074362138724,15.730424046171926,180.07605825260913,1568.7549075393142,-71.25392542136328,1241.3797382195412,-539.4063321657868,571.2627919160727,146.74099917226448,960.1601601601602,0.0015771790741635214,411.01101101101096,0.0005748906395201609,312.96296296296293,0.0
3.0838456789101314,1.5845988992413902,0.4657361748537965,8.178709825635021,-1006.8844841610996,0.5643927670662711,355.4480109518384,8.196014701113604,180.05787655315365,-158.64848831672086,1.7691544698183204,-1168.4531296767316,13.427643742217532,1009.8719394479353,-19.775451237689197,961.2612612612613,0.0015951782717956461,411.7117117117117,0.0005868754901780905,313.3333333333333,0.0
0.5995097109488131,3.165585695323918,-1.2160122858746472,12.542130652014066,-995.4815551910218,-4.661615109293012,346.5274608241865,15.648440852790406,180.45022072702494,1787.647581159572,-37.33345433022763,1173.29714992745,-524.2400736211374,783.9033794189161,142.5157072375304,962.3623623623624,0.0016156622466852292,412.41241241241244,0.0005985875936525525,313.7037037037037,0.0
-8.54837109039723,2.143629979332091,-2.028959453414828,8.039875396318772,-1001.8528659918072,1.0407270141251437,351.0120018975616,9.291587222982423,180.06361761119032,3444.0059194668956,-130.8614341222394,2941.7011565801604,-622.7101087902506,703.0115173959659,429.69822579269095,963.4634634634635,0.0016388133760449112,413.11311311311306,0.0006104089428227782,314.0740740740741,0.0
-2.0683689208132243,-5.788969513698499,-2.68014414224787,6.764398772369326,-996.0381637254435,-1.4174106908633837,365.510170602263,8.815069089238971,179.74801019427218,2496.040072402448,-119.00854158280234,2247.893303797771,311.51884343175846,496.92116881495303,369.70676913097583,964.5645645645646,0.0016647804217933865,413.8138138138138,0.0006225695061453274,314.4444444444444,0.0
1.6165645602978491,4.343889730068218,0.8644333815185079,10.761556142730104,-1002.1890877514818,-6.226281667850782,352.6651793332172,10.654144749755691,180.60330784687665,-939.6264277219608,-12.585242448077636,-1926.5174245727096,112.75391910550907,994.8184483030161,-87.47342063195183,965.6656656656658,0.001693671162737341,414.51451451451453,0.0006350872367647164,314.8148148148148,0.0
-0.43465036723047673,3.0132538935629136,-1.3627604701391478,8.36518373117132,-999.6728999144793,6.457611442111792,356.991740439677,8.835877331813975,179.80250318764845,13686.074249651045,-326.02497059638415,13441.113779060948,-752.4394165147519,491.76713171946545,1636.5906057287223,966.7667667667669,0.001725545239882283,415.21521521521515,0.000647735480059608,315.18518518518516,0.0
5.098471517212684,4.158124601601345,1.9356520480504082,10.642582941514776,-999.1229155318705,-0.07045231816389051,343.7268827205269,10.798088281293053,180.2412597282309,-262.0414715082663,-3.9298861497580058,-1259.4559113283776,75.92367047190731,1000.6058940795801,-25.115375070863625,967.8678678678679,0.001760407427091249,415.9159159159159,0.0006600441078198322,315.55555555555554,0.0
5.186023194699706,2.3468131860134536,1.987564429060878,5.192662797798939,-998.9814863039262,-0.035075996293041284,361.86990209724667,7.359845624525397,180.13590555377942,2409.1485708570713,88.61185285869627,2408.522048680312,111.21153240778064,22.60836229715177,463.2324085773505,968.968968968969,0.0017982015505050531,416.6166166166166,0.0006713361909162321,315.9259259259259,0.0
0.23854211112371532,-5.065860699315916,2.747828770422899,12.784911882966135,-1002.570977186794,2.6034396854130373,359.5572668015535,9.522494795873131,179.5618210949843,-3772.039267910158,-180.81367423859305,-3815.4000712089364,24.339030307686528,209.68498144924078,-295.3966509664627,970.0700700700701,0.0018388052851601305,417.31731731731725,0.0006807969285829616,316.2962962962963,0.0
-0.7781179092187834,-2.6665798703814394,-1.7047735321482071,11.344586816080804,-999.2860793789381,0.055697993112844506,352.71040749966835,12.571164468723358,179.84379228628268,4479.468447061834,-134.12232806140594,3927.4189842796054,-630.1601996892016,742.1672179820264,395.0986086924778,971.1711711711712,0.0018820260550471983,418.018018018018,0.0006875666938674946,316.66666666666663,0.0
6.86512365704857,-0.5561997753953439,0.9507312213840204,6.999046901673997,-1003.0843781985492,4.122054013009696,358.10985702317527,9.885877417137689,179.73459833391587,2401.494271579153,46.603786577773064,2377.8598924558114,-107.45313278950184,155.85929000698317,342.18356994903274,972.2722722722723,0.0019275982525786867,418.7187187187187,0.0006908462408212866,317.037037037037,0.0
0.3896078081199406,1.7439498845623287,1.2649084332846017,7.042445752307429,-997.8980253577805,-1.7484892118480904,361.8029488050344,10.283191573479765,180.2004444384951,2165.8996723110495,48.20494541620545,2163.327004830276,97.75986728973228,49.62165756862599,307.56898488823566,973.3733733733734,0.001975181974470776,419.41941941941934,0.0006900000050400653,317.4074074074074,0.0
0.1378830420923002,5.360222037999339,-0.9483563502079297,13.344531808195056,-996.8319516458001,-1.5734571465766694,351.85131851090654,10.950517209434622,180.39847158359106,-4146.498192711229,68.77902643743968,-4365.665883390734,480.8032806295322,466.6888285360354,-310.77929300201913,974.4744744744745,0.0020243634431195215,420.1201201201201,0.0006846433942475921,317.77777777777777,0.0
-1.9689901667309577,0.6154028081989505,-1.5435439147857501,8.525240193004082,-1002.4729121745413,-2.402392196768063,345.2373745599822,12.34132325863532,180.17281930540761,1442.03641529612,-40.87979902037553,1019.6308519521831,-535.2543794816371,650.2558617576293,169.44150916192584,975.5755755755756,0.002074657245765226,420.8208208208208,0.0006747020425536777,318.14814814814815,0.0
-2.34789814648507,-4.174277698152602,3.2190413315519457,8.331630302534752,-1005.6006105200572,1.491147935419234,378.05574432686814,6.6895505756211335,179.67645088466654,-2558.896620454548,-146.13346157939137,-2960.280398902644,-635.7260049198052,633.0954083673369,-307.33347915605754,976.6766766766767,0.0021255104786346776,421.52152152152155,0.0006604348728356535,318.5185185185185,0.0
-1.9345837293513026,-0.1171206359103835,0.4549917514641075,5.4678958117014345,-1005.7905885413011,-3.884680484383253,353.6672729528973,11.16904810367487,180.21503508851734,924.5190166326357,5.422635437199948,875.1503725424436,-212.63004310859873,223.57154031830945,169.44046570063898,977.7777777777778,0.0021763088308063352,422.2222222222222,0.0006424178672629107,318.88888888888886,0.0
-1.3575728340515212,-2.189627396086994,1.271935501423476,9.298443588796891,-1006.5635855928224,-0.2721762667300741,359.03239896813113,9.463721721516473,179.89070725553614,9624.59908318814,212.36860014261748,8791.509893006238,-165.7560474819798,914.8857021175733,1035.4774930420476,978.8788788788789,0.002226384584197091,422.9229229229229,0.0006214908959066477,319.25925925925924,0.0
-4.447166298474097,-0.2628028957592222,-1.6441520236558549,9.544560770328495,-1000.475355033384,-1.0331041366207228,370.1083973502031,10.333275790623677,180.04431099616966,1244.2004811154536,-40.288030432410594,330.91863442908175,236.32561393329246,954.2530271034749,130.8768370891544,979.97997997998,0.002275026443666148,423.62362362362364,0.0005986749631870795,319.6296296296296,0.0
-4.758343623598447,2.4035079944533795,-2.4385689330443876,11.43098619353897,-1003.2969201528466,-3.7069286109878927,395.29055187570486,12.119900339524753,180.35061024854835,-304.6210223877687,8.011840669074829,-1263.0407935880883,-187.55154533213363,978.1684393661096,-26.256218928346737,981.0810810810812,0.002321491046987844,424.32432432432427,0.0005750710610442373,320.0,0.0
0.26069738901458034,-4.609182545302874,-1.1388995489842209,7.201843143631049,-998.5315335544512,-1.7409980744041753,347.55513550111135,7.611626697176312,179.8354668686486,718.8493270806797,-14.024963407879953,-256.7535816314502,-165.44047769844335,987.2829854988104,99.79814916535979,982.1821821821823,0.0023650159408512713,425.025025025025,0.0005517539338848899,320.3703703703703,0.0
-0.9778049566760664,-2.378527398351648,-0.24804277477999406,6.959426415518781,-998.9995871471979,-2.799402143823916,364.4982721372651,7.974711117113821,180.02416214317165,4880.503076167577,-22.110663910124245,4577.444508837276,435.9070567646033,549.203721477165,701.426573619208,983.2832832832834,0.0024048337487706357,425.72572572572574,0.0005296742128043526,320.7407407407407,0.0
1.009318423993754,4.23887650002173,-2.1284400136346977,10.901925269552954,-999.4274293334462,4.121327022392802,352.92447714705895,6.1291400805723875,180.00673214867027,-2251.5803246321516,84.72767695924625,-2257.072807036215,160.22375848061904,75.69561207917347,-206.76575585878146,984.3843843843845,0.0024401872025518086,426.42642642642636,0.0005095806201318394,321.1111111111111,0.0
-5.929816009723507,0.3637444004246372,-0.01968961730076601,12.013460142454129,-998.1463809842631,-1.3041670040905964,354.61209695423287,8.901682116472447,180.0963138466345,-3537.9882646505143,-4.716028843089085,-3603.7528914037184,244.4431346617298,257.6922096036458,-294.00843847786047,985.4854854854856,0.0024703446633959395,427.1271271271271,0.0004919706163814014,321.48148148148147,0.0
-0.506384362080697,2.1229637261350396,-3.377010376137,6.857695297764234,-999.1866654418252,-0.7610501049972943,352.7978797899321,12.660864688757632,180.1654597215621,1146.5018159021743,-68.18938347709056,1105.3977446061947,-266.7110131719034,202.73229178843062,167.549496484189,986.5865865865867,0.0024946157242323463,427.82782782782783,0.000477073514516156,321.85185185185185,0.0
0.6741869346992675,-2.3779358188894126,-2.2400948449397444,12.163028172599482,-999.9750806679818,-1.0296725561130116,348.74345032199415,9.758825623053061,179.92280037533342,-3607.3373431229784,141.8086431295105,-3841.293025364238,564.4812659393373,483.1018601971134,-296.8644649499031,987.6876876876877,0.0025123664635055987,428.52852852852845,0.000464865402687043,322.22222222222223,0.0
-1.008937133147346,-2.5172547838860666,1.3418224965537502,10.075083682973643,-1000.5196735503505,0.6706980722967913,359.58708638215336,7.3197502086904285,179.81725496494676,-3617.787327377805,-85.7265565449581,-3628.8341513258133,19.612505615733244,105.91671414952545,-359.0809326980791,988.7887887887888,0.0025230339139470444,429.2292292292292,0.0004551109016673085,322.59259259259255,0.0
3.4026333365720487,0.06739335049664,1.2075810405557883,12.183610678149291,-1003.141276024222,-3.212490920028344,345.2549731295176,9.028642510849906,180.18670110574553,-2303.085447681805,-45.216720270570164,-2656.43932539548,431.91111443760485,593.7254698499993,-189.35277218901015,989.8898898898899,0.002526139318792932,429.9299299299299,0.00044742346311515263,322.96296296296293,0.0
6.012092833276937,-0.19182633637360869,-0.7837535307737328,9.859559276964767,-1004.3909570981735,-5.060501563984937,369.4680756651187,7.0242765930187545,180.27608030622187,-2827.6888747067333,44.77693191970791,-2995.8981134468436,-337.18390013129124,417.35886862341744,-287.43334521614065,990.990990990991,0.0025212997727512712,430.63063063063066,0.000441334046013044,323.3333333333333,0.0
-2.240178893313065,-4.786785207634891,-2.035528618153906,4.955444165024099,-1003.8493858637185,0.5042647229012684,360.5500293603337,7.749627796537677,179.69733504018126,1756.6868436531931,-64.75531330655593,1748.4786593511158,26.9269393565904,92.04895297028571,355.1725250498644,992.0920920920921,0.00250823788533057,431.3313313313313,0.0004363578116054699,323.7037037037037,0.0
-5.70202831638742,-5.00947770323603,-2.054807103052022,9.696065235367922,-1002.8232420155172,1.6241915461774694,364.2243497290144,10.777637820527426,179.61882704115112,4180.724271423716,-155.90486108574703,3640.932667313532,344.62453059733997,736.1417307872765,432.043293860362,993.1931931931932,0.00248678915876123,432.032032032032,0.00043204990327628444,324.0740740740741,0.0
0.8447286409292091,1.6087297761286596,-0.7465364918826282,12.120287637342539,-999.8902254878191,-6.224956898102362,355.3381138805378,7.652253347387942,180.44849839132357,-2672.3584968921596,35.67725409245585,-2682.200454268568,130.95952396929997,95.78922213841597,-220.5748109513686,994.2942942942943,0.002456906839813221,432.73273273273276,0.00042804411656141794,324.4444444444444,0.0
-5.000164033502172,2.8303596655976695,1.2890369832905828,8.212507961832571,-997.92878534206,2.5639704438495663,356.3279606578825,12.225268610406603,180.01537167669477,1928.3661128536705,38.50393378916075,1874.9290730992107,-181.80762455126703,226.69958084678376,235.47687050031348,995.3953953953954,0.0024186640818711623,433.4334334334334,0.0004240717932013189,324.8148148148148,0.0
-1.5275731722359838,0.46420026247073193,1.856491382688649,9.224070062185096,-1003.1428697339054,1.328762329088638,362.87563905167326,9.857759418339327,179.95054414063762,13421.85386755081,433.5675945093109,13331.878817773571,721.3991774779447,301.566791501727,1456.0200561382758,996.4964964964965,0.0023722533376911784,434.1341341341341,0.0004199619449246438,325.18518518518516,0.0
5.098289275994758,2.8360549333222647,-0.9930634709639381,9.647732992898044,-1002.7084852421327,0.3088608504516126,348.35949367594174,10.17118940788905,180.14367560837897,821.4447314266362,-9.05222976956415,-159.64385026552145,-173.36867989527914,994.7535880350702,84.6280754066844,997.5975975975977,0.0023179829909848173,434.83483483483485,0.0004156267704644386,325.55555555555554,0.0
-0.8491684689431543,-2.818197265346506,-2.3069848519695677,4.200972240263036,-1003.9986950636322,-5.670300477153742,356.42009565586665,9.443254064784211,180.1628999786421,799.205112036613,-33.080359137903145,792.3687876771627,-118.05563335744321,85.24982439532438,190.59951089447256,998.6986986986988,0.0022562713228053894,435.5355355355355,0.00041103882652575606,325.9259259259259,0.0
-6.804637772429917,-2.2741624756762437,0.5356872757326666,13.342695150874953,-1001.2105742466415,-0.3912652827209655,351.4038648612155,11.545695677087446,179.89151117312693,-3566.6366041893984,-40.08828049007852,-4047.1323921412672,460.0509410018695,693.5527688028209,-266.81172882358834,999.7997997997999,0.0021876379930643496,436.2362362362362,0.0004062068175410803,326.2962962962963,0.0
-0.6676524376308327,-3.121735765285773,-1.647069941251699,8.19724864020565,-1001.2575736110201,-3.744233383223773,351.09431189408986,11.566319775554021,180.0356454536554,2055.8002526051223,-59.80080029100593,1866.6228652779373,-453.13402377735486,436.4620356618682,250.97663839095108,1000.900900900901,0.0021126932949524432,436.93693693693695,0.00040115622572362903,326.66666666666663,0.0
-0.41507097477745136,0.2430269926223877,-1.0365052777224049,11.011470864945597,-1001.2645918704995,0.8515847800867486,338.9016175937436,10.670108703824344,179.96516180725823,-805.4685282041528,14.150281025064878,-1729.1852472415726,281.7091786161114,961.686196588779,-73.12240275954032,1002.0020020020021,0.002032125507468875,437.63763763763757,0.00039591904453585753,327.037037037037,0.0
-0.7110570480269144,-2.0554886403898185,2.650552180874075,9.826597727703582,-1000.1419642262538,0.5771189320217208,373.3932658948,11.129578211815296,179.8490771567409,1787.2527420885647,82.06074468288043,971.9359763196055,470.1474234595888,902.9688249258065,182.14632752020495,1003.1031031031032,0.0019466867260371314,438.3383383383383,0.00039053417309565505,327.4074074074074,0.0
0.5333329014434092,1.3975390432536445,1.654230857131536,12.51523811271872,-1002.1190903281357,3.7052973857261127,353.1346124684623,9.575820660159149,179.8681252080927,-3331.810629620626,-95.70409435541474,-3534.5786576987975,308.6144254779307,452.31442458862335,-266.3739436426121,1004.2042042042043,0.0018571775912782315,439.03903903903904,0.0003850571781274519,327.77777777777777,0.0
-3.448144643265723,4.461759944479838,0.3159486245029034,10.812112244856161,-1003.7193866666729,1.5418010354625111,371.6337605516355,11.084406013818096,180.1672554799045,73.96142765877113,-3.02127732417803,-925.9894441152499,17.545203466280114,1000.1623498681245,7.159632410255168,1005.3053053053054,0.0017644313600812876,439.73973973973966,0.0003795757400395282,328.14814814814815,0.0
-0.31176304828024587,0.05960774154108906,-2.5438380022254456,9.53015145695805,-996.2625321999807,1.5207649182941376,370.6879232139429,9.324244449052387,179.9159415485564,-721.8186144498486,31.743014822004664,-1690.618534609375,-129.52758834388433,982.1310975356571,-75.78248479907167,1006.4064064064064,0.0016692977705748833,440.4404404404404,0.0003742256527121809,328.5185185185185,0.0
2.239570649273244,0.7374941618854677,0.4227931349413178,8.21296981496144,-1000.64043783889,-1.6706219485951483,347.1400029348351,10.004463244324803,180.13757839757918,1661.125572382715,14.480932047603881,969.4651317720325,-451.43761738754273,833.9509936522138,201.98919570223367,1007.5075075075075,0.0015726271436323361,441.14114114114113,0.0003692020032352107,328.88888888888886,0.0
3.014082684511942,0.9079663333122239,2.125314581575053,11.595701402764277,-996.7236031671201,-4.4998418171346355,349.11588764327155,9.450712501267406,180.30992285865042,-2629.2465936948456,-94.67111006711144,-3104.9229597209705,400.8691327158691,686.8974722716887,-227.15940563529134,1008.6086086086086,0.0014752551390504666,441.84184184184187,0.0003647611127847932,329.25925925925924,0.0
-1.9366970280776292,1.1431745218313718,-0.7512673315310712,6.253117392090767,-1003.067802276186,-1.2571880404408076,385.6050295935568,9.085562921361609,180.13737499500039,609.7000833209702,-9.956992260584535,-201.58572777634902,382.83519104628647,901.3713810382563,97.82150632363536,1009.7097097097097,0.0013779885460945308,442.5425425425425,0.0003612107188451941,329.6296296296296,0.0
-3.616779834759237,0.3432959323715513,2.7022281799734302,11.291780840551786,-996.0861951715964,1.200930711507204,377.5092594192714,8.62177640455642,179.95048830702748,-2528.978941418307,-122.80826380307425,-2837.0215406020384,-579.5708557941376,550.9285873452781,-223.8950099363295,1010.8108108108108,0.0012815924378363948,443.2432432432432,0.0003588882904245019,330.0,0.0
-0.10508245706258264,-0.6581232884574034,2.585490579036414,7.801910496890255,-1003.0612294761577,-0.9812791245166695,359.68481486671897,10.93538020771777,180.01846089178028,2446.0154178495477,110.35188064777795,2428.932816799051,-19.86093171912352,131.32856415551154,313.8478873044981,1011.911911911912,0.0011867789591977266,443.94394394394396,0.0003581297879853591,330.3703703703703,0.0
-0.40647130091696826,-5.950929196386372,3.327465664286947,12.50456732391328,-1001.9426603547001,-2.244549873573413,362.5737310641735,12.621211825626926,179.78796680003387,38102.91294747468,2214.943783054689,37482.89682576929,1727.6612612373995,788.5836970437636,3052.2980128751583,1013.013013013013,0.0010941979526986674,444.6446446446446,0.00035923314350905315,330.7407407407407,0.0
-1.7352205173271977,0.2936013567390887,0.6104862530627059,10.32259908532539,-996.9044794172038,-4.337832653159327,353.6915359705281,12.342203943339118,180.26664781261655,3359.1003802677574,34.07582172938448,2997.369188163711,-445.90700729862806,601.0265979994138,325.5988494805435,1014.1141141141142,0.0010044295565969446,445.3453453453453,0.00036242190662845057,331.1111111111111,0.0
0.5055102972484985,-3.2497941400605486,1.1747833996120245,11.288247535700217,-994.9125882398047,2.6190922467591333,364.3235271420034,7.48686932810913,179.66219368058822,-2918.5035857704365,-59.35376892887134,-2925.8261082911736,-143.36441540802824,84.32916493072,-258.6426972677549,1015.2152152152153,0.0009179788403495819,446.04604604604606,0.0003678147204368605,331.48148148148147,0.0
4.002519629466398,-2.739085372308453,2.82837457666218,10.16397762764944,-996.550392508716,-1.4639432768866025,352.8281809927753,12.578406102813746,179.9269801527673,2426.75842227077,123.69777165269771,1981.895800787976,-376.24096056194213,669.2095994237718,238.65763352355305,1016.3163163163164,0.0008352724749444364,446.7467467467467,0.0003754055756810069,331.85185185185185,0.0
3.0656928477150767,1.3509071870967155,0.8947878741379512,6.495245809718007,-1000.4741541862935,-4.532023966701151,339.67646235701613,9.363682996764142,180.33587432151623,897.5256552673045,17.035604898957978,208.87123335776403,-452.44734356485577,833.4621477390796,137.72674273823012,1017.4174174174175,0.00075665737314512,447.4474474474474,0.00038505830940916135,332.22222222222223,0.0
-2.0435501853097677,5.614025975552645,-1.0024682155804254,8.278541673209324,-1001.6591282089976,1.5610736965358836,346.7844421348895,11.201466030291183,180.23230509087364,1709.96088893218,-32.000471916879626,1253.8047099140126,-528.0993662709529,673.938107422179,206.83190133024794,1018.5185185185186,0.000682401179190866,448.14814814814815,0.00039651681724692933,332.59259259259255,0.0
-3.7746110874176795,2.906620709457436,-0.8970856730557227,11.344778675222765,-995.9014887335593,-3.5011372680774056,360.2109274785059,8.187569335905579,180.37004579936007,-3554.5241351526674,51.82436789368772,-3558.787510588207,-12.93613462719041,64.90068610470175,-313.02371725091285,1019.6196196196197,0.0006126944406451486,448.8488488488488,0.0004094302234281867,332.96296296296293,0.0
3.164119111506803,-2.120687305620522,0.47710990754747834,10.333311634719688,-1001.1558312591874,-0.4784501441420786,348.6893276449741,10.28395982774801,179.90631155498232,-590.0552615703742,-1.775815179684455,-1580.0956776827038,115.31729426141578,996.9407313448779,-57.41043815679223,1020.7207207207208,0.0005476542580339748,449.5495495495495,0.00042339007798628735,333.3333333333333,0.0
4.403361910953086,-0.7907165071192349,-2.5811228438924374,12.361979810611345,-1004.4138730123975,1.870010496570222,359.32722535086464,10.627446365793814,179.84888434794556,-6795.364363355917,310.9341119198761,-6855.626247739577,70.57888079263516,247.79453553236198,-550.6135314438906,1021.8218218218219,0.00048732918127258374,450.25025025025025,0.00043797477833062184,333.7037037037037,0.0
0.9129294145046238,0.823209935200186,-0.28651783072838527,10.806549126074344,-1002.2894584522476,-0.6178785425394349,349.2533896056714,7.030790416160695,180.0823046594435,-2519.0561858966485,13.514592382595177,-2613.058515498583,305.09745570530293,306.36090506796,-233.19198334419227,1022.922922922923,0.00043170510575319906,450.950950950951,0.0004527950667248667,334.0740740740741,0.0
-0.42472153271764373,2.5640008888928802,2.1930942364605075,8.06659621859468,-1001.429189402324,-2.496107522947894,352.17646077498006,11.21653433268838,180.28962946292663,1938.849835517502,73.84061087298326,1671.974535276056,-369.8258703493494,517.7474021558857,240.5842556769929,1024.0240240240241,0.00038071191499319573,451.6516516516516,0.00046753383315516683,334.4444444444444,0.0
2.509231654597853,-5.529343597061234,-4.382507702330562,8.407871724558731,-1000.0222782002014,-0.6818173536238538,368.53165306413194,12.691870015676631,179.72296069740747,1480.2882490432476,-110.74584285048385,1212.5020172593868,331.2318679000626,516.7724477304236,176.27677649499475,1025.1251251251251,0.0003342306201522936,452.35235235235234,0.0004819737160712752,334.8148148148148,0.0
4.12468601131218,-5.25726127397413,3.06896420358903,10.205834781046475,-1001.1759178738873,-2.3035979125296553,362.47480547640106,9.650704108636743,179.8316603440776,-17683.662454695717,-944.2027377524372,-17735.262892634582,-725.5572913900871,224.65181150053957,-1735.5945375346748,1026.2262262262263,0.0002921007584185109,453.0530530530531,0.0004960072386042196,335.18518518518516,0.0
3.265197795081278,3.5629544837868243,2.244748437406319,5.371911867999789,-998.9895742717104,5.229196946621933,359.90335578686654,12.720336261656026,179.90474620278997,734.2899059642816,31.920130037347796,733.356050648289,2.3071433503797323,29.62770774585431,136.18728732381877,1027.3273273273273,0.0002541278308922252,453.7537537537537,0.0005096264328325857,335.55555555555554,0.0
-3.449938770263167,-1.2991088452767634,-0.9195292316609526,13.34688377124597,-999.5576377286501,3.1500023779003903,368.78963973070654,9.620613013095184,179.74409032195268,-2916.394961986302,43.30338426452574,-3074.8560759223315,-317.73893031802163,394.28603519395716,-218.27718356298334,1028.4284284284286,0.00022009058466842212,454.45445445445444,0.0005228919201853867,335.9259259259259,0.0
-3.4965451718969587,-0.6796399727824394,1.0867816557436192,10.883493472755115,-1004.396267736589,0.4988854751148197,364.80608593347347,11.699169062093235,179.93253619569967,7006.25378021639,129.47977307710815,6505.564882396699,631.9312798601367,709.3284775535465,644.1875968145299,1029.5295295295296,0.0001897479717687455,455.15515515515517,0.0005358848776923838,336.2962962962963,0.0
-0.9740899354465276,2.4655030837103213,0.006295453812653266,12.454069194097745,-1003.4701833200587,-4.670446704079812,374.4656329125137,5.562860068097801,180.40783490641564,-1700.6604203686036,-1.1608453461108992,-1738.6008207275145,-194.31779228306786,196.84786036277063,-136.47638488299722,1030.6306306306308,0.00016284564786099915,455.8558558558558,0.000548648701210551,336.66666666666663,0.0
4.143560075777279,4.413539735519749,2.459980736877366,6.838792118381662,-1002.3380976843749,3.7691166383857246,355.4014073768486,14.837555558626928,180.03668493941876,839.2809027888014,40.02203304938928,805.4226612899632,-141.6351684655327,184.78560382136544,122.23030960099416,1031.7317317317318,0.00013912190486978628,456.55655655655653,0.0005611298470454724,337.037037037037,0.0
-1.7777313917095086,-0.6616176573608894,1.9653662855398824,12.489130320710512,-996.9957861681917,0.7684484038681769,355.7036502147249,12.990916490485914,179.9176696072322,2702.2559556068295,91.01273321412428,1809.4271383037624,-210.06774897801245,942.2275488245094,216.63840700450578,1032.832832832833,0.00011831296231527375,457.25725725725727,0.0005731286745858388,337.4074074074074,0.0
-5.3234989875345535,-2.548384908279304,-2.8001414463660184,14.462997822055497,-1004.8468247402675,-0.6206939190072477,346.9889073360865,9.430748991492642,179.8894989060224,-2562.668539931288,119.75786840133314,-2631.5209383143956,375.25834667648485,264.61509246816865,-177.0312178503034,1033.933933933934,0.00010015757139795354,457.9579579579579,0.0005842706654464304,337.77777777777777,0.0
3.051128764721068,5.108921471058326,1.1745248269283535,7.358243289245365,-999.0459408017774,0.5550942973467106,355.71019282627583,6.0558219467123635,180.2603672734017,-4625.704648078199,-91.84853535103596,-4798.630163549765,285.56751483170297,415.14588861826195,-629.1893755700652,1035.035035035035,8.440091256888511e-05,458.6586586586586,0.0005940059962230452,338.14814814814815,0.0
-3.9033538623999187,-1.8735364911674068,-0.4112557072864953,11.542803589807534,-1005.830587259003,-2.8154322412423047,369.64769894302447,10.576056736610978,180.05386282907975,-2762.214439001744,15.895498118235395,-3497.444580167573,-426.3743130600832,858.0011342407599,-238.96985855715158,1036.1361361361362,7.079779091336551e-05,459.35935935935936,0.0006016413138812169,338.5185185185185,0.0
-0.08350233533105067,0.885947373782128,0.1656651410361998,10.002219889374587,-1000.202631682081,1.695900762517714,372.9998737226213,7.112148905852486,179.95359862713397,-2583.5627735034745,-7.553400714673437,-2790.1299377149357,-411.5372234438039,453.73221437011307,-258.29166914839607,1037.2372372372372,5.911515368342463e-05,460.06006006006,0.0006064023168311657,338.88888888888886,0.0
-2.560191124641907,1.3409987674564607,-1.456343801939631,6.9111323035035115,-1006.9447659475386,-0.51268102583752,369.60305168086666,10.889707075114977,180.1057442644965,1422.265403215362,-38.78420155274057,1207.3746257791645,374.13272408361513,465.4873077798289,206.23045940707243,1038.3383383383384,4.913397051181709e-05,460.7607607607607,0.0006075202922145932,339.25925925925924,0.0
-1.4984115817511294,-0.045702093337084054,3.4962741382416707,10.98576794370374,-999.5476400706972,2.6867090110961773,342.05808133450563,10.823131438328565,179.84313876653715,-434.31671147923277,-27.942462127464562,-1405.9781738299725,134.28864519195946,985.1116330648343,-39.4715581400963,1039.4394394394394,4.065052919231552e-05,461.46146146146145,0.0006043311367988087,339.6296296296296,0.0
1.727502473563982,0.02030900035070246,2.080123639805152,11.667206409674696,-997.8089919396878,1.8422522669240382,370.83145212660736,8.11719366199595,179.8955620483523,-2900.1049173425754,-103.66985251260002,-2982.032501864671,-377.7976063431047,286.10864112393193,-248.8809877746062,1040.5405405405406,3.347720855013665e-05,462.1621621621622,0.0005963725339357436,340.0,0.0
-1.3799733528248521,-0.3466166342900912,-1.4795423279459345,8.797746894662307,-1002.5296339938074,-6.033632533778438,341.6148137672793,12.241934047228755,180.3254643308539,1165.3571607004806,-31.515190810548052,538.6143348404347,-518.2614789157511,793.5543577797486,132.66194842591437,1041.6416416416416,2.744279511995914e-05,462.8628628628628,0.0005834644990193319,340.3703703703703,0.0
-0.27942821188140177,-1.1700776138121471,-2.669221213820465,12.331833040510446,-1001.2429419529228,3.1674379445708314,368.9811732412235,11.611149405612347,179.75171944220835,-1648.125648037901,76.54387214883816,-2535.4296368343985,-239.3071271030153,941.8440541101107,-133.77054409450443,1042.7427427427428,2.2392412464699655e-05,463.56356356356355,0.0005657606030660447,340.7407407407407,0.0
-0.8183850075117138,5.055366233778456,-0.7713452619556964,6.666473186421605,-995.593509877149,2.2469535526491056,356.3221547342894,11.951646674577127,180.16175491549876,1239.5242778760185,-17.517524939100532,1223.7130379307616,-140.40744989951673,123.90290135982778,186.0736608548131,1043.8438438438438,1.8187131442043428e-05,464.2642642642643,0.0005437614882372169,341.1111111111111,0.0
1.7737830393785596,-0.9343908087230619,0.8690052921826115,7.010487707100712,-998.6423051074557,1.2005259790052398,367.02533313933856,10.017715407337791,179.87772933951118,2089.4914141444788,33.44063202489896,1962.5680536448326,366.12054013363417,356.0694604985938,297.83345589489716,1044.944944944945,1.4703327028896579e-05,464.9649649649649,0.000518288008832637,341.48148148148147,0.0
2.2039633435402552,-1.0556299149842374,0.480411687892446,10.273194791177504,-1001.7586018892824,-0.41128676077943166,346.67551652105436,7.168951866172587,179.96322757490807,-2448.9327826706835,-18.34872566620032,-2666.250591220633,393.80903418414175,465.9410358809414,-238.60376066900236,1046.046046046046,1.1831842926788476e-05,465.66566566566564,0.0004904174077136343,341.85185185185185,0.0
3.709745834033362,1.1689112466436988,2.506265649536487,10.050770555944544,-994.7219387252115,-2.980630125128386,371.71167632706147,11.955744544422275,180.23812329108716,2507.05518376734,113.28244762623412,1923.893391591876,602.055868278617,760.9054688918528,249.3084786814932,1047.1471471471473,9.477019558513364e-06,466.3663663663664,0.00046139127773104174,342.22222222222223,0.0
-0.33931917287274344,1.4158052325691046,1.5798394443617045,8.56685302315179,-994.8936211040245,-1.0183424388953652,345.3502525389511,9.459257201728418,180.14022975873954,687.9927621214258,18.645148100398245,-259.287548192601,-193.31155734468385,970.703678416731,80.37885430881137,1048.2482482482483,7.5556346597031345e-06,467.067067067067,0.0004325077643576113,342.59259259259255,0.0
-4.967546562577481,-3.5631515951379464,1.9391380515058136,11.619188871943772,-995.8086156513388,-4.448739676523509,353.31545089146823,7.220439713614661,180.0512094699366,-2409.8272727942613,-86.38953593041744,-2480.936934617631,169.6077345343672,265.69001955296346,-207.09171020280388,1049.3493493493495,5.995798852944792e-06,467.76776776776774,0.00040501201480524075,342.96296296296293,0.0
-3.7755223756521223,0.45202575524660155,0.6537108012208747,11.061788628431898,-998.1472082336583,-2.3298717415862624,350.01905372230965,12.704078731948652,180.1602927477063,2121.7309634214052,20.47629606255862,1406.1348930629888,-425.44532047481965,843.1629878070528,192.16104267747411,1050.4504504504505,4.735841695659522e-06,468.4684684684685,0.0003799981946006049,343.3333333333333,0.0
5.478693478778338,7.0559906054354,-2.7785974604219805,11.716278141868031,-1004.4754678241911,0.6910653203025452,342.45715147177503,14.19881504100502,180.3610842370109,1258.7246557286496,-55.34600509246079,445.3863069285271,-457.64094524507476,907.3921360146918,107.09212461183354,1051.5515515515517,3.7232169852531234e-06,469.1691691691691,0.00035833381637248693,343.7037037037037,0.0
2.017694744131935,1.583809294335618,-0.3913970622938029,9.753727129295465,-996.8077699143528,-2.6719394354146235,360.94527567588466,9.917503742041594,180.24412169492024,20074.505334752474,-135.10296176533976,19410.419253668453,334.0405705140887,813.0842373144072,2057.978014232207,1052.6526526526527,2.9134497949473093e-06,469.86986986986983,0.00034061329473619424,344.0740740740741,0.0
-5.6954446373846865,-1.716085233657586,2.120179479817331,11.205160535956681,-1004.7403046839935,-0.29043864645973566,378.0608911783696,14.318242309206584,179.91823842917893,1209.70463203577,39.299896035647784,472.81716317625626,481.533740299462,859.403231768727,108.54219126153433,1053.7537537537537,2.2691419521187804e-06,470.57057057057057,0.00032714331751809646,344.4444444444444,0.0
-2.491190959703053,-1.9632924903186972,-0.10304585704929212,9.108699393940011,-1000.2764947869016,1.73393890884756,386.6690522232001,10.1826294572227,179.78769502343815,-14.918799203818706,-2.468840012840737,-1012.6913531418986,-4.5016845916518085,997.7746247771589,-1.3643691382943872,1054.854854854855,1.7590475560697535e-06,471.2712712712712,0.00031795852189537833,344.8148148148148,0.0
-0.531717441206085,-1.4928814874276104,1.0061807372474936,14.107637380173191,-996.9971183007569,-0.1878873004127403,360.97155787086245,9.239088191667298,179.92496416193288,-2887.0262316845283,-51.22714039080929,-2887.381371015238,-32.245985937259356,18.984476509341402,-204.63665057965747,1055.955955955956,1.357225715507235e-06,471.9719719719719,0.00031286262245605546,345.18518518518516,0.0
-6.259095573126864,2.3650998947312885,-0.6374966304922662,8.374908459756028,-994.1323833192578,0.7090925232776393,371.1668127506752,8.739083091629045,180.09604687719334,472.0477622045435,-11.581155872978034,-504.4458308827856,97.37491472304356,982.5533892162439,57.11542616948068,1057.0570570570571,1.0422739802056543e-06,472.67267267267266,0.0003114878558392119,345.55555555555554,0.0
-3.392311305398423,0.7565650136440282,-2.05962369708369,14.210594858916625,-1001.0954968008358,-5.096223457547302,362.3209463792854,13.274164815985484,180.3361082093823,-6707.220213493665,237.69548439886148,-7262.071601963919,-258.8556347747983,744.5959154064593,-472.05353842400586,1058.1581581581581,7.966429275781166e-07,473.3733733733734,0.00031336445057226754,345.9259259259259,0.0
6.558825291892732,-2.907349355076776,-0.2466881280922209,10.069775894178818,-1000.8306023333264,-1.0637489226457937,364.9888319476821,8.439712237224457,179.8951444167816,-4983.964985870615,28.04575844623357,-5167.697375446739,-364.7989484355266,433.6871622545087,-495.5989209580926,1059.2592592592594,6.060300006337427e-07,474.074074074074,0.00031799169450378255,346.2962962962963,0.0
-8.001471706983509,-0.9044247615653149,0.6180948860653078,7.248978220862515,-996.9632495957666,1.4625016325804463,356.5785134887276,11.470538619949975,179.8628717136525,1646.6016071689148,9.848732703377145,1616.7100589937286,-154.80194111146315,167.34201217862304,228.2665655117242,1060.3603603603603,4.588489198620322e-07,474.77477477477476,0.00032490285673752485,346.66666666666663,0.0
3.4815400585031147,6.192838405329402,-1.3113754389228873,12.736158700977203,-1003.7294926264312,0.544716198013758,361.95076925422603,8.881672329881583,180.32129331598276,-3243.6648530039447,77.81461972477933,-3267.436138789212,-76.55828366851152,156.19240484082175,-255.0217194601986,1061.4614614614616,3.4576973838179603e-07,475.4754754754755,0.0003337175083307545,347.037037037037,0.0
-3.8881772146059688,1.5707008574638395,-0.471422489713337,10.251802776789917,-997.8764319775345,4.832059431828987,365.3747870460643,9.079386474851274,179.81200843134346,-5311.0076349873225,39.77912164209025,-5677.5562825662855,-435.45032422777615,600.1674243606922,-517.6942259688963,1062.5625625625626,2.593238027304685e-07,476.1761761761761,0.0003441764858224667,347.4074074074074,0.0
-1.4714408625183069,-0.33503811394757255,-1.8789264839719653,11.702248196760475,-997.1934660305357,2.4060083777431625,354.21540271123666,12.060499387939133,179.84227525881312,4550.033438875961,-150.78453284226254,3672.2746683468145,-470.6330671557918,934.2181459077703,389.15200468928185,1063.6636636636638,1.935674458827636e-07,476.87687687687685,0.00035615670312253935,347.77777777777777,0.0
8.36214789208685,-4.752809493379926,2.238489835128192,12.447711837085187,-999.8099914015395,1.22795037992588,359.2250570010701,9.239926307421293,179.66010935436321,-3778.498790131529,-139.66211168705553,-3812.6831527712648,39.275243083195136,182.17339976313642,-304.45377726519547,1064.7647647647648,1.437981022990835e-07,477.5775775775776,0.00036966511438000236,348.14814814814815,0.0
0.8023952630429764,1.478975668887122,-0.588911515176068,10.67591110829005,-996.0487185662261,-4.214612190027126,359.4156988100251,9.190409241159413,180.32724546608702,-7162.120375989694,74.42869539992473,-7162.290194083048,58.67077253070609,15.75883788028401,-670.9779693611072,1065.865865865866,1.0631663015831686e-07,478.2782782782782,0.00038481323565446173,348.5185185185185,0.0
3.4335578390720225,0.30984993729386245,2.905511090252366,8.81551831037437,-1001.1050241780424,-2.443076895135975,368.2640331733052,12.265609394349614,180.15701805462106,2303.755945861152,120.18469222496226,2170.327215408205,458.1858347163246,363.38409216110637,261.27599188035816,1066.966966966967,7.822989355597056e-08,478.97897897897894,0.00040177559725706216,348.88888888888886,0.0
0.9741413392766397,-1.2385015153948795,3.057495701081817,11.9514267553385,-998.8010125628692,3.8903041031043486,349.3396782837232,13.194794586443246,179.70607757454331,1179.8754795155533,63.94406936062945,282.10755088796793,-237.22128083698206,946.9360178131968,98.78166890427454,1068.0680680680682,5.7288045340659414e-08,479.6796796796797,0.0004207371482046188,349.25925925925924,0.0
0.851054114048851,-1.0852692659478131,-0.16209192944348752,10.001511014909191,-1001.887798450593,-7.55880610225139,359.4845779139235,11.289379606568467,180.36988811746602,7761.703353780332,-21.10474943936869,7757.989889959839,-86.36314852962337,65.36396916779962,775.9710852707798,1069.1691691691692,4.1751415608696985e-08,480.3803803803803,0.00044183579110969366,349.6296296296296,0.0
1.96558290148043,-1.1688105086381113,-2.0168974650946994,11.371715637216838,-1001.3035564530488,2.8886575759094044,379.12005469052696,8.690460448752102,179.76828298589672,-1754.8266611365498,63.832863914671364,-2270.596878320235,-437.1411758482455,719.0228824245322,-154.58364622950648,1070.2702702702704,3.028241589469646e-08,481.08108108108104,0.00046510674133976417,350.0,0.0
1.1924961512775805,-0.09253714198967658,-4.1717957554666745,5.692538852417077,-998.2998649684631,1.3540438058428292,371.6406015258594,8.97878300140484,179.9170749788725,1206.8146097301876,-86.74620278069747,869.1520356390826,386.06616087630863,581.0056326480459,212.3525262630055,1071.3713713713714,2.1858386548110454e-08,481.7817817817818,0.0004904351970387231,350.3703703703703,0.0
3.560883552243829,-0.16252122397673874,-2.944074146053583,10.893963434019703,-1000.8854165635145,-4.044650323816423,373.49179048888703,10.159830527480075,180.22144389938418,-1111.471849722472,60.90596649042999,-2013.4161231123114,-246.97833072003226,953.0457558635397,-102.48853578927518,1072.4724724724724,1.5701823250691653e-08,482.4824824824825,0.000517522889850231,350.7407407407407,0.0
-5.606820964963823,3.9905461705940115,-2.74766964979732,8.722828349709939,-998.3704962783153,-2.638230730157211,360.24431840178033,10.641860123851314,180.38256365038873,4230.695574656114,-208.91831961884745,4175.824651066505,19.42550174272244,234.84403124112245,486.21595556098646,1073.5735735735736,1.122490265443585e-08,483.18318318318313,0.0005458725744651952,351.1111111111111,0.0
-2.8641770211107653,-2.0673906876792385,2.7569392549230094,13.306619274357061,-993.0932796923843,1.8041021999446354,363.20997563686024,8.024268179720456,179.77599216983074,-2492.088957173579,-122.73239173816013,-2493.547835984184,-82.3463909948316,40.412341969058986,-187.28342449422857,1074.6746746746746,7.985676303681732e-09,483.88388388388387,0.0005747926068931144,351.48148148148147,0.0
-1.8836464031807234,4.346354877318501,0.2316491744538922,11.24617469577819,-1001.836171155581,-1.9333699095734544,370.02236166702926,11.446075879159729,180.35981407913098,73.55494295302003,-1.5786434463570302,-926.2277026524221,11.428871447832378,999.8672581385689,6.707988090835929,1075.7757757757759,5.653710100016532e-09,484.5845845845846,0.0006034217017399003,351.85185185185185,0.0
-6.753594856262493,9.922432091219088,0.7792090481839756,10.479715491698594,-1000.2939153882162,-0.7573715775766461,375.6025552953093,10.171026659279198,180.61586238361642,-1017.6851693533418,-20.502872805504445,-1945.3800939775651,-264.6756095018967,959.2904661880827,-96.47447683125075,1076.8768768768768,3.983310620258699e-09,485.2852852852852,0.0006307719928464782,352.22222222222223,0.0
3.3395448551782794,0.7059434310308889,-4.440842017870252,10.972619986700444,-996.4682615015201,0.5894996890758767,340.48397087117115,6.568583362723741,180.0066730174461,-2130.6899973083237,169.07445504511756,-2204.2017456779395,428.65064134477876,269.7846801473986,-195.07242536296476,1077.977977977978,2.7927991710753666e-09,485.98598598598596,0.0006557868514584235,352.59259259259255,0.0
-0.17359007182615172,0.9030012716924176,-2.395932858434523,8.003118294246564,-1002.3136227034206,5.9780983465416595,346.84558692950156,8.142147035078539,179.70984179085505,-202.41162187095048,8.288313816192858,-1202.8413429689163,52.84315642458128,1001.4213702812676,-25.292014376115876,1079.079079079079,1.9485709635266545e-09,486.6866866866867,0.0006774086729338731,352.96296296296293,0.0
1.6479338134766779,2.040350833442316,1.774159552892574,13.246513381056108,-999.8440733647734,2.431284531567661,373.0944410140265,8.991742652696672,179.97763451962294,-2613.0040677409256,-79.34045728811064,-2729.3516327238285,-399.860847637321,340.9839827720079,-197.47883282623152,1080.1801801801803,1.3529128857683312e-09,487.3873873873873,0.0006946510811721191,353.3333333333333,0.0
1.756975590732487,0.28327898711613764,0.5735482247651724,13.982740836833809,-1001.9233810968148,1.1482724376746463,357.23110644231195,9.85428462231789,179.95062126958737,-3315.4218533244084,-31.450105223530407,-3337.0805066842095,114.08573071271931,147.1386312530568,-237.24569278055841,1081.2812812812813,9.347525037525868e-10,488.08808808808806,0.0007066697113288835,353.7037037037037,0.0
-0.6240388780307754,-0.47836812547781454,-0.29441055737119454,10.785827021096432,-999.0161838251527,-5.975595741948535,353.28279210741925,13.778557591007992,180.31547199178746,2875.001533603639,-15.400379928876152,2649.3372992753602,-435.66951568830973,477.02252895114873,266.6150245654866,1082.3823823823825,6.426770079254545e-10,488.7887887887888,0.0007128258729189146,354.0740740740741,0.0
-0.6163541007411186,3.585295849089658,1.129684717200245,13.180807137147276,-993.6271405390969,4.081376145995555,347.45839013004394,10.476342612279257,179.9713766402783,-2541.8956635098148,-50.728535012268665,-2965.6683236427943,442.77516537253996,650.4837967003335,-192.838975855722,1083.4834834834835,4.3969786193522846e-10,489.4894894894894,0.0007127379178588461,354.4444444444444,0.0
1.8769911629115366,-9.298325291611857,3.27159561227163,8.861703602654933,-1001.256041874972,-3.485682975723027,354.4498329845589,8.31845622020275,179.6680040092053,-2499.790017398486,-141.12393158627506,-3342.37018296553,224.00698130939676,918.2929374437192,-282.7617482070935,1084.5845845845847,2.993488354841878e-10,490.19019019019015,0.0007063160043140162,354.8148148148148,0.0
2.0741403729071557,0.6158099181853812,-0.44208492707410113,8.405772867550038,-998.900913673137,0.274162198046262,345.97630716576174,10.441261608614326,180.01955590362115,1600.9363356612378,-10.262665413567749,927.9964865004301,-481.0017453342523,821.2449829089632,190.21567857152323,1085.6856856856857,2.027956376373717e-10,490.8908908908909,0.0006937771332368461,355.18518518518516,0.0
-0.05916228255839257,-1.2286032247661602,0.13873960531613885,10.081849497457846,-998.8752760295429,0.6058209201779188,380.91094272732477,9.295824505092238,179.8947707774036,-1101.6547897670114,-2.726640456164401,-1947.690060631095,-361.9189634950337,919.1271971148079,-109.2655526511816,1086.786786786787,1.3670792008789476e-10,491.5915915915915,0.0006756388122057991,355.55555555555554,0.0
3.5547565419228837,2.9963417635894936,0.38519383746261027,10.869882076735797,-998.3991254288563,4.576782480621205,359.7756394801943,10.649516479067083,179.90962407613168,-38867.7565371572,-257.7771474095714,-39082.23927787858,153.7073802093599,464.0284070368219,-3576.1372089239744,1087.887887887888,9.170204489761784e-11,492.29229229229225,0.0006526914120437746,355.9259259259259,0.0
-2.4440537830016367,1.2872123540943623,4.784219270547985,9.212026637513759,-998.2034999257517,-3.319302135075679,359.42049458237284,11.161135374071229,180.2650559396824,3848.646327782194,319.8728970335918,3683.78636088349,-50.67586201846073,405.5677397437546,419.51192191647743,1088.9889889889891,6.120838491411324e-11,492.992992992993,0.0006259511127129344,356.29629629629625,0.0
-3.0726483849920663,-4.362735702074533,-4.198712528838051,11.075536380736967,-995.6911979302921,5.1880787830660315,365.8807667516783,12.418461294447876,179.448726326047,2335.0412666827237,-174.72017932220115,1619.1434764302612,274.51785662679373,845.1771761185161,211.67426412626006,1090.0900900900901,4.0652353079316305e-11,493.6936936936937,0.0005965971104948954,356.66666666666663,0.0
-1.9818538785635758,2.7271276119910346,1.366446029577616,10.612778964146829,-990.0323214048691,-3.5528000826459287,369.6234516926657,9.951427008659948,180.36416004986083,-3178.952082177916,-77.76372864622026,-3927.938842685985,-501.6994923579207,860.64086538474,-299.43843569746315,1091.1911911911911,2.686579386858899e-11,494.39439439439434,0.0005658982559194605,357.037037037037,0.0
3.014046038339772,1.6225185617317777,-0.22960449751812734,8.00338644941789,-999.2319396357582,-6.584174215359965,369.4588815655464,13.277921055199666,180.46914465922703,1332.945780680227,-2.31549035759039,1177.1938581465658,356.01913411715066,390.7203148933841,166.1724598371267,1092.2922922922924,1.766644962580207e-11,495.0950950950951,0.0005351352814722577,357.4074074074074,0.0
2.2929542082316345,1.6322990660076127,1.1335434523683592,11.037586034903443,-998.250788780041,-1.7335615561903073,370.73621943907574,11.816045325072382,180.19274407737134,1509.8540984664578,32.12253452795817,587.6953430518696,298.97254262195924,959.9925504958624,136.61105103052623,1093.3933933933934,1.1559283777730227e-11,495.7957957957958,0.0005055250770020633,357.77777777777777,0.0
-2.028542917982717,1.3658590139454814,-1.3147451079894488,11.727056485043043,-993.9175303324803,-2.449547614921638,353.69154449209145,8.585120910375624,180.22039323104462,-3491.0223774410933,78.04616590327679,-3533.3355310981697,278.28414190690955,204.65983974986094,-297.59493370610005,1094.4944944944946,7.525599363288307e-12,496.49649649649643,0.0004781529965045498,358.14814814814815,0.0
2.5311171606134786,2.385278621528165,-0.09793006171690051,10.342938635180781,-1005.3416657848992,-1.4902667992708392,357.0213319504314,14.419711331496927,180.2203167951938,2489.1061395992415,-1.7189460134804313,2456.663165745546,-181.63378823972954,182.81656655174248,240.4131690475139,1095.5955955955956,4.875018945368508e-12,497.19719719719717,0.0004539179854755686,358.5185185185185,0.0
3.759674194489733,2.2398534326152415,1.4228211589309903,12.305296206523385,-1006.2470408468557,2.3751850255532454,367.69031655442274,10.653989026540195,179.99232289355285,-5036.1328862015325,-121.42127676230925,-5331.89910140225,-581.7315024829613,547.1408940640016,-409.69732540782707,1096.6966966966968,3.1421950200000596e-12,497.8978978978979,0.00043349359519918634,358.88888888888886,0.0
1.111376815414968,3.384112191651906,6.225820402087682,7.565192413006097,-1006.5303659835688,0.08999077323805384,354.7261093836038,8.32975099205553,180.18730722844955,1880.2127415168711,206.1039654892898,1065.9422933751991,-191.21498294661868,906.0346072325578,249.86141652037375,1097.7977977977978,2.015153795867529e-12,498.5985985985985,0.0004173059979310427,359.25925925925924,0.0
-0.08386758564283665,-2.788732508646193,1.616072378804143,10.935900844263703,-1006.5706178999651,-1.0128705918870784,359.94893367972776,13.305826102460843,179.8989064811741,4550.5740452297805,128.30505548604165,4532.463934671933,-5.949677277521912,135.4706956276276,416.28657326093173,1098.898898898899,1.2858732402144648e-12,499.29929929929926,0.00040552827866848943,359.6296296296296,0.0
-0.5156630171908472,-2.3555889926717755,-1.6961311960610173,7.65943858720645,-994.8031819706906,1.140468770274368,363.98763764424814,14.15555517039689,179.7985406379484,1136.6461492567714,-34.188985224987974,1102.6384814911644,147.35311951055687,184.69991136616022,148.53050294041128,1100.0,8.16393877475403e-13,500.0,0.0003980888668951761,360.0,0.0


==> data/bearing_30_data.csv <==
os_north,os_east,os_cog,os_sog,tv_north,tv_east,tv_cog,tv_sog,bearing,os_cpa_north,os_cpa_east,tv_cpa_north,tv_cpa_east,d_cpa,tcpa,kernel_dcpa_x,kernel_dcpa_y,kernel_tcpa_x,kernel_tcpa_y,kernel_bearing_x,kernel_bearing_y
1.5707480695568794,-0.43723011079242996,-1.726987209929868,9.152480635954593,863.8903026088562,499.54299183611903,198.85918641766912,11.570370164620753,30.105522967275327,420.7137959014133,-11.066726801538978,362.2364751129773,328.1876321915371,344.25734145025376,45.816378735993865,0.0,0.00018282655984877024,-200.0,0.0,-10.0,0.0
2.0481709947829363,4.816243290688553,-0.06240697787816795,9.093171783232291,863.5195519707881,499.02614013463113,203.6906916626221,6.444638075259597,29.842080933792573,559.8062069968992,1.4406566634473386,501.5303058637536,340.1941069597631,343.729516830514,61.33815352363114,1.1011011011011012,0.00019458791803782973,-199.2992992992993,0.0,-9.62962962962963,0.0
-0.7404579859406406,-0.7404060683801993,0.03603374408889317,6.4087136547399695,860.0372684261636,500.67449392587986,200.57939816425755,11.42949129977789,30.22139006959393,346.6488993800673,-0.5219821931463065,280.02822479309725,282.9014136596197,291.1479616949716,54.20579616778573,2.2022022022022023,0.00020644264360040082,-198.59859859859858,0.0,-9.25925925925926,0.0
4.993909407130633,2.4268416996376145,0.9452606916868113,9.339819616597126,866.0292158322466,497.41613887559544,204.52004181258863,9.532551884296549,29.893600428201122,484.7038348790235,12.90883934698109,420.5144067804868,294.1951083493374,288.517326704798,51.36878832290628,3.3033033033033035,0.00021833682807176114,-197.8978978978979,0.0,-8.88888888888889,0.0
-1.484608362663367,1.7157255051318783,-2.733716726561653,11.46565816364349,868.1101216342853,502.9648571010574,207.85849689288813,11.414915421728763,29.959876838961097,495.80338202662523,-25.229411676311557,429.9027049504728,271.3522266495015,303.81502173381534,43.42136762176765,4.404404404404405,0.00023021662364837659,-197.1971971971972,0.0,-8.518518518518519,0.0
-1.465455417307622,-1.4727667953909478,1.1851345476946613,7.45153576184641,860.9418531379614,497.58805247188315,218.37154486331383,11.553863384709658,30.057255289529433,407.1914320873279,6.988613667716876,364.0632923556148,104.16858691669785,106.3201939303669,54.85370234827826,5.505505505505505,0.00024202904083436776,-196.4964964964965,0.0,-8.148148148148149,0.0
0.7651518859768643,-6.050323375322846,-5.40878326320555,12.096965302101186,863.593162114217,497.0277654206404,206.78840961294298,13.215830122238316,30.244631521826875,468.19094184256755,-43.49189050409992,405.70118417187655,265.84613414322814,315.58672866020936,38.81273419891293,6.606606606606607,0.0002537227260563915,-195.79579579579578,0.0,-7.777777777777778,0.0
-5.454669127382026,-1.7781092923100024,-1.2597691047276207,10.975549642168676,868.6484335467512,499.387067931402,194.14374293230406,12.706907295242406,29.827712731270086,428.9597509969911,-15.00773001682726,380.83493808574644,376.4607885108002,394.4155151815883,39.58976640476298,7.7077077077077085,0.0002652487017409182,-195.0950950950951,0.0,-7.407407407407407,0.0
-3.20285322535686,0.9937373196335372,-0.9765476849030893,8.531533356057924,865.1889344109792,493.66323081098426,221.4006784649516,12.693143325220593,29.567781052219203,425.03090831990545,-10.502364482103287,387.21180267285484,72.25964550347038,90.99359894407392,50.20152316245678,8.80880880880881,0.00027656105245747867,-194.3943943943944,0.0,-7.037037037037037,0.0
-2.871424248915771,-4.466096444105707,1.266653652142477,9.716940725324305,868.0347720262375,496.0811208627787,201.62909866384962,12.887340638332477,29.887833249285098,416.28992948490605,6.3966016936832215,351.1279183668521,291.1194858725838,292.08424892160997,43.147716463963235,9.90990990990991,0.00028761754227521317,-193.6936936936937,0.0,-6.666666666666667,0.0
4.634788359613918,-0.713967351224035,0.04526170535373828,13.196643615282067,866.214927402245,500.87714289435104,209.4127957289537,10.582757969631892,30.206928805258407,550.2979355324993,5.065843664858225,485.0348264917056,285.98102412053413,288.3966227474162,41.34864389309358,11.01101101101101,0.000298380150411915,-192.99299299299298,0.0,-6.296296296296297,0.0
0.2135429331158992,-4.505449360628233,-2.8111261077125733,11.467095627011732,870.3281840651754,495.86114649069293,214.4653650694071,10.06437017407368,29.901409634361,542.825522712227,-26.430231631703062,477.21328379563374,226.03049947746712,260.84743941205335,47.376052818077625,12.112112112112113,0.0003088155145245277,-192.2922922922923,0.0,-5.9259259259259265,0.0
-1.721489328347582,0.3507680274475325,-1.9699862516340303,10.017567309796295,856.4768679494797,500.5813833082067,211.9961041840278,11.74563416635667,30.237250886171367,462.3631105748822,-17.68428315160057,394.7267143890019,212.09151804728276,239.52369591671325,46.35447259057586,13.213213213213214,0.00031889527354446993,-191.5915915915916,0.0,-5.555555555555555,0.0
-3.6397612768798324,1.1880614503840485,0.3973600190948138,9.524633366078032,871.7191200706138,503.9178923740474,220.94179547521475,11.464161902866046,29.869303723777332,481.3993699716116,-0.27584424525028206,430.7133729602009,121.34328748403726,131.75842855630347,50.92592832075008,14.314314314314315,0.00032859630474462034,-190.8908908908909,0.0,-5.185185185185185,0.0
-1.8993863109630396,-0.922416628582024,-0.15813468372911257,10.15321814090332,866.6884050696057,498.4453098732453,214.7900314339276,9.381867526523479,29.895418973646752,529.5111781269059,-3.3660677249912307,463.42203839190296,218.27192489373442,231.2815906270342,52.33932542996464,15.415415415415417,0.0003379008526783362,-190.19019019019018,0.0,-4.814814814814815,0.0
-1.9027633778286197,5.857417923289858,-1.158248219271493,8.976472884115394,868.577749540802,496.9213766015327,201.3869042030289,10.809646817616535,29.42863824541453,437.69631003324577,-10.790577060037743,375.556203038539,303.8383277931246,320.70662710086594,48.982369446469804,16.516516516516518,0.00034679655069169593,-189.4894894894895,0.0,-4.444444444444445,0.0
-0.04268197226304045,-3.3447756415531877,-0.9616675790239587,5.790500988561971,867.5317793167216,501.5984369922143,231.78562173991662,9.929807066430811,30.200139034724877,407.96724598706174,-6.8914720956244055,434.64889616973653,-48.21361898468871,49.18770456112011,70.47186522735004,17.61761761761762,0.000355276338809132,-188.7887887887888,0.0,-4.074074074074074,0.0
2.601115400029078,-3.8606466008617883,1.392335994318578,14.084355821069462,869.3780818900116,508.7268112907079,211.94333463338234,8.292134183079888,30.598873051350534,624.9187611335084,17.72693908089147,558.3795972336658,314.82079927657765,304.4539736946523,44.19807677774786,18.71871871871872,0.00036333828485337087,-188.08808808808809,0.0,-3.703703703703704,0.0
0.660484680505994,-6.1970210540444155,-1.0353851457384293,10.310649998398803,867.2663320309415,498.3905156965868,208.52659773378494,12.5809214827527,30.21041389801865,450.88114850218483,-7.476284552394664,384.5280655004471,235.9947898266559,252.3507394146581,43.672725306534545,19.81981981981982,0.00037098531859798485,-187.38738738738738,0.0,-3.333333333333334,0.0
-4.200093070978814,0.6225298883420674,-0.17618248805814657,10.796294530245074,865.9445307083198,494.40569078682694,219.6392542305557,10.110398485060179,29.5737194684937,536.8737767370429,-5.863881256975695,475.74571158755583,171.15461177921594,187.2756984387568,50.11686429441635,20.92092092092092,0.0003782248914707465,-186.6866866866867,0.0,-2.9629629629629637,0.0
2.335236368700432,0.5419140872684968,4.339873176161086,9.884184500246182,863.8285279697701,498.70573528925564,212.49450945930073,14.0974165153977,30.038913444015545,418.0022475372702,33.88031686298868,362.3561866001258,179.30017453003694,155.70298359930345,42.17467560833909,22.02202202202202,0.0003850685767262311,-185.985985985986,0.0,-2.5925925925925934,0.0
-0.36571197983317727,-0.9521734899561481,-2.847365273767846,8.529766398550825,864.3680907516967,500.48178840825,213.99228192939327,6.749015459600335,30.10819758246786,561.6415133471537,-28.318181336118098,495.2244782639681,251.56362036015335,287.65438545238993,65.96920754487222,23.123123123123126,0.00039153162697907405,-185.28528528528528,0.0,-2.2222222222222223,0.0
-4.675497060206603,-2.276347259008179,-3.7036854631493172,9.628151038102459,863.4246836049892,503.54501023564376,234.92183998600686,8.886442454313267,30.228339335124247,590.539288799572,-43.20475719167054,547.0491377045835,53.02319933604929,105.59930331098623,61.94964246001772,24.224224224224226,0.0003976325074261895,-184.58458458458458,0.0,-1.851851851851853,0.0
-1.4566676948135548,3.342914000039541,1.5671793295972134,6.801210475611377,866.0260585812038,499.9705898022309,207.24878571744952,10.065277673381743,29.790829629271432,401.62227818680117,9.57127503781247,335.49964054197403,226.74575563997422,227.01752847286448,59.287942535864076,25.325325325325327,0.0004033924238823883,-183.8838838838839,0.0,-1.4814814814814827,0.0
1.0866164407276149,-5.575222497283363,-1.3572861225882065,14.554172996106608,864.9885096475226,500.49075603263344,206.82239105982603,12.274762195257829,30.36138924071298,530.0255439902052,-11.445821293264075,466.77392523266604,299.1427264092806,316.9637412061906,36.35296734428332,26.426426426426428,0.00040883486481661487,-183.1831831831832,0.0,-1.1111111111111107,0.0
1.024843496435853,-1.2177370926872133,-0.6364750554852405,7.530976003155208,868.6345935942409,497.25789349040036,211.16578512012464,10.79893874520437,29.87904716871015,418.73513069895677,-3.6155177462257777,356.08034184283065,187.26219429995604,200.89779372255646,55.46904693587559,27.52752752752753,0.00041398517583196565,-182.48248248248248,0.0,-0.7407407407407405,0.0
-2.1406153192440263,1.9342902634561776,-1.5623127562622283,7.9360674323056415,863.9442567132476,499.03953396438783,220.71515935581039,10.620945508361503,29.85445686109683,452.0892958664088,-14.52940069813106,403.0064420279225,102.35823648536797,126.77478561319484,57.257430224729795,28.62862862862863,0.0004188701834368831,-181.78178178178177,0.0,-0.37037037037037024,0.0
3.2603067576332125,2.944966316040102,-0.519600281535025,9.1194815912272,861.7693862296692,497.40927917228527,194.934659698096,7.745472414891706,29.940092494658376,499.4818319920221,-1.2399184766814177,454.5322247765027,388.78801691087153,392.60954849762203,54.41558558857704,29.72972972972973,0.0004235178824978921,-181.0810810810811,0.0,0.0,0.0
-2.653838825708788,-0.9778153884018844,3.1970762241926827,12.576151449704755,864.5194611547225,502.7650613724607,190.34444108523496,7.686117205541057,30.152398181875967,565.1566896256044,29.062632619359462,522.6013179301782,440.3539997335972,413.4870594381819,45.220164699943716,30.830830830830834,0.0004279571984802696,-180.3803803803804,0.0,0.37037037037037024,0.0
1.0475469487582107,3.0849445619851585,1.6042569172362386,10.029017998525308,866.8556956095656,500.6121850519515,204.12884729379851,10.64500932057981,29.883360566327315,474.2322737454604,14.299976958921532,408.30999141851464,295.2176519032659,288.5489341573278,47.200061873223184,31.931931931931935,0.00043221783155331106,-179.67967967967968,0.0,0.7407407407407405,0.0
-1.5152819876663701,-0.5871052343137113,1.7244470237739542,7.527728407939075,868.7161794012853,499.56559226240716,193.66077040940712,7.271788012363283,29.88750063340537,473.2670015841909,12.778688859291035,422.84885411273217,391.19822077974175,381.7634499704585,63.099700052889865,33.033033033033036,0.0004363301849938266,-178.97897897897897,0.0,1.1111111111111107,0.0
-3.4985383729622277,-3.78273748427574,-2.832454111585291,12.508676721514679,867.2601620564499,499.6735841566581,205.7516865247436,8.936244499421342,30.035694332060938,560.4713768103087,-31.401492027044448,503.9281551409575,324.409844900918,360.2760655430963,45.14144610007346,34.134134134134136,0.0004403253752462919,-178.27827827827826,0.0,1.481481481481481,0.0
2.569432256467113,4.288807544175638,-2.3023074731057385,11.462001253570962,866.8645532137949,498.1571553157651,215.0249969612929,11.001834658171715,29.74415274757462,523.0729746893242,-18.357145649930924,457.4051469949917,211.1842876150298,238.74993859564646,45.44791369476036,35.23523523523524,0.00044423531571794107,-177.57757757757759,0.0,1.8518518518518512,0.0
-0.22771599877949866,3.1734496642479835,-5.678157318970854,11.076869914432905,858.3131867675859,499.5753720051921,201.09251136447736,8.035351455446449,30.036179575025375,534.5789143874259,-53.40260835153975,494.56344900352286,359.27064833217685,414.6087966406827,48.519453295483544,36.33633633633634,0.0004480928611653723,-176.87687687687688,0.0,2.2222222222222214,0.0
1.143593523120226,-2.0400477881210914,-1.618761642165508,11.43146848234168,870.5245284312738,502.9289502750124,195.73173423218657,13.210711924723613,30.149623927624624,436.7480883662257,-11.166694099177674,385.7838476506009,366.3847502216267,380.9756513747901,38.12094715933713,37.43743743743744,0.0004519319946562699,-176.17617617617617,0.0,2.5925925925925917,0.0
1.142833249782282,4.863698674657414,1.9134063727713169,14.788723801164902,869.0782586831441,503.90898856661556,210.69337161715347,12.44787268847578,29.898029679757347,543.7047154906855,19.26855682829049,476.1533088089433,270.66870371439666,260.317549156867,36.70800632465844,38.53853853853854,0.0004557880348658955,-175.4754754754755,0.0,2.962962962962962,0.0
-0.1132918831297184,4.947837678904815,1.0338930314967418,14.370189790072224,866.3057637037404,500.623967053529,218.6254348461517,6.857160003323399,29.77376316432777,678.9696235187606,12.141979183495616,613.1069428397549,298.313909103844,293.65330950044046,47.264058478830506,39.63963963963964,0.0004596978381879578,-174.77477477477478,0.0,3.333333333333332,0.0
-8.284361417998484,2.599083928422214,-0.4430265259042478,8.626569313993409,864.072216993746,499.0004898684,193.05026561483388,8.135257513636025,29.64139010467439,469.1875596424446,-11.976377549214885,425.41043079752365,397.32200443481986,411.63284915644624,55.350647237328104,40.74074074074074,0.00046369996807341086,-174.07407407407408,0.0,3.7037037037037024,0.0
0.2752669992727213,-0.9455442646043498,-0.0446005674361061,13.247769985622305,867.9726431351362,503.8070168610833,218.20232398305984,5.4284455110101,30.187205117130123,703.7226795443297,-0.27231539448536407,641.4591506487338,325.54359733167666,331.71185691216215,53.09932361709972,41.84184184184184,0.0004678348033848375,-173.37337337337337,0.0,4.074074074074073,0.0
0.29017305371792174,-6.2852447766875175,-1.3777710851508111,10.766336379517801,865.584435942059,498.5763765449127,218.17306203738326,8.434817274903734,30.261705081341056,576.7710168718913,-13.574927847070683,510.4258990894041,219.3644488344445,242.20327797605242,53.56023962857833,42.94294294294294,0.00047214455853278493,-172.67267267267266,0.0,4.444444444444443,0.0
-0.6946635034755779,1.1292891070568785,0.40951776480356833,10.998191632275498,866.0270733369364,501.90118267128094,219.54085102156628,11.532776953144799,30.018334444543335,510.96476014918164,2.96245039623991,452.26059900252653,160.32265420507372,167.95360156510537,46.52332949860978,44.04404404404404,0.00047667319083026895,-171.97197197197198,0.0,4.814814814814813,0.0
4.673511321781984,-1.638914333177345,1.5317565589612296,6.615458336713343,861.4595339548531,492.7388382681899,222.18480214871687,9.172210115450286,29.98555895648916,443.0622472910867,16.396274356586513,410.9160057058583,84.42862668439517,75.244812520937,66.29101451480003,45.14514514514515,0.00048146617485827646,-171.27127127127127,0.0,5.185185185185185,0.0
-2.5566812588181724,-1.5866950897595118,-3.2317735748209455,9.659228469223608,864.2844534041919,496.13976836604166,232.02013924659616,10.921594487231935,29.863760686002976,524.9919626336062,-32.34470700723489,496.6265815441251,25.218056302158914,64.17216346800838,54.70301965735144,46.24624624624625,0.00048657012957569194,-170.57057057057057,0.0,5.555555555555555,0.0
2.8947556668800947,1.0396022898323853,0.5992953756746963,8.37435281932687,864.4185233891851,499.5326775991909,206.43907951380945,6.955331363436512,30.05444262278653,533.8281496083748,8.448350271706108,469.55094429879136,303.1829029702854,301.66208856407854,63.40339964960248,47.34734734734735,0.0004920322912271997,-169.86986986986986,0.0,5.925925925925926,0.0
-1.6752488576187554,1.623094137426334,1.8648697419093345,11.656117629786618,864.5921064660783,504.5931056363766,211.09571580077858,11.59595050916381,30.14020152562959,502.7167402429522,14.74756041769406,434.68014216826026,245.29747027548802,240.37936603006114,43.29565765259158,48.44844844844845,0.0004978998335002532,-169.16916916916918,0.0,6.296296296296294,0.0
0.30698616560720154,3.063124414196167,-0.8302005779267392,12.14216100080561,867.0586614541176,500.95018335485065,205.83561566751973,8.8897815441433,29.87429702604329,559.3127041992642,-7.793424642343129,498.6561001311334,322.5748223048893,335.89046162114454,46.04323772518233,49.54954954954955,0.0005042190454667173,-168.46846846846847,0.0,6.666666666666664,0.0
-2.2200868150204456,-1.036158686268939,1.4014012242411673,5.851027297967377,867.9929955360443,496.3986934729819,210.0197684475581,10.02433936456581,29.753329972219497,372.1996698682104,6.93969721375896,312.4004636690213,175.37155399339719,178.73230105464904,64.01128606545359,50.650650650650654,0.0005110343871542339,-167.76776776776777,0.0,7.0370370370370345,0.0
-1.239954853019704,-4.628040625800684,5.629308888945106,9.955930271991459,869.3113637762154,499.76041228925027,225.32873355636312,9.814250997213895,30.08755997996533,532.2083495933995,51.340624339515834,497.82227446043805,123.98385202595836,80.37064570945039,53.840614581984006,51.751751751751755,0.0005183874516146633,-167.06706706706706,0.0,7.407407407407405,0.0
0.9364145368841799,0.8255292552836399,-0.20868558597378384,12.243723009588503,868.1456496619165,496.61048981706716,196.5498551606933,7.456902958215432,29.75667526979242,575.4366947205558,-1.1560686928884776,532.7457189405404,396.9429713303982,400.38152439955604,46.922336483118286,52.852852852852855,0.0005263158705564183,-166.36636636636638,0.0,7.777777777777779,0.0
0.01617016970669368,-0.7418296512351672,0.7866141000106472,9.62664207537311,861.1119871493753,502.58639419405523,201.38950327834425,7.693831336520436,30.307164636900872,527.9492200740109,7.264621588306512,468.2006977150464,348.68917513872685,346.6130575889828,54.845999629819985,53.953953953953956,0.0005348522074562308,-165.66566566566567,0.0,8.148148148148149,0.0
-4.475795278441967,-1.3301973070352124,-1.476114167322783,11.458127290004729,867.2157152198914,497.147462521335,223.7718093650456,11.935588938006852,29.763123491327885,523.4244748504208,-18.07912737784119,470.00221717445163,116.60839942276289,144.89536738923397,46.08741883684466,55.05505505505506,0.000544022887073922,-164.96496496496496,0.0,8.518518518518519,0.0
-1.08375845942801,-2.537023485720418,0.3625023252041008,10.702330935254167,863.2752876506505,503.55893727673117,220.2003650690209,10.797984315003392,30.349651276012608,520.9285317581342,2.2189838289503543,460.9949609683651,163.60131034491963,172.15193353349008,48.776546100384884,56.15615615615616,0.0005538472130428569,-164.26426426426426,0.0,8.88888888888889,0.0
-0.5100302029057793,1.2777209980765074,0.9205432499646077,10.683320463905252,862.2641531268857,505.1945879830441,206.36868353182922,12.100098083106854,30.28773821454081,461.67084834094493,6.916242789187395,393.1951952822711,272.66620694515746,274.43024343302847,43.26749707975578,57.25725725725726,0.0005643365253811874,-163.56356356356355,0.0,9.25925925925926,0.0
5.964643538322622,0.552063517479181,0.3896846805402761,9.457370043863405,863.1773909549773,502.01877252478323,218.5440200112072,10.649316471005037,30.32749726352586,492.1232257846982,9.271195514966784,435.00554862745145,160.89807995022875,162.0282108997805,51.40645067592394,58.35835835835836,0.0005754935471732082,-162.86286286286287,0.0,9.62962962962963,0.0
0.8144458469502353,-0.23541865631812753,-2.0393906394177135,7.566838391728581,864.9862209198591,501.907446138206,213.41215842492034,10.285981269618432,30.15951539271173,435.3925810723215,-14.660499490263105,371.56153771196375,176.4035612869974,201.4444772565596,57.46833089675171,59.45945945945946,0.0005873119642618956,-162.16216216216216,0.0,10.0,2.39e-321
-6.067687349114291,-0.0838442360175454,0.4127235426509014,7.756939705149945,864.3047642309682,499.48520362989365,225.00274609000988,6.547978762666467,29.85459894863414,575.5069384104213,-1.8783091157357932,517.1702866627654,152.31744932751513,164.86205403007895,74.97669658180158,60.56056056056056,0.0005997762736858215,-161.46146146146145,0.0,10.37037037037037,3.66342007607559e-309
0.19046464736375934,7.7894555038981865,2.9243918774352737,11.418705028910635,866.1548015786651,496.83080499728123,210.74509593826772,9.45926660647766,29.454986795336044,544.3055604039505,27.986385674375654,478.25636685820024,266.10043739347054,247.10483118330117,47.71334437895554,61.66166166166167,0.0006128619260620364,-160.76076076076077,0.0,10.74074074074074,3.239669952513702e-297
-0.6082987816157802,0.9535764241447293,0.8972715290290546,10.038916511037765,868.3680960620696,498.3770762038515,220.2563211387258,9.945231359192512,29.787885222587075,526.7709281731844,7.651315746342731,469.5998242841905,160.71928521663466,163.3962618839377,52.53992319716382,62.76276276276277,0.0006265357745914528,-160.06006006006007,0.0,11.11111111111111,1.6553743810988533e-285
-0.10976825388380046,-3.695684450293667,1.923974378143682,9.72297551078555,865.3025073790426,496.85559118627305,236.4201191049262,13.906214396545149,30.044930368206852,458.1917368426061,15.285640156616461,502.55134163701115,-49.54496441650656,78.55432404923643,47.16251885877891,63.86386386386387,0.0006407568294152787,-159.35935935935936,0.0,11.481481481481481,4.887380930055835e-274
3.6139230558716013,2.377821031208046,-0.47402394002525544,9.152219915355294,857.9225932973328,499.39591717385747,215.98099155047467,11.373913264197355,30.189908266259586,459.4731518812777,-0.1576133456231119,399.473234988919,166.5452861814906,177.17180006377123,49.810301174585064,64.96496496496496,0.0006554773013629331,-158.65865865865865,0.0,11.851851851851851,8.337653362263698e-263
2.5014626546137237,-2.875735632734785,1.499800478847421,9.389622309038497,873.654763634783,502.4811366116922,210.49328165794844,13.072122363419057,30.118061739403508,427.06373884572923,13.617537652889432,364.1613513814798,202.44704627399506,199.03088623324462,45.23161424896823,66.06606606606607,0.0006706439044683969,-157.95795795795794,4e-323,12.222222222222221,8.21868736403538e-252
4.436025111284522,-4.43304229875133,0.5585356764330519,12.093823588976278,865.9644971158783,499.1686662037315,217.22446985220978,11.195075411789457,30.308185194670628,536.5522750212941,9.623411108484257,473.7245731265296,201.17824177856534,201.5950725549135,44.001099425482835,67.16716716716716,0.0006861993727949922,-157.25725725725727,8.345e-321,12.592592592592592,4.6811814135274626e-241
1.855805077435934,6.926828891089042,-1.901821459374464,9.329511836263947,866.096447175394,501.7301425553696,206.34719141796114,8.57739354610104,29.792412820592062,510.421856700503,-15.031253783231032,446.868889205725,294.1051649923148,315.6014972885299,54.541582962952006,68.26826826826827,0.0007020841348965068,-156.55655655655656,1.740075e-318,12.962962962962962,1.540658545140131e-230
-3.1323508925460586,-1.7907906593269192,0.6370420095977489,7.3178705733968625,862.291345797747,503.5237946012923,233.87967705524733,10.234248432299703,30.28034412356839,462.7069951672887,2.0472882503283754,478.22569616445,-22.76944651447849,29.269444904645344,63.66170821722181,69.36936936936937,0.0007182380793992997,-155.85585585585585,3.55762635e-316,13.333333333333332,2.9299411026465196e-220
0.31512528562193104,-1.5921298134503188,-1.983393326880621,11.487303551080347,868.2876381367604,502.27110267625795,211.8007103769598,10.472447292528466,30.135421298555748,527.0316449777526,-17.92537215306462,459.94188255175595,249.07899815657913,275.30414088209073,45.87954537754133,70.47047047047047,0.0007346023383626365,-155.15515515515517,7.1322608247e-314,13.703703703703702,3.2197099203678934e-210
-4.903628326500481,0.21681516354378766,-1.2657605497695839,9.590246672270565,867.4119858178026,500.0620333183928,207.27066679774487,8.121688860458637,29.8131227478286,529.5783011524956,-16.713158208577624,464.98694161564583,292.61582173978144,316.0007303199012,55.74542546041246,71.57157157157158,0.0007511210117671804,-154.45445445445446,1.402066701124e-311,14.074074074074073,2.0444849169210916e-200
-3.359299302229967,1.4976307634224777,0.37865661458474825,10.062791731065554,868.1531778393298,501.8714806141022,201.64310994979965,9.231225246814157,29.862038847768613,500.3524804139053,-0.03031807966853206,438.63505257732606,331.43927866702984,337.1663305642813,50.05795543739633,72.67267267267268,0.0007677427570231195,-153.75375375375376,2.702618397838544e-309,14.444444444444443,7.501783150592306e-191
-2.907474716134975,4.901322943713334,0.5944885467602481,13.21515661279902,864.9058287534398,498.1861119277351,220.9722019160644,9.588466012645656,29.61488337982862,599.9573541654539,3.347944110275437,534.6252160838651,211.35876669884942,218.0293342197031,45.62165241548768,73.77377377377378,0.0007844221719040712,-153.05305305305305,5.108288286794205e-307,14.814814814814813,1.590606852133217e-181
-2.4768643886082153,-1.0184479378971645,-2.378464930154258,9.958878885298986,866.3475016714932,504.89843182022383,218.67187412827738,13.211239665130236,30.21226537152163,452.4149165058012,-21.37120656259497,394.8054694715995,127.50192387110195,159.631003732718,45.716391759429705,74.87487487487488,0.0008011209077057718,-152.35235235235234,9.467617530155008e-305,15.185185185185183,1.9488727700998737e-172
2.57256732265045,-3.8923347305575198,2.1079715423657523,10.578367346237451,862.1070031605418,495.35927763637835,205.02645628585907,5.838518949218043,30.149715122554323,614.73329547635,25.10476688084363,555.7515244868961,352.33111594623995,332.4995230548775,57.908299687101454,75.97597597597598,0.0008178084613821229,-151.65165165165166,1.7206029716547444e-302,15.555555555555554,1.379847984924278e-163
0.719291469781999,4.133548330518288,1.1440125566009458,7.642153017403349,866.5464233119515,500.1609210427565,215.76451345122422,12.411636841432086,29.80814658500866,395.3193940304253,8.599234393129997,346.42349450637903,125.52592316664095,126.73854795524178,51.64497136366624,77.07707707707708,0.0008344626103950752,-150.95095095095095,3.0661635044475966e-300,15.925925925925924,5.645615148973032e-155
-5.083308321748177,0.5838635261473946,-1.4094568712217677,9.56066109529808,866.5735582572537,500.7714477478726,194.91444031787142,8.126409530081235,29.84873060922612,497.32666292102476,-17.444917952352128,453.7946648535437,390.8280704882855,410.5872233107068,52.56561440858887,78.17817817817819,0.0008510694713088149,-150.25025025025025,5.357777207234185e-298,16.296296296296294,1.33483973191146e-146
0.8218215545139251,2.472341001630076,-3.0751695928983507,11.219052090417202,865.3195762809079,504.711361868593,211.84970575073157,7.255841625460771,30.15489438239825,598.2777775528605,-31.275562141484052,536.6241807125896,300.51659474095925,337.47177863051974,53.330488239366474,79.27927927927928,0.0008676231818884986,-149.54954954954957,9.180127448103249e-296,16.666666666666664,1.823857382823798e-138
-3.9115815997391548,-4.175650448778009,-0.2898091581628626,6.889252532317515,860.9629008972278,497.3800623670214,214.52756352076693,12.359884260076928,30.110189296097992,366.02067818769694,-5.782760803751375,314.1734723121092,121.19467407123761,137.15466351727764,53.69769657744164,80.38038038038039,0.000884125225644404,-148.84884884884886,1.542366244714936e-293,17.037037037037035,1.440135069733262e-130
1.6505241528636239,0.9391479975777104,-0.8918874277223203,10.40169018623142,865.6988835631133,494.8037807310485,227.07329809559224,11.463796138468762,29.75101512444664,517.174528967498,-6.374962603346202,478.6972301073784,78.72942616402719,93.39839139428038,49.56756649177087,81.48148148148148,0.0009005834363551873,-148.14814814814815,2.5409790004779366e-291,17.407407407407405,6.571638996436728e-123
0.7921279446806665,1.0955654332976208,0.22628091410604562,10.201582145289613,865.469303329861,505.2540299881179,202.2918119727131,12.50903740476238,30.24474064547875,436.758730445881,2.5139202838830164,370.84141031709294,302.474918261369,307.1183703405097,42.73552830083447,82.58258258258259,0.0009170107370707185,-147.44744744744744,4.10477563668171e-289,17.777777777777775,1.733049072511098e-115
-2.150426985409884,0.7344506780237537,-0.726233322311133,10.082574911174879,866.0914526597765,500.72954032033476,197.21647371197676,11.601403895091153,29.936380982162596,438.13990984675763,-7.731477487850485,382.1371015604196,350.76814987556213,362.8474849791053,43.671950027272096,83.68368368368368,0.0009334236824618175,-146.74674674674674,6.502084030071472e-287,18.148148148148145,2.6413420310333034e-108
0.9267765351227136,-2.2589775307343865,-4.01491372149002,12.074317797316485,862.0404128994021,498.05089408876677,201.04572039074958,14.119690003474805,30.15672948785913,439.59817574709945,-29.86285965568518,382.09973741724497,313.3793836239318,348.0248669017716,36.420327546328565,84.78478478478479,0.0009498408842963635,-146.04604604604606,1.0099283402004417e-284,18.518518518518515,2.32662691768676e-101
5.900097055504643,1.4983912604516763,-0.7766938766023168,10.668877029697043,864.8389286527643,498.99529664722945,196.6343149968508,11.117447673888972,30.079399391570625,461.5900629400338,-0.27755320773373615,409.8195967053829,363.051355075747,366.9987421894237,42.71600815671728,85.88588588588588,0.0009662814065981984,-145.34534534534535,1.5381666489657793e-282,18.888888888888886,1.1844894933889851e-94
-3.767232435684399,2.076204809285693,-0.6112382221366259,12.956143796712889,870.0783173256725,501.7635739826066,223.36657357758983,9.687045247753684,29.762032504605667,604.4936984233219,-10.256478906976948,539.4424858798046,189.46199961924833,210.04554486637457,46.95035457772565,86.98698698698699,0.0009827632192219895,-144.64464464464464,2.297159197799202e-280,19.259259259259256,3.4854202173797625e-88
-3.082214071535462,2.4889800590772375,1.2673220495481174,8.012820968811928,862.5106651170004,500.7795165539602,225.48639295024037,10.685852754642685,29.927478908443888,458.41981776133474,7.1273878721993,430.9216900638286,61.799969849854904,61.19835166874863,57.609542386165415,88.08808808808809,0.0009993017959377534,-143.94394394394396,3.363982215144344e-278,19.629629629629626,5.928157592805595e-82
3.6638009166649628,-2.5952253614188083,-1.3963993492220994,10.271849134436696,867.6009192895201,503.6054678337782,213.2021657794883,12.486938256691927,30.367021730580696,464.1273558904436,-7.560731724323251,399.0853842376669,196.992198431159,214.64472812457848,44.841034614082425,89.1891891891892,0.0010159089357144374,-143.24324324324323,4.830490198116121e-276,20.0,5.828430669309921e-76
3.046462811848804,1.3053279037948846,3.3573493467451323,10.168933572779896,871.023512288561,496.78999031421597,222.21294945685148,8.441249349479765,29.71988348772199,573.6531887986782,36.52051192063902,519.6015719131051,177.9952761612899,151.4486256289324,56.20921197850363,90.2902902902903,0.0010325918740429244,-142.54254254254255,6.801483655088619e-274,20.37037037037037,3.3127203630359936e-70
2.5995824792650195,5.998186075010726,-3.823281101303514,7.861491012489839,863.4612471911586,496.0231896308319,211.33958380580236,8.696222834937238,29.649665246837955,478.5041155049445,-29.204195255032488,412.82951494605504,221.6082056641007,259.2682271574935,60.67119339510504,91.3913913913914,0.001049352735423351,-141.84184184184184,9.390550975531638e-272,20.74074074074074,1.0885865984194256e-64
-0.7759853573066842,-2.3835230342086913,2.622334995605249,11.912590004182693,865.285368011949,501.47475466914403,209.04888352299233,9.382079970804185,30.1900430843979,551.7882703860881,24.531658828464355,484.4437392617466,289.94582950205796,273.8247028058442,46.43352130830439,92.4924924924925,0.0010661883593674846,-141.14114114114113,1.271315891353272e-269,21.11111111111111,2.0684426423484785e-59
-2.8128916092022105,-2.579818639081805,-0.4486379417562096,14.649346611705635,869.1476296693615,499.7598217746683,206.6696238094624,5.7908344024693355,29.946401640919763,677.3926004849627,-8.139151789059667,628.8640438183292,379.0693395219044,390.237666756375,46.433903374433825,93.5935935935936,0.0010830905114284587,-140.44044044044045,1.6876830370221263e-267,21.48148148148148,2.2730127739020405e-54
-0.24381701324101576,1.0788172686849986,1.7191697446871124,9.965987851032338,865.0139571069898,500.47990090864016,206.89609008622435,10.276156816835094,29.99226552153804,485.37821733180414,14.331730305310733,418.2423327823807,273.85805320419183,268.0692807310226,48.74988098721792,94.6946946946947,0.001100046468998435,-139.73973973973975,2.1968647823729972e-265,21.85185185185185,1.4449045092708252e-49
0.8749731334954512,2.6157831092921153,0.1596029681174662,11.010042176547534,863.3844500435658,506.6077016196721,194.5219844369097,6.227742592097948,30.29911231879367,583.6548660244373,2.4983674225087182,544.2700686355317,423.94846429127807,423.2863645524862,52.93187297639537,95.7957957957958,0.001117039950110731,-139.03903903903904,2.804082736873391e-263,22.22222222222222,5.314857966277121e-45
0.04111559222543007,4.596478340488045,2.2791110720509384,10.169036951630655,860.94153323326,500.58420100556845,212.6425476360734,10.106118625865237,29.947393430522666,504.38256986028875,20.113393869043314,438.5532491076876,230.01346287168502,219.9807683368312,49.63505657237824,96.8968968968969,0.001134052333454695,-138.33833833833833,3.5095658846014735e-261,22.592592592592588,1.1317373557807357e-40
-0.8369183913592968,8.601930187385191,-0.7747239291056225,8.572830660185648,872.4246085244864,500.02150299654465,209.59666089785955,11.7305795122705,29.36821731842684,427.88379082291954,-6.634211637420953,362.2829167470319,210.2600109590507,226.5978342245315,50.01380766854322,97.997997997998,0.001151064100402421,-137.63763763763762,4.307160732820288e-259,22.962962962962962,1.395912940198399e-36
1.9785338765340796,-2.710570191899728,-2.1972408503556244,6.358479444395968,865.4244475894935,498.8696583247171,217.45360724077875,9.046247078712328,30.152527112308164,432.8946215257051,-14.554810516331266,378.385639216184,125.77780058470245,150.5472380711571,67.8201682669248,99.0990990990991,0.0011680564160700337,-136.93693693693695,5.183270632698996e-257,23.33333333333333,9.981346881404108e-33
-3.386459423060565,1.5257117403710068,2.8410085745421263,8.58845303380927,865.4549551991213,504.34132806226575,210.9352349643861,13.354231740373741,30.058810750332476,395.00652972181473,16.384044188272096,333.4570173688029,185.5026212866353,179.97065202601388,46.444132346161275,100.2002002002002,0.0011850127571168328,-136.23623623623624,6.1163431472012935e-255,23.703703703703702,4.142344460525221e-29
-0.7066513739149407,2.2578678118166073,-0.22696129176428237,7.216083238096537,859.0308822748641,504.8491431369586,208.37296298430908,7.078998201163024,30.30999567027998,497.39265218439243,-2.679743521761324,429.089192892137,272.64266876332755,283.66845657874836,69.02681067501624,101.30130130130131,0.0012019204897081586,-135.53553553553553,7.077094199652805e-253,24.07407407407407,9.99437493633794e-26
1.4965087681400715,-0.2303052435091829,0.4431169472484212,13.408204156118236,861.5224558922087,499.1567712962301,201.28806969992368,12.382521363263665,30.142241096041438,496.2467135209012,5.3229087802397546,435.78222089961224,333.2697059428251,333.47422184802804,36.90016914025305,102.4024024024024,0.0012187723021401806,-134.83483483483485,8.029588892501737e-251,24.444444444444443,1.4052853861561277e-22
-2.677796857418638,-4.7903675371921794,2.4695038280895902,9.769780612153522,864.6680137433764,501.86116885681497,210.72153236821762,11.350274112813842,30.290917011207377,464.0753328748012,17.45218369820288,398.07397240856744,224.58067738571071,217.38995487521888,47.81960069726986,103.50350350350351,0.0012355674030595858,-134.13413413413414,8.933196144030741e-249,24.81481481481481,1.1555562173210367e-19
-1.4120042578526955,2.7081707754842514,-2.06391048418887,9.30816134190566,860.9716908483057,501.46151829709135,217.38237230816162,6.567933503378622,30.04262988182078,594.3632324577381,-22.882327082887087,526.7162589588492,246.0668563389709,277.3261190130558,64.0472332806684,104.6046046046046,0.001252312407716076,-133.43343343343344,9.745310470279148e-247,25.185185185185183,5.585145278737633e-17
0.6770238642447491,-3.93937191032636,1.1909817952785147,11.778307649575613,872.4268328834225,495.6892652983538,198.5666100891614,15.421588598081065,29.818447937009022,416.85785015078073,9.329235129054712,355.7613587468343,322.1472522920852,318.72855711982027,35.34215328179479,105.70570570570571,0.001269021850681947,-132.73273273273273,1.0424608769022648e-244,25.555555555555557,1.5982492985941136e-14
0.5476461729864694,1.2184805419911169,-1.1797895129257818,7.756497794288224,866.6253073602692,497.9066285477241,210.8747375368074,9.872509428992068,29.833903099804306,445.58591092384654,-8.617526228502674,380.3457656818244,207.1654548214908,225.42974839630637,57.38835243587042,106.80680680680682,0.001285718283121672,-132.03203203203202,1.0934505606507228e-242,25.925925925925924,2.7353371572509056e-12
-2.7950026252725415,0.48612146833856024,-0.2643387112887437,8.466271923990895,867.3721773823345,500.06055058876365,212.33042951529484,8.245031955688736,29.860700479915028,511.4362550163012,-5.167466942027536,444.20830237398627,232.2327915466435,246.73564871531062,60.73945356893862,107.90790790790791,0.0013024319349407823,-131.33133133133134,1.1246408774895998e-240,26.296296296296298,2.837579996561537e-10
0.18407212996881656,-3.6143894390657785,0.14455793076857779,10.136144538497241,863.9968440626774,501.54278762746304,202.81935216381737,7.185825610431966,30.319069649491308,557.796760383384,1.5909385363149855,499.6267931070619,348.2308852378093,351.4868386471152,55.01248141310894,109.00900900900902,0.001319199945777688,-130.63063063063063,1.1342373141265507e-238,26.666666666666664,1.813613596649902e-08
1.1314229767199901,1.7733563799023733,-3.000443722893872,12.057537982846961,871.7312535031843,499.39630920417926,204.12143695091999,9.559963944680652,29.751694317513074,538.1486152961648,-27.016625823571367,482.5958489269079,325.1528755466544,356.52414721394496,44.59902052580269,110.11011011011011,0.0013360651925248689,-129.92992992992993,1.121681029658508e-236,27.037037037037038,7.268305523757042e-07
3.4249087511107694,3.3324146873895697,-1.5576740856408695,11.003370090337576,868.3014782456227,495.9103118168241,212.30610848766216,9.74518625522008,29.663048078408387,535.2021430712273,-11.035837941425733,470.08734938742947,244.110363862828,263.32398419365546,48.34644394448687,111.21121121121122,0.001353074763560179,-129.22922922922925,1.0877027440743365e-234,27.407407407407405,1.8558028332181755e-05
-4.356573065389,-2.9656631728701117,2.7021457848262784,10.496650285031764,863.0008863966548,501.4938798190644,198.66578981707377,10.205291057079329,30.18250206734887,479.1650784654177,18.463877864706976,417.13131341844854,350.8720163881254,338.14694817860874,46.11565210623993,112.31231231231232,0.0013702781498783128,-128.5285285285285,1.034252322266315e-232,27.77777777777778,0.0003053938971179698
1.6286845196927968,1.6247338346780456,1.7723823771695912,10.156235470472033,870.7185907465758,501.1245481485225,213.49923715249392,9.40440768755208,29.887659650897135,528.808599989753,17.941623221510913,463.4548157828969,231.57033373400293,223.4017526014208,51.93186477396201,113.41341341341342,0.0013877252397089378,-127.82782782782783,9.643134922474195e-231,28.148148148148145,0.003259864844350137
1.6287237923270268,12.183406723524644,-0.12527915465446973,10.80047171105355,865.0354273681791,499.9977592272001,201.046456263408,11.266450620230188,29.465923366458767,470.08735777045047,0.6044215543228662,408.96377126885363,324.5038421435421,329.6163337652582,43.374008686567905,114.51451451451452,0.0014054642150584439,-127.12712712712712,8.816281868685879e-229,28.51851851851852,0.022629993620244638
1.8053143083671193,3.5909738555979125,0.48624691702578615,10.403305810258509,862.0712673412045,501.9116453117629,220.62853693033216,9.224740334673507,30.08214715475788,553.0884534131488,6.483951455977694,491.0621069043803,183.59766382274154,187.6606905283112,52.99305837611348,115.61561561561562,0.0014235394552326382,-126.42642642642643,7.903659140159556e-227,28.888888888888886,0.10223927633096926
3.0168184644557914,2.059880002033452,-0.5884850112729153,7.9400554504461285,868.815585916252,498.5703648401038,233.378277453883,6.130071765519058,29.833020663947185,628.4776078117279,-3.40751586676746,580.7464496959733,110.99201784394313,123.95772169695269,78.7770042304282,116.71671671671672,0.001441989553390456,-125.72572572572572,6.947786703188448e-225,29.25925925925926,0.30052270522857644
-0.9969688892643246,2.4000714107212686,2.713166771655964,10.092158443266303,864.5390000012412,500.8407807859537,201.3924319829818,9.701277008700718,29.93657359054603,489.4586162429953,22.245289673026843,425.0683958711543,328.68109430308607,313.12777398181413,48.652227780574144,117.81781781781783,0.0014608455474560582,-125.02502502502503,5.9888070230842924e-223,29.629629629629626,0.5740431493585024
-2.4438879111469984,-0.7488861896061308,-0.40070515558832775,7.852622682164495,864.6443747194029,499.7908703101602,215.34207862374674,5.265044693253444,29.99633819768147,601.4068825101925,-6.6670621827001035,534.3775481105002,265.5845855775376,280.38168873560613,76.89985404496414,118.91891891891892,0.001480129456507211,-124.32432432432432,5.061855646133991e-221,30.0,0.7110625834330234
-1.5348543043600407,0.25890876192687984,0.4636841842696961,10.162165085801647,872.6653070908887,499.21883614504344,202.7325809511798,10.70754126178278,29.716067256929854,474.18836262391005,2.3151700679008345,410.33432454641365,305.5126178331309,309.84839923767845,46.8147084568465,120.02002002002003,0.0014998531985903616,-123.62362362362363,4.195220724182351e-219,30.370370370370367,0.5696447687931911
7.3195930763089985,-5.904811004142892,2.29206028828413,9.038704117023517,864.8922327269606,497.9522930140148,220.4095417379779,8.04139953943473,30.43588363036122,552.227673388578,29.129730845123348,495.4670412278323,183.44071257477026,164.41912433064138,60.33435521288924,121.12112112112112,0.0015200179465878372,-122.92292292292292,3.409380918606589e-217,30.74074074074074,0.29433065160965854
2.170145269084223,-5.099855371662021,-1.5547429696918131,15.078763245565723,868.3787454307896,499.42691884554984,197.34741590914786,10.326720709831601,30.218837439274438,551.7885350915788,-12.747622347782668,508.9603096343488,387.154161309705,402.1886292130291,36.46325583629539,122.22222222222223,0.0015406139563077289,-122.22222222222223,2.7168891330288837e-215,31.111111111111107,0.09786435190049071
-1.4923795963075075,3.4435641458169224,3.117578368993788,9.920211232496577,863.9719059322392,504.1783302235473,214.80586758427714,12.628149963049209,30.052539867619963,449.85107883262475,23.090389176061727,391.51701898145893,175.74186952232924,163.4176764937817,45.56479814670723,123.32332332332334,0.0015616208765750568,-121.52152152152152,2.122970775305999e-213,31.48148148148148,0.020922728081869957
0.20327126838077877,-3.408128234608976,-3.0609228194867537,7.1915208674768225,870.5145826519201,498.1012939714258,201.27011033110648,8.102502609464,29.952327654152892,452.9281519454019,-24.005767675443714,394.50783520958237,312.8000269972482,341.8348676373096,63.042533674606915,124.42442442442443,0.0015830085260720545,-120.82082082082083,1.6266415157637047e-211,31.851851851851848,0.0028821670523130017
-2.2619889400283753,2.1490767793568444,3.2592842622255973,9.731639578646151,860.1228861944393,503.18603803368507,207.9301541090163,12.122512517024235,30.156158049704537,440.1095024586911,22.92959884828347,372.4677292523821,244.6572356119454,231.8157768299909,45.530683280624,125.52552552552554,0.001604738097329707,-120.12012012012012,1.2221245149178885e-209,32.22222222222222,0.0002574193206755209
-2.3096220832115275,0.6845021621866351,-0.7453511679039492,11.038717491275776,863.8604141809528,502.5001776697896,199.68974724852694,9.133220866627694,30.08586091149204,515.3929769601818,-9.044708131076067,460.53369786794156,358.16972627265557,371.2896192152062,46.902768176803214,126.62662662662663,0.0016267637258992457,-119.41941941941943,9.003572287061879e-208,32.59259259259259,1.5048338569682429e-05
0.14411081126060024,-2.060541222591826,-0.4853974956505635,13.346727892305047,859.7953884934761,502.8226406224296,218.22350470895753,13.50638960413117,30.426211075268878,514.5083222298044,-4.213576184663676,450.8606517290726,180.75100336862624,195.60910420912174,38.539983310668866,127.72772772772774,0.001649034343504602,-118.71871871871872,6.504143013203648e-206,32.96296296296296,5.799733982845066e-07
6.779746498323518,2.004627962632027,-3.780020342365886,8.821095200122564,862.195341849851,502.3108790485766,201.63019645560414,9.269694773603574,30.322051126468537,467.5785131204841,-23.665083150502323,411.079655429336,323.4264662440204,351.65987058732617,52.35216275657599,128.82882882882885,0.0016714957189027445,-118.01801801801803,4.607243485043527e-204,33.33333333333333,1.4692452195494061e-08
-6.404063160442957,0.5896203142373642,-0.9095894347553858,6.83514405195272,866.0705391879999,496.98337868488795,215.51964259331828,8.319014028986617,29.637678965123623,463.0596442565162,-13.857580833932307,400.95512583954576,164.97913675942772,189.31334545501812,68.6924618733618,129.92992992992993,0.001694092580041406,-117.31731731731732,3.2001337788555375e-202,33.7037037037037,2.405661582007516e-10
-2.0927525533388818,2.695630891408932,-2.0796130620537685,11.633674022861962,864.7382419451931,502.1703295241953,206.55901971737666,11.374476900790576,29.950877662818947,494.96885557692036,-20.142074747209833,429.7487695090965,284.73282883509813,311.77294055292214,42.75426688729419,131.03103103103103,0.0017167707064323153,-116.61661661661662,2.179571000378417e-200,34.07407407407407,2.481368127521998e-12
-2.506170626365877,-0.36282848565799164,-1.2152926907469452,7.238802588200698,866.3602714478608,501.8480761124605,208.85527628201137,9.128420540752728,30.028213842373773,442.5258316692452,-11.947097469896644,374.72461870277317,230.95110394763947,252.18354571938042,61.49250870005153,132.13213213213214,0.0017394788817008146,-115.91591591591592,1.4556261742316146e-198,34.44444444444444,1.5711754164180903e-14
1.5969099909891167,2.7377583096989127,-0.2746219315777592,9.12768911698503,872.2754576915022,495.0534336961803,211.47755907400128,8.317100971741983,29.48551446523791,528.1423744964922,-0.9268717096843826,463.0883171795071,244.52362781558278,253.92514269092132,57.687275068550996,133.23323323323325,0.0017621706029838768,-115.21521521521522,9.532452968802191e-197,34.81481481481481,5.981980128647427e-17
-3.795670513612853,-1.0577857853985455,1.9155832289458112,9.484759028978011,871.1394789820054,500.33000244993553,202.3817532834115,9.044320298592417,29.815171134972,495.32547202378476,12.897783999236252,430.80378820049964,319.00076084133394,312.82915483532827,52.65291665265607,134.33433433433433,0.0017848054559120349,-114.51451451451452,6.121184889408607e-195,35.18518518518518,1.3498073454546223e-19
-1.5019089472860114,-2.0660084369028007,0.41520670280125155,9.860733093399784,863.1831990671108,495.79317894030794,212.10367113540886,9.910786935633997,29.932018734531976,501.10640379811804,2.140418554683704,435.2574000503731,227.31762171698477,234.60789440802444,50.97202261875657,135.43543543543544,0.0018073500807318811,-113.81381381381382,3.8542720608492947e-193,35.55555555555555,1.7882425510540234e-22
5.582856504090451,1.2806646173485974,0.6153533068022277,11.378328914148671,865.4273525976022,502.91451355943036,225.3033456435441,12.684360262489708,30.259315359657005,510.65028279716887,11.007459569189294,469.3883503370659,102.65958906727468,100.51198889623025,44.39110174642312,136.53653653653654,0.001829778675894936,-113.11311311311312,2.3797169915746162e-191,35.925925925925924,1.3827609338263106e-25
-3.9872651608584806,2.90253433028997,-2.1910387776911247,8.632731435427225,865.6220580504947,504.7786914769744,202.21905214167285,6.131824509080846,29.990460994877765,552.4021456852353,-25.27444152382249,499.49713543546414,355.2238387652915,384.1586669756411,64.49829748316137,137.63763763763765,0.0018520730091489987,-112.41241241241242,1.4407358537074753e-189,36.29629629629629,6.21784993744923e-29
6.710847133200937,3.264941828340817,-1.7615081792054603,9.452541495666479,861.4363833188092,499.9617713902914,221.71810143273845,10.046161317900841,30.161663980405383,514.6712012411085,-8.91086788885254,458.2790512463854,140.53314874658503,159.72973639607716,53.76337265262176,138.73873873873873,0.0018742219316745044,-111.71171171171171,8.553021369934356e-188,36.666666666666664,1.6222227631147707e-32
-4.804669700867168,-1.531282590917294,3.597450036702624,9.971459294101223,862.0649879734298,501.14990497894985,224.98097633487785,11.249807189308086,30.10862818427333,496.5447298287968,26.715160008727437,461.18662087409353,100.53765328672239,81.85326128281191,50.37770632927047,139.83983983983984,0.0018962204168850054,-111.01101101101102,4.978871572538482e-186,37.03703703703703,2.452047931318756e-36
4.006324824491106,-2.2378473419095655,-1.4704020695264932,10.299195915037576,868.8299879652284,498.66943437959,201.83845010971956,10.386897149983593,30.079492909196205,481.17498090842156,-8.242114047414233,421.9858699277329,319.59660409833975,333.1389739645234,46.345931923288454,140.94094094094095,0.0019180681708971955,-110.31031031031031,2.841963515138345e-184,37.407407407407405,2.1453201066638842e-40
1.4034802627755234,2.4496079619652704,3.312416504114591,10.195654349415845,857.7901564833257,500.6291292801464,195.44945394909448,12.619730338867068,30.187533227875385,418.72054581266985,25.556568980825656,359.08497898150836,362.799619238566,342.4752192180022,40.99937305296784,142.04204204204206,0.0019397678851455983,-109.6096096096096,1.590678142669472e-182,37.77777777777778,1.0857668984501749e-44
-2.9312115228007127,-0.18823570368779882,-0.486122397761733,10.87201155044516,867.4064923499199,501.27849227173857,213.01960900171764,9.85130934048295,29.94946595429465,530.1125953605393,-7.45389632865688,462.404250421397,238.069853203413,254.68869538847704,49.03076038329121,143.14314314314316,0.0019613232220229045,-108.90890890890891,8.730164040444009e-181,38.148148148148145,3.177514914508207e-49
-10.249787300133814,-3.2393981535440033,0.004575872287008099,11.687679019283475,869.9332902024718,496.61303087600464,204.52592477233128,9.630897115628109,29.59206859723252,528.8396365591567,-10.20673344204749,465.79259677410596,312.21461970478504,328.5277129721209,46.12459194756081,144.24424424424424,0.001982736640753361,-108.2082082082082,4.6982790186223576e-179,38.51851851851852,5.37560140800577e-54
-0.798690622820616,-3.9458368810612594,2.1407303204598596,10.785268231301936,868.1764359787915,503.771039866292,228.68603219163003,11.184659094026687,30.29650089187478,534.2925710658211,19.20312138171945,501.5798800697297,86.68804539418096,74.99556734350013,49.64781176094897,145.34534534534535,0.0020040071821238207,-107.50750750750751,2.4793141004532756e-177,38.888888888888886,5.256225751334571e-59
5.162137798629345,-4.522504130407332,2.543784843877313,10.907171047018437,860.401016000882,501.0108278281356,210.34807540499833,10.198627629902699,30.58741456842495,515.011107404006,27.813001705165078,448.5918740300319,259.90523861174347,241.40903254494384,46.79048948490983,146.44644644644646,0.002025128336577878,-106.8068068068068,1.2829232509097434e-175,39.25925925925926,2.970106956463914e-64
-1.3915428497621334,0.41343800682932413,-0.221625120558175,6.835553666507044,864.4310471681357,499.7422026720534,201.9780059196482,9.219182523439057,29.97248969441964,412.35755964423765,-2.991968794408919,346.95266816000105,290.8984004821302,301.0803032142178,60.52943448010826,147.54754754754757,0.0020460861201507512,-106.10610610610611,6.509478812982058e-174,39.629629629629626,9.69798573950852e-70
4.55770632421118,-4.540594803756053,-0.7764861070430777,10.100455398331361,867.1248533612979,498.45924799630774,198.5284048898829,11.032288079172758,30.24829240898704,455.9064225461641,-1.559453927978943,399.6468100428339,341.7855375182754,347.9237375492701,44.69008076015262,148.64864864864865,0.0020668574766729863,-105.4054054054054,3.238681284448283e-172,40.0,1.829675132474937e-75
3.6782467485572585,0.03235978025737998,-0.11184089704442624,10.959015096003217,863.8886272209106,500.10799942686305,220.8990495909083,8.69494341356671,30.17119651271541,581.3437159451757,2.5506470043528786,517.4579675508603,200.03040675679847,207.55636429602782,52.711540651168875,149.74974974974975,0.0020874091127533615,-104.70470470470471,1.5800349518497346e-170,40.37037037037037,1.9944766012846793e-81
-3.1038028804709366,1.4612994933489347,0.6759150564642366,11.4578823891409,862.5872302408641,496.56631945207687,204.28816025915813,8.777645695961345,29.766053028217993,543.0283742989989,3.3391862813817057,481.21174972022004,324.46355322296336,327.0201127116576,47.66763725262472,150.85085085085086,0.002107696854699265,-104.004004004004,7.558605899909422e-169,40.74074074074074,1.256121096010185e-87
0.6294820283519027,-1.898052421895285,1.782607373739511,8.61529845153241,868.1737707400473,496.367194286483,210.43828799460428,8.944011956468772,29.87046763999112,492.6744525197497,15.943107604784318,427.545198277021,237.45598653462054,230.88909738226764,57.14058706794519,151.95195195195197,0.002127665594425084,-103.30330330330331,3.545628856297771e-167,41.11111111111111,4.570573828183311e-94
0.22073357399711138,-1.2184685795150694,0.008459717988303153,8.68192145022271,868.1324689207548,501.4628421111804,219.55802745112481,12.706138320332816,30.07877180876117,428.9186695719948,0.2840307958498481,384.41449116865397,101.89303105854242,110.92795332890736,49.3782330476989,153.05305305305305,0.00214724986545242,-102.6026026026026,1.6308778910575226e-165,41.48148148148148,9.608121964774225e-101
0.35897336492964277,2.093841040150126,1.2377725960463073,8.851798649432803,860.567923720216,497.8573524365992,205.1574164806917,3.557967288028573,29.956102144231533,669.2145393131581,14.810646999323376,617.1674396216688,383.542659112939,372.3871605515575,75.57917884997264,154.15415415415416,0.0021663750614312623,-101.90190190190191,7.35573807703627e-164,41.85185185185185,1.1668870603051827e-107
5.015425546347827,-3.9143162993503235,3.276719464541882,11.072827799782686,869.8015092734925,496.89728215994967,209.54071171259838,10.791197669525884,30.07582566389873,507.49870426496176,33.78358509131289,443.05954253990797,255.05784873370317,230.4662780415167,45.45416320507777,155.25525525525526,0.0021849592794684356,-101.2012012012012,3.2531773936456505e-162,42.22222222222222,8.187233470774554e-115
6.7452437890690815,-6.173043639117258,0.7626192245295693,12.067762109848417,864.5568285604508,501.46116484036787,209.8343159017748,10.068543628400445,30.61612219206504,542.5944310430615,13.877933651471045,476.6974921444424,279.0234316950223,273.2115328623065,44.40729373843765,156.35635635635637,0.002202915740297272,-100.50050050050051,1.4108016282715536e-160,42.59259259259259,3.318640266703299e-122
-0.47998661517755953,1.860422359158844,0.6233057120095566,9.185079785416796,868.502702091131,499.2045641999978,216.8332451151609,6.63825908152376,29.783765085518795,592.1846182620039,5.967710060716515,525.6526895704826,242.4095837509555,245.62421942789888,64.52852783729139,157.45745745745745,0.0022201557083571144,-99.7997997997998,5.999304642393218e-159,42.96296296296296,7.7713287925239e-130
0.8885743060274819,-1.9691487805262409,-3.0378216501801356,11.815924627254098,864.1359106440425,504.49792843814595,215.90744335510325,10.619453558272005,30.40014186550277,539.5392836148224,-27.697472136391543,471.4738829208011,220.18027549749877,257.0530617279014,45.650993878808144,158.55855855855856,0.0022365918085421235,-99.0990990990991,2.50157009629989e-157,43.33333333333333,1.0513336424686779e-137
-0.658140342888782,-1.559005842113758,-5.261460273658127,10.24695961832919,871.5242873445401,503.0954209464632,207.7988626874517,10.951503983663065,30.054150283855382,479.8014861935688,-44.903092576132686,415.37027459640257,262.60426464605894,314.18490697940183,47.08641157728297,159.65965965965967,0.0022521416140056814,-98.3983983983984,1.0228248616249248e-155,43.7037037037037,8.216645504802815e-146
-1.863735004575247,2.6866777314417942,0.7767514584603367,9.751428445675128,866.2952034406792,497.44403936497497,210.63649061496517,11.1792784627148,29.67849576089797,468.23408850139646,4.509710733954314,402.5461897132781,222.78483346524854,227.94501365583682,48.21252894135415,160.76076076076077,0.0022667313620971788,-97.6976976976977,4.100782678526956e-154,44.07407407407407,3.709848176365734e-154
1.128982095601427,-2.1911725336090804,-0.18964846256174447,9.577231540364062,863.3993079895731,501.6523346822047,206.2822098847651,4.696343873910102,30.29868296810482,637.6571179533134,-0.9779274224970336,583.5332530711783,363.4420217236478,368.4172798410227,66.46300865787724,161.86186186186188,0.0022802996441787927,-96.996996996997,1.6121637603203905e-152,44.44444444444444,9.676637538426344e-163
2.844784589172826,0.9717664098485482,-1.029565349829484,11.493222729204314,867.3484951314092,504.43224391899787,195.22387593080555,12.732778823708877,30.215211043568186,444.93876316163426,-5.100192199230238,394.68548387207625,375.80101744710976,384.20193074657936,38.471834555697214,162.96296296296296,0.0022928009103821852,-96.2962962962963,6.214819481683811e-151,44.81481481481481,1.4581389646198012e-171
2.570495719201578,1.991061221012727,0.48706040837268927,10.65115563357414,868.0823075811202,495.24684274030574,212.57600857398128,8.524526590630318,29.678845435494154,558.3987242528793,7.295598468296282,493.20301965199894,255.72265094507034,256.8394056617931,52.1866670033071,164.06406406406407,0.00230420863267967,-95.5955955955956,2.3492264908736693e-149,45.18518518518518,1.2693429277093956e-180
-2.621512403429911,-1.7714479890647619,-0.12080745839381658,14.551650855295275,869.3519542356313,496.84385517474993,228.9219176083307,11.373135493506352,29.761955222925984,609.4063348076729,-3.911967632155319,555.0385323170804,136.26126109473927,150.34757064674636,42.05909100983663,165.16516516516518,0.002314517979010611,-94.8948948948949,8.707596803294833e-148,45.55555555555555,6.38357922645167e-190
2.3631498730679814,1.93016025481129,2.255560501267797,8.295550714005351,864.8111800089973,500.7912025227992,201.16280859308938,11.482147561364572,30.046138785686757,407.4339982816531,18.31779943213312,341.5463886857301,298.2208256164229,287.5532666574803,48.867754046921156,166.26626626626629,0.0023237478673315813,-94.1941941941942,3.164818642081998e-146,45.925925925925924,1.8546180471422367e-199
-0.06609664365473589,0.3710217631633737,0.1722217365179558,11.036203404059952,872.3362585045069,509.8344259745988,202.26970290397298,8.246605828761414,30.283969875089063,550.9206228149301,1.5900842516107774,491.3292767015047,353.8073827014912,357.2228350189027,49.925611951128815,167.36736736736736,0.002331942290749573,-93.4934934934935,1.127915292631004e-144,46.29629629629629,3.112787202532642e-209
4.040331157133097,-1.870712987310327,-1.4938465701403352,8.941597980376974,867.9440305602541,499.4206814252021,201.2927222835626,11.3209199047031,30.125009610573333,428.7153620083948,-7.034535663136661,366.7978284942245,304.10527020742086,317.24085448385523,47.510457853645434,168.46846846846847,0.002339170832445581,-92.7927927927928,3.941679671949449e-143,46.666666666666664,3.0182063953114913e-219
1.7300738264106357,-0.639389307841893,1.980332477918578,8.261426026022713,867.7156590558626,502.80701292316803,217.24591778723124,9.229013518175284,30.171859082067773,490.5308778905216,18.63138419152198,432.7756852503869,172.11987616046673,163.99505920545252,59.201996643288396,169.56956956956958,0.0023455283207388772,-92.0920920920921,1.350714003106325e-141,47.03703703703703,1.6906466923654373e-229
-0.6883684060040117,3.4746374925492294,-0.43426214989240497,9.978265725930056,865.0113637157999,505.67695676608207,214.4848545419644,5.8572456413236855,30.11851076495861,627.3255535796661,-5.448368193491746,561.1379453347479,296.9487884111852,309.5558750981417,62.93999158425829,170.6706706706707,0.002351133609017886,-91.3913913913914,4.5386088549734695e-140,47.407407407407405,5.470929326882104e-240
2.6101956807425934,2.5725433482565294,1.0530733673446142,10.274704958814072,866.7529514064877,501.57400185113687,208.41462307583544,12.335483851055558,30.00439602595002,455.25655887871636,10.93059058178504,388.7082864061329,242.93851774176414,241.36352424124772,44.061881087586436,171.77177177177177,0.0023561275008514523,-90.6906906906907,1.4954070951376417e-138,47.77777777777777,1.0227596700857029e-250
4.128286467687399,0.06641997917298847,-0.9548214123856009,15.836347110120185,868.1312411700749,501.33317392057216,200.81980938361036,8.449910073967521,30.120929757000052,610.7984786443556,-5.982673254122426,565.5210117493996,386.2625943084864,394.84984352749393,38.31404037521613,172.87287287287288,0.0023606698758189084,-89.98998998999,4.831405542070877e-137,48.148148148148145,1.104562435261508e-261
2.1565246464115124,-0.9811496330683863,-1.2996537709948728,9.631708368633596,868.6783665872842,498.0480740375149,210.92376791639924,8.291013074523892,29.937605124934603,538.1671321250817,-10.004016956328961,472.76363184983387,260.87487382016184,278.6628631815807,55.66494676738091,173.97397397397398,0.0023649361048699857,-89.2892892892893,1.5306115080234926e-135,48.51851851851851,6.8914575288637315e-273
1.0251040146524688,-0.4115484734530078,0.1683364603713923,7.7396425410306335,864.2598986203024,496.5210068463339,194.35377872664196,9.193868263926555,29.927453129298513,426.1062169663402,2.274006751049945,375.0696675605892,371.33886882573523,372.5769743200083,54.92281398701856,175.0750750750751,0.0023691128738483223,-88.58858858858859,4.754818354136896e-134,48.888888888888886,2.483910843482516e-284
0.30672817322294693,1.882051765831416,0.02565728708737024,10.546021434988772,867.4152287076456,502.463213503746,211.43426566857494,10.544473450654776,29.997811266037438,504.5483323471952,0.5325296646139703,437.23970751687295,239.52970393246272,248.2943823056928,47.81344868676828,176.17617617617617,0.0023733935588300353,-87.8878878878879,1.448372974758013e-132,49.25925925925925,5.172077223328459e-296
-2.5874409876769184,6.616709538320707,0.959654070733666,5.8507199249072634,867.473008692502,505.29521001409586,218.71524386087935,9.885459178355795,29.81934469520017,389.94061802425915,3.9876746952738134,349.9129522439972,90.42528716023412,95.25583906752917,67.09996873022813,177.27727727727728,0.0023779733160120883,-87.18718718718719,4.326178880997808e-131,49.629629629629626,6.221542254180119e-308
-3.181306291257598,-3.8396015254494804,-0.5372915066194851,9.816086434791469,866.0077076191097,502.11474679790416,197.4880086336632,11.096133849414342,30.20365647681124,442.4477212349229,-7.360317594614243,385.5291285194308,350.7309811136268,362.5866853695358,45.39982659908972,178.3783783783784,0.002383044061170055,-86.48648648648648,1.2670862083272138e-129,50.0,4.3236e-320
3.6622681432673527,2.503457251507709,-3.6727195675407946,10.032050564590321,862.5731424922371,498.77588325860734,194.67481723170337,7.321021266942682,30.019008064125508,524.6528317161229,-29.779589608710992,494.01890212273787,402.2606049353897,433.12488654432786,52.03948648884132,179.4794794794795,0.002388789518644239,-85.78578578578579,3.6390291901525234e-128,50.37037037037037,0.0
1.9736401547324063,1.9870029668135558,-0.8655477671767773,11.589200765890423,868.2248872969926,502.6850966360048,225.7943789169486,8.51522725913853,30.02815385763628,616.43604567488,-7.309539672709697,553.4014326334316,179.00857414273008,196.69215026794618,53.02630769634249,180.5805805805806,0.002395380517208297,-85.08508508508508,1.0248083465044309e-126,50.74074074074074,0.0
-0.03872769618295482,-2.8373674544380654,1.5876369342876313,11.947244498855694,865.0957986730124,499.7735832853644,203.88240360495416,9.768005855356932,30.15499295363529,531.2386143423406,14.686466411445734,467.76508882746316,323.84681734487026,315.60895270978295,44.485686131818404,181.68168168168168,0.0024029707001645903,-84.38438438438439,2.829942186372073e-125,51.11111111111111,0.0
0.23971506091495468,-2.1413733526361356,-0.5947521584862129,8.992860762184565,861.2254655443539,498.87097453426145,221.3594784594382,13.79577458531741,30.195360734933985,417.70568152731954,-4.093897380450214,380.50914852109946,75.66638364227168,88.00729797298852,46.42443266810659,182.7827827827828,0.0024116928000941402,-83.68368368368368,7.662850000372053e-124,51.48148148148148,0.0
3.0835993489763003,-0.46503627228707173,-0.49276680502909603,9.698771970740134,868.8410425714274,501.8189579724505,208.46002334802168,9.772374923172483,30.120897198449928,497.38577269279205,-1.1677034597358893,430.9613068969741,264.46509663876236,273.8119685923691,50.96732415267857,183.8838838838839,0.0024216556056698532,-82.98298298298299,2.0346091573972335e-122,51.85185185185185,0.0
-2.6104513439485797,-1.0163112673536734,1.9727530118118741,8.467758338778658,867.6086478103746,500.1573982190365,208.38045183058674,12.170444527323262,29.938358544075236,410.4006859219282,11.61557181401503,345.0361936280143,217.83389923464614,216.32964525696366,48.803479419624765,184.984984984985,0.002432941719910891,-82.28228228228228,5.297239803371536e-121,52.22222222222222,0.0
1.3058039130366474,-1.7826535598204192,-1.4239464545178455,7.743874890384612,866.0477394531788,497.91188121210615,214.38412699496646,10.077110337568636,30.021638950145583,447.8237209549195,-9.79359200640985,386.37309781402575,169.66695160467452,189.68992012647922,57.678598199492576,186.08608608608608,0.002445606177521853,-81.58158158158159,1.3523724064737984e-119,52.59259259259259,0.0
-2.6000891886345343,0.7706066249696015,-3.0856064364857994,10.61978955876127,868.235293285936,501.3312333375778,201.16001143253558,9.032682725124863,29.89050925060005,512.1270806252029,-30.347031505662066,459.35870694329,343.0666693333681,377.12371078378874,48.539049610176626,187.1871871871872,0.0024596759549898773,-80.88088088088088,3.3854862782881324e-118,52.96296296296296,0.0
0.7746523153051628,-1.6030950784509448,-0.3212622390509887,7.452828902806802,867.5813039958281,498.33653176856205,211.32497143495647,9.506551151771118,29.974639599129873,446.3873822684967,-1.723961803959052,382.0220273425832,202.82193221339804,214.4339564390367,59.792025384231934,188.2882882882883,0.0024751503724536315,-80.18018018018019,8.310439020153811e-117,53.33333333333333,0.0
-1.4895539109403877,0.7338063329495251,-0.968347902497474,9.170746198856273,859.2159355742481,503.4695015101718,206.18510585175906,9.663160575942237,30.289082409586825,475.3541183594147,-9.549389093809037,408.26880686132245,281.72159416909494,298.89667898746376,52.003596285426674,189.3893893893894,0.002492002352559447,-79.47947947947948,2.0003458629953301e-115,53.7037037037037,0.0
-4.579244763156627,-4.450791251207249,-1.932492639506508,8.009652080201525,864.5111867944514,497.27166347563167,196.7950655659497,11.207291477921476,29.997669132274897,390.82868079710784,-17.920764856392513,334.5456187405065,337.3154258070588,359.6672548780986,49.39452259879511,190.4904904904905,0.0025101804700605377,-78.77877877877879,4.721331544707233e-114,54.074074074074076,0.0
-2.271920110943647,-0.6749791594849455,-0.35075691179738144,11.09936637258052,868.2183766553823,498.76034718628006,213.37482074726398,12.749222535153109,29.844628648125596,475.01673886252763,-5.1938523875138545,410.38453243683836,197.1631434097169,212.42804865538207,43.00223875977527,191.5915915915916,0.002529611698116997,-78.07807807807808,1.0927032959932e-112,54.44444444444444,0.0
0.9831760490679049,4.665486005650101,0.9830112944935673,13.602860198532976,869.3772169329089,501.95114413053733,207.36692193122084,10.719361695372642,29.797600319774233,550.2387528500147,10.407559885234164,484.9362800363004,302.9573858750819,299.7495848909154,40.383891095251876,192.6926926926927,0.0025502047342312564,-77.37737737737739,2.479810091709004e-111,54.81481481481481,0.0
2.712157866480176,-0.5057700403035166,-0.018577123135631493,7.396824034393338,868.187039784372,495.68046876969106,208.42975171555292,12.374155357483511,29.82612004694483,378.23634129985646,2.5904009185898715,315.733956133668,196.59935922068905,203.82841816814513,50.76830291298431,193.7937937937938,0.0025718537713486536,-76.67667667667668,5.518398745260708e-110,55.185185185185176,0.0
-0.06013452943179028,-3.170276213456942,0.6139621453724755,6.293963034204862,869.8579071748015,500.8261467186279,197.89839056585842,8.070420524740628,30.08632149302405,418.95203343621944,4.430029646504696,358.5537002554684,335.69524839131003,336.72630399340164,66.57748440163572,194.89489489489492,0.0025944425684026056,-75.97597597597598,1.204165803664313e-108,55.55555555555556,0.0
-0.05854367636839384,-0.9128187652717641,3.626815397030846,9.750226229299866,864.8576469365895,500.4534341470021,225.91400367762805,9.170738982371939,30.099597076402752,547.9329577960143,34.67565138958561,505.5393040161151,129.48428402973587,103.8551814013385,56.31573984006585,195.995995995996,0.002617848669704728,-75.27527527527528,2.5765473633196327e-107,55.925925925925924,0.0
1.0205256938788416,-2.615933932595521,-0.6857577231151282,10.031395591915517,860.4084547882404,501.29227365651025,218.76714186386116,8.551394931584667,30.38553029365734,556.8444038697328,-5.632297985484448,490.94636765488366,204.5858180264865,220.30480584089864,55.41239865216274,197.0970970970971,0.0026419476239577097,-74.57457457457458,5.405908294535927e-106,56.29629629629629,0.0
1.6423178798711784,4.846946023458817,0.5566972692893392,10.437318613514595,862.7702452601008,495.72248097350337,219.64155884171979,10.628889181749706,29.684778126900415,516.3192063200108,6.643178979511509,459.1495556590668,161.324989910235,164.9085552344161,49.31354520967095,198.1981981981982,0.0026666170608841645,-73.87387387387388,1.1121874683252184e-104,56.66666666666666,0.0
-0.34392978778171723,1.270324004621251,-1.018426725198269,9.10735896953131,861.2112813391097,503.5186295909596,206.94555297558318,9.282083229641172,30.24028029232698,486.129889090982,-8.991863831909173,419.16065991326894,278.811461324759,295.49218539225694,53.42390484548017,199.29929929929932,0.002691740495830846,-73.17317317317318,2.243707180982551e-103,57.03703703703704,0.0
2.1824269272874823,-1.2687705350467955,-1.6927194397739458,9.598721402349137,864.0354982122022,504.8500728738501,192.7081711049658,11.459545874068391,30.42336990106294,420.39807337436616,-10.176734523506227,376.7622760768665,394.96528668944154,407.48514102762215,43.58895407029414,200.4004004004004,0.0027172107493079146,-72.47247247247248,4.4384700703220696e-102,57.407407407407405,0.0
0.7086426490407699,0.03982066768015672,-1.1698153068355397,10.735020821081203,864.331050787543,494.60086007279307,229.5291738248951,8.137996576735118,29.79799279223423,617.1939247907251,-11.879965999705174,560.9326978850523,139.00054694638396,161.02873917349837,57.43945992326309,201.5015015015015,0.0027429328882043677,-71.77177177177177,8.609529776844615e-101,57.77777777777777,0.0
0.3088789443733756,-2.444471570577729,-0.9575171430433771,12.080861785289677,862.4946434909571,503.9079794781244,209.3890249199413,10.086061946642563,30.4252592008373,537.8891708636592,-8.67590623472605,471.38428425661397,283.627311354569,299.77336598782534,44.50471988746261,202.60260260260262,0.002768826617217762,-71.07107107107109,1.6375880933789226e-99,58.14814814814814,0.0
0.07750797650588861,1.5748088712075121,0.7189515950942511,6.089902459363435,865.5324104590886,498.2661633309536,202.51200203979946,11.373715822024511,29.851852037849188,342.0488857419608,4.368814846909239,275.47585706055816,253.71191483758952,258.07741021014846,56.15825609944812,203.70370370370372,0.0027948280717032367,-70.37037037037038,3.0542817724492486e-98,58.51851851851852,0.0
4.5889190126264054,3.0334807033805165,4.698151573401515,9.262121121937076,866.5314258452728,501.5867763368407,214.16801574483114,5.869394449918779,30.045374741606352,612.7478390540882,54.56893134061181,546.587347139912,284.41399707743176,239.17768485769918,65.8822311645171,204.8048048048048,0.002820890985575688,-69.66966966966967,5.585895487421521e-97,58.888888888888886,0.0
6.8089607836552455,-2.4265660557055297,-1.4320868725516807,10.427617587882127,869.5589290974657,504.58055675546143,221.67120788003297,14.243262614660406,30.441221948175926,455.68391854988414,-4.412840164509515,411.4276141484894,96.8132316271209,110.47777192554722,43.06019123458545,205.9059059059059,0.002846987229115771,-68.96896896896897,1.0017419905150748e-95,59.25925925925925,0.0
2.7585200620056574,0.5797783289168525,-0.833250611230925,8.164047790778529,864.8877154330308,495.8066690259847,209.76949443914535,9.43369623024025,29.87405302202681,465.7782374665144,-3.9756350111058145,400.41900445772256,230.131233838804,243.05936596273435,56.720477075963444,207.00700700700702,0.002873106730741343,-68.26826826826829,1.7615639424352678e-94,59.62962962962962,0.0
6.924764895885435,-2.5560636105310017,-0.1262460262224965,13.462339263534599,864.7179121421607,500.8230792313443,222.78575167939374,5.949920172647654,30.405708714770828,703.286395119841,5.390393051228685,638.8457670328427,291.7674908231184,293.5377942897598,51.7267695470362,208.10810810810813,0.0028992568134279585,-67.56756756756758,3.0375294794479633e-93,60.0,0.0
-2.655433622283706,-1.8954459723568575,0.7915976974194942,8.729180239542526,862.977730462295,496.97322304441764,220.8299993851687,10.316187797153573,29.9550599706849,480.522122090828,4.020565585932971,430.8713871464721,123.59403868924039,129.47204698506187,55.357279944125125,209.2092092092092,0.002925460990141429,-66.86686686686687,5.135967239757361e-92,60.37037037037037,0.0
-6.716348001512042,-1.6625833597824127,0.5271016239095699,9.917414625985435,867.1125565221005,499.84614775551404,199.23618812597942,10.066886935946302,29.85241783089987,470.17292681744067,-2.3290056005006496,410.04315668842656,340.3539766571431,347.9184036304499,48.08808282940259,210.3103103103103,0.0029517572732781186,-66.16616616616616,8.515374312609944e-91,60.74074074074073,0.0
-2.400588256735422,0.47558691120184476,2.5681915878962345,11.112044193684582,866.1291169903494,497.601427147736,203.26209894340525,9.836211240855015,29.785800118875827,512.0021016672729,20.672142939758746,447.38283695579804,317.58907061698045,303.8672593635783,46.338897385734846,211.41141141141142,0.0029781960607886434,-65.46546546546546,1.3844111864444276e-89,61.111111111111114,0.0
1.0807272874291571,5.9329731315117575,-4.8527841410704164,8.81743042239621,865.296812753019,497.0773181750931,219.57537163279767,11.982382225853332,29.610087648638192,449.3358341431375,-36.9762081037182,394.08036595114305,107.5942218665586,154.77007458455014,51.020275152177646,212.51251251251253,0.003004837666685762,-64.76476476476478,2.2070207775282906e-88,61.48148148148148,0.0
3.0055040711872336,-1.8243295423706887,-4.773859740391345,6.306853904391166,868.8404583330561,503.27374584390105,182.87387436189562,11.494889942854112,30.257804065791866,309.82710275907294,-22.618061430004875,308.38559081262645,475.13853227467524,497.7586810224185,48.818268754367324,213.61361361361364,0.0030317495664244926,-64.06406406406407,3.450069299199894e-87,61.85185185185185,0.0
-2.841036644772429,1.5555850066635606,-0.9917563440202986,9.142690946166933,860.1872451512091,497.0606285719296,208.5054430683501,10.59575238204769,29.862155954764447,457.96756642201086,-10.81816004344422,390.81273075073636,242.15332213920735,261.73334283526714,50.40940869251242,214.71471471471472,0.0030590034287119577,-63.36336336336336,5.288462183913114e-86,62.222222222222214,0.0
-4.174943976773832,5.791581140780774,2.1946003750874175,12.058881111854081,861.292962753279,497.94444383365027,195.69168798375327,10.900311267893295,29.624952026246476,487.7659962772173,14.677091295639855,432.87421714735933,377.5884249183839,367.03915797620255,40.82485137805712,215.81581581581582,0.0030866720051799484,-62.662662662662655,7.948977946767963e-85,62.592592592592595,0.0
3.7297171452632227,-1.4836636833456396,-3.1312960632111926,9.326209746429722,865.7615497565608,495.4158193065774,205.23446198566475,9.791283101123827,29.960362441026845,477.1190346279792,-22.167472373628925,415.5212783391962,283.2179623209433,311.5357881582871,50.83492283907401,216.91691691691693,0.00311482594854336,-61.961961961961975,1.1715844670317508e-83,62.96296296296296,0.0
-5.417407050207159,4.28132036354241,-6.015264679387514,8.307131397082042,863.1102270915856,496.8252080305053,207.01179910970797,13.550981698480097,29.55766532763519,374.79961101529693,-45.4822448624801,307.4819233712801,213.57430342036366,267.66016939014065,46.02335760429691,218.01801801801804,0.0031435306287858392,-61.26126126126127,1.6932319936333187e-82,63.33333333333333,0.0
-0.3622067938414968,3.9143188707456917,1.1423588124384174,11.851344419005443,866.6808406298798,500.2192860478689,206.41755622092492,7.041607963284466,29.787296063669718,605.2814611360923,11.714670041927056,544.3440166310663,340.08677156892463,333.97845619749177,51.11353146265909,219.11911911911912,0.0031728430158539395,-60.56056056056056,2.3996063457723213e-81,63.703703703703695,0.0
-5.0420229661599985,-1.8953902451496256,0.48731444740542884,9.338450207953894,863.7430692430157,500.55915669381784,204.4773874788739,10.279303348431792,30.042580358006187,462.38710844355944,-1.0663294062140731,395.44610986926233,287.36710074383177,296.09954562316614,50.05606157546646,220.22022022022023,0.0032028086964458417,-59.85985985985985,3.334604594650781e-80,64.07407407407408,0.0
0.01658203447544185,0.14856568212368967,-2.1804168135988595,8.979678372699565,864.2966495656894,499.1409511133453,199.02856350371187,10.130049262377561,30.000002773710975,445.2970169983887,-16.936951315678822,389.0769923935025,335.24465693761965,356.64068242203354,49.62349903832935,221.32132132132134,0.0032334590917271664,-59.159159159159174,4.543909038759296e-79,64.44444444444444,0.0
-1.423231986071961,1.969624426699882,-1.9710792014418599,10.298912179326619,871.3173239449518,504.23891003840237,232.91911266818687,11.626560812129187,29.92077677027222,531.2261685169786,-19.75457398365213,508.5452403002718,24.23550473187572,49.492944246324086,51.74961569779584,222.42242242242244,0.003264808942027909,-58.458458458458466,6.071499952949502e-78,64.81481481481481,0.0
-3.376112233375951,-0.4502434647491148,-1.9394874392693489,11.541500419237575,861.9157670713286,502.6238442889767,228.6746200416135,8.312292245150202,30.173392041402185,626.3678901791841,-24.70137064204581,562.2512293772813,161.827434260392,197.24082044728462,54.59471894472425,223.52352352352352,0.0032968541234530244,-57.75775775775776,7.955062387785043e-77,65.18518518518518,0.0
0.3804081887783806,1.6267984324670501,0.22107063494788026,14.763427063465091,868.5912649822451,496.36887265398605,198.37934179743718,6.512654795206927,29.67626027764552,641.1094282205532,2.852616009460044,600.3596101739079,407.2474783856812,406.44280334029474,43.40007145221491,224.62462462462463,0.0033295698594800055,-57.05705705705705,1.0220509831785403e-75,65.55555555555556,0.0
2.250323831623941,-3.556430562703929,-1.252630552366014,11.654472215314847,868.61460603593,504.86336774845586,225.82116751303568,10.313646032196386,30.406242576029296,573.7851574249481,-10.246863313767902,516.05163118531,142.0468165129954,162.86965637355434,49.051680635710355,225.72572572572574,0.00336290938755663,-56.35635635635637,1.2876062071107082e-74,65.92592592592592,0.0
-4.8512949702649975,4.040368870804588,0.9881278379510393,12.319679932776689,862.475605421114,497.0986013259651,206.00534509527148,10.562460984437209,29.617376033681534,521.9505787528145,4.234875345448674,456.4830999960321,299.0359389566261,301.9828768010717,42.76736319200159,226.82682682682685,0.0033968031359961326,-55.655655655655664,1.590652284340477e-73,66.29629629629629,0.0
1.05086917624399,-2.3669222534895926,-5.709253325808782,8.98806760202429,869.2435319066522,500.85854355626435,211.29187473331712,12.979198818895298,30.09761818329541,418.1979203088314,-40.65398379492379,351.92386793665116,186.42373183503275,236.55134527951833,46.64257505755851,227.92792792792793,0.003431158459691791,-54.95495495495496,1.9268561846046802e-72,66.66666666666666,0.0
4.905173239720924,0.3657953118724541,-1.7137037302555986,7.948263788061047,867.7693248897415,501.0770376703175,209.36726040103085,7.459275907349827,30.126155075448484,515.453966268055,-10.369780242962573,450.0155038118068,265.99925650213083,284.0106280406573,64.26274452775564,229.02902902902903,0.0034658599740375715,-54.25425425425425,2.288786988970663e-71,67.03703703703704,0.0
3.729265139864516,0.21351218541168157,-2.2521079218221005,10.124662699238247,867.2608927671087,495.8053268218058,203.40251358746033,12.30938753343344,29.85206379567256,441.2187177987119,-13.475862453710828,378.74647312797447,284.3808150679136,304.33761137661156,43.243676119152205,230.13013013013014,0.0035007705147901223,-53.55355355355357,2.6658987721910788e-70,67.4074074074074,0.0
6.516657126092654,5.550875132039288,-0.5126813567449844,10.214339830519192,869.3373131711865,503.6985683046108,219.83852343606148,14.734828728054243,29.999898158018105,437.11572918055305,2.663563401660643,392.35384043707455,105.74728788064317,112.38274305400421,42.158016867736485,231.23123123123125,0.003535732737455696,-52.85285285285286,3.044838908780603e-69,67.77777777777777,0.0
-0.7872937649182176,3.0723771134715063,-1.076095516980277,7.842974517270806,865.300006559023,499.8625138128713,211.2588653057666,9.244470224955046,29.838704863659864,463.7111218125304,-9.512254785619096,397.1957115410318,215.71074586248056,234.83973221011743,59.23522389334696,232.33233233233236,0.003570571353349162,-52.152152152152155,3.4101035281632302e-68,68.14814814814814,0.0
2.0408579477830666,4.327992999386001,1.5956875597915332,9.649410940191974,861.1836167337906,501.6262163265905,205.2344857678076,7.418115561013552,30.06357698880538,546.5531252582098,17.20944744914107,482.3823844859814,323.0973255856967,312.5464412885561,56.45147739714343,233.43343343343344,0.0036050959811526583,-51.45145145145145,3.7450151745898905e-67,68.51851851851852,0.0
-3.0513559031648283,2.1694852056789653,-3.718673543320115,10.798635203438263,867.8344082527044,499.80333473627985,196.95410556199528,9.186051267253259,29.74412949174475,499.53788602046285,-35.71683399544635,458.0163810080502,374.86825375096646,412.67923337408837,46.640121649931615,234.53453453453454,0.00363910457317754,-50.75075075075077,4.032947589180201e-66,68.88888888888889,0.0
3.347032109739632,-5.561622587971823,0.090982952661504,10.72078679003616,869.5809212964924,498.94355503570114,201.0640498628088,10.028009934742762,30.21704330943777,497.512346972922,4.13174361243772,438.2347300377903,332.8117821026831,333.98263962586043,46.09418577046254,235.63563563563565,0.003672387355348479,-50.05005005005006,4.258677615031171e-65,69.25925925925925,0.0
-3.7417919608070442,-6.44861835962728,1.116672846423411,11.008575706768545,867.8108444906907,496.7755382408835,193.58619884397902,11.127575750013829,30.001627397252165,460.7506379620769,5.3121343794252045,411.34878213650177,386.462122373118,384.3382061500041,42.20170473209083,236.73673673673676,0.0037047312000135666,-49.34934934934935,4.409713377542449e-64,69.62962962962962,0.0
-0.8519392140607062,2.2690678457303965,3.7132948731239095,10.581929460274885,865.9509253438802,499.4486434252786,210.1222354841517,8.817210540323906,29.83765986003733,541.2744247566569,34.33212270628559,474.412881608061,272.27892415279695,247.16218616697225,51.33911457997595,237.83783783783784,0.0037359243319605565,-48.648648648648646,4.4774381778580176e-63,70.0,0.0
4.750870143439692,0.23430826885653652,-0.9635319421869504,8.985982681459888,866.7378899929678,498.8314532481196,198.03334407715604,13.110397068294684,30.046276365773288,390.6818999199156,-1.7398685482332077,331.2551188479017,324.49795722161394,331.6061840069003,42.954190041120654,238.93893893893895,0.0037657612513905124,-47.947947947947966,4.457924509355387e-62,70.37037037037037,0.0
5.1501345567630334,-4.364264010078755,0.6489172087050341,8.972198746702313,865.6096509322218,502.6121905164947,207.34439487481458,7.770935369983876,30.50628100885154,528.484905341723,11.077542522696447,462.9642540548228,294.39614942731794,290.79612920985556,58.33222736872626,240.04004004004005,0.0037940477439410295,-47.24724724724726,4.3523112312117714e-61,70.74074074074073,0.0
-5.386568234695925,-0.1756572472945373,-3.60772558512473,7.602097204012248,864.6442339942598,494.91955712499595,223.7010185361037,6.5215896956544,29.64224854995281,570.4903270200915,-41.69562895053453,506.77661173911576,152.92165756454557,204.7811654557079,75.90279212365171,241.14114114114116,0.003820605837938351,-46.54654654654655,4.1666935130408803e-60,71.1111111111111,0.0
1.2145215892233108,-0.10338987150278335,-4.783912408626048,13.56955007837019,871.5580738792977,504.36854137159133,221.99299572921586,12.213420848574636,30.09760624969501,561.4005290087002,-45.6672165363103,495.5120740092567,165.85843352265505,221.54996983769047,41.42689609424102,242.24224224224224,0.003845278563512027,-45.845845845845844,3.911540343463328e-59,71.48148148148148,0.0
-6.537825966647702,-0.28182231002461405,1.6895487515633998,10.026900729238585,861.9389103326372,502.1810475845706,209.67723105897383,5.450757937587601,30.05180732270756,627.259067477336,12.157115416818687,562.4621594633521,331.520218199107,325.870266681241,63.23714281412692,243.34334334334335,0.0038679343674930295,-45.145145145145165,3.600717034573135e-58,71.85185185185185,0.0
-4.125094759817502,2.117690540793249,-0.011120587296141132,9.550293888410296,864.4348579038959,500.8332197347813,209.1291527385685,9.591740462254567,29.86386723125421,494.7491058395134,-4.221921685192601,426.76473184138723,256.93738963063515,269.8630411799188,52.236529663380054,244.44444444444446,0.003888471042376592,-44.44444444444446,3.2502396438258747e-57,72.22222222222221,0.0
1.159285443888973,-2.9721608515468256,2.3570253795968457,8.142415837095083,866.9558221747005,499.25873744969044,228.7987454942101,16.235362258416096,30.11714522658718,359.4854953540204,15.908377560935458,395.92812600262823,-38.768095665654414,65.7083103807186,44.04462175244579,245.54554554554556,0.003906819037104907,-43.74374374374375,2.876916677610081e-56,72.59259259259258,0.0
-1.6249898729934174,-3.3495272576177024,-2.7468057779394983,15.871315804655556,863.5469191293479,497.8163174568311,215.20756120358712,9.975912894080137,30.082312376202268,611.824634978088,-31.056809931069584,548.1361453876985,275.2561492187645,312.86395230104904,38.695925412303836,246.64664664664667,0.003922944031824278,-43.04304304304304,2.4970371761949244e-55,72.96296296296296,0.0
-0.19820870906647223,3.0204252224024524,1.039804279057505,7.853343935554209,863.1281505576854,497.3695472136809,206.72193540123476,7.758464698607501,29.79587460424775,493.52813776589886,8.762924903296057,427.388209154659,278.00612852890293,277.2478906236798,62.87864967106526,247.74774774774775,0.003936848677714739,-42.342342342342334,2.125244408891573e-54,73.33333333333333,0.0
-3.1171394553729908,1.5939350357077937,3.7376356810877063,9.142304148787852,865.8129673785674,497.73656817639267,195.73981882879548,9.885205072426412,29.725548550174835,451.27845350148294,26.567043641692678,391.90812349079965,364.1724832889264,342.78603962964917,49.80846608989067,248.84884884884886,0.00394857342588299,-41.641641641641655,1.7736962425281682e-53,73.7037037037037,0.0
-1.6768218207132597,-2.507284044817642,0.8394112167145318,10.831673672572121,868.1822417949135,504.70308529219005,213.93873218164742,9.898398422760932,30.246242569004327,531.5171773636778,6.1352902013988215,463.896596630823,232.6375198797869,236.3806315837442,49.23073219892906,249.94994994994997,0.003958196395429354,-40.94094094094095,1.4515648857714989e-52,74.07407407407408,0.0
-0.33845971624407856,-3.2737236690476172,0.5531630111820975,11.200425931488555,864.191114377546,500.75706350378675,218.29323772582862,10.321299880706233,30.24268223809963,538.1736308024473,4.860775335269712,474.6960572979197,193.22703709736896,198.77437185978076,48.081849034705726,251.05105105105108,0.003965832259264101,-40.24024024024024,1.1648791598632323e-51,74.44444444444444,0.0
-1.7507928298671356,-3.788022499343293,0.017112161648699664,11.915864110431368,867.6055468458685,501.49260223687673,203.68348475486357,11.324525964319239,30.165682348803454,497.20560891240683,-1.601772728758512,433.3478633057029,311.0160805439718,319.07324215424404,41.87328920266182,252.15215215215215,0.0039716301560976,-39.53953953953953,9.166697451123897e-51,74.81481481481481,0.0
6.213006396192848,0.111513142618384,-3.1417629142518244,13.615217015538526,866.2655954313418,502.34856802017873,212.91202755138033,7.921777663264521,30.28325635411006,623.2385817779674,-27.654991469321896,564.4246164937776,306.9889884415578,339.7729768581414,45.3870377624958,253.25325325325326,0.003975770667252647,-38.83883883883885,7.073476628526718e-50,75.18518518518518,0.0
-2.2127263421749244,0.6766638914396543,2.711145871420696,11.012315310921425,867.5504088741403,496.0861677710445,206.36426705084972,13.375096110473587,29.66546214502484,445.69672581161865,18.99747459100123,379.5754849214833,254.23251577728888,244.35126989390858,40.719081298084404,254.35435435435437,0.003978461926491287,-38.138138138138146,5.352311398707841e-49,75.55555555555556,0.0
-0.3552124821475948,-0.6987672281802643,-1.2217152796101316,7.887938400066664,868.7739165900567,502.80585999276065,208.15967600800997,10.490228568745236,30.084607286420624,430.7105798504979,-9.548201904255933,363.23690172557644,232.19719987797612,250.9851320747074,54.66115289245742,255.45545545545548,0.003979934958917096,-37.43743743743744,3.971354792040708e-48,75.92592592592592,0.0
1.9421656351666576,2.395449708887899,1.0089665127660339,9.486109749756437,863.6116811888778,500.11996996951103,185.12177942437668,11.453588092803608,30.011937222194604,404.6883131912378,9.03517299326248,379.19997312703316,456.7017679363486,448.3916097644621,42.46299199281477,256.5565565565566,0.0039804383702093885,-36.73673673673673,2.8895174922550985e-47,76.29629629629629,0.0
-1.677591927782459,-1.8208971587081315,-3.126068613142507,10.61566474502777,868.1862797929505,499.33809158437964,207.78218596283864,8.743701200488715,29.9477485410744,536.8421727995949,-31.08852199840237,475.17478850996287,292.28277314174517,329.1988165315021,50.80438293210019,257.6576576576577,0.003980232529105512,-36.03603603603605,2.0615875131594503e-46,76.66666666666666,0.0
-0.8697898372940426,-7.279313874712116,-2.358919329015561,14.136452083011648,869.4184582947403,507.47522118122123,219.69369302408055,12.572764273991067,30.6032922567517,555.5619898755616,-23.79154463874163,488.298170705087,191.13392481847495,225.20519263729966,39.39487063985858,258.75875875875874,0.003979583403376629,-35.335335335335344,1.4423429407351848e-45,77.03703703703704,0.0
-4.791454846877279,4.322435960198839,2.870174798444471,7.204389043151406,863.5398977122327,495.6327535037507,203.68597444433442,9.48589518237387,29.501603251206692,418.91965715823056,16.451701971013204,352.00144882631685,271.2324074359354,263.4221981602098,58.88678389118911,259.85985985985985,0.003978756221898061,-34.63463463463464,9.895235405223926e-45,77.4074074074074,0.0
5.201844652103369,-0.787521104465944,-0.6946045779156859,12.405153010450455,866.9861625420638,502.28178099037547,210.52526368215317,10.555105026987064,30.274380302330943,540.554936922729,-1.2886321393377091,474.57604486609677,270.9014331605359,280.0725724610858,43.15887395913166,260.96096096096096,0.00397800914231283,-33.93393393393393,6.656947306919057e-44,77.77777777777777,0.0
1.823233204085776,0.9842594104369798,2.906550952085089,10.359828739092833,865.2953402079453,504.5956137300215,202.4404929330808,8.13378784562578,30.252441266488994,538.9139546776818,29.092641998081184,475.0399861549243,343.4212076292728,320.7527568495843,51.91037001900815,262.06206206206207,0.003977587104904171,-33.23323323323325,4.391532280134103e-43,78.14814814814814,0.0
9.736275998899158,3.540406731314554,-0.15646131811703562,11.675661070458961,861.7923605682021,502.19120108192743,213.60441676292774,8.006136747195747,30.337551960590883,593.6482623045711,8.141745530672722,528.3104919536045,280.5893204940968,280.17263488407684,50.0112293366007,263.1631631631632,0.00397771604849888,-32.53253253253254,2.840858602779277e-42,78.51851851851852,0.0
-0.404510941882173,-3.0216841886981767,-3.683795545915715,9.796010566728135,864.1095036457816,505.4371503421864,207.83476802463827,11.376410612905765,30.46166378507598,458.9094301989537,-29.97656660821255,391.4347122586991,255.8573271212349,293.6900617413773,46.98493573879746,264.2642642642643,0.003978597653595943,-31.831831831831835,1.8020895703086017e-41,78.88888888888889,0.0
-5.08002931081022,0.6434085103595535,1.7841351994634411,8.315134739747347,872.3262905733047,497.57561899943175,200.60758459317992,9.112786339585227,29.525696485654695,459.3136941224574,9.385418139832524,395.7189959343973,318.3587057377999,315.4501198077545,55.876299807773584,265.3653653653654,0.003980404761712619,-31.131131131131127,1.1209778030233992e-40,79.25925925925925,0.0
-2.3917910650642566,-4.497561132952331,-1.1797846355112156,11.501745558802664,864.2875515305689,502.7182555719475,223.32551467665127,8.292353824991245,30.337897577893255,609.8904917402784,-15.001155065331758,543.0906835707738,199.767473849758,224.91726998509955,53.245144814341394,266.4664664664665,0.003983277598651667,-30.430430430430448,6.8377346005628795e-40,79.62962962962962,0.0
-2.044642987510777,-3.420155090229511,1.397377627034087,11.308862054211243,864.8011891790428,499.85639712001176,219.28932013532216,8.71363331594594,30.138751500411704,581.6805804669185,12.194561720026417,516.5957527607043,214.96191995101873,212.956888504512,51.63197394299774,267.5675675675676,0.00398732090367305,-29.72972972972974,4.0899951423536135e-39,80.0,0.0
5.335210302129924,2.7879897077175273,0.05042173508016423,11.944113931479444,866.105689019547,493.92946046333117,203.95093236071824,11.397906143434842,29.70836943689303,498.05790874790455,5.768818850500608,436.4016451190605,303.0536681529776,303.61122586206517,41.25236012195347,268.66866866866866,0.003992602037267507,-29.029029029029033,2.3989955630343436e-38,80.37037037037037,0.0
-0.025211705528074533,4.679994288709058,-3.0862364558857407,9.973390729242729,865.9816449890978,497.81888926847915,214.97788309417777,8.741924277592778,29.65891446927526,542.3233695487817,-29.267097971414227,475.9005391478037,224.90550027868176,262.7083974670048,54.458543076920606,269.76976976976977,0.003999150108363468,-28.328328328328325,1.3798536068479225e-37,80.74074074074073,0.0
0.24466007087909775,-2.723619788916333,0.3285895307411381,8.8003559533603,864.4660124994448,504.5651652340735,215.3741200282038,9.764690136795672,30.412482919695414,487.62628920420605,3.0398093462258466,423.5056331071119,191.490609624468,199.06070095282928,55.38294664282209,270.8708708708709,0.00400695612850746,-27.627627627627646,7.782772851589733e-37,81.1111111111111,0.0
4.816541243214414,1.7041831919843615,4.392446284305598,6.882426009952317,862.0519801028119,502.5715805951861,216.42301235011175,10.030055500574194,30.296983151631547,419.8335432313678,36.69532109324313,373.9449524394465,142.40534875736722,115.24049945057632,60.478609733930234,271.971971971972,0.004015974167040855,-26.92692692692694,4.3046155905383036e-36,81.48148148148148,0.0
-3.2800603419221166,-0.6019037495697749,0.9859729170289184,11.638746536278813,865.1432455418353,499.11532066896063,193.0574410400492,6.165302227979402,29.917433797633876,594.568436045137,7.00901546735026,556.5923629198855,427.55484035078797,422.2569987068367,51.37469282911497,273.0730730730731,0.004026123448825162,-26.22622622622623,2.334715793914088e-35,81.85185185185185,0.0
-2.7689480415142733,-4.372796697715366,-0.11503550601092626,10.847778964887972,868.5247791745479,501.0753366121265,220.06606541032627,7.057747189252964,30.118543901264353,623.9692656374492,-4.027282338309288,556.4593916972633,238.6076092745089,251.8516899037682,57.775834013332144,274.1741741741742,0.004037291305890729,-25.525525525525524,1.2417503709834321e-34,82.22222222222221,0.0
2.928830567908847,6.038105586112453,2.1506868039137954,8.068434734272081,867.8298405181478,503.06166872292073,204.3030103707427,10.672555778495125,29.884237054275545,425.33053394063523,18.791790916736552,358.25131616297136,272.9459098313343,262.8572571167073,52.389276580210975,275.2752752752753,0.004049336867688405,-24.824824824824844,6.4764387491796e-34,82.59259259259258,0.0
-4.422658994924161,1.780265040548637,0.4213369304062216,8.922852653406752,864.9777146856716,498.06393745173165,206.42172066558734,8.525941277694606,29.719212733133297,499.7928500957691,-0.7147341491823824,433.5052673908692,283.67523973251724,292.01318611544366,56.50985870242287,276.3763763763764,0.004062095352472713,-24.124124124124137,3.3123866713354914e-33,82.96296296296296,0.0
-2.057512461088514,-1.540425718780047,0.41906846052558866,9.066482376097118,862.593856516385,497.38982272057973,236.378817522602,12.113449822560836,29.986258851693492,479.98077025840786,1.468238389411633,505.9816053026643,-38.92449194913462,48.03765280695082,53.16848990277294,277.47747747747746,0.004075382805648651,-23.42342342342343,1.6613065323099477e-32,83.33333333333333,0.0
-1.8733140726400554,-2.732178709550166,-2.183250344318205,7.034031136035164,875.3512592033196,503.93602243223165,213.0187338072101,11.933614208501089,30.009911726041473,384.68445799494486,-16.610195252230525,325.05489793319657,146.31352273376365,173.49300365011095,54.99528965783224,278.5785785785786,0.004089001120335726,-22.72272272272272,8.1707841588395e-32,83.7037037037037,0.0
0.15343886008492816,-2.627694989840939,0.46769605157919675,8.364635206789732,861.7529314989529,495.81802074687783,206.13677524552824,11.438337332710875,30.049900081716387,416.6227096042974,3.553084724254308,350.46407290136165,244.93313521316915,250.28242843719997,49.79095153593935,279.6796796796797,0.004102743171376273,-22.022022022022043,3.9407985820291113e-31,84.07407407407406,0.0
0.8552595782036357,-0.15886685120009977,2.0708868328338896,7.732339286387292,867.5491980666044,501.7306032429449,187.94705627244093,13.639543574625195,30.074489101591688,331.3744320757755,12.806681147384193,289.7481625925441,421.0703512141998,410.38027560729114,42.77297834739418,280.7807807807808,0.00411639789666933,-21.321321321321335,1.863857310318782e-30,84.44444444444444,0.0
-0.7556200705465145,-2.86996829365475,-1.6721243042000493,9.175041976224126,867.7611268748904,499.1937589897146,223.89764133946355,9.833821344513634,30.03093094420218,518.5300211549369,-15.91479495418022,466.53654090547553,113.11852411682526,139.1147706713095,56.621742060533634,281.8818818818819,0.004129755168878844,-20.620620620620628,8.64471096000542e-30,84.81481481481481,0.0
-1.8239110936818301,2.388756798115996,2.8489916424938952,8.522605003340875,865.6286825806586,501.0368460944757,196.54790329191397,11.297763851807678,29.89209331057488,407.0980386226714,18.526214972970827,345.36091856572557,346.45324949143685,333.6878960361028,48.04024140007099,282.982982982983,0.004142610315789635,-19.91991991991992,3.931870818269403e-29,85.18518518518518,0.0
1.584039232018952,-3.0913011122068896,-0.18341204829025196,6.745990158266503,866.2970213194048,492.98195601005705,199.96561096500497,8.831198046807938,29.842266127126877,416.6764077541633,0.25526419411327894,355.55511035368255,307.4341852804051,313.2007384340853,61.53203393211483,284.0840840840841,0.00415476816809912,-19.219219219219212,1.753721394518719e-28,85.55555555555556,0.0
0.3141163303918632,2.3760947143767908,-1.7755390230770813,14.045180461138962,865.2987135463558,497.30761645321496,206.68647700912152,14.904739825737447,29.777557935826838,477.58195852494316,-14.480673967770995,412.5560825538905,269.73566609427246,291.5601010153238,33.997220595014326,285.1851851851852,0.00416604653824347,-18.518518518518533,7.670723044058573e-28,85.92592592592592,0.0
-5.279123026257228,1.7182557977878616,1.995264153840489,12.505081462058461,866.5794709402595,509.44021785374923,224.16411791700293,13.967267304872038,30.21414249589879,503.8285085338223,12.45717517197373,458.4224730515673,113.02191693899124,110.34027073051215,40.736758741863056,286.2862862862863,0.0041762790617441954,-17.817817817817826,3.290244720185317e-27,86.29629629629629,0.0
-2.0954003100112484,1.8043914226139686,-0.5735884714765386,8.441961156960028,867.1874828456896,499.00853207761736,217.7323998666576,10.023760869035584,29.76828169653756,476.3488836096491,-6.885269581714706,417.8736854934994,151.33333234278643,168.67861390723695,56.67738229685349,287.3873873873874,0.004185317362157103,-17.117117117117118,1.3840069219271552e-26,86.66666666666666,0.0
-2.4136373796533612,-5.707538346169185,1.5190297749722157,10.54484279330722,868.940396081251,501.52639312255553,208.4216249015974,10.773172459810384,30.204605666417347,492.08434627631596,10.69960080846677,424.47166747914025,260.9862062910381,259.2582866913194,46.91125634453013,288.4884884884885,0.0041930325305778084,-16.41641641641641,5.709112170639817e-26,87.03703703703704,0.0
-5.146741092293908,0.15205795261767638,-0.5835172645170743,10.83493017964259,867.3538592067544,501.91903007398577,213.08292063638822,12.718595198729611,29.902806726971914,468.1438787193884,-9.9670402270529,401.82561773433014,198.6426908393878,218.89753684245744,43.68419157821348,289.5895895895896,0.004199315939342977,-15.715715715715731,2.3095180630717833e-25,87.4074074074074,0.0
0.8213146650368857,-2.8597002612865348,-0.11965228705980739,12.382171709546954,872.5287655566622,496.42381676482603,203.99614307128894,9.705720990371786,29.80257130624475,543.5890597622841,-0.31216317580288777,483.85150247656884,323.40489971437137,329.182795049658,43.83471182321111,290.6906906906907,0.004204079435704761,-15.015015015015024,9.16218352720188e-25,87.77777777777777,0.0
2.0194066663436865,-5.254187774834707,0.9871204086685832,8.362789946679843,867.5231599200787,497.0705256478578,211.3965368956535,8.68675185840059,30.130202792787344,495.19404156552207,10.516907240555907,430.1855668387166,230.1548001832868,229.05655590405664,58.981253798592604,291.7917917917918,0.0042072549836113604,-14.314314314314316,3.564543852161861e-24,88.14814814814814,0.0
-0.20896267105083388,-3.829569474610824,0.5817941151800118,12.184213567964852,867.7820890159078,497.0948581680294,210.73336744778138,11.747979502013765,29.989580619008596,510.5610011808931,4.977687644963445,444.4443484177005,245.4017297688419,249.34941709134407,41.92279579068316,292.8928928928929,0.004208793839299659,-13.613613613613609,1.360000186805848e-23,88.51851851851852,0.0
-2.0612867617938755,0.1498877594255598,-3.991063560903477,8.90418939158613,864.7055740336797,499.06684375646444,219.68769895681353,10.15687849216734,29.925026195499044,491.70829782295357,-36.51163052986126,430.2213569851966,138.5086446756019,185.50671315772342,55.58843207919843,293.993993993994,0.0042086653584677705,-12.91291291291293,5.0887001631265597e-23,88.88888888888889,0.0
-2.7208659635477384,-1.2160714066118699,-2.2424874801887835,7.328275191662773,869.1112071964412,502.9044079699614,219.6717812243895,10.365988899290521,30.037839468644133,439.0008633062618,-20.018153103681804,387.8067595343306,103.71802774520404,133.90847139774036,60.32255317512912,295.09509509509513,0.004206855538933717,-12.212212212212222,1.8672853608467539e-22,89.25925925925925,0.0
3.1821772701669064,-1.824292271325825,1.858819969581631,11.448273118628995,862.0860995540187,500.173716911996,214.93977382205645,8.33145731386407,30.304727925671433,582.7287980901361,21.9907343749254,516.1612406277413,258.49602000954235,245.69491211586165,50.649712856337736,296.1961961961962,0.00420336540284132,-11.511511511511515,6.71975925791371e-22,89.62962962962962,0.0
2.642690496762528,-3.5724467490228724,-0.2642731778030945,12.581516848244856,863.7815152616598,496.0202580357591,206.37652442453899,6.564655703273207,30.120313833005014,626.5652102416196,-0.23513327490518865,572.1255973623729,351.38991844664076,355.81434547896197,49.59093280824848,297.2972972972973,0.004198209316922687,-10.810810810810807,2.371588887193948e-21,90.0,0.0
1.6753879160853722,4.558640244706224,-1.0474626055428435,15.175817947061368,865.3391356140061,499.02449176951967,217.41822294390127,10.472284819758203,29.792054432551204,602.4466693204514,-9.308938904629217,536.0232601874552,247.07748882436331,264.85103285523223,39.594023348391886,298.3983983983984,0.004191413338686665,-10.110110110110128,8.2086453147797e-21,90.37037037037037,0.0
-7.816026186630569,-2.520004063868462,-2.7171480305149487,7.600549469819573,873.6993551167715,501.36913918348847,209.08031533796952,11.809924082988399,29.753017592908975,394.33007086089594,-26.90138222380951,326.9909376017739,197.32110730125436,234.11596202930542,52.96968694297413,299.4994994994995,0.004183013661564552,-9.40940940940942,2.7864672966257007e-20,90.74074074074073,0.0
1.8248622960888676,-0.6420858882840202,-2.159472642551697,11.397839370161577,861.6689947375465,498.21402778356634,199.18085631286868,9.548386501847917,30.12103817931929,509.5229008678622,-17.319295730323446,459.6772850096335,358.376287634557,378.9878055824012,44.57501422503768,300.6006006006006,0.0041730552141480285,-8.708708708708713,9.276647489176796e-20,91.1111111111111,0.0
1.1736663040257722,-1.909968863024067,-4.043597279923895,9.180397512412934,869.2553013620443,506.60423592518663,205.96712208089062,12.872859039117733,30.3613779866395,414.43272563997266,-28.04023217221911,346.9793835858211,252.24413608486003,288.28680240958715,45.12771467196796,301.7017017017017,0.0041615904489793,-8.008008008008005,3.0289170415258394e-19,91.48148148148148,0.0
0.2738209505242792,-0.49229464367714715,-0.20256143740306576,11.566717421048063,861.0100841867487,494.05515711406895,210.84526983784323,8.59216734916891,29.880093489743214,565.2986195356929,-1.7237557153892402,500.654732085823,278.8541751896448,287.9284763540791,48.84949714782479,302.80280280280283,0.00414867833625804,-7.307307307307326,9.699466295267632e-19,91.85185185185185,0.0
3.692851125532182,0.8045493490526262,-1.1968751611620938,7.059020897537499,871.9419151614699,501.23206820918483,219.10215783664745,7.89059109006816,29.957600862295227,499.6200915983334,-6.668284601958912,441.6608878051841,151.52525434107207,168.476897726828,70.26972587647758,303.90390390390394,0.004134383558646427,-6.6066066066066185,3.0463353561425347e-18,92.22222222222221,0.0
1.0675933562937865,-1.302469328707007,-1.9331757819706303,7.474460448602872,863.2796210759395,501.69064561552113,208.16471827842847,9.865539385607738,30.25822693789046,430.58868031221465,-13.43007125108798,363.19731826584217,233.94521339969515,256.3905753621245,57.49788774257323,305.00500500500505,0.004118775886310238,-5.905905905905911,9.383884914866916e-18,92.59259259259258,0.0
-1.5419462693435035,-1.3678690940649052,-0.1362468503359062,8.448250353667031,857.6904375915063,500.0106742891039,197.90801288760395,9.83481484929742,30.264379688503503,433.86854193272393,-2.5773352620959997,375.37430951688697,344.1523168585289,351.62910415039244,51.53868564849722,306.1061061061061,0.004101929697456766,-5.205205205205203,2.8351029446842457e-17,92.96296296296296,0.0
1.247367197848445,-1.3312698189755012,0.7279412617054762,10.157928091336169,867.0620653558506,502.92279881422115,210.5674168329682,11.539937462670444,30.216699038921234,472.6117557413536,7.236360695266207,405.9472066623632,230.57405597165825,233.07485543334715,46.40734112441857,307.2072072072072,0.0040839235996961605,-4.504504504504524,8.40122803242793e-17,93.33333333333333,0.0
0.9163485564420156,6.562993581452084,4.1863958644198895,8.717837466923289,862.8191832647689,500.27096659626903,211.13456040056553,8.450074351872031,29.80458332134733,507.0912811228276,37.96668139663282,441.7399454135478,245.91318572059095,217.97372717724704,58.21731640085175,308.3083083083083,0.004064840102017277,-3.8038038038038167,2.4418084304708534e-16,93.7037037037037,0.0
2.7547381888828455,-1.0309769324635512,-3.023766839126427,11.31810868782684,863.0989541632808,500.8075943453387,211.85837628902752,12.736188473629795,30.255001740185833,476.4978827851002,-22.27014520566504,409.6764625842226,219.03376316222727,250.38506023978834,41.91545170514749,309.4094094094094,0.004044765286161543,-3.103103103103109,6.961181233258334e-16,94.07407407407406,0.0
3.7985719511422813,-1.2904476357709302,2.318762086601044,12.05378923651583,863.1940701111162,498.7094718332276,219.1987151595443,13.933833925016508,30.191024914865462,483.66455163650494,23.229373208973733,432.9634854852681,147.83803404130725,134.5284968447192,39.843007581945805,310.5105105105105,0.004023788429495617,-2.4024024024024015,1.946547936658726e-15,94.44444444444444,0.0
-6.44511568623399,-3.1878488205356623,1.946203122030144,11.199155082490712,862.8763590078418,502.0590735912449,220.189232400899,9.921711946063317,30.165020287920484,548.9242945364479,12.42673807154647,486.7963417922066,184.36794876052642,182.82139493336896,49.6189179661354,311.61161161161164,0.0040020015385929305,-1.7017017017017224,5.339087332669987e-15,94.81481481481481,0.0
-5.915963498683551,-1.1115832378317845,-1.558185478753401,13.237575279321735,868.7400645729887,499.25806461300766,204.05789127618334,12.499420840368638,29.77283370888978,497.22829896685,-19.60258100899918,434.7606600984119,305.5123371123465,331.06180071226413,38.02285315046138,312.71271271271274,0.003979498762878836,-1.0010010010010149,1.4364760512041794e-14,95.18518518518518,0.0
0.05824402904762952,5.301360261280848,0.40647190917206205,10.831653258910686,866.1463229416704,495.4191517307926,203.83856541951056,7.88700585874948,29.505448685701673,555.51566033197,3.998876762661892,496.18866873935394,331.9508393335501,333.27493407924874,51.282235596588144,313.81381381381385,0.003956375669885073,-0.3003003003003073,3.7911388499915136e-14,95.55555555555554,0.0
1.0338351305519295,-0.6928567075833498,-0.9152664986752305,7.566206579319665,865.0777430151727,499.8412390610915,199.59801289044526,12.150443082363832,30.083388063478026,370.17253992590895,-4.863440973884982,306.5539586725814,300.9816918117642,312.39169183791944,48.794042918534416,314.9149149149149,0.003932728376832277,0.40040040040040026,9.815045202680298e-14,95.92592592592592,0.0
2.622810740595519,-6.9922237912851415,0.37137716083747785,12.726753027076679,874.3130792281264,496.48365151555043,216.98815670280476,12.094552817118926,30.010117902939044,533.1185855827666,6.061402125106302,471.61505349105835,193.15940946596453,196.9475788393339,41.684388610718486,316.016016016016,0.003908652546318998,1.1011011011010794,2.4927491512449314e-13,96.29629629629629,0.0
0.7450786535171626,2.4376897816301217,3.018262026809101,8.789687528788004,870.6555387570726,503.1523442296737,224.48820108337716,11.726874560379757,29.92444345983309,458.921959163159,24.903550890134365,433.9639698707867,74.19346956311472,55.24850506852821,52.199050713387415,317.1171171171171,0.003884242265810371,1.801801801801787,6.210719587298908e-13,96.66666666666666,0.0
-4.675700253661826,3.6168678595605313,1.211212465262626,11.82083699937114,866.9128540169878,505.5612462698847,206.84918072091077,9.968873822259413,29.937468839850858,531.2262467887151,6.654764761920172,463.600312336588,301.3987089801584,302.4024795927562,45.345495630952485,318.2182182182182,0.003859588840538255,2.5025025025024945,1.5180878949487209e-12,97.03703703703704,0.0
1.0704196274668383,-1.3132556926664334,1.017216746466884,13.147468433110213,867.2021046076898,501.2306294307097,207.58569435275007,4.091502117515938,30.123013853487176,718.1243326289504,13.802175771567633,669.3908159248405,397.8802667747565,387.15750753279156,54.54791072720784,319.31931931931933,0.003834779536686208,3.203203203203202,3.6404865250795915e-12,97.4074074074074,0.0
2.0010319589475634,7.180561297338736,-0.8606186399092848,10.913376021460799,865.8574215301078,503.86926454254956,224.66782556898977,8.71654571269574,29.89747021931656,592.6898077197509,-6.872152250246999,530.2888296904075,172.16923093222437,189.6040583714155,54.13131704208943,320.42042042042044,0.003809896315961355,3.9039039039039096,8.565381779171628e-12,97.77777777777777,0.0
0.5751115955099638,0.7849424148514501,-2.9681133298486704,7.007682373670701,869.4927439475808,498.02143469127594,215.05557853215007,8.748167964630795,29.780267441212423,461.0655919799623,-23.301199889376292,398.2815622745706,167.39415571064387,200.76491982780666,65.80050730021784,321.52152152152155,0.003785014603762669,4.604604604604589,1.9773230476807245e-11,98.14814814814814,0.0
-1.4526267105709652,-2.6874438641783938,-0.4169364210808158,8.163575666980417,861.8535778527192,499.35811886491695,214.36235704801055,8.043490123879046,30.179638035664812,511.2498534776777,-5.183584073454625,444.84023554212627,214.22536698342736,229.2390131679753,62.80532895023218,322.62262262262266,0.003760202131318146,5.305305305305296,4.478913300286954e-11,98.51851851851852,0.0
2.6257524030955377,-2.707174757903087,2.4132163097278303,12.64548893377027,863.4954597049708,499.7991176568221,198.09083494026274,10.244486009094132,30.272935614640083,521.1021048527538,24.476157245315456,463.87212668789863,369.25282805689227,349.4942390607665,41.03728824638348,323.72372372372377,0.0037355178878264944,6.006006006006004,9.955296290928754e-11,98.88888888888889,0.0
0.2263123131811956,-1.5104854731183954,-3.054335713179295,9.661754628714368,869.9385267535907,498.553885192161,216.78728069279418,9.16207310895753,29.897904075061724,531.5622588960626,-28.12511951375346,465.84371665341445,196.39223159203777,233.93795703574887,55.071964476843156,324.8248248248248,0.003711011212437289,6.706706706706711,2.1714341386990685e-10,99.25925925925925,0.0
1.514667202629158,1.0551322215936663,-2.11017873635339,10.159147069884332,865.8899843623842,500.1834839980664,200.70863659490243,8.350775980469956,30.004028174907337,519.8033787863257,-17.582316771029745,467.1139867431165,349.4298942014157,370.7750464051833,51.051571022153055,325.9259259259259,0.003686721048586635,7.407407407407391,4.648113713211037e-10,99.62962962962962,0.0
3.2809893872591003,-1.6128134644178924,0.25253547246813635,11.517648832327218,868.7083778094334,492.8947120542698,198.65979814065042,7.88239970350436,29.74376279839573,558.3457797840896,5.7274951856924226,508.80000947385923,371.35384746890264,368.9680376937279,48.19301144406212,327.02702702702703,0.0036626753755883107,8.108108108108098,9.765029800598605e-10,100.0,0.0
-0.8534194789176148,-3.095122633001784,-1.9693095696945249,11.392645724160648,864.1068489958849,500.6681377000532,206.53228423233287,8.568974029029542,30.21703613430549,552.1233738567892,-19.86723742790859,491.7693227054269,314.76546912892206,340.03185113740625,48.56673333521249,328.12812812812814,0.003638890825224625,8.808808808808806,2.013580397523257e-09,100.37037037037037,0.0
-1.4049786509020674,1.1931289203262512,-1.5850468942304252,10.557599624770921,869.8203866587855,498.4444678792689,204.1420727655131,12.242998423699856,29.715537032689145,453.09398567981566,-13.981576995608712,388.6811133221018,282.7963310408869,303.6875776581745,43.06593855605629,329.22922922922925,0.003615372485035883,9.509509509509513,4.07565786863914e-09,100.74074074074073,0.0
2.3938081914193616,-2.9161428036288366,-0.8471971634563542,9.582663257559068,860.091223083994,501.9596996613293,207.7840030561496,8.677949890745012,30.48281038521239,515.0577160430386,-5.187187622754784,449.3080584352964,285.52485710320354,298.0545427002966,53.50495398139912,330.33033033033036,0.003592113885550802,10.210210210210192,8.098373314163603e-09,101.1111111111111,0.0
2.7499353743002977,4.286903316177392,-2.731234808380299,9.374663108535286,864.0162114961443,496.23794370091133,195.5901836547508,8.970122587133455,29.7347943150479,473.10008490637574,-19.68820299061304,430.0279558921107,375.1463921362363,397.1769955659624,50.22954399881277,331.43143143143146,0.0035690971660737,10.9109109109109,1.5798311643798304e-08,101.48148148148148,0.0
1.3073959583981851,5.934949470749934,-1.9482436924327367,11.715797650582687,864.0510503063194,499.4164795837503,219.58816306467673,9.086604769953507,29.769164163395217,582.72145977766,-18.470204749597794,516.338197336264,211.8843681090869,239.72894437107576,49.65520616617266,332.53253253253257,0.0035462934128610672,11.611611611611607,3.026088736360983e-08,101.85185185185185,0.0
-2.446936298004811,-3.9359437629051963,1.4068558335746175,11.107139062135587,864.1130332416635,493.0253877296099,221.27686294516428,10.677987027618839,29.833733125618632,532.3412301118079,10.687034454810894,477.6156424299797,153.75556810364805,153.17798558392758,48.162665383727216,333.6336336336336,0.003523663164330201,12.312312312312315,5.6919378528655943e-08,102.22222222222221,0.0
-5.6248073067991395,4.730907504844228,-2.614739564461928,9.485399998764422,868.8621761785471,504.0315088625419,190.52657525859186,10.912498977057066,29.724812174787342,420.4183851783654,-25.081144043781464,386.4665841594244,414.39331728961866,440.7839912663707,44.962492092344725,334.73473473473473,0.003501157079915349,13.013013013012994,1.0514775662313806e-07,102.59259259259258,0.0
2.0692858966698555,-0.17577416306794325,-3.1957442689896753,12.164224625986282,868.08569722276,496.40232202012186,219.7845780566655,3.910686921513676,29.83017272193565,733.4196616002297,-38.76505635446654,687.1230722153912,345.712449127613,387.2548597634261,60.21669995289877,335.83583583583584,0.0034787167716959413,13.713713713713702,1.9079188510605275e-07,102.96296296296296,0.0
0.8853385325591967,-3.5591088710358485,-1.2600499590677887,9.741931769740432,865.3882316079234,499.9793777905349,201.89471370178373,12.043270427655216,30.21909519690924,432.9395547648364,-8.61793879170752,369.67549503507814,300.7572605531361,315.7773823806134,44.36068007800094,336.93693693693695,0.0034562758002837156,14.41441441441441,3.400976277343426e-07,103.33333333333333,0.0
7.73414684745488,0.4086332569808148,1.4639110050196915,8.296675651331213,867.9189579055845,502.11347819685915,218.56975536982787,12.872736068487509,30.25297668329599,414.63895712630233,18.13285488805253,374.14905410514115,108.36870891860588,98.90369861277367,49.060331927562224,338.03803803803805,0.0034337608379449466,15.115115115115117,5.956626709823389e-07,103.7037037037037,0.0
0.34593671511776114,2.29507558125066,-0.3938436159937791,8.48205860219331,863.7037423818805,500.2592927162796,209.31553507333584,7.899626925276661,29.975324202164526,513.636074829866,-3.182407428009748,446.8695117907898,266.19419795783324,277.5275292097184,60.516236555525346,339.13913913913916,0.0034110930019076204,15.815815815815796,1.0252394441208893e-06,104.07407407407406,0.0
1.5210847478557634,0.7079834484464922,-0.9291621562312367,8.042518327380467,867.4714513923863,504.60371440649914,210.28775564081,8.055403510530331,30.19508619036552,502.1482230302313,-6.59826675042207,434.4287073692756,251.6780944078633,267.00676308760325,62.2557456330911,340.24024024024027,0.0033881893587577126,16.516516516516504,1.7344410050077172e-06,104.44444444444444,0.0
-2.499699711388475,1.4909138532474464,0.0887175950312141,9.455179966792626,868.253249076769,502.495216335094,208.14902350578782,9.099493224443457,29.914790613103374,505.04428093460155,-1.7138108081495869,437.57390606101296,272.06008830716905,281.9652448838105,53.67899827072508,341.3413413413414,0.0033649645964529164,17.21721721721721,2.884633193877594e-06,104.81481481481481,0.0
5.951484021092642,4.254591755498596,-3.491414865719304,12.467448556672386,866.290486857267,504.46026344545714,222.12129204233486,8.48799196108679,30.17394692817966,621.7287587959355,-31.618455856634657,554.7591475158197,222.7597377816001,263.04599262041813,49.48264435271379,342.4424424424425,0.003341332853730386,17.91791791791792,4.717507746922209e-06,105.18518518518518,0.0
5.038098477900786,-1.6166059131062036,0.9894113075500649,8.389809637938983,867.3211875200695,497.277000938217,197.60411987474973,10.447853747893213,30.052509848913854,426.1607778734409,12.310972078318807,367.3807804687442,338.6469954297312,331.58752725594144,50.202030187394314,343.54354354354354,0.0033172096877619375,18.618618618618598,7.587985128817387e-06,105.55555555555554,0.0
-3.1294052154986547,-0.39777316737250223,0.7668700628072883,10.376951522036206,870.4632492899168,502.2069639277085,216.07840338735008,6.106949427282272,29.913142650893317,634.4570117474857,5.404820845239885,567.1734935385575,281.2193311615215,283.90265219539845,61.448059118451745,344.64464464464464,0.0032925141502989294,19.319319319319305,1.2007146621880494e-05,105.92592592592592,0.0
0.17621764524538136,3.4601373948063974,-0.8186169481914425,8.686621308745174,864.624375573953,498.4837101009855,221.0133016488955,7.76414478392652,29.797476716084613,553.4938363534698,-7.72987959295944,491.4139551869976,173.90469384023703,191.9505923718459,63.70418134095883,345.74574574574575,0.003267170930949847,20.020020020020013,1.8696791817517145e-05,106.29629629629629,0.0
-5.352043089172322,4.836862805333707,2.0118490235928332,9.479381917457125,866.9632580053895,501.4647189306043,217.1634008054041,13.078394400349815,29.653789657795624,434.53949605066975,10.100391084484823,383.0134422889045,134.6138216567138,134.7535847728201,46.433708919040626,346.84684684684686,0.003241112514552418,20.72072072072072,2.8656910146935125e-05,106.66666666666666,0.0
-0.4996648478064893,-1.3499164710435019,-2.2549921979060774,6.979917576029496,866.6492967085683,500.984444463445,233.24698914323417,8.143560065303964,30.083463808766485,520.6824314148578,-21.022446184783952,502.51854214141383,13.407673113600595,38.92762500383145,74.72667129189463,347.94794794794797,0.003214281288827272,21.4214214214214,4.3246801696934504e-05,107.03703703703702,0.0
-3.200555055643902,-5.233116284221717,2.255817986507138,9.558923541686925,871.4011410133,503.3885169722187,204.71053237275302,12.48685655620585,30.179995912948424,427.70927446218843,13.773761863870545,359.649389766336,267.8950266151296,263.07748878152273,45.11428745645401,349.0490490490491,0.0031866315296807035,22.122122122122107,6.427975710687357e-05,107.4074074074074,0.0
2.603093948170522,0.23185176972884786,0.30898733119050226,9.612589240390076,866.6282464559291,502.9766854208411,219.5730482259353,10.710676391180273,30.19356944759312,497.68909834632154,5.273042546635763,441.40939662085646,151.54184143925596,156.72257768361612,51.50466657271697,350.1501501501502,0.003158131185626723,22.822822822822815,9.413010429005724e-05,107.77777777777777,0.0
-4.079214535741838,-4.09539866905507,-0.6731051797563468,11.08057588807139,862.7602765107238,501.25835582042345,208.9390936465858,6.381464570823484,30.24151107636993,612.4732054114141,-11.322744933208423,551.9947414151413,329.4298040505462,346.0779453335253,55.64647314418625,351.2512512512513,0.0031287633806697406,23.523523523523522,0.00013585007144164204,108.14814814814814,0.0
-1.0618444531915296,5.277909483762802,-0.03974727073662314,10.446561826510742,871.7469328346006,499.3104783361092,222.3340607635267,11.270658390432413,29.510994666743414,513.0638991584048,-1.4185042032775184,461.7076535133073,125.75761931241948,137.154038800319,49.21483985458381,352.35235235235234,0.00309852755723907,24.2242242242242,0.00019329234640920361,108.5185185185185,0.0
-0.8208999311900478,-4.753355380684913,-0.21452953162188348,7.603215750095909,863.3449499479658,497.9379138751581,209.9231100427863,9.764665395614294,30.186860816676628,439.2966805344457,-2.468816416996087,373.45513298534496,215.9757830917598,228.15159968363415,57.88612082546719,353.45345345345345,0.0030674401877494703,24.92492492492491,0.0002712324986664757,108.88888888888889,0.0
-0.7771078017003081,-0.8624276520144313,2.440565792835434,12.168396488087085,862.5796815726694,497.5183649493766,206.1212421813753,9.089065887500519,29.996093556234225,554.6531994115223,22.89627033317386,489.7415327243646,314.6954067437057,298.9318659528235,45.686757374547945,354.55455455455456,0.0030355349950958424,25.625625625625617,0.00037548365538968417,109.25925925925925,0.0
-8.528304382980629,-0.1716954434511017,-2.153358254942027,10.42060608044399,864.853754301356,495.55520681538184,223.06072203871628,10.489914186344008,29.579008256780135,528.0526661933382,-28.704230136186982,469.92494263943604,126.49485172999255,165.7274487152444,51.52868738208621,355.65565565565566,0.00300286263857552,26.326326326326324,0.0005129940842925259,109.62962962962962,0.0
-0.7302791058403821,2.2015978343165097,-1.5250384782931965,10.396787034354974,866.0747932929766,502.85325094994533,205.0843806098107,10.949266971133584,30.00998890741703,476.1971657625264,-13.427628231538794,411.014480823642,289.8386798480389,310.19225656366604,45.88883426926647,356.7567567567568,0.002969489841736509,27.02702702702703,0.0006919167427324216,110.0,0.0
5.84691255367783,3.5625114256658037,2.0726057841449594,9.981635293229722,863.1548266950804,504.80439761118527,195.87274241099445,11.41518364394924,30.313528794212477,441.39188406399256,21.609102849205957,383.73555339219257,368.4847751132987,351.6347316110885,43.663195350174846,357.8578578578579,0.0029354979615532537,27.72772772772771,0.0009216385322155599,110.37037037037037,0.0
-0.8503006992134691,-3.499142161611299,-1.1910698703677185,8.96448510555556,867.6406701949803,503.2589819629221,204.8315311682617,12.356505695096004,30.263248628972487,414.89961103640064,-9.494192812409214,347.44680657258084,262.5481884643133,280.2801063949134,46.38746733159973,358.958958958959,0.0029009810229693044,28.42842842842842,0.0012127561018307283,110.74074074074073,0.0
8.13767821739233,0.1872651309541715,1.8010661546631832,10.435604679497452,863.9451482707053,502.702246035603,216.19032946588533,10.816271825556713,30.42070083399338,507.10488090575814,23.82764818752534,446.35293270267005,197.17916967472723,183.68872913817688,47.8375563064643,360.0600600600601,0.0028660432678955096,29.129129129129126,0.0015769847579329462,111.1111111111111,0.0
0.04404828863827385,-0.0762902240175795,3.398871966017419,10.951176871857164,862.5724056048381,502.815209783916,223.9203875158709,7.248731822427276,30.244042870136308,626.0333856834019,37.2222997700286,563.5878179658915,214.89093310977063,188.3231058589834,57.26255754734293,361.1611611611612,0.0028307962917929713,29.829829829829833,0.002026987579720349,111.48148148148148,0.0
0.6263990137959855,-0.4565077056397882,-0.8035900538832673,6.50620861730889,866.5688074898059,501.74953397341875,211.1112937529651,9.052709084697618,30.111725200828314,425.3910954839934,-5.331440661289042,360.51195751653927,196.34045957600523,211.8510275847656,65.29247713427735,362.26226226226225,0.0027953558626010663,30.530530530530513,0.0025761134553823942,111.85185185185185,0.0
-1.8140785488447304,-1.7293198131478247,1.3627246531506108,8.922478325307809,862.3078472256568,497.1695406334782,223.18197067234024,15.886096670537242,29.999892286487405,379.9142788629137,7.26667324912939,366.57682180392226,31.940587170341587,28.047990819162607,42.7948757090541,363.36336336336336,0.0027598385346785537,31.23123123123122,0.0032380356852380362,112.22222222222221,0.0
-0.10357493470151005,-1.7184600137384194,-2.307384562679717,9.490106059192822,867.9140052370435,497.0010602921765,196.41825078522407,11.448982120763455,29.87952235977368,425.9357994156874,-17.270082751692634,374.4927614685634,351.60848770045135,372.4483667463808,44.92943267030998,364.46446446446447,0.002724358183477586,31.931931931931928,0.004026287248851777,112.59259259259258,0.0
-2.2542162937052406,0.3365619313967194,1.5094665961356184,10.512341211388556,867.4901906939932,495.6767306562591,205.56736535182097,14.738574601622993,29.662543962915542,410.8814913653801,8.63242967964117,344.8006292573052,245.6118104546683,246.02013586180644,39.313708798999656,365.5655655655656,0.0026890225939966506,32.632632632632635,0.004953694908214393,112.96296296296296,0.0
-0.8063087585018663,4.7560434288449125,0.3988479719735342,12.386622011854252,868.7075661490854,496.1024190560708,207.11424882845898,12.79086816439837,29.469996346979492,486.51523458193606,2.5860937980366687,420.77584115899555,266.74359075782786,272.2147149727183,39.34352324108903,366.6666666666667,0.00265393023708656,33.333333333333314,0.006031721968124257,113.33333333333333,0.0
-8.38310260286207,3.451647733755116,0.9460765643204304,8.456518370806435,867.771929539075,501.97841872497895,208.8544057252748,10.483604143111497,29.639607359323197,444.4216998072647,-0.9056417296271349,376.05132775540267,231.0443781842651,241.81670643808926,53.552362619800974,367.7677677677678,0.002619167362209894,34.03403403403402,0.007269738476165358,113.7037037037037,0.0
3.940467366901867,-6.556635612755615,-1.29114414407079,9.004076306364317,863.8220178287839,501.8405296107165,210.84094388250196,10.602814139562234,30.59331702325822,464.53820185800646,-6.4407292655878905,398.01954342963916,223.71518223321823,239.5756154473073,51.16734825722589,368.8688688688689,0.002584805523421122,34.73473473473473,0.008674247406364811,114.07407407407406,0.0
-1.0836733231771367,-1.174599152612088,-3.322166831134345,8.9749317787069,866.8489945355421,498.296032435798,216.90910957392194,9.926839920246309,29.919205979287273,493.1603421370578,-29.77345915333578,429.0057511774752,169.44515634491796,209.29373689203513,55.16209115662353,369.96996996997,0.002550899637668459,35.43543543543544,0.010248105158530274,114.44444444444444,0.0
-4.450942788631902,-2.4596723348747926,1.0065041294990096,8.396944819790917,862.8360738379264,493.7936326199512,205.5519316182951,6.524390768307001,29.77777555248916,542.5981965044647,5.1599546845460456,479.2946349372592,310.42684382487994,311.7614705387917,65.15864634291425,371.0710710710711,0.002517486651857524,36.136136136136116,0.011989783506276545,114.81481481481481,0.0
-3.511949186039201,5.541165677811862,-4.126806304958909,9.305627009775476,867.1310943178913,495.0516591535521,211.39028686953125,10.036094504936449,29.346443379210054,483.66670787315377,-38.66245895424466,417.4453186869561,220.66691597756602,267.6508865822669,52.48921815637835,372.17217217217217,0.002484584868604988,36.836836836836824,0.013892726755214423,115.18518518518518,0.0
2.9588748797524627,4.02101027057331,-0.6347009844850696,11.541604439975941,866.3269086163587,499.1669035916718,209.54877109675948,12.421349105084394,29.834487055819697,483.0408177547075,-2.359508933975164,416.82450856612786,244.34533727483864,255.4366472248492,41.59832397616112,373.2732732732733,0.002452193951597307,37.53753753753753,0.015944861084697077,115.55555555555554,0.0
2.2821274460915264,-3.570375193293784,1.8823637328399394,7.892329009271309,868.1730418112717,499.04484826460873,200.7411009610885,8.800720010357592,30.13345997025348,457.00425471481987,17.22669296686351,393.71972190949816,319.37482871500504,308.70443474052195,57.646816173918126,374.3743743743744,0.002420295601459298,38.23823823823824,0.018128311699868584,115.92592592592592,0.0
-1.658678720362098,1.547538242425748,0.38379547174607215,10.855628790305806,864.9835984094814,502.31437837830254,208.86333310918565,10.82390599812362,30.020359497952708,497.21731529108195,1.6830894313323053,429.34812111733333,262.1942919802422,269.2068241543538,45.95654439720948,375.4754754754755,0.002388854863586689,38.93893893893892,0.020419376671472998,116.29629629629629,0.0
-3.8647074679295295,2.254699007469267,3.8966852895796262,6.596195539963329,867.0849503046715,500.9997729205282,208.56340470102882,11.703182091786395,29.797399303011197,359.9846128866437,20.918903338337334,298.7892314449764,191.62559883729983,181.34401175105467,55.2882960604025,376.5765765765766,0.0023578220020296844,39.639639639639626,0.022788793850226884,116.66666666666666,0.0
-0.7599756377665414,-1.1852874662803636,2.050218305163547,8.877324007115588,867.5093582003312,495.14409457920476,208.34919434996954,8.18063912137505,29.75360966942609,514.8693003333514,17.69869658626857,449.06469209261314,269.37120048272885,260.13322679586867,58.12106944468948,377.6776776776777,0.002327134849639569,40.34034034034033,0.025202319357051653,117.03703703703702,0.0
2.2482528247239224,1.4048839451447297,-1.307796776651153,9.341021399564028,868.4185797206299,501.9367963848594,210.31759456581452,9.097394271312671,30.0222328370295,509.01022164037687,-9.320780609402625,442.2595897572507,252.73400490872655,270.4225535523051,54.26537276178323,378.7787787787788,0.0022967215255153286,41.04104104104104,0.027621614006395963,117.4074074074074,0.0
-1.1414752422463113,3.666122737946162,0.05462675970287734,13.34971934582813,862.8103694394712,499.2281497708167,210.75673540613386,7.964177019045682,29.83854487159112,611.8357422197487,-0.5570522778990689,548.5558650467319,312.2163449625624,319.1105464825185,45.91688260869068,379.8798798798799,0.002266503397248102,41.74174174174172,0.030005409524301876,117.77777777777777,0.0
-3.4186224100964457,1.947759409942097,-0.0947414050888719,9.450395390494624,865.901103226892,499.57468382332183,205.6770482089267,8.355668786621186,29.78822743781065,516.3834382430007,-4.278141608488829,451.6960178377744,300.4355539978126,311.50425141357573,55.00328291076982,380.980980980981,0.0022363981581852445,42.44244244244243,0.03231090208289641,118.14814814814815,0.0
1.875550858291183,-0.9788717898272985,-3.1643535266922544,5.597513053098163,867.081161698343,504.5263791976918,222.72714733971264,7.424789432693878,30.29604632986067,463.9618517844788,-23.670709340540895,416.13811560002335,88.0123431092889,121.49162089276705,82.67813139193241,382.0820820820821,0.0022063228891899714,43.143143143143135,0.034495299275072125,118.5185185185185,0.0
1.031323170479447,-3.956368512936609,-1.8807978329687065,6.0022221862775,869.4462505408719,495.85039855936765,198.30519370796983,8.199103077243947,29.92211075681348,404.1577538874238,-12.20650646905634,346.3550169141355,322.8019085586782,339.9585188534007,67.19906577415283,383.1831831831832,0.0021761969800581935,43.84384384384384,0.0365174308389868,118.88888888888889,0.0
2.9220300002299613,-0.5847118953910698,-1.1215218139597205,10.068059172693362,867.9925618178447,504.20245614822016,202.79029891530104,12.838911361595677,30.26447621254387,430.40487565773094,-5.446694215104946,365.32403101124834,293.00020437846666,305.460419072621,42.467445480977204,384.2842842842843,0.0021459447974331836,44.54454454454452,0.03833932526321277,119.25925925925924,0.0
-1.6529953302430962,3.3172584401745215,-4.072441005711873,11.227541711579818,867.2485997281769,503.4499830262465,237.79963624223555,8.169045941819416,29.924382345182142,664.1234162165811,-49.05457231693888,608.4608079983982,92.50772970086325,152.11249556243018,59.4486069309777,385.3853853853854,0.002115498002947074,45.24524524524523,0.03992765495578393,119.62962962962962,0.0
-2.227330317683918,-4.45394569270228,0.09498693650328591,10.750911715254505,872.3887616610953,503.2372538281552,199.6200864501077,10.25291843812138,30.13401648926083,489.5182722131813,-1.4120966039153635,430.6490598591071,345.76630098011844,352.1340993317837,45.73996060210273,386.4864864864865,0.00208479744637972,45.94594594594594,0.04125496189119334,120.0,0.0
-4.922493660601009,1.9163717309800428,-0.49814368930608144,10.335140211601981,866.8137867869245,503.30485993449764,196.4624532529024,8.994262492658088,29.905822909891572,497.71069559269495,-9.292621136077333,447.3080283622156,379.3405643412774,391.8879708771659,48.63525569722766,387.5875875875876,0.002053794582598372,46.646646646646644,0.04230059238752268,120.37037037037035,0.0
-4.04907313682286,5.549146439882602,-3.3457878026231485,12.324519195011334,866.4835793422712,500.07558805979,217.34476745001217,12.357731874073878,29.599754505344425,516.9596973766073,-34.50801649429327,450.45640394487543,182.63380380395301,227.09746400984514,42.34634554554877,388.6886886886887,0.0020224523865412154,47.34734734734735,0.043051291869165495,120.74074074074073,0.0
-6.583638856598276,5.364666074893969,0.8084257305546642,8.920817558525737,864.9141343973761,504.9439471382435,189.22880146226126,12.622324593207233,29.823153731760318,374.64153921561024,-1.204312502707583,332.4367260134269,418.4267158551325,421.74808383452034,42.73858606749715,389.78978978978984,0.0019907457660964913,48.04804804804803,0.043501435622532045,121.11111111111111,0.0
0.667295822440154,-0.3058337131131072,1.431745489381919,11.78982111205365,863.4373050976889,504.8457722229126,207.6472609002756,11.728139964277894,30.34896145322652,495.44206589978995,13.03363477524484,427.31217580148,276.3868056584339,272.02311397937854,41.979372088273045,390.8908908908909,0.001958661497005558,48.74874874874874,0.04365289710050249,121.48148148148147,0.0
-1.7231854548152956,1.2621792177819653,0.4540689577297778,6.735970229947165,867.6061129360626,495.5750053436881,231.45824925076488,10.612269106205511,29.62316718766161,426.34785395241823,1.6693478470394636,447.37838841290164,-31.93419009908871,39.64191143462252,63.55201519222687,391.991991991992,0.0019261977256026179,49.449449449449446,0.04351457905833878,121.85185185185185,0.0
-0.11901137872518272,3.488946893922575,-0.6481363504179404,8.190104334123868,867.1880129304421,493.3591330890918,194.550640778466,9.537880926318202,29.458521476067617,430.72836722120576,-4.9930136481961584,381.5017229460967,367.294029088041,375.5275019168117,52.609213381039076,393.0930930930931,0.0018933631031993173,50.150150150150154,0.04310165304400711,122.22222222222223,0.0
0.36121954153753044,0.4752959025548522,1.1828843035037098,6.385917210136368,868.0034338123197,502.79934774273374,190.18035514261288,7.616250591617501,30.068823939888,419.292433750075,9.011378046615485,376.12089003555775,414.46980871389786,407.7503172112437,65.6163391772036,394.1941941941942,0.0018601756293901775,50.85085085085083,0.04243456845242554,122.59259259259258,0.0
-1.1498427756482803,-0.18007787373748615,1.3604407209533822,9.450309398660416,864.1522097790125,500.39069211888557,195.00818798042303,13.887057762244394,30.049060585746012,380.4305762167447,7.9121705826138475,322.40101906940504,355.1459162192691,352.04929145160594,40.38894314863127,395.2952952952953,0.001826661289943452,51.55155155155154,0.041537902923102575,122.96296296296296,0.0
0.9733546575276693,-5.408027303224112,0.6148071394393768,9.907477565467316,872.2049921816392,498.40068849540864,218.98359568346984,8.480653964494893,30.039585474964063,561.6275233605581,6.989634019969949,499.13565120478125,196.4719079412443,199.52134275788845,56.59225003301396,396.3963963963964,0.0017928525780204348,52.25225225225225,0.0404391311007548,123.33333333333331,0.0
-4.263336642089573,2.3504074401333215,-1.6492245008695219,10.22820298445304,862.6768439777068,504.6854310774965,221.24776719985812,11.327292694065683,30.089481082503976,500.95338910532644,-18.809713420541286,441.82948816526545,135.6412180969673,165.38054876253216,49.41494564768654,397.49749749749753,0.0017587869853221171,52.952952952952955,0.03916738869413475,123.7037037037037,0.0
0.540323957886873,-0.5818063943913221,0.5532015310223614,10.12376670577427,872.2316494131869,500.0116867405237,204.87411203021492,12.119131145246794,29.86782023642144,450.09224416390754,4.880967210647817,383.9742310586358,273.6382264216211,276.7707644163002,44.40766843985289,398.59859859859864,0.0017245055427939952,53.653653653653635,0.03775230353429185,124.07407407407408,0.0
0.058293214721732,1.09914986194844,2.390961301650958,8.144893338376544,869.2239307453966,504.2421193193372,216.83212404001068,8.889439006189342,30.065709828701344,495.34218413639445,20.738568430295864,436.18595317472216,179.90949479500648,169.80825498600134,60.862116717558436,399.6996996996997,0.0016900514793921479,54.35435435435434,0.03622295533768464,124.44444444444443,0.0
-1.7068699789019202,-2.4612156459432186,-1.1932581172234604,9.619518311173568,863.6774624828553,498.4653281984668,223.90255327511989,12.076025054631923,30.064345963190178,474.911114746425,-11.634486354823606,432.47476983370586,83.47269296290813,104.14518196885751,49.55771699942886,400.8008008008008,0.0016554690530176334,55.05505505505505,0.034607011819221635,124.81481481481481,0.0
0.6193170750453758,-3.093886377968902,4.1958786782648625,7.005106662788503,869.9177707598585,505.3284830106246,227.87346414429825,11.52842640667771,30.32187736163356,406.7536517388343,30.414587404320375,420.3819340342864,8.280281357894637,25.993414213630576,58.13270578115073,401.9019019019019,0.001620802591115211,55.75575575575576,0.03293007176498208,125.18518518518519,0.0
1.291008569098053,-5.384042096250284,-1.0512618679707688,12.7264579502645,867.8053893539044,497.21778272482493,207.53664718820153,13.455927670763531,30.11489507230965,482.2660652456032,-7.534903014527067,416.79560319862975,262.07018108823956,277.44059323520787,37.79967919248516,403.003003003003,0.00158609576074194,56.456456456456465,0.031215227146571326,125.55555555555554,0.0
3.254475880751234,1.4944844608865846,0.06481402668027243,9.392747854203998,872.3090427473552,498.3209225916496,186.98528282330014,9.061307067146577,29.75600438802777,460.83179917429743,3.7720958824808815,434.1544708170019,444.6365447958368,441.6708527443938,48.71605446742085,404.1041041041041,0.0015513910703084147,57.157157157157144,0.029482838098385842,125.92592592592592,0.0
0.8096371091596146,3.1075417453797822,-1.3449711920126723,9.022227761912617,864.9656050659619,501.0825672862369,201.79121077590312,7.428271965440571,29.952953176054844,522.4933395587294,-11.438707599365866,466.0299389750366,341.5906677208143,357.51623102235675,57.83798444457071,405.20520520520523,0.001516729588779982,57.85785785785782,0.027750498396431435,126.29629629629628,0.0
5.266692629305348,3.2077197957503807,0.44654167184052174,13.177880656888165,870.9400905631829,502.7005091529715,205.73195805064742,8.989020489110978,29.98490820760917,579.1175540052385,9.739160122567682,518.3060136443164,332.7468769436573,328.68226080371494,43.5478439035379,406.30630630630634,0.0014821508538859624,58.55855855855856,0.026033156553463884,126.66666666666666,0.0
-5.8213554569197,-4.046377656374327,-3.4844433852705503,7.515506932901541,867.3373236882078,501.4650469690047,207.4106120342161,10.417707085068663,30.06850935420606,415.79732963801234,-31.493757171886443,347.55885982119844,231.9153329626978,272.1044606919735,56.20373492167473,407.40740740740745,0.001447692929628814,59.25925925925924,0.02434334986628314,127.03703703703704,0.0
-1.975849829905226,0.08250714521205117,-1.0920835976334424,7.748825771936062,866.1630092489796,501.76499211801905,208.1214059899128,10.116425454170113,30.022877079619434,432.9793371852924,-10.267297496529586,365.25385024876687,234.06386481912313,253.54379988338766,56.14195254764947,408.50850850850856,0.0014133925657027731,59.959959959959974,0.02269150613447414,127.40740740740739,0.0
1.6369815560141536,-2.2950034473406187,-2.1842424006971344,7.80755935026287,858.0262324606922,499.0620448583442,221.18894597930668,9.2131242074509,30.34604042867496,484.2120592859086,-16.76876972017333,429.17870786820777,123.78053788226072,150.93964898524106,61.853638585899155,409.6096096096096,0.001379285407660235,60.66066066066065,0.021086270024369722,127.77777777777777,0.0
0.5906083669677941,-2.388730571853394,0.2706766957845818,9.864257236601036,866.7885307481347,496.3601738768308,222.7442842668758,6.181605082045515,29.9329469485102,638.4511409058454,3.6040112254647725,573.2302535121563,225.0519974138303,230.85271221994077,64.66453937794125,410.7107107107107,0.0013454062068841094,61.36136136136133,0.01953481727637371,128.14814814814815,0.0
-1.933789087196686,-4.448252961991082,1.9888947510178148,10.863263259275195,867.2470653819563,499.3534052257282,208.28326346075215,10.940965992258214,30.09778656517481,494.1149116115695,15.292350924862884,427.0289971881617,262.48624373484574,256.13539497027364,45.690480137181446,411.8118118118118,0.001311788983454645,62.06206206206207,0.018043128843745274,128.5185185185185,0.0
-2.919519869301248,-4.274402031934039,1.292012374229103,11.479350936235667,871.5767053681902,504.9743251360511,220.9848487605182,13.9446889581644,30.213690185336077,478.4841959659017,7.937911680286919,430.0153743274956,121.33587042649606,123.32203257659425,41.94715716350697,412.91291291291293,0.0012784671024250014,62.76276276276275,0.01661620715631898,128.88888888888889,0.0
-3.085982187046065,3.3319079152326463,-4.743318721717785,15.143990634989937,864.5523972392343,499.52300927440166,213.5766136663109,10.928502476246008,29.764677501947777,577.3879511281965,-51.25149056677617,514.3535999174976,267.05746627847975,324.49024860613105,38.46204177308499,414.01401401401404,0.0012454732342167536,63.46346346346343,0.015258226674703147,129.25925925925924,0.0
-3.0022628967419362,8.324322996663192,4.084139305855761,5.5011350915984725,865.7915610496915,498.571727328537,210.6450597286257,11.218271038107027,29.435389391006655,330.88665246725463,20.838291508631094,278.50409198567934,150.62719057817577,139.96103373543062,60.849073348670224,415.11511511511515,0.0012128391820375054,64.16416416416416,0.013972619679583567,129.62962962962962,0.0
1.5600081773167949,0.584503144752419,0.5905598812417368,11.217471178248834,866.6421269346056,497.60210155345044,219.06544157109963,11.144890612310203,29.878757890184204,523.1812610976132,6.936660648926384,464.2405844791537,170.98205116293383,174.31263152489842,46.50325853583566,416.21621621621625,0.001180595572517144,64.86486486486484,0.012762105155508166,130.0,0.0
-2.7143656326987724,2.214574286850265,-1.5529982809860006,8.885738854855537,862.4500841685219,501.96918579207585,210.72252048237917,10.7940933397648,30.01249928865968,453.61606725258406,-15.086201487989726,385.74031561866065,218.6661473222553,243.40763799473615,51.37424354920249,417.31731731731736,0.0011487714192241867,65.56556556556558,0.011628673404566447,130.37037037037035,0.0
-1.8203266382596,0.38582891117431123,0.31425583798188167,8.827169702222452,868.0161511250384,497.4565302415058,230.5781117709776,11.86333193373619,29.74593822716227,469.66753974085117,0.7657155031128999,465.62025839249566,7.953135458851989,8.248605453826901,53.41405844264452,418.4184184184184,0.001117393581432571,66.26626626626626,0.010573541718210601,130.74074074074073,0.0
8.09569814350989,-0.303768074937275,0.35237964500538477,8.760455743492244,868.8567662610498,498.00277585640055,195.6158883320544,10.79074736237133,30.067146442168898,426.43226240563706,10.668577854951895,372.57900315801794,359.29117533101197,352.75754988737845,47.753734323807116,419.5195195195195,0.0010864861516050113,66.96696696696694,0.009597097318297282,131.11111111111111,0.0
3.6343213651405977,-2.2236391003326568,-1.3336974339031273,8.182460658384054,866.8259825610174,502.5941555447372,204.84829100907982,9.374645660693448,30.32024893027197,458.76478686316847,-6.961851614108068,393.5280638305229,283.41554306929277,297.6152908960789,55.63776177029425,420.6206206206206,0.0010560698138029794,67.66766766766767,0.008698843217631345,131.48148148148147,0.0
-0.11064332186155562,5.59976329068214,0.395833334684151,13.369049669206904,865.9191115219752,501.43801702762846,208.7348110304605,8.408022179982492,29.792941982280244,598.7296262414131,4.026567379315754,535.6696816256276,320.370857776199,322.5682356985163,44.79410097159,421.72172172172174,0.001026161221046749,68.36836836836835,0.007877360999776487,131.85185185185185,0.0
-1.9826439205037543,5.731465585158081,-1.2149445752406145,11.684594654027805,864.3923098585243,499.3787181122557,214.39452690457992,9.50205268943865,29.673831555911036,556.6894019164342,-13.830939345090856,489.4189060626679,242.68167843175456,265.18680715891884,47.82345364617712,422.82282282282284,0.0009967724421478402,69.06906906906909,0.007130302054576837,132.22222222222223,0.0
2.238108134431783,-1.7786761199973768,-0.8087239853800455,10.04639195711475,865.3744191050308,497.6391119731703,222.6796048710309,10.628258992901332,30.05402818212117,517.3748024864732,-5.033475791829954,464.69481443537603,128.1666027152943,143.23910798161165,51.28089927505787,423.92392392392395,0.0009679105275484747,69.76976976976977,0.006454415715661879,132.59259259259258,0.0
1.9998488653328679,3.0754872093519614,-1.372558271510169,12.702031504974,865.4663947975228,495.10283894937515,209.75601432763844,9.367834077754054,29.67569826101419,566.498807174296,-11.525684237173065,503.93425974442465,288.41985022153284,306.4011198361118,44.45438293700606,425.02502502502506,0.0009395772392759388,70.47047047047045,0.005845619156083017,132.96296296296296,0.0
1.9663357523895844,-4.965486553153742,-2.8653425794793055,6.974942069402249,864.4722392621433,499.0991445913876,195.77770350493793,10.628677366262862,30.302816371934274,373.0668057323065,-16.607760375683526,319.5999893544233,345.1448277616872,365.6824243488774,53.27141146689962,426.12612612612617,0.0009117689825146932,71.17117117117118,0.0052991099362172675,133.33333333333331,0.0
-2.299409646988909,-0.7827226516798823,0.2916729404307678,7.338589737338148,865.2152922761351,499.23631802193506,218.42513896455006,10.878300267400835,29.958333685722938,420.8143103551445,-0.14546584933075124,373.8479446446345,109.43220967798146,119.21873377125883,57.65674573025467,427.2272272272273,0.0008844769659708034,71.87187187187186,0.004809517955678542,133.7037037037037,0.0
-0.23537917001280334,1.9627375083743581,1.1705988730326762,5.6440645356106245,865.8300882350228,501.5161272020007,217.54958766141965,11.666358862540363,29.976687241082352,340.0653788049065,6.718206649637883,308.0347160646834,72.73717937145511,73.37893508917915,60.30614851669278,428.3283283283283,0.0008576876057700471,72.57257257257254,0.0043710895310761005,134.07407407407408,0.0
0.561939905440789,-4.2227296341808245,1.0297671921527445,8.601170919753425,868.7908695914037,497.9452619387834,190.58141340620594,12.565589937677961,30.044315893284708,375.7425849510676,7.305723266809555,329.91693912999744,397.27866761884525,392.65619457932166,43.62676344967759,429.42942942942943,0.0008313831738362489,73.27327327327328,0.003977892792690547,134.44444444444443,0.0
1.2022911706801835,1.9308416619282944,1.6398505052704686,10.323397053409506,862.2205485987462,496.70476623426026,209.961958663292,10.156014836957715,29.883317695030353,501.5959215947622,15.527864273039343,435.5552221877934,250.74699114446426,244.31416582817522,48.491658941637475,430.53053053053054,0.0008055426773634208,73.97397397397395,0.0036240309966477494,134.8148148148148,0.0
1.7702128278679776,3.417728743961953,0.6486804200297364,10.205717155864669,864.4847328707752,498.88712707853176,194.09858169319702,7.384446869704679,29.869372954813684,534.4363421625644,7.801108217030756,490.65444329339755,404.9972862291586,399.601874990636,52.19626031996989,431.63163163163165,0.00078014294197477,74.67467467467469,0.0033038490701378545,135.1851851851852,0.0
2.637093399649482,1.4520549065384318,-1.065450996433807,10.298683822119761,863.590462425885,495.90131922767057,203.35348902497938,9.30979180636162,29.868938599962526,505.7863833294362,-6.720362196666523,445.9436469648291,315.57178336290565,327.80082395411443,48.86413691401645,432.73273273273276,0.000755159858285428,75.37537537537537,0.003012118987248522,135.55555555555554,0.0
-0.22188346185549998,-5.252419654470037,1.6793277288623776,7.177886337867836,864.5830230813796,500.5737213477462,200.971910730372,10.088125134813199,30.323451662389203,402.20190399156826,11.576455198367936,336.23814035385954,298.0582552739025,293.9779581665436,56.08847567987064,433.83383383383386,0.0007305697406143535,76.07607607607605,0.002744191434456905,135.92592592592592,0.0
1.3585720967642998,0.6567661334079455,-2.71503507968387,11.606309485228044,867.9070521713925,498.23727353189264,218.09264698241986,6.32846248764582,29.86485869397144,651.2257669468108,-29.459300936238453,588.7175877089207,279.3826225945245,315.10411962051177,56.05550195354808,434.934934934935,0.0007063507381722883,76.77677677677679,0.002496104443073831,136.29629629629628,0.0
0.8588076898374348,-4.037433498968359,-1.8013427650249603,10.479255036477996,864.7193899977764,497.0695226402163,211.16830174172185,12.777329040204965,30.117098849825666,455.61449107512635,-13.443133438748504,390.0415074908563,209.95318826150975,232.82124629283348,43.417258409639565,436.0360360360361,0.0006824842336854881,77.47747747747746,0.0022646438003748005,136.66666666666666,0.0
-3.418600947111963,3.3303617408372266,-1.9284001428464894,11.466108562931996,865.9259843983083,497.3170330838512,197.14408999243972,10.284755825020932,29.606487663054857,490.44949699170553,-20.046965115884497,442.3846145427521,366.66184195751845,389.68440357931456,43.096395913630474,437.13713713713713,0.0006589561624213855,78.17817817817814,0.0020473545287090452,137.03703703703704,0.0
-0.12508437938542336,2.1550944306906215,2.1601121182786205,6.214475644819896,867.8377930646725,494.35259428851344,218.80065962957343,10.76270566916057,29.556361009790688,382.2861090467955,14.299060952787464,351.3285447924021,79.05870601612662,71.77870445539236,61.57931100797763,438.23823823823824,0.0006357581860919794,78.87887887887888,0.0018425069496970411,137.4074074074074,0.0
0.08955056820960285,0.094097175180249,1.8855770282801512,10.62298171759558,864.8881549053086,500.95218501203874,195.66194176071585,12.73105292505253,30.077772404016308,428.21623744065204,14.184086187716211,370.5847037553456,362.36396387827125,352.917300374366,40.323766099519354,439.33933933933935,0.0006128886610575718,79.57957957957956,0.0016490243272392457,137.77777777777777,0.0
2.96711391853566,-1.6318767156894645,0.9746104740899897,7.624469520164946,866.6067395685732,508.51612019368685,213.30113790470944,8.739714339715306,30.570153247808932,477.51825485700203,11.040084200699798,411.89728248484926,209.814907644455,209.3264017035665,62.249550949579316,440.44044044044045,0.0005903533483798942,80.2802802802803,0.001466381479257667,138.14814814814815,0.0
0.3039605855984996,-1.4618428183198438,2.1438597304235945,9.205353494897276,867.1315685876561,496.8249005788171,201.85989330708443,11.148083861768061,29.891990074891055,438.8196766579062,16.71974511983645,373.9095764260481,298.9518640553461,289.6002245699018,47.670398560033156,441.54154154154156,0.0005681658241527941,80.98098098098097,0.0012944849400217764,138.5185185185185,0.0
-1.373997713436651,-0.9776880991916983,-1.7585655648239762,11.068729797272766,865.7235193285242,494.38301590072297,206.3432291746948,9.780271753796129,29.73872453282937,517.1434886922555,-17.293729425224242,454.94969699324554,290.9801749989804,314.485083708025,46.86733033818594,442.64264264264267,0.0005463475615977324,81.68168168168165,0.0011335453075347042,138.88888888888889,0.0
0.7024486636062346,-1.5139360711228178,0.6971902397219608,10.182187212511826,865.7705249978223,497.3656454412785,215.04270748038385,9.631826265968161,29.971791506213002,524.485445098236,7.076293657124585,460.08568222604777,212.8511732335204,215.6168604786608,51.44491702014281,443.7437437437438,0.0005249276709699243,82.38238238238239,0.0009839515242216978,139.25925925925924,0.0
3.9710495425207433,-2.828996686432239,-0.25034885676632845,8.296920040441362,868.920122003178,498.2622010662837,215.2144939905953,8.455615224391241,30.08501221528688,510.4763698019186,1.7579051203469125,447.1867019096508,200.6021970801201,208.67351175196404,61.04797356946146,444.8448448448449,0.0005039422986304637,83.08308308308307,0.0008461552812134126,139.62962962962962,0.0
-0.5909400256504005,-1.3905517020626232,1.6937642077698278,10.012546312368837,865.6561575374503,497.99018963638196,223.3696907355596,13.331206427373054,29.96291721649622,455.95313051435323,12.909240033043027,423.5823260948895,80.38451023568723,74.83836628149373,45.61713028632547,445.945945945946,0.00048343370192605414,83.78378378378375,0.0007205717784113749,140.0,0.0
4.575745838449515,0.6215607787619409,-0.23044846510439518,6.936929369512714,871.5241345687581,498.98414117721455,209.17746300328548,9.248999919848858,29.89230836200171,435.01554201878884,2.844471282284949,370.43574668102747,219.19391458827954,225.78226587728477,62.050981770558856,447.04704704704704,0.0004634490310259718,84.48448448448448,0.000607500949568821,140.37037037037035,0.0
3.262978935928394,-4.697754380486221,-0.7698857768201623,12.300534791796592,871.8204579840173,502.57457392933327,213.0645086296334,11.398928493791404,30.286638192153962,529.584964572495,-3.809657186375394,463.0267267781202,236.44598197054466,249.30457509839792,42.79240804682146,448.14814814814815,0.00044403886189832084,85.18518518518516,0.000507071158419379,140.74074074074073,0.0
0.8444870899003835,2.8132595907978164,1.08181703712198,9.589431961007497,867.5498326270019,501.1660365943257,205.62262677595675,6.249985225056127,29.898762894899082,585.4228180691628,11.883379754896755,523.9523920775353,336.3748557926317,330.2625187524919,60.971551871362635,449.24924924924926,0.00042525553556236223,85.8858858858859,0.0004192054285077535,141.11111111111111,0.0
0.2602048210752084,3.369344787416986,1.7523383343824657,12.237099888510652,867.2707001832226,493.90416406621614,211.81989882622798,12.359977059379574,29.500194363013495,501.2134831804803,15.58617559037289,437.1304622663709,226.99905541870964,220.9118360948298,40.95640850400674,450.35035035035037,0.00040715136714943755,86.58658658658658,0.0003436085964156023,141.48148148148147,0.0
-1.6358097096155324,4.4567479255143505,-1.3366903896936033,8.946936625807915,865.1434970573239,502.67262417158935,214.39486048008513,12.104422311914117,29.889848553954373,437.45497417050143,-11.881502188049927,374.82013103193964,167.00580796113866,189.5357309517238,49.09057947673876,451.4514514514515,0.0003897767938048195,87.28728728728726,0.00027977246835809695,141.85185185185185,0.0
7.269754179324161,-1.1473962739259882,-0.1221513427047522,8.952848023186835,865.8707773134934,495.55639953915755,209.01690152545623,10.194868220594605,30.049536638196482,469.7721161485394,6.283723958726707,405.3135871234109,240.08774906309478,242.52674928569695,51.659920044655486,452.5525525525526,0.00037317853288147115,87.98798798798799,0.00022699518925297968,142.2222222222222,0.0
-1.408802670974346,4.596005263624807,-2.1168812672833055,8.471626426724306,865.8596863610842,505.3888548046244,191.96249515907505,9.546115067724152,30.0037236236346,429.7351105215747,-17.34533398299842,390.25805655350376,404.62194871144635,423.80989305882355,50.927451809573796,453.6536536536537,0.00035739782118527247,88.68868868868867,0.00018441064822876228,142.59259259259258,0.0
4.995045709068464,-1.6534285832618127,-4.996122034985879,11.75234786338615,869.9684216011232,499.8039261063409,213.31470896330896,10.800000011227134,30.102470318616447,530.1540515393679,-40.91459752244093,465.1352660530998,233.72944960049728,282.23535406850795,44.85588017422591,454.7547547547548,0.00034246880234895183,89.38938938938935,0.0001510238456606376,142.96296296296296,0.0
-1.3287473847994864,-0.8910811735788667,0.400919262827458,8.581137685343048,869.0341505780628,498.84100303719515,213.64561477355457,14.57758132176058,29.86294281188006,381.49639356897814,1.3500621128451087,327.6248570037959,138.5079003717987,147.35811836394709,44.61349151228498,455.85585585585585,0.00032841712299152886,90.09009009009009,0.00012574867382547734,143.33333333333331,0.0
-4.251525816245656,-2.905032527837178,1.2178107125092639,11.289190864830353,860.6372887296209,497.0765818581524,203.19826523652048,6.473526602193029,30.03168006755543,599.397015053141,8.580839644354448,542.4040902887517,360.69306387354754,356.6948442644341,53.483454036354594,456.95695695695696,0.0003152587895286073,90.79079079079077,0.00010744539257497574,143.7037037037037,0.0
-3.175371914364412,-2.427989087660462,0.524133618173451,9.23509520466142,870.9676920224202,499.13355779829044,197.15612963927487,11.564054775148255,29.846131718105173,421.5868404090181,0.7104006068532387,362.73154950267724,342.2345264551377,346.5583266985586,45.99627575894326,458.05805805805807,0.0003029993267911965,91.4914914914915,9.4956041075024e-05,144.07407407407408,0.0
-0.10968324452867413,0.7406520163825516,-3.8991234355087343,6.048073400216761,865.2557560636182,499.0518283702547,224.75879150503965,8.176765395692195,29.935015847782186,461.6271205842238,-31.580643665834184,420.96114034675173,58.48240821023461,98.81839536192605,76.52156746277102,459.1591591591592,0.0002916332675043172,92.19219219219218,8.713692712031935e-05,144.44444444444443,0.0
4.903113070506018,-3.157072679967111,-0.7016988601529491,8.859371864427068,872.0468123835547,505.141733554401,214.91445510894403,9.960163207400537,30.37780756771717,489.3087940616083,-1.0296783512755674,425.442257437837,193.41854401480595,204.6681354819177,54.68130451849893,460.2602602602603,0.00028114398872143895,92.89289289289286,8.288800951612111e-05,144.8148148148148,0.0
3.1127007311058588,-0.6766921416195784,-4.4366955201021625,7.641783571274304,873.0418029494949,499.4970548841951,207.7091896907829,9.504239761842674,29.897145302944768,447.4854487448732,-31.36621984715633,382.2771946723006,241.73945638475845,280.7825257904855,58.3251734302556,461.3613613613614,0.0002715038980647415,93.5935935935936,8.11793295846084e-05,145.1851851851852,0.0
-0.15641798402294377,2.133966604724622,2.7394022153083695,10.067805447364675,866.9602505010023,495.2039551475058,198.62967116852514,9.143363484404489,29.62393088294569,497.5603800866596,23.65836181755286,438.1387802939634,350.6423228647019,332.33934059031714,49.49303205890075,462.4624624624625,0.00026267495962374376,94.29429429429428,8.107463379079584e-05,145.55555555555554,0.0
-3.550358767365539,1.2092857973884834,-2.172109164236172,7.61918452865102,870.6958805256861,496.3071568130239,201.78185171578653,9.979069741894541,29.52348432664998,419.081696264992,-19.58021307885756,356.3130865288799,290.7576880163647,316.622032120938,55.5093447844222,463.5635635635636,0.0002546095371174231,94.99499499499501,8.175203007675513e-05,145.92592592592592,0.0
0.5263680995178429,1.5572676308946507,2.5108072189197927,11.851950201429233,866.7109083069956,496.5300247304203,223.02590396786232,7.731657709444419,29.745388056134622,629.075888864875,28.088217811779487,566.6677580782207,216.48154011661808,198.46112636317204,53.08438800325315,464.6646646646647,0.00024725152087282874,95.69569569569569,8.252107738189379e-05,146.29629629629628,0.0
0.9144315426508783,7.764340781448517,1.8917392873682912,9.817848279293946,864.1632433734287,497.3523437185932,211.37661940868045,12.058360872255934,29.55956096994224,452.98864540260763,15.84602782078573,389.860150306101,208.10209546045246,202.35513938968234,46.071269613871344,465.76576576576576,0.00024053769569310325,96.39639639639637,8.283529809919919e-05,146.66666666666666,0.0
-2.0167109051940706,-1.6791598084196822,-1.8011807050721234,9.644808010482523,864.1031334274345,498.29514431974235,204.49412932999294,6.411712977602799,29.996019733095462,571.6819271311732,-20.05775093375234,516.869230264711,340.09450345558196,364.2994346406462,59.512043645671994,466.86686686686687,0.0002343992990785704,97.0970970970971,8.229889319581514e-05,147.03703703703704,0.0
-1.970543365858596,-1.7565728846551623,-2.26556990253549,11.311784275575166,864.2916256224797,502.63523321268354,215.09689231224655,11.079529025656685,30.210630177774778,516.3490937661658,-22.47644763757261,448.59471702917256,210.5122354803318,242.64043774283314,45.85705455616517,467.967967967968,0.0002287637137425184,97.79779779779778,8.066654161004798e-05,147.4074074074074,0.0
-2.0155950735603,3.760000413892312,0.7007404327726765,11.927813868151725,862.5315208563859,500.69741322778754,201.85601812553676,9.346928294930859,29.890076556143807,533.130663066215,4.529691892973602,473.29082700166424,344.5706282245619,345.26604866609114,44.86876553656169,469.0690690690691,0.00022355623505950997,98.49849849849846,7.7835608317239e-05,147.77777777777777,0.0
4.492028849592602,-1.8048582543478684,-1.688648074366142,9.959802496460696,869.8769288027722,498.3771306012196,225.0084303028038,7.658150212385093,30.02739199700397,604.9488234152338,-13.210041089115846,543.3156732991745,171.7197627682612,194.92992984135773,60.31421561977801,470.1701701701702,0.00021870185304617942,99.1991991991992,7.383080762193241e-05,148.14814814814815,0.0
-2.632139434144151,1.4907468826165726,0.20496928431641506,8.457599400901419,863.7551449144147,499.27101712767376,223.52800534896724,10.40476674119739,29.879394901631468,477.49509060772385,-0.91453029479275,435.49760369849474,92.47176912632,102.39526271395857,56.76909954754853,471.2712712712713,0.00021412698966845898,99.89989989989988,6.878223376220568e-05,148.5185185185185,0.0
-1.7462825963598891,2.0015061476980156,-0.9656551816138367,6.452060767775741,869.7560224559753,500.613822225032,205.33425928797223,6.886097826587044,29.775153642126103,475.1588757431839,-9.78473762218649,409.6544852238217,282.78814294733854,299.81613636037446,73.92566756849895,472.3723723723724,0.00020976113558479585,100.60060060060061,6.289850379018503e-05,148.88888888888889,0.0
0.6416989355719473,-4.793203753387438,-3.5623168289312668,8.62790048592964,864.345556687839,501.530152324329,203.7132975296914,10.079427643439269,30.37982698548612,447.8396834697638,-27.19834137021119,385.0959703340855,291.02161889792825,324.34659956766706,51.93195374674783,473.4734734734735,0.00020553833569170142,101.3013013013013,5.6437385361276074e-05,149.25925925925924,0.0
4.893641127160424,5.679063846025141,-4.460936038248918,8.765575506704076,862.539649944032,502.15464795841694,183.8186680130772,7.154246184376891,30.065764978809195,473.33032109697797,-31.6517864365912,479.90287496389954,476.6147186353113,508.30899917504894,53.60287822110763,474.57457457457457,0.00020139847979199537,102.00200200200197,4.9676576260921424e-05,149.62962962962962,0.0
-1.93780798632261,-1.2260199817979947,0.45336849698919435,10.214114905984594,867.3175335453656,499.02662414810686,195.18419228448633,10.922544168635662,29.920238437326145,451.6627739860074,1.651505361905318,399.17560179573866,371.97395896683025,374.02355926933626,44.41058152689432,475.6756756756757,0.00019728836305965024,102.70270270270271,4.2887207247174416e-05,150.0,0.0
0.903985738904672,1.0576452352675965,-1.1231154926612508,9.309706237723946,863.3735626478746,497.19606872776546,196.60530225042243,8.15128533273925,29.90980523045157,495.8933618029566,-8.80007023762843,447.9709977745548,373.3173260577266,385.11070814197313,53.179388933117956,476.7767767767768,0.00019316249038583432,103.40340340340339,3.631218036197377e-05,150.37037037037035,0.0
2.0824998417051255,6.356824905309908,-1.1061796338282646,11.375865944102856,867.7166446994362,503.8863775878036,211.35190340987387,9.098011965941382,29.888450688412163,555.895383816945,-8.61100438030422,489.3980115395881,273.3953782881282,289.7404017142375,48.69221533101061,477.8778778778779,0.00018898360878294573,104.10410410410407,3.0150726963378523e-05,150.74074074074073,0.0
-0.5595562645331644,-2.5244375425779264,1.3917276781875707,8.774033457458621,864.0100597333574,501.449546032359,206.73766295558642,10.587898775886325,30.238717976274597,448.0144657424214,10.338553460384235,380.43812631730435,257.83978906976125,256.56075942799004,51.14026399467456,478.978978978979,0.00018472296240162723,104.8048048048048,2.454971334054045e-05,151.11111111111111,0.0
-4.361790380991034,-2.311403736454312,2.3468845532648897,9.885917666294116,859.4256448673456,498.15127641060434,196.5466451258476,8.454915776315529,30.087219879415635,500.92416078176433,16.346740881231742,444.8287671338166,374.9748542091039,362.98872827902983,51.15459658820272,480.0800800800801,0.00018036027497686597,105.50550550550548,1.960138763491739e-05,151.48148148148147,0.0
-0.10475668626781245,5.674890241681796,-0.5450894427236184,12.367974886393778,865.9271868148724,497.12332845265263,207.18835957535444,9.884072000663394,29.57367494696963,543.0246406058126,-5.272031399327853,479.8174764466543,298.789043026642,310.56123805478035,43.91616106704363,481.1811811811812,0.00017588347426945042,106.20620620620622,1.534657938945535e-05,151.85185185185185,0.0
-1.6368306475928196,0.7076796400825305,-0.681197413819723,10.683650427909933,863.0639105968363,497.88829562666126,215.05337147647347,6.972338997510293,29.89779084901876,605.0193998538676,-8.849789982743891,538.9384457331207,270.4829513228832,287.04263248309417,56.78762264207739,482.2822822822823,0.00017128818193691819,106.9069069069069,1.1781917482150147e-05,152.2222222222222,0.0
-0.0519337573661309,3.7580295001192483,1.0002860662277675,9.87992491662287,866.9493983216888,499.40761362999217,215.27839349915587,11.261751207192312,29.755852568473454,480.6646737383637,8.341406690722389,419.5587597497214,182.8906089673647,184.93608825699636,48.66331273570108,483.38338338338343,0.00016657699992161812,107.60760760760758,8.869454051471139e-06,152.59259259259258,0.0
7.990861959095243,-1.6787544610869303,-2.7138711393991506,8.796111116129646,858.947495157004,493.2937572834064,191.00329719141118,13.529827611101542,30.18510682920295,362.35570537745355,-8.806542300608024,323.29730559381915,389.1419178275869,399.8606451153449,40.331770022192046,484.4844844844845,0.0001617586306031909,108.30830830830831,6.547150457508784e-06,152.96296296296296,0.0
-1.5477434150806395,3.301926615177348,0.446306109495394,8.733537206570047,864.1063275897668,501.4473320664358,208.7173651951617,15.584417735819923,29.918511945772277,360.8525008410376,1.275234400191626,296.9510954257189,190.71545883411181,199.92745746301824,41.496501422993575,485.5855855855856,0.0001568468724149037,109.00900900900899,4.738937430626361e-06,153.33333333333331,0.0
2.156330224304223,5.83980132104435,1.103771943644308,8.298773494096105,857.3370305990843,498.41971442784364,196.1665922302839,10.18233629333288,29.941732731610053,420.9245237618407,10.224669209765011,363.74814877277305,355.33092684454414,349.81061578455996,50.470821057372724,486.6866866866867,0.0001518595352298216,109.70970970970967,3.363426959363986e-06,153.7037037037037,0.0
1.846543055598957,-1.1361813521711077,1.3604604168352583,8.917986268434202,864.3612619440622,504.3903095407963,219.01728697140274,11.576408281594373,30.374894518030032,456.2761970858371,12.638782468308698,405.91061221836895,132.91521198994752,130.39598014323866,50.97090022410918,487.7877877877878,0.00014681732052801734,110.4104104104104,2.3407490096930547e-06,154.07407407407408,0.0
1.8678145759688263,3.506028564626022,-3.87350540500493,11.511331677488629,864.8078579105816,501.2111175105367,217.841464163535,6.438748654185021,29.97441879152867,642.7708483765394,-41.526837876862146,581.0618333367038,280.7860614910145,328.16704227590196,55.80331343558808,488.8888888888889,0.0001417427101895871,111.11111111111109,1.5973465816830925e-06,154.44444444444443,0.0
2.594592472166649,1.6041413361541672,-1.5227105396178813,9.556223457415463,866.4720980828765,493.26255721740205,201.0197277367554,13.005468652611176,29.645493169856497,410.10532224788545,-8.238090513849684,348.5952988548755,294.26366556172303,308.69207214733245,42.658555071397146,489.98998998999,0.00013665890483349226,111.81181181181182,1.068844903594436e-06,154.8148148148148,0.0
3.373121541554822,3.697637323799746,-1.7565265056469332,7.300453861237537,868.4546883039734,500.6811435572827,202.339547975996,11.552457009448212,29.877076035128827,380.90184589940645,-8.2044684291544,315.61941824777807,273.5009727328761,289.17079890677815,51.737359555349244,491.09109109109113,0.0001315888481303694,112.5125125125125,7.012958949012355e-07,155.18518518518516,0.0
4.37077050015884,2.0514007854550678,0.19977390881842597,13.536338586119566,867.6326903490458,512.4158537875743,205.38732949501693,9.032133110097535,30.591776446667634,581.3915975568519,6.382684365480887,519.7940554719939,347.34418180031685,346.4808795935232,42.627800041476405,492.19219219219224,0.00012655436771749203,113.21321321321318,4.5118938511757484e-07,155.55555555555554,0.0
-0.5284737719962135,0.46394941304904547,0.9614891595359679,10.639930382290325,859.4348599945945,505.45396968610675,187.4720660526866,12.474361600578018,30.422424429082096,412.9005730613166,6.409993039901301,378.77476152996394,442.4122543465431,437.33573244954334,38.86183941761132,493.29329329329335,0.00012157545654870311,113.91391391391392,2.846343798642735e-07,155.92592592592592,0.0
3.8153163515822164,-2.583377422157602,2.9934208148919628,7.186113198973661,865.1164149153682,500.90861377551425,213.35968173440577,9.491047846709318,30.309335091196555,440.6117310269064,26.656552335061445,382.6124870158461,183.24281991782055,166.98254849340978,60.86645298640166,494.3943943943944,0.00011666971107149105,114.6146146146146,1.7607054121896868e-07,156.29629629629628,0.0
1.1658473685491322,-1.2438465390999756,-0.9899309607361462,9.116302145518352,865.8814814278585,498.65844692026354,207.2715545365987,9.083949633970887,30.03271267953318,494.39063185495706,-7.356718843093828,428.9717955584636,273.42716826698995,288.30403292884347,54.11167850685296,495.4954954954955,0.00011185193490567684,115.31531531531533,1.0679646457796204e-07,156.66666666666666,0.0
0.09089911141226902,4.042819764723715,-0.9951449966184277,10.221772765656835,864.2234338454409,501.0419981133328,219.7017508256786,10.950669850854982,29.905029040049484,506.4551437351897,-8.70480146985003,446.7931844978044,154.4631798900421,173.73353021540066,49.54528362808443,496.5965965965966,0.00010713390907088993,116.01601601601601,6.35181538768389e-08,157.03703703703704,0.0
0.6043083136783379,0.14684525884952254,2.299344037757494,13.409184186594754,861.2276792968588,502.3735397336418,199.01590782037448,7.873291000339362,30.266191582010205,588.8475701229953,24.223852827861034,534.4222617278785,389.7439073349471,369.5497590863329,43.90403298740521,497.6976976976977,0.0001025243226204466,116.71671671671669,3.7043299271514805e-08,157.4074074074074,0.0
-4.300242695663581,2.3598609806688686,0.5931538770606102,7.783775083482261,864.709281515583,496.42640697471137,203.80877051750068,12.043249528799896,29.61995587069439,383.1600113983437,-0.28892171184061777,316.20949627754396,254.4088761842269,263.3502225707176,49.7806030749966,498.7987987987988,9.802885109736063e-05,117.41741741741743,2.1183233212212402e-08,157.77777777777777,0.0
2.0412002060145022,6.840812084762586,2.5353030223759476,11.952081438711893,864.60233817681,503.97545488398265,194.93474741960884,7.888020376146313,29.956874867394887,559.1053438373045,26.707046865430698,509.02751245836646,409.13336402317765,385.69116822978333,46.653794975245845,499.89989989989994,9.365036479179459e-05,118.1181181181181,1.1878062971933834e-08,158.14814814814815,0.0
-0.9732802366779292,0.6930141853902546,0.5774560060196726,12.798972853944687,864.3325255980631,501.13352986907074,199.95709436505746,7.8998904203536275,30.042490287930573,579.6802521829003,4.879039531633854,527.4417438038956,378.8009346153002,377.5532351611144,45.36950196107158,501.00100100100104,8.93892445426362e-05,118.81881881881878,6.5308511324842284e-09,158.5185185185185,0.0
0.7886204518090183,4.988345266555376,-2.3142332374265417,8.74269138985086,863.7139170831838,502.3967593341669,198.1801800393178,8.180620423183331,29.960059088167593,484.21334283573384,-18.74800789047851,433.59900370811744,361.1470229592825,383.25193514145,55.339861186375224,502.10210210210215,8.52437799127747e-05,119.51951951951952,3.5209894849709332e-09,158.88888888888889,0.0
-0.3013509331811109,0.8823435376496396,-2.666256709555613,9.444972762279534,868.1931695926875,505.84581441592314,219.95973678846445,11.519000075032244,30.17474259392066,478.46114492385124,-22.59663953011744,420.15556680221385,130.43383897008454,163.7616187942069,50.74459786349187,503.2032032032032,8.121062302822976e-05,120.2202202202202,1.8613603268798548e-09,159.25925925925924,0.0
1.922337552370942,0.5901098613409611,-3.103024498117858,7.927381505252459,865.4702218416555,502.1144721514501,203.01738151248608,8.766449276960584,30.146816740747536,459.92077751883744,-22.9062188625559,398.63316513448956,303.78673766381985,332.3920264923912,57.85907193351347,504.3043043043043,7.728527118369012e-05,120.92092092092093,9.648659008094807e-10,159.62962962962962,0.0
-1.4117470460413568,0.6137664486045575,1.3241036695169464,9.59307771783939,866.3355205739103,504.0979063862279,211.24175684744614,7.304008431265663,30.123155484282336,565.3168657510003,11.687665527522046,497.3123114904079,280.2417606672958,277.0305423893266,59.092608202984025,505.4054054054054,7.346255239273809e-05,121.62162162162161,4.904268546378715e-10,160.0,0.0
3.395121697829043,-3.2461263991486513,2.377193646174016,9.926820051314138,863.7522561836981,502.35591365761854,206.19236596138197,8.788640000128403,30.44127637954246,519.6724717231444,24.82769412931506,453.2509994465161,300.4321870809473,283.49541180506117,52.05312761979251,506.5065065065065,6.973709025392772e-05,122.3223223223223,2.444287613764052e-10,160.37037037037035,0.0
0.42048703003453486,-2.2139764125010277,3.698724282772762,11.319299996164741,865.4097168744337,499.7970191614828,197.30534733987187,9.935915258639026,30.12945477379263,502.90831948155517,32.903682627909745,443.42048727498656,368.3188048401307,340.64953601799607,44.4847889782844,507.60760760760763,6.610372762173696e-05,123.02302302302303,1.194541245328099e-10,160.74074074074073,0.0
3.7790692575085605,-4.816739921258751,1.6862106646464803,12.180366942040894,866.3155506162748,500.797654170612,208.31699576828356,7.638055032671229,30.378609883248842,600.4109941405269,21.34297495093349,536.8076727409875,323.2498413361802,308.5338530268799,49.00430328732464,508.70870870870874,6.255789238942333e-05,123.72372372372371,5.724278710942594e-11,161.11111111111111,0.0
-1.7674660714069867,1.1928486856667602,2.3256771550699717,8.503807870756706,865.6578552779114,500.6789827024837,215.99103331863594,7.696637781931313,29.93446013853227,535.8825122023414,20.068129117161902,471.6071312021019,214.47858337630345,204.76022398886877,63.276735388859905,509.80980980980985,5.909589296601917e-05,124.42442442442439,2.6897453842935885e-11,161.48148148148147,0.0
4.950621664104544,-0.20792058174134795,-1.1600326653073694,6.065349871548011,871.015851262976,503.1162655260409,197.92240607456648,14.22259266819917,30.16352598120518,292.84988776921784,-0.8790955841514272,228.5508442390559,295.3282346648931,303.10583876289843,47.47595597655386,510.91091091091096,5.571513551526849e-05,125.12512512512512,1.2392882988115834e-11,161.85185185185185,0.0
-1.755695060197959,5.948740975959796,-2.3128316334877135,9.957510441447516,868.7739119355244,498.559457533531,218.0911279073138,8.278869192372227,29.504425295427794,564.4377304221148,-24.623379266428348,497.9817066291848,207.9139358139169,241.84707152070754,56.90729987112131,512.0120120120121,5.241425948296422e-05,125.8258258258258,5.598920562485576e-12,162.2222222222222,0.0
-4.579022008899569,-6.953234955664848,1.7001586648351066,10.58707505993728,863.2133773788227,503.0209256140616,201.50279078522303,9.353915262453986,30.441407573794887,506.4143924438997,10.588324782674833,442.97710147793384,337.4618087298667,332.97231775761134,48.28703501129212,513.1131131131132,4.919319215519864e-05,126.52652652652654,2.4803161476692565e-12,162.59259259259258,0.0
1.3914478655549283,-1.5876348578634258,0.8353615044788013,10.498835375370083,868.7957069857179,504.65699357871233,205.17016073927158,9.265525998401428,30.269190738824804,519.8843438104428,8.95151079000039,454.61500480281063,310.0217503674278,308.06391507884,49.39100295574348,514.2142142142143,4.6053126778785e-05,127.22722722722722,1.0774088879519643e-12,162.96296296296296,0.0
-3.2294217234432745,2.240019768730985,0.2148887486817851,9.346653504981912,864.1154493437617,499.2741034152322,215.30683123010047,9.157286384459116,29.81497014554423,515.1881458406484,-1.2850791264962975,449.6196511029654,205.72051888989,217.14176270880571,55.46597115601144,515.3153153153154,4.299643199023279e-05,127.9279279279279,4.589071722857091e-13,163.33333333333331,0.0
0.7709655506917674,-1.7837732525571248,0.7747429612659797,10.24950419932787,860.8408996430846,498.7588973890421,203.36563842780512,11.242693479938204,30.19850790909411,461.72720179695534,7.004310650147016,396.639858053889,298.2116074642254,298.39244634087305,44.977627307076126,516.4164164164165,4.0026502837345214e-05,128.62862862862863,1.916637208765354e-13,163.7037037037037,0.0
-4.0486779981322805,2.7589523186704916,0.6463709649164118,13.030889616704496,869.1768364468267,498.5248120836948,210.37574859335865,11.896285900944099,29.58535064069743,521.9843379701764,1.8859108309609,454.84171440549096,255.6715217367843,262.51717696560553,40.370727305676354,517.5175175175175,3.714756547821839e-05,129.3293293293293,7.849206649468055e-14,164.07407407407408,0.0
2.0561166596738385,-0.3136216184574449,2.5676337197071226,10.76346833792502,868.0507787325915,499.39757628371035,206.85309171211907,9.388091136936815,29.986548140073364,525.9478331127784,25.54935215353194,459.96703637274146,292.78479447489224,275.2603261844016,48.72204730536175,518.6186186186186,3.4364448689734996e-05,130.03003003003,3.151972279292965e-14,164.44444444444443,0.0
5.839578919041978,-3.3839051510396927,2.5899711696339116,9.253263149993831,867.0501620854043,496.37068115721826,211.2936800670382,7.527043426815302,30.126299051320437,551.9206923573606,30.541196924667773,487.0788655388429,265.40191394705323,243.64732484768157,59.07532291697812,519.7197197197197,3.168233563515377e-05,130.73073073073073,1.2411086252910174e-14,164.8148148148148,0.0
-4.82413416803985,-2.1880054322756814,1.088440704680694,8.999604365808008,866.2948597234513,490.54119754069455,186.19260894476503,12.548880455697807,29.49371130429984,373.0287303407876,2.354752689058686,342.4036967568454,433.69678214666857,432.42784260339573,41.993074295572136,520.8208208208208,2.9106508986262638e-05,131.4314314314314,4.791902539779962e-15,165.18518518518516,0.0
-0.14415564113706109,0.7695069044308239,1.6916057451258564,9.660295284644539,865.4343862387118,494.84399088589726,191.70318184791918,9.809317817606635,29.717837009911168,456.71878163232185,13.348227328163174,410.96967459020584,400.7025527706481,390.0466052078309,47.31347370230516,521.9219219219219,2.6642101556279926e-05,132.13213213213214,1.814165641346068e-15,165.55555555555554,0.0
-0.7628553965861586,1.1132969155388814,1.0281251048495517,13.273479923661279,869.8390933024002,502.4583779044978,216.1596700604684,13.460643629714337,29.935931074075068,512.6735829568465,8.451323403066915,449.3900331511179,195.19042894317062,197.17074127246195,38.687602189648345,523.023023023023,2.4293863182283344e-05,132.83283283283282,6.734675531197975e-16,165.92592592592592,0.0
-3.9577151619374384,4.565584554002714,-0.9223394640692378,9.633398580947606,867.5011470053589,504.80984401312304,220.3718140564905,5.508828204869674,29.857152852444344,650.6127059477367,-14.49580876831049,582.2904298482333,262.31832782489124,285.12102628402647,67.9568314152815,524.1241241241241,2.2065952820434338e-05,133.5335335335335,2.451473450689993e-16,166.29629629629628,0.0
-0.2597848361873276,3.533199648030388,1.5131293498262801,9.960411310958584,863.0246662692696,505.5256476049687,200.8951329646848,10.39080644256664,30.177631102409443,469.4156821614461,12.146800866561867,405.1175936561673,330.71250765052764,324.9897747994548,47.170672491888055,525.2252252252252,1.996176280879339e-05,134.23423423423424,8.750008802618372e-17,166.66666666666666,0.0
1.0837927064236836,1.4443805011400028,-2.7889901377185233,9.035372858127394,868.9732523430968,499.25194649983274,207.55971647828866,13.837212667752416,29.837895453549798,397.0255586513732,-18.20472551195415,330.77588424683574,218.37079892366324,245.67661288916906,43.873265561190685,526.3263263263264,1.7983780134251867e-05,134.93493493493492,3.0623904648939195e-17,167.03703703703704,0.0
1.8017623417731952,1.4157787776089092,2.1077831045917663,12.197966714883929,869.6165500063124,496.50159274011145,212.94719252902303,9.293471729123684,29.704632565075734,570.9442940147569,22.748688692912342,505.4864330533228,260.5095853750367,246.60692519216536,46.69039386991631,527.4274274274275,1.613348742697698e-05,135.6356356356356,1.0509532947837366e-17,167.4074074074074,0.0
2.0324678252109,4.203149352994067,-2.38904587953207,13.91967450948935,863.4180610709473,498.075470313991,216.93217601658705,9.549013153330728,29.827647705846516,600.5533678196664,-22.938361748853737,534.928240109567,251.14974894368652,281.8349691042136,43.035602292856744,528.5285285285286,1.4411304399324389e-05,136.33633633633633,3.536527556867673e-18,167.77777777777777,0.0
0.621454504697118,2.2420667435975896,0.5716065735894659,10.901226098862777,864.3526293955008,496.658871369619,189.72322728329152,10.591023383180678,29.787675274427148,460.72554845289346,5.211796979062044,423.74050474027507,421.1598090329243,417.58908293917864,42.208737581440865,529.6296296296297,1.2816568630808083e-05,137.037037037037,1.166920999036741e-18,168.14814814814815,0.0
-0.2837691813641963,4.554050498439761,-1.6903079168523178,10.165545807570851,869.8931320440445,499.18143051247415,201.13959753021624,8.882408362230086,29.61483701857578,509.7374122746931,-15.334494354509356,454.057840670881,338.3936806507558,358.08356075997057,50.193390127759024,530.7307307307308,1.134755304120866e-05,137.73773773773775,3.775518842613577e-19,168.5185185185185,0.0
-2.138940266311891,5.6950736982878425,1.1067779661488535,10.07356566634847,867.140122370972,498.19639061554346,206.67420620150125,9.375856135894534,29.534284271257736,508.50127526881045,7.7262827986895815,442.36988690325074,284.7987622260297,284.855260409862,50.70056802871823,531.8318318318319,1.0001516134359449e-05,138.43843843843842,1.1977953070929775e-19,168.88888888888889,0.0
-0.12699059020075154,-4.524508142153036,-0.06785045185581776,5.231386422428509,860.2681506390853,500.8539963514052,217.0314019723605,9.324369811617194,30.429104702786525,373.34439511532236,-0.5692607597677821,328.8584506483685,99.95124374098435,109.92438801377351,71.39056789526869,532.932932932933,8.774780159206822e-06,139.1391391391391,3.726141563605708e-20,169.25925925925924,0.0
0.40510172944133,-2.153674441853463,-3.1895119163266648,11.490301728569635,859.9783225951229,499.7829600893369,234.98430483721495,8.745158531147254,30.28223796504215,636.3369023088557,-35.03223468784295,581.8269483975101,102.7731406214362,148.19465759449056,55.43095595802743,534.0340340340341,7.662831726841595e-06,139.83983983983984,1.1365979599934713e-20,169.62962962962962,0.0
2.658348315131705,-2.0637782302381416,0.8413992620369577,10.268332831991687,861.6984117050653,506.2843184969563,207.71994273190282,12.457713100401119,30.61547513939896,449.77514765139597,9.224814360425045,381.45302583416174,253.9365830814847,254.0703880427595,43.54796658927519,535.1351351351352,6.660439129788154e-06,140.54054054054052,3.39957926813446e-21,170.0,0.0
-1.410955903192328,-5.975252441447283,-1.1558415536654212,10.85668410132145,868.9073857610821,500.33442285161584,195.9302253789601,10.92215606459287,30.18880170427803,466.1784827758907,-10.845030015666246,416.4713492413935,371.1965471536853,385.2616848458485,43.07803335399036,536.2362362362362,5.761780606208318e-06,141.24124124124126,9.970438297796904e-22,170.37037037037035,0.0
-1.4303181689143425,-7.664979445542724,1.7622934416267382,8.57707561183259,870.0215951801916,497.3237138910165,214.022680772013,10.501256464206604,30.091421175428298,460.60458683896155,12.785352797273438,400.9485471102617,180.65971191699214,178.15903997824105,53.89407354093459,537.3373373373373,4.960578039228204e-06,141.94194194194193,2.867306416309675e-22,170.74074074074073,0.0
-5.008740514586523,2.4046422795897318,0.002651377468814459,9.231086242045818,867.7440364823693,500.6318560708172,223.20995789540711,11.617142013780233,29.720691927042463,472.3170382682399,-4.986652136929256,429.92027688166854,89.3447613187987,103.42098887858964,51.70851693701792,538.4384384384384,4.250231035270761e-06,142.6426426426426,8.085460152763012e-23,171.11111111111111,0.0
2.484918287058295,1.3454149429823021,0.7908419707760763,9.177950126993654,866.8603085894761,504.0235350492246,211.08014120979502,9.471288333593066,30.180172256822893,496.9258407400573,9.310019037321979,429.82234676868484,240.59193840541275,240.81986033081668,53.87782882846665,539.5395395395395,3.6239469359341887e-06,143.34334334334335,2.235662045736198e-23,171.48148148148147,0.0
-3.0578470553332915,-0.1508765556641203,-1.9151379100304238,12.043245968146078,868.341747197309,500.9130243889135,200.93351454845708,8.4515923632942,29.899353195938588,553.5770422891086,-21.670557757451277,503.2912736960253,361.2690796702434,386.22716688012946,46.24550465975295,540.6406406406406,3.074863035555125e-06,144.04404404404403,6.061475373318125e-24,171.85185185185185,0.0
-0.011392228885987775,-3.6630707789614663,-1.1786644628547238,9.242480326793814,860.7921902147607,496.9640670477103,219.57993941480018,8.794751390770886,30.181475655782837,532.597173299949,-10.969535462952338,470.09441810422305,173.9811043096944,195.22636491869682,57.63834639667563,541.7417417417417,2.5961580529092027e-06,144.7447447447447,1.6114666215180088e-24,172.2222222222222,0.0
4.75416286401334,2.774463171361604,-0.917277272202169,14.165320644219594,865.6373640650258,500.29526937325187,216.63545618498435,10.003566082209218,30.024435754897716,596.4444980110425,-4.719317996288456,530.2894078216699,250.92176790400316,264.06222895038263,41.77569887164366,542.8428428428429,2.1811506964351745e-06,145.44544544544544,4.200829565926366e-25,172.59259259259258,0.0
-0.6987500705991088,0.08502048802728857,1.7134049604851114,10.861724838030074,862.4513857944632,507.62639127473074,199.73919155804376,7.881576583254196,30.455976588336675,546.8042461560683,15.678967418158754,488.344862937004,373.3880893439766,362.45457011230116,50.429181998905825,543.943943943944,1.8233839296364123e-06,146.14614614614612,1.0737905749831612e-25,172.96296296296296,0.0
0.658964298335703,-6.45653256240496,3.3547541756109784,7.448634680008537,870.8206628293792,501.9040653133552,213.81425617534342,8.99947796682665,30.294068124394645,464.02189810897266,27.820608204905113,404.88350296622406,189.8184066566679,172.4547374915454,62.314552744282445,545.0450450450451,1.5166942555901023e-06,146.84684684684686,2.6913792002213815e-26,173.33333333333331,0.0
-0.7816435148437778,-2.15662355203017,-1.6103435034857525,9.742907413496086,866.2532043415849,499.3289363151942,219.97265567658872,8.967766716257131,30.04472212071426,544.8620212009434,-16.121432528356646,481.2146676101154,176.55625846322982,202.91791006455094,56.02631988920237,546.1461461461462,1.2552659729868638e-06,147.54754754754754,6.614560209452206e-27,173.7037037037037,0.0
-3.1674005812683226,-0.8889171764600436,2.1536962893153606,8.696649755687169,863.0151733040085,500.2450149128104,221.81890042558894,14.249112459658027,30.051726283897022,398.0473423006781,11.921004039704584,372.7566673259508,61.612225132901585,55.756934047796115,46.16701457062859,547.2472472472473,1.0336708946384297e-06,148.24824824824822,1.5940349324964777e-27,174.07407407407408,0.0
5.684783943841929,2.026523063863049,-4.339354835451404,5.6112350603599515,866.8404888839838,496.07320827287657,209.33551024690544,4.452370120132167,29.84297626445299,549.1255716904474,-35.55213789519526,489.8489584977226,284.20809325151504,325.20812150774697,97.1271189125719,548.3483483483484,8.468944539705159e-07,148.94894894894895,3.766738519453557e-28,174.44444444444443,0.0
-1.8062265593476814,1.810665738079656,-2.3883788021845787,13.19894188022758,867.0821624032474,499.50902777836245,206.41920553820682,9.640760557188733,29.804036282301926,558.7517916307683,-25.186672840519833,500.08207722523355,317.17524560600157,347.35258540970955,42.50684650882365,549.4494494494495,6.903494532261415e-07,149.64964964964963,8.727782004602472e-29,174.8148148148148,0.0
4.4251504357510845,2.923948439314262,-1.9175569123735496,11.406285084440007,859.9923865642627,497.27922370126817,222.27273822081264,13.451387585629542,30.019750065308894,488.27634636382436,-11.774276087590156,437.5368052560413,113.24149910823007,134.9201433427947,42.44346834004374,550.5505505505506,5.598789320712125e-07,150.3503503503503,1.9829560355575283e-29,175.18518518518516,0.0
0.18856778666614316,-2.0457937196796534,-2.7050173788814447,11.066414635798624,864.7174682459774,505.9693925081824,197.89839497019113,10.243688928264907,30.439381944166882,485.7847916397959,-22.75418711367991,436.4996473658148,367.672051960315,393.5246797896815,43.92912437700265,551.6516516516517,4.517497646058303e-07,151.05105105105105,4.417667843815726e-30,175.55555555555554,0.0
2.2079759864489956,1.2443100439219432,-3.16717677957516,10.330807320599408,867.7853792968488,495.77683646846873,214.38579290921007,11.506834946842186,29.74073281858764,486.42958338728073,-24.58595900166684,422.00899998142864,190.70970913598904,224.72702615660182,46.94331566070554,552.7527527527528,3.6263863731792286e-07,151.75175175175173,9.650366577069176e-31,175.92592592592592,0.0
2.8308495212278943,2.0085895988277924,0.8259978242755951,7.235964862615125,867.5623854844953,495.10699516229073,196.2997337263557,10.199652630199536,29.69321271912949,394.8750417762835,8.483099797991525,337.10216851441874,339.99224836485814,336.50560243250084,54.18557758413174,553.8538538538539,2.896120332891829e-07,152.45245245245246,2.0671183422675237e-31,176.29629629629628,0.0
3.3189771048233965,-1.6925623524534805,-0.42813539545572277,9.032765720889127,869.44917351701,498.51017303840166,220.653762722596,8.66533323756704,30.007056205792864,538.6531526653188,-0.681313611369367,479.8222213592332,163.92479365406172,174.80345828220896,59.26746447356134,554.9549549549549,2.3010176307662373e-07,153.15315315315314,4.3416783791167536e-32,176.66666666666666,0.0
4.165965823393824,0.6248648155768783,0.7588107952102194,11.683561549568026,865.7293001566055,504.1925371204487,207.4195448438884,5.516168130982174,30.30548800594042,651.4453210763653,12.73887092374134,594.4367111989478,363.45038589575245,355.3147173058256,55.40571871244315,556.056056056056,1.8187745439651784e-07,153.85385385385382,8.941713184600116e-33,177.03703703703704,0.0
6.562551096524414,-2.1794032408048296,1.380945372243026,7.897559940434995,861.9550351865221,495.5819243746021,222.6858323564747,10.410911374072606,30.195547488892263,458.47290525247104,17.45662369484453,423.91862720558663,91.57405993954745,81.77647881163018,57.238140467067836,557.1571571571571,1.4301725466693125e-07,154.55455455455456,1.8057374283266596e-33,177.4074074074074,0.0
5.489599553610406,0.6258488492503527,0.5312339863450669,4.936461367498373,864.1799006722454,503.2836422433696,214.91412756355527,8.448786790795218,30.343736512353765,383.90842002437046,8.998316966319448,333.06368329576196,132.57711262366172,133.62973467428822,76.661206975235,558.2582582582583,1.1187782505456519e-07,155.25525525525524,3.57568491962559e-34,177.77777777777777,0.0
-2.0599646002614547,-1.5301813631019248,1.3155263523007474,9.545787984438148,861.2208096318938,491.04393762197407,197.7677976993807,8.399329187669393,29.708385204480173,497.56615486481064,9.413600383891687,442.45935274147786,356.8539163043846,351.7833605604337,52.35375477855036,559.3593593593594,8.706452274788511e-08,155.95595595595591,6.942800147641967e-35,178.14814814814812,0.0
-1.0130271361979735,1.3413304965109585,-0.13906457248453877,9.716484891944923,864.5987142053049,501.74475760576166,224.24627732077244,9.002025488041776,30.031873433906554,553.2182768426953,-2.35822378676823,496.7688342001792,143.46732845990937,156.37017382704164,57.04047735677226,560.4604604604605,6.74024887212e-08,156.65665665665665,1.3218460068800764e-35,178.5185185185185,0.0
1.6533509837578926,-1.8141987060934797,-2.3739867766114893,10.271126832829419,869.8209647019925,498.53535517162413,225.5124526642773,13.489722813246987,29.956064127575893,471.8730119955554,-17.8408336151163,436.68490273062133,57.58123415097049,83.22674654071925,45.8200532781866,561.5615615615616,5.190918831062088e-08,157.35735735735733,2.4677311379106116e-36,178.88888888888889,0.0
-0.07701598302941574,6.774453697079199,2.1156283616415923,11.457037287029072,864.7243586159569,503.64895451398877,218.82286492599215,14.809675084507946,29.879664393512154,455.3799408446909,16.748234092015213,405.73448336963776,134.30994599096636,127.61437047809036,39.780583252139,562.6626626626627,3.9768796642637715e-08,158.05805805805807,4.517369309060441e-37,179.25925925925924,0.0
5.4629711737859425,1.3797765932128792,-1.178224265562254,11.275211624462417,860.1127613772067,498.7713894321274,202.3841213496378,10.434415875056802,30.19867578744742,497.7643061967822,-4.66208793295804,438.76138761532553,325.239478469222,335.1363721169966,43.67150350759644,563.7637637637638,3.030868372771574e-08,158.75875875875874,8.108567401163189e-38,179.62962962962962,0.0
0.1201775500199965,0.3795723830015297,-1.8711925975248518,10.517539610487843,866.627576997511,501.420554326849,206.93986045642592,9.070465552176545,30.03780948221463,525.7077090493716,-17.050813162931046,462.3264322509418,295.95308688915367,319.35658392526466,49.99914096417363,564.8648648648649,2.297813668381312e-08,159.45945945945942,1.427162558250321e-38,180.0,0.0
1.9401141792771897,-3.2343540799132287,-0.3558357516087963,12.391062776173419,864.4132534675568,500.1089120419109,211.4542721740576,7.645547165097579,30.26803096682447,608.5487265253129,-1.827280357657769,545.1161624625316,304.7937586130474,313.1136402698763,48.95627776676855,565.965965965966,1.7329359603481542e-08,160.16016016016016,2.4630517348860082e-39,180.37037037037035,0.0
-0.8138960745453351,-5.276526140935846,-1.825621838593026,6.962060438373371,858.1566217835549,497.91843575083533,202.96289600668567,10.937080323092138,30.362270167465404,377.26392537955,-12.864710540874452,311.001249046212,266.08281812570624,286.70972432767184,54.3330281707018,567.0670670670671,1.300071448843756e-08,160.86086086086084,4.1681602046109e-40,180.74074074074073,0.0
1.2624543620373365,2.0466132618736594,-0.8348607639788644,11.00916362895478,867.4595242548414,496.8937135197597,226.92346572463205,13.565811200130288,29.738764884923306,488.3706791274153,-5.835735613763537,457.474861474546,58.41473389322334,71.29287748651755,44.25040413674315,568.1681681681682,9.702108124892945e-09,161.56156156156158,6.916494723289631e-41,181.11111111111111,0.0
-1.5279697554251013,4.977383178952806,0.688107843126933,11.253076726673886,866.2119282706739,501.4131349262319,211.44326471726038,9.505319225949686,29.773960747708912,542.0403576616499,5.00046246734161,474.4611055043268,261.8811901043114,265.6212784274673,48.30745790712662,569.2692692692693,7.202387897681631e-09,162.26226226226225,1.1253781409195273e-41,181.48148148148147,0.0
-3.876211372713786,-4.630759969799262,0.6966834784922538,7.5208754278395205,864.9421680990577,500.5390537748905,182.96651952892643,5.2420079184935515,30.17563187240396,516.4015288971998,2.4503762724585214,502.770677242552,481.7706579132141,479.51405871882866,69.18293083777256,570.3703703703704,5.318582154917523e-09,162.96296296296293,1.795484576536036e-42,181.85185185185185,0.0
0.709778971616366,3.3112155703506456,-1.7956601328512587,6.994258782635221,862.9809761005226,499.3466377658783,213.39355812756222,11.340099343631048,29.910360272029262,392.05799085284576,-11.559162186835248,332.96206309307433,149.94905035406765,171.98032269985305,55.980268275580066,571.4714714714715,3.906805513702927e-09,163.66366366366367,2.80889600634111e-43,182.2222222222222,0.0
5.32504692003613,-1.4511194530732832,-0.9754107458974892,8.508115747048798,867.9550767454042,500.4963920877209,206.51842603182686,11.970799422900098,30.19428640825961,416.3776317585464,-1.673441456929809,350.38208590014847,242.23615938844466,252.68024350490447,48.32000058351845,572.5725725725727,2.854644128511648e-09,164.36436436436435,4.3088405251019046e-44,182.59259259259258,0.0
3.411088302011595,-0.1217744728293618,2.1486660095404875,8.676917114969417,864.1706290537065,500.709034526332,209.25073443881553,6.828308719228305,30.192879025887866,552.9657811904931,24.029768304581335,486.57721877380743,289.24020611540817,273.39352140013233,63.37980927240932,573.6736736736736,2.074838237542959e-09,165.06506506506503,6.481207993433066e-45,182.96296296296296,0.0
-0.5458954541380401,2.7943780794998907,0.9928002354678822,11.50683892700486,868.2851983611065,493.51751649009736,206.313806342143,10.352968367325905,29.458128059356994,515.960689255858,8.40483687598056,451.6634856495522,287.4853123304656,286.39141427684626,44.89366171104529,574.7747747747748,1.5000872696770372e-09,165.76576576576576,9.559216009786278e-46,183.33333333333331,0.0
2.062826065623491,-4.984989701695937,4.150130078697083,8.77092243261781,869.6907178065293,498.93666915174305,218.07046416606687,10.902452032272198,30.148186694487173,463.3430730054838,35.53349475550072,417.1075709241553,144.4427447111322,118.31714321521943,52.73025482833007,575.8758758758759,1.0788146951131966e-09,166.46646646646644,1.3824816331881627e-46,183.7037037037037,0.0
4.6692305622754064,4.364232058212013,2.3602563474830554,8.287302963437591,867.3709210949509,503.78602720034854,221.19687778553381,9.853785395982124,30.066738442146075,483.679174086331,24.412852619329506,438.4461605411296,128.33206869753587,113.33679448744489,57.849539826557574,576.976976976977,7.717441663094464e-10,167.16716716716718,1.960501790384908e-47,184.07407407407408,0.0
-1.978202956018165,1.2516406716048267,2.288586137119878,8.776732526610882,861.6877906946462,497.75655056681586,212.83053162258653,8.418458161829292,29.893764544546446,512.3890654845276,18.57828932198881,446.7887182826905,230.059322591686,221.42184396716672,58.652564515661524,578.0780780780781,5.49154124920864e-10,167.86786786786786,2.7261258096972116e-48,184.44444444444443,0.0
1.562260621530728,0.8243228262569051,-2.775737100911604,12.237264668308423,865.1129326896003,497.5215537490699,206.6068881286184,12.031874447127112,29.906659655191444,494.45176886307206,-22.334840403096223,431.307842560496,280.22291244282076,309.0766073905888,40.32506375956684,579.1791791791792,3.8869400685030096e-10,168.56856856856854,3.717023646760102e-49,184.8148148148148,0.0
-1.7402176942808953,-2.1238595724775484,1.5277207032668452,10.026086748753904,871.5117549600164,497.2906487478358,209.5866279519083,9.193240508062635,29.76532350555038,520.8937360522218,12.19847011517781,454.62912200798604,260.59702836396445,257.08528315426264,52.14594754125273,580.2802802802803,2.736607589992131e-10,169.26926926926927,4.969532460327546e-50,185.18518518518516,0.0
-0.08080906782260423,3.708494779035062,-0.1062136033938213,9.641497949286176,864.2686106144889,500.64633486862147,210.19599616577628,7.029627674600135,29.895759470809708,570.3140851170266,-1.1381952659366468,504.8225745537441,291.4773714869276,299.85497805099135,59.160503613083755,581.3813813813814,1.9164909178145172e-10,169.96996996996995,6.514881454744986e-51,185.55555555555554,0.0
1.719014624938051,-1.171985422894118,-1.101963607076499,9.779989002597897,862.2238731939462,498.7487477246536,201.97569960135164,5.901051028660638,30.154965426160928,585.4227790016322,-9.508681949227743,535.557778405157,366.9282129067493,379.72523499669654,59.69451888896853,582.4824824824825,1.3350240860753746e-10,170.67067067067063,8.374681165090717e-52,185.92592592592592,0.0
2.440325593064003,-9.00788269325598,0.336030681065057,12.584120668653046,867.0292791406378,498.94740297926654,215.78928648571235,12.52169903999862,30.43469270882213,515.9057518462214,5.451753601063023,452.5787986513455,200.15408055677915,204.74203067010103,40.80334816972299,583.5835835835836,9.250349605703433e-11,171.37137137137137,1.0556035068182006e-52,186.29629629629628,0.0
3.632716111054385,-5.501458017717098,1.890423069222967,8.501656546793516,865.7300886067861,498.3261048859947,214.60042323860466,11.233327952942236,30.30289984514517,443.4351319294703,18.14887186045173,387.1347088768189,168.160049583388,160.22824681600275,51.75954932076059,584.6846846846847,6.37547550942541e-11,172.07207207207205,1.3046804207495611e-53,186.66666666666666,0.0
-1.1461388921295215,-3.5407070945393384,1.0016631820084232,12.631016581880207,861.2362281587281,501.01696702787984,225.40441239776675,10.175947094258339,30.33080143530174,586.9017853579685,9.135350872431856,528.5663362747371,163.61742684814345,165.12945351301755,46.56298207482476,585.7857857857858,4.370701532832459e-11,172.77277277277278,1.5811688283259967e-54,187.03703703703704,0.0
-4.094142307706051,3.6708566170521215,-1.75694760268412,10.420992597843007,871.5749894319995,500.0581910659371,222.55349780288475,9.119450726298393,29.547440172710274,566.3951328129993,-21.59340762388579,503.64070796048304,162.2759907077198,194.28348741310148,54.76998415242099,586.8868868868869,2.980386976522955e-11,173.47347347347346,1.8789841691955402e-55,187.4074074074074,0.0
-1.4790010605425081,1.0957414843586688,1.4849178271852406,9.679161236049305,866.7377514700482,502.1905816931963,203.1432508240987,8.942003171593747,29.99156863287547,502.8450182034647,11.594343021522427,438.1732530401071,319.0098415537498,314.1444348498989,52.121606970481736,587.987987987988,2.0215103275317803e-11,174.17417417417414,2.1894688788839606e-56,187.77777777777777,0.0
-0.1483758983918121,1.5085355509159208,-1.2751750841519278,15.001800995868564,862.0114283118387,505.3838240695124,218.20298374508965,7.848526703116777,30.3034565984264,657.2992986629074,-14.782950206927575,591.6534621378315,292.61028481361063,314.32463598876376,43.83543916062627,589.0890890890892,1.3638292183208426e-11,174.87487487487488,2.5016422909106865e-57,188.14814814814812,0.0
0.24293214991173448,-4.057177648721255,0.43336623792857243,7.888721020402807,866.6652236173753,505.1603846165811,200.49046616905528,9.13708871088023,30.44379495129384,446.2632444245165,3.616545921821201,382.73478252253926,324.31798198678393,326.9331377602465,56.54060647202939,590.1901901901903,9.152162136478639e-12,175.57557557557556,2.8027374852977778e-58,188.5185185185185,0.0
3.1504723067046956,-1.5613954124920892,-0.6067001349542684,9.292628480865988,863.7073499185269,505.7492166025073,216.95932100940848,5.759825569759651,30.51995897977479,623.6613707429537,-3.4203103933662287,556.3629419147261,274.4905280523062,285.9431982900182,66.77827363576998,591.2912912912914,6.108943794369999e-12,176.27627627627623,3.0790051277609196e-59,188.88888888888889,0.0
-4.922344164354211,-1.353819009501895,-0.4377325034712514,7.535137521672,868.4766606863817,501.7488663086685,204.83385801239893,8.527872693062971,29.943167001967673,458.9106729525793,-8.466038653113447,392.06258111952195,281.2729265328321,297.3505260273529,61.557808671358295,592.3923923923924,4.055891518023712e-12,176.97697697697697,3.316722832924542e-60,189.25925925925924,0.0
4.745819159201855,2.6886372212749396,1.532485950081019,11.904923941072338,866.7654540883727,499.2140835031506,199.76746776624415,9.378124967297813,29.942049162741018,532.5479569865317,18.866271063493777,475.3488980339092,358.5464515506711,344.46241792228506,44.35063936885287,593.4934934934935,2.6784492488215226e-12,177.67767767767765,3.5033112777474445e-61,189.62962962962962,0.0
-1.1025348558079964,-1.1044498360078607,-2.080387439631796,13.378377867303358,869.8218182283555,500.44385688080456,212.80045342697406,11.219760094380838,29.93679889246435,548.6441031623425,-21.072397956730633,482.0297178597423,250.52455864192316,279.64689013628293,41.11927711171899,594.5945945945946,1.759367477024938e-12,178.3783783783784,3.6284325311288317e-62,190.0,0.0
-1.0170993371918415,6.5672537542141765,3.890390148553866,13.339845562809277,859.804983204791,496.46714620990133,183.2543287184586,9.920147073253272,29.644508216531275,508.5294244356691,33.63443854424317,480.6191104998576,474.9066718232599,442.1540110493701,38.285555503881966,595.6956956956957,1.1494893211973023e-12,179.07907907907907,3.68493774505662e-63,190.37037037037035,0.0
1.2077859482181483,1.3599110938543315,-3.6421721385889927,12.447897506292009,865.4377079140424,500.9803028591393,192.49024425594772,11.589846227751117,30.03265773183516,469.9331170549081,-28.628295844621665,438.4886576471508,406.4042437973067,436.16747308201707,37.731187841155695,596.7967967967968,7.470123858562207e-13,179.77977977977974,3.669543466958722e-64,190.74074074074073,0.0
3.25804235032601,0.7551176230799382,-1.1953353665097142,9.60475906440807,865.8464552701679,503.85472409696223,208.22508116225717,12.698270210226859,30.25262255710644,432.7320589485958,-5.7031757074749905,365.45143057297184,235.26317510517396,250.1828634790629,44.72444274588604,597.8978978978979,4.828635447276279e-13,180.48048048048048,3.583147580572188e-65,191.1111111111111,0.0
-0.8191631907708893,-0.6209127413388595,0.740423779883482,9.269518045020307,859.8554779470765,500.4540649238799,210.82441766634844,12.116340187648204,30.20747702810958,435.4894091948938,4.819493435654901,370.0689698296146,208.19972966383153,213.64305365486402,47.07310611856147,598.998998998999,3.1045173885011057e-13,181.18118118118116,3.430742588605641e-66,191.48148148148147,0.0
-0.2264230630850153,-0.1177070469765759,1.1686283328706197,6.65766045501187,860.2764486933467,502.40242122016474,206.30681229841812,10.941019694757113,30.284255638536706,374.8107755860021,7.424051138584063,307.66606339958867,229.2035999597524,231.720911119211,56.3433994570989,600.1001001001001,1.9853458887704664e-13,181.8818818818819,3.2209378866824435e-67,191.85185185185185,0.0
2.3009666507217346,0.16426731422608068,-0.2009514411434103,14.071747070363585,865.7266991019505,501.32692324051567,194.205637012824,10.023725358361569,30.13238647773389,537.4530434279604,0.4240391890483435,496.1764132922424,407.7776381560463,409.439512976858,38.030485166125914,601.2012012012012,1.2628449902957784e-13,182.58258258258257,2.9651546151251043e-68,192.2222222222222,0.0
2.3168113491228626,-0.25524823808256125,-0.11478140600308481,10.937956156296936,863.2935659971656,504.0460233703501,201.82108157861495,8.038423983172882,30.35885307729274,548.0126780711046,1.2236100146419777,490.98965569110317,354.97615855748575,358.3189789585631,49.890212937145805,602.3023023023023,7.989785071848402e-14,183.28328328328325,2.676597800176921e-69,192.59259259259258,0.0
0.24866630563966216,-6.3188653852290475,0.8211001706552331,9.016086190261033,869.3196264176385,501.84532911313295,213.91209327237394,11.479888102758633,30.31573049987086,452.5586346659019,6.731119678042428,391.3247216472398,180.49961690875074,184.24191361738443,50.17214890249615,603.4034034034034,5.027947898032935e-14,183.983983983984,2.3691342292482784e-70,192.96296296296296,0.0
2.897682535105695,1.0956927668380123,-0.4621389549153606,12.656113777973935,865.6158342880759,501.8336697393746,215.81781770628362,13.359494764443058,30.13169227827028,502.16313808607583,-1.1294032563164262,438.2567895573321,193.4105322920787,204.767692533395,39.4498426077357,604.5045045045046,3.1471433396621856e-14,184.68468468468467,2.056207772600389e-71,193.33333333333331,0.0
3.1559850750313685,-9.158763680604425,2.7863625158698118,8.054470966479998,863.7900132085532,502.70550454755175,209.83776882404058,10.684212079300837,30.742172808088984,432.8980055823626,24.071346078821325,368.72147122402686,218.74353089759455,204.97777222021233,53.417622597998374,605.6056056056057,1.9593492304070883e-14,185.38538538538535,1.749907545203396e-72,193.7037037037037,0.0
6.6040206749888295,-0.44142116270631704,1.6786982284632044,10.813244068445348,871.2415203674338,503.3855678565625,221.56833781036988,13.834518296852245,30.22948967213319,469.0315521925104,20.156475753335364,428.4131257891688,110.66151472992362,99.20190846771767,42.783283000384515,606.7067067067068,1.2133225335641811e-14,186.08608608608608,1.4602727777977214e-73,194.07407407407408,0.0
3.5043817647515176,-3.2884712820257533,1.7456487020112692,9.65474173141833,863.718198193363,501.14290190841064,213.97397023459234,6.9488565838778324,30.387458376786412,583.9106587234484,21.193277666873435,517.130121218895,267.5953155127497,255.29121497614778,60.14410126775149,607.8078078078079,7.47324636162815e-15,186.78678678678676,1.1948782419946163e-74,194.44444444444443,0.0
1.9377612307135035,-3.3311925022977453,-1.932313446740834,11.277354279760601,861.936131169175,501.8100570939276,202.52544346041788,7.691673230440918,30.428896684039294,561.3330503918567,-16.935130408684266,509.30971302072487,355.5639200411481,376.1143047229889,49.631638039091236,608.908908908909,4.578366121949342e-15,187.4874874874875,9.587030188933555e-76,194.8148148148148,0.0
-1.9725306495147925,6.052698591194776,-0.15877684881140575,9.872852921627757,867.4503368905296,494.08712156087955,207.19497946588382,11.710403015496524,29.30686892762291,453.1096544294274,-3.233647975689031,387.33525107208186,247.39466288697307,259.11546141225534,46.09447097848809,610.0100100100101,2.7898413390729474e-15,188.18818818818818,7.54249993587216e-77,195.18518518518516,0.0
-0.6029906961212048,0.687583117442462,-0.6009318974414074,7.098144217777552,862.3515206888901,499.1046361921024,195.97133842792147,10.528580420306502,30.009462045632336,378.6631822215396,-4.580971278432278,321.47656780931925,344.3040106265784,353.5407182585785,53.43467566731979,611.1111111111111,1.6908919627699097e-15,188.88888888888886,5.818584069894607e-78,195.55555555555554,0.0
2.7513957475904456,1.567483760885853,-2.0112027513789315,10.151152745340076,865.0740017272113,496.17529810663615,208.91861009608584,12.627564353143615,29.83756082996915,446.8226026972678,-12.842845961868582,381.2525607049012,228.88643898037424,250.4645236467008,43.77285433455344,612.2122122122122,1.0193403254286586e-15,189.5895895895896,4.4013924111491624e-79,195.92592592592592,0.0
0.4756663434025183,1.1541080249316016,0.7203283678915339,12.097728283750724,867.2554625305498,500.79522937567447,221.12100619221337,9.96905671854652,29.96059951183951,573.758710582204,7.683418838214634,511.3501246320824,190.0893570856527,192.7868198508962,47.39140602987551,613.3133133133133,6.112082150345464e-16,190.29029029029027,3.2646275797265327e-80,196.29629629629628,0.0
7.600267413299509,-0.1822066346650832,-1.075291515559633,9.94156718829203,865.4110708483228,497.60997742330403,216.85290084710968,8.264049154943336,30.126822033037662,561.5134186679726,-2.7964503773053675,496.9065795252299,221.40237858917902,233.32200619307034,55.72669813405067,614.4144144144144,3.645234322134797e-16,190.99099099099095,2.3743677150979813e-81,196.66666666666666,0.0
0.635931022907899,3.322460925052573,1.310807659700474,11.550230243178172,869.3417069023652,505.2348569322029,224.0200932591912,9.572813515589916,30.0180461753892,581.6973646780822,13.931721676527559,522.9466923999114,170.49023639501496,167.21904802980987,50.32051465642769,615.5155155155155,2.1623584353913975e-16,191.6916916916917,1.6932968085606227e-82,197.03703703703704,0.0
3.495979960529838,3.7537194172164354,-2.1403831257886634,7.908941028651894,864.4962481067529,498.0641582335871,206.97114756201006,6.934632058152532,29.86064314505363,521.6089784275962,-15.868037381005099,459.3377752904359,291.88253338785773,313.9874464826744,65.5555183516495,616.6166166166166,1.2758381272832292e-16,192.39239239239237,1.1841016314901277e-83,197.4074074074074,0.0
2.0198423119972793,-3.6144989009903163,3.438081225683642,9.947478413460296,867.5787388112745,498.8678116907421,223.46099794514257,7.742818653805931,30.136421246566318,590.2508048737025,37.35955986770309,534.6441831381289,183.3551615739554,156.22679699210957,59.24029698831405,617.7177177177177,7.487362030324762e-17,193.0930930930931,8.119245016146274e-85,197.77777777777777,0.0
5.16536404401036,-3.625062427179938,-1.7926653171841236,8.750979089822845,865.5845911308913,502.338988637972,208.0669577355203,11.94488799583602,30.457385979884897,425.5674167828426,-7.992432274533778,358.9818230420162,232.2136370658484,249.26411101836314,48.064097194494856,618.8188188188188,4.370460252090573e-17,193.79379379379378,5.45899999033931e-86,198.14814814814812,0.0
0.957017370900059,-2.3852296701207307,0.43860467440087214,11.49396168020942,859.9874896836079,504.16883799122957,224.71585082569894,11.745574828939219,30.527051019673642,527.9358791557795,4.9911697821568035,477.3049737787091,125.26332600007083,130.49475139103555,45.84966588839677,619.91991991992,2.5374081940401522e-17,194.49449449449446,3.5989956183669627e-87,198.5185185185185,0.0
-0.20282326059115702,1.0396380256058069,1.5837186207761351,10.062983124523992,866.2552397828547,498.69874442163854,209.78143252557877,10.726008569612153,29.871348861119856,484.2107784289851,13.190314752390437,417.9471449841659,242.14317292361113,238.34907254294166,48.15656630263455,621.021021021021,1.4652713921849468e-17,195.1951951951952,2.326592482688766e-88,198.88888888888889,0.0
1.0162207433523154,1.3342305754796342,-1.1412808604002256,11.380147352673225,865.7432206120202,499.8811911887032,217.07231373804277,6.557844958079061,29.96503257889752,637.9538524010785,-11.672687420152679,572.8351347628674,278.5789594656278,297.46674756475363,55.98029550621664,622.1221221221222,8.416085392836621e-18,195.89589589589588,1.4747897189684203e-89,199.25925925925924,0.0
5.103003096106125,1.4342013897977286,1.7049372868659012,12.175420852315732,860.5508645773004,504.72740976000705,224.75112364309857,9.283192848974222,30.469952627422362,598.8613455419489,22.77654979584264,538.9044595384075,185.86321570388833,173.75870849037804,48.788565330177356,623.2232232232233,4.808020370827485e-18,196.59659659659656,9.166650232491548e-91,199.62962962962962,0.0
-0.772091073361497,3.048711314733265,-2.4583671956008324,11.383237150242778,866.1560869081604,501.4008957405207,208.06572371418795,7.550000222679898,29.892369070922275,582.8622812523989,-25.829237101838974,524.2619900773939,319.10921093591514,349.88073262254636,51.31861926386529,624.3243243243244,2.7320355840185958e-18,197.2972972972973,5.586785506897088e-92,200.0,0.0
3.761435954555951,-3.882036769255825,2.904235398365121,10.546236868587288,869.0344683664633,496.77080077305436,212.18388987544174,12.35306650757553,30.05396492118939,468.47289144025984,27.337143249289735,407.7538739517614,206.46801043688095,189.14192201663548,44.12086486531648,625.4254254254255,1.5440810242686226e-18,197.99799799799797,3.3387516328173627e-93,200.37037037037035,0.0
1.8891448950692356,2.2173028989287538,0.028298529931516585,8.00357548297719,867.5226533934754,499.1536445573076,222.888634252063,8.832555732874798,29.858945810650713,507.4688661252973,2.1388520141441485,458.7280598447372,119.42935558214612,127.01467798689478,63.169240294045466,626.5265265265266,8.679951660811621e-19,198.6986986986987,1.9564871833247088e-94,200.74074074074073,0.0
-0.9409784191567411,4.350366922676765,-1.1928228159377592,9.994427778666198,868.7031280901892,493.2731162505248,208.66996836069936,7.828504578436901,29.345136724163094,551.5971086835862,-12.445757271294733,488.88670834111855,285.5883796791205,304.5602421506974,55.29659734942876,627.6276276276277,4.85319597270303e-19,199.39939939939939,1.1241924889091183e-95,201.1111111111111,0.0
-0.4745174306564112,0.397107613456232,-0.598363544854869,8.933819195968333,865.7120400925357,498.09371370712626,196.79107717493838,10.059592330242848,29.880969496110815,442.53098400459925,-5.101175481496357,388.12410881155796,353.98256794469387,363.18210702240987,49.59017537622126,628.7287287287288,2.698991243774703e-19,200.10010010010006,6.333957275695813e-97,201.48148148148147,0.0
-0.5473011635374682,0.049265274133575,1.6178385387854388,9.311872086591547,867.3923392565475,501.4864102330064,231.4300705458491,8.719691086330776,30.01643266851631,568.3763687493409,15.521445003610932,535.1106868588258,84.79603188545138,76.84773242777308,61.12095861587156,629.8298298298298,1.4929253085262305e-19,200.8008008008008,3.4992934040680535e-98,201.85185185185185,0.0
-3.466726216687846,-4.553840735533695,-1.1689105837008764,9.250931698499498,863.7876942254863,497.74790849916025,205.30235535662862,12.967487820407413,30.07882847058275,408.5737233306285,-11.87406929257772,341.5114651621237,250.8427980636957,271.14110508027545,44.549697963308674,630.9309309309309,8.213674419429463e-20,201.50150150150148,1.895642185670083e-99,202.2222222222222,0.0
5.042267740461699,-2.6783269508131378,-1.4987153788455552,8.04014885043551,865.6754491616956,497.16456831539745,211.58756050937544,8.530378204931619,30.147379805634653,491.3021943964877,-7.679986721801439,426.05321937183624,226.83872105888702,243.4264838527056,60.49966692060755,632.032032032032,4.4946878413914875e-20,202.20220220220216,1.0069389722040115e-100,202.59259259259258,0.0
-3.1350578791475234,-6.809617449876476,-0.44307319516747634,6.085322821732021,868.687990014793,498.8324643180517,221.56006669451128,7.201543481550738,30.112981432411672,485.8749908457993,-6.916690063008854,435.65035956910464,114.90305271306079,131.7670797919864,80.36133578567193,633.1331331331331,2.4463809736930983e-20,202.9029029029029,5.2447007474058335e-102,202.96296296296296,0.0
-2.0205744604206575,-4.183977296089329,-2.353924225539936,8.663713903344465,856.8326998801052,498.81470858380646,203.915060962688,5.694172968484969,30.35593253183331,567.0815023719175,-25.414572945554884,514.6172720914863,347.05807160563836,376.1493937225975,65.74347988952456,634.2342342342342,1.3243751202382286e-20,203.60360360360357,2.6786073409942204e-103,203.33333333333331,0.0
5.192507858557044,3.1933220224844687,3.641087815883631,10.386758903848317,862.7412398606779,494.84145293119485,199.9213208677787,9.93842699517317,29.826423807222042,488.69072425191575,35.95975056700308,426.9159500297879,336.8914447289603,307.20678260966287,46.64363188938769,635.3353353353353,7.131159901480827e-21,204.3043043043043,1.3414304933207017e-104,203.7037037037037,0.0
-2.1761224633926752,7.1228274282036805,-1.1327891824294465,7.30364590914502,862.1123171702902,500.3459799663105,212.53737296774833,8.876139772284148,29.71208965179462,457.34520196199696,-11.26245700511096,391.21786951597664,199.92113440763757,221.2946754407191,62.92900225161191,636.4364364364365,3.819191639974043e-21,205.005005005005,6.587157876802638e-106,204.07407407407408,0.0
3.1046150670378485,-1.0272070273909042,1.6632335723608072,10.031364472943249,870.2269349939957,500.99037626521476,192.0692360208761,7.142190786976546,30.06855303345411,539.1038228462877,18.668455587771167,496.8812738737325,421.1616521776973,404.7017629599811,53.45485409203062,637.5375375375376,2.0344392474157944e-21,205.70570570570567,3.1717485404300214e-107,204.44444444444443,0.0
-7.903814855841879,7.244596518032378,0.4189401672955452,13.80053684862193,864.1074716690676,501.4416956515653,207.1209392313208,12.37845292251157,29.54163547491607,514.5561564983064,-4.083579396135876,447.0003539504832,287.8048112632294,299.60410387642344,37.85895749630014,638.6386386386387,1.0779035119321232e-21,206.4064064064064,1.4975116274226391e-108,204.8148148148148,0.0
-4.394213968831588,-5.203207699570823,-1.9690681009639361,12.046113110504479,864.5736327524335,497.80348076985064,212.45038664315405,11.334490294858483,30.06463400306513,517.3616754294354,-22.33231595769042,450.0517363013285,234.2282507058619,265.24319458216553,43.33880578974859,639.7397397397398,5.680372678007892e-22,207.10710710710708,6.9328600890471e-110,205.18518518518516,0.0
3.2336516330928142,7.715174530908729,-0.011909418425458767,13.28708301824106,862.3749885069532,494.46023089996953,207.30048103174835,9.943564242125541,29.533648130644934,556.5309116056052,3.1186440577779977,494.4292193927013,304.54534604786807,307.757496819052,41.64174116813884,640.8408408408409,2.977388139383811e-22,207.80780780780782,3.1472080020353576e-111,205.55555555555554,0.0
4.377455009554129,1.7832372127067855,1.568005558621496,10.782255753865453,864.7923567580157,500.499809020286,194.56549056814254,12.728652488341734,30.09758251331048,431.1407101435321,16.059541691725833,376.9995635315834,373.75298784323525,361.7676950422734,39.594972134829185,641.941941941942,1.5522285392398876e-22,208.5085085085085,1.400906776248172e-112,205.92592592592592,0.0
1.8807783679362855,2.6987369563710817,-0.3765226701726131,12.335019645972892,865.7198529113072,498.6845970763831,225.94177956204013,11.325072066797226,29.862919280545682,561.1025723757309,-1.7942342765442116,508.67532069426113,129.70522309944238,141.5652641330178,45.33708785112735,643.0430430430431,8.048915530005497e-23,209.20920920920918,6.114540183293128e-114,206.29629629629628,0.0
2.39994292514578,0.8892053582492925,2.386225891702056,8.552070539064426,863.034692144505,501.9234433438478,211.03538153949177,8.354288196963136,30.206606150910876,506.931163746906,23.424563430479804,440.35895607125184,247.5988601743056,233.85032425763129,59.0464137584204,644.1441441441442,4.1512652570502256e-23,209.9099099099099,2.616912183227864e-115,206.66666666666666,0.0
0.32951282319190073,-0.19793685003672185,2.0430307855637277,8.71131946595603,861.8602669384969,502.45401573561423,224.3115211776174,7.921559672018468,30.261019162046683,554.2098922075521,20.087940315820262,501.2315870976891,150.38962643375493,140.65998086694916,63.62212843525864,645.2452452452453,2.1295357128682318e-23,210.6106106106106,1.0982096941280301e-116,207.03703703703704,0.0
-2.3842453759311275,-0.8875725253418424,1.8378297093166587,4.5217195877250544,862.8561152948462,497.62059085819493,207.39963749819555,11.635963088907722,29.948391923408018,278.7367420002933,6.636135727588703,220.25788344908096,164.53446326020907,168.37950806155527,62.203253431910625,646.3463463463464,1.0865522636858374e-23,211.31131131131127,4.519102325782681e-118,207.4074074074074,0.0
-5.353599513159898,-0.3109772049223334,-0.9193135445459939,12.372290948084597,861.3870217438889,498.414427192143,201.19988018309238,10.792733912934702,29.916264164599163,504.57959845446214,-13.536204457088889,446.6071610130467,337.53291985456644,355.8234584001613,41.22105167599105,647.4474474474475,5.5141362219493505e-24,212.012012012012,1.823433190022485e-119,207.77777777777777,0.0
-3.126199573184471,-3.4898558438319074,-2.159684895562974,13.080647959639773,869.1096125835675,501.6305591850416,212.6918092025516,10.339495535941323,30.07555798699263,560.5572536728247,-24.383533568745055,493.86582316725026,260.8040735394968,292.8817477259462,43.12356201931331,648.5485485485485,2.7833349128869425e-24,212.7127127127127,7.214368374672503e-121,208.14814814814812,0.0
0.5688752553875986,4.401897733010834,-1.2271752107255889,8.89364550930546,869.1194461715197,501.65115970843027,207.8421287367178,8.307004394262185,29.791339017800496,512.1370167769803,-10.389693798256559,446.5123174801074,278.438427282876,296.18960934688835,57.533831559537155,649.6496496496496,1.3973798735434058e-24,213.41341341341342,2.798836642224936e-122,208.5185185185185,0.0
2.903972088122762,-4.966358974118528,0.3924818813334409,9.49209658720553,862.5352933414753,498.9539526256845,198.22238542008643,11.215895134011507,30.379051731822447,435.77133890587936,5.869203686862333,376.69690069928635,339.00805405218995,338.3360502106696,45.60399474959443,650.7507507507507,6.977895759891299e-25,214.1141141141141,1.0647007650885362e-123,208.88888888888889,0.0
-3.1294789481504406,2.974979711105202,1.091573427064711,8.492275772618077,863.5581975079477,504.2076472942233,224.69784258787496,8.489002233732101,30.042141607633962,533.1242671340766,7.088222525652407,482.4528886086004,127.10091410673425,130.2713888089321,63.15752042374972,651.8518518518518,3.4657352851550056e-25,214.81481481481478,3.9714432356281483e-125,209.25925925925924,0.0
-3.1068979359832554,-0.7103523919688436,-4.343142809520895,10.765307102954983,862.2408257839016,502.82612023809924,203.77729777106003,9.796026690812644,30.19466174999579,499.5806632522971,-41.28484285346693,442.4350607480107,317.8683781441746,363.67108221380295,46.82961987288638,652.952952952953,1.7120922389815688e-25,215.51551551551552,1.4525795680484514e-126,209.62962962962962,0.0
1.7394174646740657,-3.0621740369632016,-0.01622640322350058,12.249865090606482,868.8491718594446,505.7857670904795,191.5973361520443,12.89388829277396,30.40578388944509,449.6302460822932,1.6125729144939307,407.0355570283452,411.01142165147803,411.60870360424906,36.56292075596211,654.0540540540541,8.412396520895002e-26,216.2162162162162,5.209574834013037e-128,210.0,0.0
0.3332266090143048,-4.218559020674904,0.31617845064636885,6.514456052237918,864.729861024896,502.2525604520832,223.28166053957332,8.678331528379708,30.36708021430564,458.351269822152,2.860758418594341,420.53449054508246,83.9323772177263,89.45790166107386,70.30901942801094,655.1551551551552,4.111242233877573e-26,216.91691691691688,1.8320419293238797e-129,210.37037037037035,0.0
-1.901691466015015,1.0112392664643806,-0.5550885126311031,10.818877061284505,873.2406204154076,498.0468455230436,204.95701984187377,6.854021485854278,29.594336244559752,590.0693403723253,-7.636958590650606,533.2150399040262,339.8007362512209,352.05874975460137,54.71906286452348,656.2562562562563,1.9984215431844825e-26,217.6176176176176,6.317413662516374e-131,210.74074074074073,0.0
-5.037488496335418,1.3929034237206905,2.5825476780317578,9.446656456561708,861.1711803022077,494.05488626888103,203.92176107384375,7.894905616259779,29.629344405328034,522.3867501438899,18.75172330421345,457.83800932861436,315.1389273504875,303.3346578668605,55.88860660367478,657.3573573573574,9.661883548449999e-27,218.3183183183183,2.136062716929839e-132,211.1111111111111,0.0
-0.06210017284072259,1.7471266403207928,0.8435601485017418,10.22678878393338,868.2791971114402,494.0449561663149,192.34612412970026,11.988597653375246,29.550655863515793,426.66766828986573,6.221054394979747,379.55081995617036,387.07272596751835,383.7551213163119,41.73118575630259,658.4584584584585,4.646191543224856e-27,219.01901901901903,7.082057730502044e-134,211.48148148148147,0.0
0.7080786639486264,4.313790807038775,2.620383816161794,10.917988003348581,864.8480275608781,501.38290572187026,227.4094148659699,10.50946227476042,29.90830092378266,547.9451602003896,25.75306137947052,507.98691358161005,113.17134789046588,96.11773139939208,50.174985437465,659.5595595595596,2.2222504080925606e-27,219.7197197197197,2.3023731063069944e-135,211.85185185185185,0.0
0.39599464722917327,-1.3578995498529018,-0.43192104070046444,9.623595122454358,866.6109802477656,501.3453747896429,197.10519412790313,9.742245242622493,30.12850926132842,468.020756140099,-3.1292353337017285,414.1477489810456,362.10460838258336,369.18567347085826,48.592863995238794,660.6606606606607,1.0571811549987796e-27,220.42042042042038,7.339436594652879e-137,212.2222222222222,0.0
0.38673866173336563,1.718059220035281,1.8749549850138498,9.792826293188439,866.7283460295198,504.0441287917939,210.5844948070565,8.981812389376861,30.10620734917554,522.2532882897332,17.470470135548826,454.4500624857807,260.37399848152495,252.18921767662115,53.319244530050355,661.7617617617618,5.0022607607904065e-28,221.12112112112112,2.2941431867175468e-138,212.59259259259258,0.0
0.15450910886523075,0.12836219828249057,3.270132789055039,9.572249664890721,863.013914968216,497.85915339760993,219.1262032254044,10.97071981510638,29.97801670937602,482.89513964823664,27.736686075742643,433.1124666007754,148.1611451490046,130.30872909685738,50.51351373477041,662.8628628628629,2.3542018759554335e-28,221.8218218218218,7.03151805477346e-140,212.96296296296296,0.0
-2.2198926319751977,-2.096276762476484,2.623386898545322,11.940632403576563,863.5820400817407,502.6252970203078,214.21716933003097,8.301790298019553,30.24016267642918,590.5848204594396,24.941685399339566,522.4120534084719,270.61692962267784,254.9585295525184,49.69809150233065,663.963963963964,1.1019997646206925e-28,222.52252252252248,2.1132381883696308e-141,213.33333333333331,0.0
-4.435427317046569,5.5326474497302085,-2.184283186857466,10.837519920254993,868.8727141257675,501.4268997469832,209.4034568800781,10.611331137285191,29.58939322040286,502.9413798051109,-23.787495616942643,435.7646949357734,257.3486441435524,289.05057700939966,46.85073101100471,665.0650650650651,5.130736318699185e-29,223.22322322322321,6.227569492563747e-143,213.7037037037037,0.0
-3.933440921582623,-2.19115862760455,-0.507352155084762,10.441167075474722,869.7679393681955,496.27470768233025,192.98334141712584,8.537490862374087,29.70570955554899,504.59526586261455,-8.43656281103503,464.5704247734252,402.85157141214734,413.2310700528232,48.706111178285475,666.1661661661662,2.3759552285101805e-29,223.9239239239239,1.7995316647273854e-144,214.07407407407405,0.0
-2.271803246812125,2.8299993647515125,-0.6903294108995929,7.458096557815434,871.297629346891,504.8169034645463,201.90275164232716,8.204681229449893,29.883347064709717,461.4697528209878,-7.859473574376835,397.9238461127049,314.49545449413995,328.5586430295761,62.18412626624746,667.2672672672672,1.0943522709772664e-29,224.62462462462463,5.098837622576594e-146,214.44444444444443,0.0
-0.9327127785367298,3.945706882068339,0.9785090701526552,9.242840513573691,868.3516447926573,505.63454288411907,211.8780033804252,8.725025130349977,29.99047215543336,519.3899084432173,7.954327660871036,451.1997544056105,246.202504903472,247.81463045408427,56.30287676731331,668.3683683683684,5.013445986672668e-30,225.3253253253253,1.416620912326358e-147,214.8148148148148,0.0
-2.129764355379242,0.8822570065177218,1.3727071100290662,11.797338320678348,860.7867012234829,498.3415493747796,202.12825930013003,9.249185107032076,29.962848402905436,532.9984533186389,10.693429530809315,472.0337065518313,340.26192835554315,335.15980631025786,45.37310206509532,669.4694694694695,2.284419280612325e-30,226.026026026026,3.8592853761887965e-149,215.18518518518516,0.0
-2.6415993250108163,6.783557164487471,-1.6777853480514726,10.075393146247846,863.7001700772797,502.2815179477912,212.03359459998768,9.902340328132594,29.7670882096292,507.05191047558867,-17.57115997222233,438.8532842882488,236.46122433382476,263.02757439108115,50.60964949706978,670.5705705705706,1.0353222521331778e-30,226.72672672672672,1.0309341292423662e-150,215.55555555555554,0.0
-3.7555159497483146,0.9797391106084301,0.13567702783387536,11.319062939178277,862.7045671835622,502.3954099884358,216.81743408815143,10.47091159022223,30.05772976274109,532.2263026753031,-2.4863028127888622,465.77518670902793,205.26588049380092,218.1208850197941,47.35226972948584,671.6716716716717,4.666975390773759e-31,227.4274274274274,2.700385199034636e-152,215.92592592592592,0.0
2.0041784721027702,1.3085476416687112,-4.039854664312273,13.533023600655268,870.3594196150528,502.1984246002198,219.62502885800103,2.6232694171431117,29.977465909903096,775.8180540084766,-52.64707839848069,754.5382086791634,406.2975342967213,459.4376882006835,57.32210283199013,672.7727727727728,2.092452855382871e-31,228.12812812812814,6.935715956494113e-154,216.29629629629628,0.0
-0.5859310243738762,-0.41052909859444064,2.88389001160378,12.077212138417632,866.9227033076133,496.8760702029936,197.73820642187317,8.38469888450647,29.822858493308757,554.7449691639471,27.389376621733895,499.243508816337,379.26446332834576,356.2253342275124,46.04002052217771,673.8738738738739,9.331168670241444e-32,228.82882882882882,1.7467375521591218e-155,216.66666666666666,0.0
0.13854403909863122,-0.4648611457498053,-1.0247484813533871,10.186316675399485,863.3474258927685,503.95164194794364,231.96646054978953,9.216860045287921,30.299899046172158,582.6933926659125,-10.28169743653624,538.5300294555898,88.70559380216218,108.39228052228528,57.199089122352866,674.974974974975,4.138820243275697e-32,229.5295295295295,4.313549572238469e-157,217.03703703703704,0.0
3.048053398143371,6.990287505220682,0.11172787968899393,8.978021659608546,868.489921728963,499.8766094455618,217.6747934455413,13.010124077216659,29.66237157476647,429.01324752760974,3.8786948291569323,379.92472341563183,122.61372892609961,128.4822615052147,47.445419510352835,676.0760760760761,1.825901043414572e-32,230.23023023023023,1.044510254538767e-158,217.4074074074074,0.0
-1.7629438174576653,-4.331697361155001,-0.6192994279761225,4.8929008078882035,864.7038577638921,493.5938330190666,209.98285846330936,7.839994783235736,29.88434493663387,387.1455381878299,-5.966747003246604,324.9102113548432,182.1591133660532,198.1529087490213,79.48887920698797,677.1771771771772,8.011946453633912e-33,230.9309309309309,2.4800555063999538e-160,217.77777777777777,0.0
-0.27917234929507784,8.157757208192018,2.29205515002683,9.663230155054295,862.6390711034957,506.04443787848135,220.8953658307664,10.325593236199825,29.984091909793573,506.5894813645402,20.008378448228154,452.9034187408045,151.17828468662356,141.73121611920612,52.495334413740494,678.2782782782783,3.4967046500638105e-33,231.6316316316316,5.774054410621214e-162,218.14814814814812,0.0
-2.5414421323361536,5.183342456262334,-5.675012882794758,9.347975008366301,861.9762477374195,500.59918780570007,233.65407771999975,12.990060619471675,29.815064177810235,474.7117502538066,-49.9674455151923,466.9907809528822,-36.20607794514234,15.779372748745121,51.305639064241696,679.3793793793794,1.5178888094818943e-33,232.33233233233233,1.3181690834483946e-163,218.5185185185185,0.0
5.305355804800232,-1.7505997296850844,-0.033220684651817975,10.780732388790751,869.2112213547451,496.0315860817374,195.6127989894313,7.374062940105454,29.9505275851316,552.1534828565453,4.988287577936635,508.96629475532905,395.3626434430489,392.755994140371,50.724588947226664,680.4804804804805,6.553616841638554e-34,233.033033033033,2.9507481873742457e-165,218.88888888888889,0.0
1.7992824803214122,5.149442263213004,-0.21163751499539576,9.692189546050624,866.609509592438,502.9659493513947,207.74737357508647,10.787950451728804,29.9263102420082,471.34934516892537,0.06486397282562129,404.06919933392135,259.6387909556421,268.15152729913723,48.446562434013565,681.5815815815816,2.8143765188185188e-34,233.73373373373374,6.47685172528132e-167,219.25925925925924,0.0
-1.1989071856748341,-0.6437776248007328,-0.9072727751833656,9.359229881126412,866.0649301108732,509.0706869032937,186.21568340126672,8.395456332130959,30.443908145102768,467.94315567100506,-8.628344467939334,447.6545756966789,463.5008913617352,472.56496040490254,50.13242459399222,682.6826826826828,1.202107760867089e-34,234.43443443443442,1.3940120855226558e-168,219.62962962962962,0.0
-1.8394365595261217,-3.2089425399755536,3.452453091271265,6.441202138985559,860.7488296243147,503.34799357823465,211.92651532648026,8.99073251542153,30.423683689278946,420.5928834023342,23.645781856305415,359.3974213851995,190.96222655931962,178.15632809290662,65.7020802147025,683.7837837837839,5.106985680623031e-35,235.1351351351351,2.9419812549371582e-170,220.0,0.0
-2.0531958760112023,-3.870438962962811,-1.7746589177115424,8.120064341699868,865.4789567106316,502.4410258610737,213.6539424192514,8.39377833209337,30.268806168234725,500.47363589297026,-17.623261114826093,432.8678743223056,214.42746192681784,241.69831828479755,61.91674852548115,684.884884884885,2.1579724870770935e-35,235.83583583583584,6.088131744724332e-172,220.37037037037035,0.0
0.10778139025720865,-2.4348691475044086,1.5435923544713224,10.953302081601114,867.4209395315298,497.681556536465,209.60837884557242,8.536285383168227,29.96892202230797,556.3228076120338,15.096268282338043,490.40894094484855,283.4360007846327,276.31657543191744,50.79901339065004,685.985985985986,9.069580054137593e-36,236.53653653653652,1.235375433092091e-173,220.74074074074073,0.0
0.7392959661179768,-4.920174043542976,0.7125055774121671,13.431815262265388,866.749553960572,494.12479974544874,203.4546642900169,15.443824295812986,29.953022837909035,453.41908675466385,6.36891660397535,389.229216607679,286.942170242539,287.82232381595514,33.70466211498233,687.0870870870871,3.791302646913614e-36,237.2372372372372,2.4580157291833936e-175,221.1111111111111,0.0
1.0463351665231033,2.6358500143992494,2.523038505071032,9.804949232508752,867.933039879048,500.94285985619183,189.50485483811676,11.688911744143331,29.891309248049886,419.56368949160634,19.48780614102627,375.372129314762,418.4735264637149,401.42558340529115,42.72571414067114,688.1881881881882,1.5763393577196762e-36,237.93793793793793,4.7955799188803594e-177,221.48148148148147,0.0
-6.304745682785162,1.1828707344681904,-1.3343781695550108,10.655622147148247,868.0450245681782,503.34606394123784,213.73533683411767,12.203475723572417,29.869939766933957,475.883940461447,-17.5366098081887,408.6776355466977,196.57660695608126,224.41291632487983,45.26431929363294,689.2892892892893,6.518849626955446e-37,238.6386386386386,9.17420386247998e-179,221.85185185185185,0.0
3.8822302289797146,-3.82522077023052,-1.465937798247518,11.904956313905611,867.1879197925686,500.46829986393533,224.55434483915326,10.983986973672993,30.291015050409136,558.9372971982964,-10.32219816627355,502.14215995362605,141.05758471263312,161.68341374150245,46.639128739843414,690.3903903903904,2.681341786159993e-37,239.33933933933935,1.7209427309744566e-180,222.2222222222222,0.0
5.289138293911375,1.3250544525041297,2.192139814954797,8.3782121275995,863.239221066333,497.7477601900045,204.08981544266567,6.787486423196084,30.05431396710266,534.5491388597324,25.548542733268345,471.52345167044376,322.60838371369914,303.6721692368283,63.21725957426657,691.4914914914915,1.096966460419135e-37,240.04004004004003,3.165448325454324e-182,222.59259259259258,0.0
-2.229443241618668,-0.1763573084051592,0.8506426166602208,10.733628086570885,869.7781881623739,504.54209136597285,214.40059929023144,10.789915940646614,30.062279728316412,510.597899982288,5.384814754330805,444.3746106185987,213.2556469694983,218.1646326515213,47.78289900871396,692.5925925925926,4.4636946005579437e-38,240.7407407407407,5.709194207588387e-184,222.96296296296296,0.0
1.7655847225382277,0.2403501513158225,-3.0898746933535173,8.519019787335683,865.2724324710362,500.1454734599453,194.3185568657995,12.145859229014693,30.067594179328843,384.2753954795049,-18.882611391361774,336.0868827592377,365.0752256650624,386.96996446137643,44.966054579134365,693.6936936936937,1.8065731006812523e-38,241.44144144144144,1.00968332283986e-185,223.33333333333331,0.0
1.7036960391949976,-2.911425535701833,-1.0786100289265408,11.729648876982022,863.1647619553287,503.70858277259873,214.57213063692515,8.293201051921777,30.459526365968525,588.5474542303065,-9.345116853453048,521.4576048202878,268.2258322529499,285.5637926658215,50.03967007084882,694.7947947947948,7.272379603392952e-39,242.14214214214212,1.7509200975754913e-187,223.7037037037037,0.0
0.5355659503569974,-4.4705577714187985,0.772765307696122,10.302806095903465,868.1296365406994,506.13866853285856,206.06617702255343,11.930653334322253,30.47828850104468,459.1452796227619,6.721347350682266,391.0327014742239,272.7604248037927,274.6199447129483,44.51713686319604,695.8958958958959,2.911772683985206e-39,242.8428428428428,2.977270201094887e-189,224.07407407407405,0.0
-0.3517276890315127,-2.858406941459594,1.6755284430931783,10.59690362796288,863.2479023390629,498.8046340655674,202.37582049397085,11.408672419708157,30.152205560706555,464.82707660130626,13.255602245851826,399.9441618893651,308.0733079669044,301.8729405364816,43.91639272228175,696.996996996997,1.1595735871661655e-39,243.54354354354354,4.9641049180264556e-191,224.44444444444443,0.0
-2.3259499058365494,3.9088698338545647,-1.3584613063859101,8.434802805162821,866.7573000547784,502.0443794226827,202.3963635878387,13.70408008962734,29.820193017342284,371.72689371622687,-11.196263844686964,304.7138454472141,270.4285145906779,289.4879349248831,44.358832457486,698.0980980980981,4.59302779873787e-40,244.24424424424421,8.115857842742454e-193,224.8148148148148,0.0
3.4510256146709173,1.926263871701711,-5.828511979633882,11.41406471922157,865.3434028322006,497.239454645462,206.0638841796699,9.164433974972763,29.88516490543266,533.6410041056232,-50.67028151916176,480.95391381849754,309.22934075166245,363.7357111882276,46.691968164741446,699.1991991991993,1.8095048002925766e-40,244.94494494494495,1.3010640861786622e-194,225.18518518518516,0.0
-3.454196253640857,-1.0005713719583826,1.0464463714740664,14.169425842462033,868.8126591226579,502.2804302469353,213.82433315692535,7.804778035448546,29.9841095335006,640.2958001646746,8.304519083332227,574.1891765977797,304.86594833019814,303.8400352099094,45.43990608835875,700.3003003003004,7.090556223368861e-41,245.64564564564563,2.0451903031851742e-196,225.55555555555554,0.0
3.836151756245815,0.44814823007148225,-2.4406413798879516,7.984176609143588,863.1278906656352,504.2862864895719,196.87836798804483,9.27674378125491,30.384852128061304,435.1973881921581,-14.549763062110316,383.0874827265451,358.63680563332935,376.80718849606785,54.076069618441984,701.4014014014015,2.763508244063221e-41,246.3463463463463,3.152387081658056e-198,225.92592592592592,0.0
7.334363990852716,1.2437802168625167,-4.034677596244823,9.320481984704953,869.725897020489,500.4246828130855,206.02884668432148,12.871141986327247,30.06368592025055,420.56944144931316,-21.813186850788416,355.6739198659101,249.38432665400697,278.8539403572516,44.446388555709035,702.5025025025026,1.0712753510260512e-41,247.04704704704704,4.7644868378884254e-200,226.29629629629628,0.0
0.6073126307315017,-0.9775120891378087,-5.664651849968282,10.463214948336184,866.2771143264276,501.7520845120425,209.58528222000854,6.343188238316074,30.145474686460197,599.2576967691762,-58.772950531053965,549.1216985276276,321.69047675079025,383.752573696547,57.495535505203925,703.6036036036037,4.1304877952886e-42,247.74774774774772,7.060955950556305e-202,226.66666666666666,0.0
0.42229341991168406,-0.48215195743572203,1.6279617203954824,11.572812423991634,863.3004594156688,500.09496787566235,199.0096077546814,5.8632485691379355,30.119088227083797,617.3946785402561,17.95722902048254,567.6453213340228,398.2372811271805,383.5204252353534,53.33375258249578,704.7047047047047,1.5840228866427287e-42,248.4484484484484,1.0260810123775609e-203,227.037037037037,0.0
2.2392362492637234,3.025358363830845,0.25723490080993305,8.880907429421063,859.2189693852071,502.7715961079023,227.96665201675017,10.178790557863227,30.248524668307855,506.1062612306631,4.501410813297117,472.5399455495928,73.82337001915778,77.0209814046814,56.736556159293215,705.8058058058058,6.042009924575969e-43,249.14914914914914,1.4620781208624994e-205,227.4074074074074,0.0
-2.4855169120920855,-4.209728229515731,-0.4513127614245033,4.33393941971452,861.0875286506065,504.7542309372951,201.4650451993866,9.114821414451688,30.513817483021167,312.7894295178421,-4.968955495699495,243.99478770844576,262.10972083069436,275.7965229837784,72.74783905310572,706.9069069069069,2.292246324883424e-43,249.84984984984982,2.042820858221217e-207,227.77777777777777,0.0
-5.806591230845699,1.606409624654829,2.7780487259255233,12.71837898832805,864.9814723861159,499.33065023164374,203.3056308636651,10.01545578635137,29.751381688596624,536.8055672361138,20.523190687462737,472.0882000948565,330.0782988786824,316.24784998000223,42.71382368985436,708.008008008008,8.649699109188364e-44,250.55055055055055,2.798728479748715e-209,228.14814814814812,0.0
-3.489151569679443,-6.808037826880293,1.274649366046145,11.521012239168286,864.0403348766974,499.0891411037361,200.216920501775,11.89062354247173,30.248469022257513,468.8045671345852,7.019619400951353,406.5125439466977,330.5982672428038,329.52001076110975,41.00426309165385,709.1091091091091,3.2463891305639903e-44,251.25125125125123,3.7597764998584034e-211,228.5185185185185,0.0
1.2287934403276712,7.883556680788264,3.232600085443833,6.514104939026669,870.511193767449,492.13285826266554,227.98480087138117,8.894861307762294,29.120775003514996,455.9820239183374,26.913008220039476,454.2263332317171,30.048250559628002,3.5933541872509367,69.92180391122605,710.2102102102102,1.2118810856177147e-44,251.9519519519519,4.952609303289575e-213,228.88888888888889,0.0
-0.019197907939463073,2.6515406443057103,-2.785470944333993,8.784862416440888,870.0635228976737,501.0689241029002,215.52905228599482,6.253988338138759,29.80576716024989,592.3145779318437,-28.838591307032587,526.4811309781496,255.73103540621162,292.0854587026201,67.5064016203147,711.3113113113113,4.4996557772573016e-45,252.65265265265265,6.397007906000299e-215,229.25925925925924,0.0
0.2587671524808733,-0.31271654110814917,-0.06910124790792703,13.136364859054652,862.2084661920802,496.59956364175815,200.63407993756357,14.088963114399888,29.96336304265122,460.73097047753555,-0.29658298979064807,400.0255888278002,322.56262138106695,328.51668025874,35.053269542535205,712.4124124124124,1.661722211877622e-45,253.35335335335333,8.10196726301622e-217,229.62962962962962,0.0
2.9063750301383444,-0.9179287064033312,-3.2334267498960285,12.895592836915732,871.3266240040413,497.0100447160215,221.0623155885997,8.005543425122447,29.828757864757396,638.2667009715686,-32.98762637395126,573.4541703172492,237.50415219646862,278.1482813249188,49.348131791188976,713.5135135135135,6.1037593730571836e-46,254.05405405405406,1.0061780962978076e-218,230.0,0.0
0.8455687412903057,1.0172977858588308,-0.45876466371093444,11.877280045357889,862.3781892304373,503.59650436990455,212.00698694288877,7.881925755975805,30.25735568416369,594.1928934372929,-3.905437450062424,528.4711002741321,294.8915764707568,305.9395522396206,49.95810009323197,714.6146146146147,2.2299556510902603e-46,254.75475475475474,1.2252649546909162e-220,230.37037037037035,0.0
-2.1126875165271715,3.137113359880297,-0.4972317075333547,9.647775132080275,867.0960019819034,497.0340189024183,212.57253421111503,12.207440027445193,29.605862519248802,449.3384533499994,-6.030628053607797,385.69944782791225,189.4931274007347,205.61970229238676,46.795052266853,715.7157157157158,8.103168825595681e-47,255.45545545545542,1.4630391347312127e-222,230.74074074074073,0.0
-0.5532713300263858,-2.3898760346446117,1.2532272745261417,10.16597483762502,866.7104321047952,496.75628520366655,206.55522791247546,9.231021757916965,29.922208450496175,514.0523769269953,10.704463665277848,448.62849462693424,287.80490808779336,284.71905569239277,50.63250512428667,716.8168168168169,2.928689872259955e-47,256.15615615615616,1.7129814213777124e-224,231.1111111111111,0.0
1.696593092783119,-2.8412052271943677,0.09112776228379663,9.738148389747748,869.5065067005058,503.3563496913696,202.50584013043027,9.873220295930379,30.255210811137143,482.4505479335456,2.461223043314514,419.2055587070809,316.7818136444895,320.62027749056523,49.368169765327586,717.917917917918,1.0528141599990091e-47,256.85685685685684,1.9666185916770095e-226,231.48148148148147,0.0
0.08911664438608376,-0.028836799371115288,1.2468142765598311,12.256479566537674,867.7077551020444,501.1436726945342,213.37766099054602,10.965580248120636,30.01251204216825,534.730308317056,11.72528805032474,468.1771366675348,237.92521097049342,235.78746740592658,43.63143602631048,719.0190190190191,3.764348999963735e-48,257.5575575575575,2.2139020709355517e-228,231.85185185185185,0.0
3.433903289105101,1.5011276171576815,1.4068802662777884,8.24831518700978,871.5947696470606,499.9990080801071,204.5491277000441,12.167166206219992,29.86443807373699,402.2578861651083,13.228872329976651,336.3044259713017,255.49862410680043,251.08662158215407,48.36675564664337,720.1201201201202,1.3387142100467824e-48,258.25825825825825,2.443810074170031e-230,232.2222222222222,0.0
-0.07914219254172428,2.5860040991996387,4.309857354766284,8.38840069023159,862.2879896404895,501.42136131337804,228.16755629575104,9.333078613636456,30.04718963475231,506.8301581533578,38.12326409410136,485.06161911121694,79.99712444751378,47.19416778508013,60.601157769067015,721.2212212212213,4.735280307277334e-49,258.95895895895893,2.6451315356808788e-232,232.59259259259258,0.0
4.396222275254887,1.763951070388174,-0.6305933105722488,12.02054917367203,872.6220637672501,496.79104872425455,197.30708894756896,13.039904011828598,29.69003166262672,457.304028847612,-0.5886503936247385,403.52357368670204,350.61946696711107,355.30195476156194,37.68007866228831,722.3223223223224,1.6659552669600308e-49,259.65965965965967,2.807358489509193e-234,232.96296296296296,0.0
0.03273785845493836,-4.148390411360365,-1.882045401332758,9.911277088976878,864.8823581523396,501.3169180029538,225.36156772854946,5.728400302530389,30.30434550040014,662.9254417795022,-21.749722920400494,595.5377297016671,228.55123133709787,259.21356338220323,66.91877182566326,723.4234234234235,5.829627452452677e-50,260.36036036036035,2.9215898898659793e-236,233.33333333333331,0.0
-3.368185142283361,-0.9652052639122638,0.49216723063281764,12.756934710907617,865.8549416846531,496.89368333226935,208.886811512022,11.519574473906154,29.80248719944844,519.1994146304681,1.120748886548078,452.67205144488634,268.9285482934205,275.94729111839075,40.964925475272466,724.5245245245245,2.0289815027863418e-50,261.061061061061,2.9813393357589055e-238,233.7037037037037,0.0
-1.9274468204883342,-0.5912551745234493,-1.604560054279087,8.656975586038909,869.5730298210807,507.33661294591604,212.99085734021105,8.320944883964685,30.234485733170672,518.6506534659724,-16.509973973914125,449.7182806372219,234.77499118230685,260.5682362402698,60.15753414609814,725.6256256256256,7.023849419205679e-51,261.76176176176176,2.9831448783170784e-240,234.07407407407405,0.0
0.17914279195233848,1.675035563855347,2.963921536873072,9.89044327932235,866.6456259157662,497.14108504410115,218.33157766629435,12.744542633215982,29.7619438277608,454.0046932575037,23.676588117416703,407.3042477901641,133.96388840270714,119.76735870455599,45.946722189348385,726.7267267267267,2.418422159749619e-51,262.46246246246244,2.926901177431329e-242,234.44444444444443,0.0
-0.22293671092543285,1.5384532799067923,-0.5664360778904651,8.155174030312093,861.1271605195794,500.8157916822757,203.69750704995565,10.28408895766109,30.098513862493604,430.2476323447635,-4.478782551421137,364.03027004376867,282.6313087629863,294.6471510207906,52.787543790527636,727.8278278278278,8.28225980535171e-52,263.1631631631631,2.815869678380611e-244,234.8148148148148,0.0
0.20388600160647255,-6.246973791190383,-1.1311527357479807,10.014725362847134,869.5161704467737,501.50261234957486,218.64248384698635,8.654189335981197,30.288428105214113,558.2926134915895,-10.815522851941097,492.7617673293473,200.28587094559293,221.03866236928096,55.737674799322754,728.9289289289289,2.821144939916079e-52,263.86386386386386,2.656365440955965e-246,235.18518518518516,0.0
-2.970439331278514,-0.45564485856673115,-0.9426314423022358,7.042906126002402,866.0178021720025,498.1365594197761,182.92456144618822,11.325682186043265,29.8455546414835,335.08379233906373,-8.532616935141077,323.02806465002993,470.39651571734845,479.080843567532,48.00574950007126,730.03003003003,9.557884110060528e-53,264.56456456456453,2.4571624501312536e-248,235.55555555555554,0.0
-3.825390660909567,1.8971412205601852,1.436834846943282,9.024733158090074,862.5716791274459,502.63971547103307,202.8001046677806,11.786376694414503,30.026180641829484,419.97447762097045,6.804678506812628,352.17309459685697,288.0868093341896,289.3383221468807,46.974592557490595,731.1311311311312,3.2207567961953394e-53,265.26526526526527,2.228695296673022e-250,235.92592592592592,0.0
4.840659160404627,3.854063376687872,-0.3154939664629705,7.127492270143764,868.9150033692422,495.111973226891,200.75937192658935,11.283788245717277,29.619816078781902,378.72120358084413,2.7818993506402334,315.430951261284,285.3120886387817,289.53231926309473,52.4569088888626,732.2322322322323,1.0794782897252516e-53,265.96596596596595,1.9821581452988746e-252,236.29629629629628,0.0
-0.6749656224647996,4.714089959989714,-1.2833336402607647,11.387846466382516,871.0529160684044,501.8153725971786,197.4649398762824,7.940607520733879,29.69387388144685,549.7220206474291,-13.005038081610778,504.86810420504287,386.6040471766794,402.11850845389847,48.34409039497004,733.3333333333334,3.5985678891183525e-54,266.66666666666663,1.7286086607764362e-254,236.66666666666666,0.0
0.470127778704276,-1.0659594360227393,3.330703835247062,11.433178679519303,870.4513106640745,495.7558194038734,207.8504516192105,9.03196575275583,29.729472103052714,550.8082771179833,32.498332344031674,485.4033000660357,292.3095287720024,267.917279794528,48.216629408243875,734.4344344344345,1.1931781579991744e-54,267.36736736736736,1.478174976468309e-256,237.037037037037,0.0
-1.9397495396032947,-0.9564931324595418,-1.7123396813235001,6.5394745390313105,861.7062885700501,499.52891767967213,213.85749968181696,9.99185432575713,30.09241762083002,405.2465609679551,-14.11252984739487,344.824526637296,152.75504483033495,177.4700248252732,62.29372394699685,735.5355355355356,3.934963372402853e-55,268.06806806806804,1.2394407926206006e-258,237.4074074074074,0.0
-1.2275228814681625,0.5389034129482915,0.07113214806598706,12.667771491001146,867.61534774549,505.6805916999436,217.02659998499306,9.91748069469988,30.173543905185202,575.3852360308547,-0.5116634313526573,507.21737954964266,233.83882376873856,244.06353170468387,45.51812476947761,736.6366366366367,1.2907314663801378e-55,268.7687687687687,1.0190523702472352e-260,237.77777777777777,0.0
0.5077795130782875,0.009632361483565237,1.3046123032204608,14.994830252839709,868.2582213599122,499.2325744197961,212.40876757200408,11.499490950876694,29.912121205077,567.5649581684471,13.421778692283818,501.0220265077955,266.0985628673727,261.2920186593127,37.82665091267795,737.7377377377378,4.211054907792484e-56,269.46946946946946,8.215575659945473e-263,238.14814814814812,0.0
1.3817198130637414,3.765154115919549,-3.2626702208341465,10.092012773472682,862.7797393679522,503.88960333310405,203.34306535106452,5.9701975349867835,30.139289165085394,588.9511854657499,-32.11324636123977,543.1201612054381,365.93751734379094,400.6805376742268,58.315760293136584,738.8388388388389,1.3664876551050736e-56,270.17017017017014,6.494568083114268e-265,238.5185185185185,0.0
3.002753829626598,-4.695659673258541,0.9605210028118498,8.717771479550711,862.974737367944,505.14966973104316,213.69016437825167,10.668654109107006,30.662121275879738,460.4731419444906,10.672622156117578,397.09131072930415,194.5595811009831,194.50365086080274,52.48298610537446,739.93993993994,4.410423789039145e-57,270.8708708708709,5.034233165872513e-267,238.88888888888889,0.0
-8.076207750732326,2.9545789827624587,-2.1102153509608987,15.648661182006093,865.1261005600933,505.0298621549037,211.24285694850852,9.42003729112672,29.898110666329984,609.4606109508196,-30.83050526560527,547.0821733048297,312.0903160372937,348.5480729629837,39.48937750115498,741.0410410410411,1.4158418049066718e-57,271.57157157157155,3.826371713190747e-269,239.25925925925924,0.0
-4.322449972159118,-0.7107706091840008,1.645565561668005,7.3620630033949785,868.1723730357825,499.56678222419225,219.36056167936016,8.322998767232095,29.829416755442047,489.8570836189022,9.874555433042865,436.0374574462699,145.1050241129671,145.5466654401737,67.15283748435111,742.1421421421422,4.520733855052771e-58,272.27227227227223,2.851752076020094e-271,239.62962962962962,0.0
-3.7002222821795336,-5.698362481819737,-1.9253020238379526,10.040212933738196,864.3829282410404,498.921954635293,217.76936702931516,8.515026444460801,30.169613594663183,556.0129259681993,-22.515266729323745,488.9380940674065,208.0184612021145,240.09338347502623,55.77862753927792,743.2432432432432,1.4356975090917509e-58,272.97297297297297,2.0840452946173956e-273,240.0,0.0
1.7122554892158244,2.400659404026605,1.385538063697721,10.359244545263847,867.3798600922141,500.2439902643261,210.3047641392063,9.570924670964073,29.903102709842173,520.2576493024698,14.254269357402478,453.6391157936068,258.42726792999946,253.09777209372064,50.070933810684046,744.3443443443443,4.534994360823312e-59,273.67367367367365,1.4933902762480866e-275,240.37037037037035,0.0
-1.8230859610728252,-8.19359515700132,2.2116661325894253,12.69029524090483,864.14760723435,499.4762274913303,201.02746993838744,2.7978297910809644,30.380693368018164,749.6955203026288,27.200592295000003,709.3783530635737,439.980724814815,414.7443933041868,59.26409362151683,745.4454454454454,1.4247883409408895e-59,274.3743743743744,1.0493255871974748e-277,240.74074074074073,0.0
-1.7273766156998287,1.238993053448964,1.7228730512656099,10.719477950253577,866.273886170122,493.2683517287932,203.47049844167918,8.5974208584169,29.546874708904756,533.967403369039,14.38571895452387,471.99521139572704,322.07244672597056,313.8656958392831,49.996563225123445,746.5465465465466,4.4522931333167327e-60,275.07507507507506,7.229661855735261e-280,241.1111111111111,0.0
-4.676729015298999,0.5798349780878901,0.5026332964762048,9.002732208423097,867.4742585784364,496.9018494578852,204.50210640361968,8.248370350707413,29.643255850063756,505.9764312625315,-0.19685513896951257,441.7266786352435,302.8585959667906,309.79127998958177,56.72420312693271,747.6476476476477,1.3838115234265568e-60,275.77577577577574,4.884234256503217e-282,241.48148148148147,0.0
-0.04841399402031119,1.8318805679139616,-0.4626018858593989,8.097631259224087,862.3782464910329,494.66414866612035,206.84733666083744,11.065566418645249,29.74573436618259,418.23400436293065,-3.4256686873618283,352.38083803179006,236.51683653200388,248.81528354741837,51.656594242523305,748.7487487487488,4.2778931250099246e-61,276.4764764764765,3.235532479623474e-284,241.85185185185185,0.0
0.3781463276307814,-3.0771141735534484,-1.1528391526696877,9.31635635950773,860.3526176136875,495.71369864137694,212.68050427589753,8.388946634978959,30.114013303581363,527.2070080955242,-10.223523086876918,460.98455136891386,239.51581306113718,258.37017977034145,56.56025835359012,749.8498498498499,1.3153541885747812e-61,277.17717717717716,2.1016762695662877e-286,242.2222222222222,0.0
3.783891328507752,-0.501314527259219,2.942069381634208,7.986145278109712,863.7832826495326,506.17674773512,217.15174390128058,9.569772399659021,30.504931369009608,471.62859717068596,27.82829073535322,416.3601708015264,167.15768379444216,149.89088939471043,58.659359516320436,750.950950950951,4.022678158114138e-62,277.87787787787784,1.3386179846100575e-288,242.59259259259258,0.0
-0.0863445353134424,-2.951252417928105,-1.3989904403352864,10.095650639569365,864.3624262334188,500.5620951901439,209.48881306984623,13.084553255322604,30.219411191982303,437.48671100024205,-10.772684967307523,370.56437578292116,221.31186156190034,241.54054667613784,43.355653020779535,752.0520520520521,1.2236230679798905e-62,278.5785785785786,8.360230831657826e-291,242.96296296296296,0.0
-1.4017815600920611,-2.79799185622362,-2.0741321471399923,8.871607640279027,867.291837126301,500.41446451039616,210.16124787900472,11.988703039630847,30.082638326082396,429.758936602955,-17.016808762937163,363.1922201926162,207.47774372996417,234.15578539220957,48.631928046845694,753.1531531531532,3.70202900168526e-63,279.27927927927925,5.11977246411476e-293,243.33333333333331,0.0
-0.5469034617099824,5.412897487474903,1.33073787006566,7.011924413420498,865.7805060586587,496.22014923403145,211.43306305000004,11.804542799886905,29.533194437916755,378.5086344922396,8.258531850491478,321.14213307098476,163.33992474953072,165.35160691333186,54.07328668247488,754.2542542542543,1.11401687522727e-63,279.97997997998,3.0743536925592823e-295,243.7037037037037,0.0
-4.3383323362512956,-5.1025291618156805,-1.5922736063729908,12.510291576749808,870.6136395568849,505.7148575737073,204.8409468686766,9.000255139178297,30.277380284073637,560.5959147372233,-20.042133581620224,501.64549226080607,334.9075489681308,359.81165830517097,45.175003735422926,755.3553553553554,3.33429110702946e-64,280.68068068068067,1.8102050740366692e-297,244.07407407407405,0.0
4.652249060935637,-0.6619395880016444,-1.9001269949322543,9.004654953141921,860.7043697863264,496.76173726366625,200.74607742357043,11.086064558579304,30.15945966184433,430.35574551083005,-9.47073497822889,370.31383025419404,311.0077729301813,326.05445192311976,47.30194590761438,756.4564564564565,9.92601780083991e-65,281.38138138138135,1.0451352700887329e-299,244.44444444444443,0.0
-2.1157937744919306,3.288467361656995,-2.88720852433953,7.463726390049375,865.1405657896559,496.9498636787674,192.4456210268929,9.532204399092812,29.64948386757942,401.72525683381485,-22.483109641194186,360.85978334776826,385.65553209891436,410.17939709924417,54.17593113746692,757.5575575575576,2.939045949771752e-65,282.0820820820821,5.916815245678963e-302,244.8148148148148,0.0
-1.915124491960701,5.774349724399938,-0.9658196789210354,9.663481731024916,867.625407350947,497.6970010838079,203.04850641923127,9.607813578646125,29.49801780378572,484.49456137827576,-10.1151795741406,422.5591301898029,308.33273337452346,324.4149671298505,50.34197964239592,758.6586586586587,8.65560626469032e-66,282.78278278278276,3.2845380033444454e-304,245.18518518518516,0.0
2.1437898381863536,-1.5429113461204518,-0.1654300477929864,10.136743131935317,872.8719122206755,503.76484522323756,214.73145453267787,10.8193706874931,30.12778602438892,500.3593889607721,0.705288431867992,435.8477827895562,200.79990385597887,210.23701494387922,49.14967947113754,759.7597597597598,2.5354111683940286e-66,283.48348348348344,1.7878511249382197e-306,245.55555555555554,0.0
6.822007568907264,-1.915438769444067,0.48618345532139756,6.507066548841933,866.697621892639,503.2476157177957,202.97088561960433,8.806012823158134,30.4335487479382,418.9460103424836,10.319170581781002,353.17769475390503,285.579229624411,283.0080766330018,63.3371177874211,760.860860860861,7.386846851606312e-67,284.1841841841842,9.542434580068066e-309,245.92592592592592,0.0
2.346711616619374,0.9464462408735979,1.9026124885989668,10.663295334251526,869.5225679907545,498.21664145700527,207.6219296257406,12.986006208886407,29.831528527909143,450.8157471788269,17.24443293238825,385.3472104927636,244.85987109084718,236.84365514803568,42.080463631985985,761.961961961962,2.1405707184949695e-67,284.88488488488485,4.994106605025e-311,246.2962962962963,0.0
4.116467398784601,4.937931973512118,1.0537958473315874,7.905684862619471,863.4442982261795,500.247110062326,214.66431287412317,9.679739720804125,29.958778854873817,462.159710929039,12.541843679087002,402.0850653775742,181.21178882452244,179.04891352225047,57.94826562258487,763.063063063063,6.16964043743217e-68,285.5855855855856,2.56287369915e-313,246.66666666666663,0.0
0.10120600562337251,-2.3825165001673727,-0.3817444391063596,13.422057618381576,868.7501364521327,500.4397475920758,215.20689496422668,11.23672113251933,30.064642995571333,555.5122225401146,-3.5993842684047404,488.81729574214614,232.35813225863848,245.20228968383688,41.381385800041,764.1641641641642,1.7686826557833484e-68,286.28628628628627,1.289636685e-315,247.037037037037,0.0
1.4545596319161445,-2.1431241737198383,-0.39639135275943976,11.047921024153469,861.038503038642,497.4612461958571,199.2046714783396,12.911200958514597,30.16586086119707,438.3151735239732,-1.5678363286412478,378.8996344580676,329.5186498079613,336.3754860045168,39.543283116467705,765.2652652652653,5.043125407836437e-69,286.98698698698695,6.36324e-318,247.4074074074074,0.0
6.366889514121343,0.43176262730663395,1.0203149378303669,9.200200019781366,865.7914810504356,499.7607243497972,219.97059356453641,12.06330754915035,30.1567509568251,457.52969799684854,14.40198080152437,412.3594569417448,119.68248326675598,114.56148949934187,49.046146091804694,766.3663663663664,1.4302416034560216e-69,287.6876876876877,3.0785e-320,247.77777777777777,0.0
-1.1552481804923376,0.5840104055096632,2.545140325857139,8.509664459365299,872.263129843841,495.61712129248883,221.27350089355485,7.182161794618951,29.54355038242449,567.817906691743,24.135790279341343,510.9928959632544,178.52938902158076,164.51889003051437,66.9280178533609,767.4674674674675,4.034398869314247e-70,288.38838838838836,1.5e-322,248.14814814814815,0.0
-4.25998737080528,-3.072513368288213,0.2526283989664004,9.790064584872752,867.6242173491178,504.70898911593036,198.7015014278144,10.889791790019768,30.216332386696823,449.83932095975405,-2.257760930565501,389.1796464777264,342.75046234319865,350.30025725766325,46.384139604669016,768.5685685685686,1.1318999676521295e-70,289.08908908908904,0.0,248.51851851851848,0.0
3.796042084048078,-2.07728210348366,-0.9382617084208179,11.225581483166579,873.2083585705843,498.7211830628356,201.76163130358844,11.701438788921294,29.942782311384068,476.1028564581957,-3.9390305309648315,415.9050395754491,316.16803880227036,325.7181496241211,42.079793401257255,769.6696696696697,3.158617584366958e-71,289.7897897897898,0.0,248.88888888888886,0.0
-3.310623212720023,1.6970450105849069,-1.985732002171091,9.949011742829601,867.5794401643245,501.80174044921876,221.91090683146192,11.783726044321497,29.86640278501332,487.9303065614959,-20.342655816377157,434.32933127060136,112.91975559599939,143.63820817448465,49.4055205064337,770.7707707707708,8.766895646087135e-72,290.49049049049046,0.0,249.25925925925924,0.0
3.7495257598596283,2.2735299930202375,-2.890410528824451,9.565682385726287,866.6435712971007,499.68742402830605,208.531464787447,7.773410331770737,29.961229997151122,542.9971084602857,-23.477094783734643,481.16022007038646,290.11285847830425,319.6286275549056,56.44495183191004,771.8718718718719,2.420217585163841e-72,291.1911911911912,0.0,249.62962962962962,0.0
3.1497793452861464,-2.393196201908356,1.3325393440870463,10.116740581635792,867.4040790190379,491.9923347746609,187.8022205254815,8.685929525965353,29.77115848266695,487.2915192369995,14.411590685710843,455.471152173465,435.54827855960906,422.3371232007142,47.868451402973136,772.972972972973,6.645425197129567e-73,291.8918918918919,0.0,250.0,0.0
-4.496160108426841,4.747633868037845,1.1559570472791143,8.79228213752609,868.1822968955462,500.39900956595704,196.00318495267314,11.989116471483243,29.595086416478644,398.7234762798454,3.6400034234287277,339.55407540616864,348.7855042784836,350.180574504407,45.86996953203743,774.0740740740741,1.8148925664902072e-73,292.59259259259255,0.0,250.37037037037038,0.0
-1.0204032457572187,-0.7932036443684438,1.1547270502133231,9.313588146313924,865.3218763884086,506.4727465949671,207.5063037482752,8.476479258634708,30.35008343547028,516.0310544714827,9.40155381412522,447.85262394088625,289.0936286601095,287.8818422917066,55.527093759081204,775.1751751751752,4.929908469298069e-74,293.2932932932933,0.0,250.7407407407407,0.0
4.200118663135788,1.7589537326429545,-0.2573188927041118,5.828415122189992,863.8910750147297,498.7253618044293,198.369573497154,9.400607886671372,30.031161137467574,368.3708839255104,2.564594216258968,306.4473389589689,313.6172386097986,317.15654337477747,62.48258407381258,776.2762762762763,1.3319458722700718e-74,293.99399399399397,0.0,251.1111111111111,0.0
1.4416437171976018,6.846338549492855,2.8138694917835014,11.947452461704735,872.3232483010353,497.36879112378267,205.86576229363558,13.151751619003939,29.39030590164078,471.65567756685647,24.553044177882498,406.00457302297576,271.28086387612035,255.3129149511981,39.4043554278606,777.3773773773775,3.5792668848588063e-75,294.6946946946947,0.0,251.48148148148147,0.0
-2.034983323842215,2.934088109239064,-0.9682369891696354,10.597595560643525,864.2857865146913,499.5350647880078,210.32396213683577,9.90440149923042,29.822624692312917,514.5771040901453,-10.76600254893468,447.46334507522516,255.7297905845169,274.8167833429032,48.755008494665645,778.4784784784786,9.566682794291893e-76,295.3953953953954,0.0,251.85185185185185,0.0
0.18029133119843996,0.849363363142993,1.910538474414411,8.45308831193314,868.6840396554102,500.6571292267303,224.6225460403473,8.546451724332314,29.91962691089002,531.5643379517759,17.90596188280112,486.08160596159723,123.0628031212903,114.57155043267608,62.897675652471264,779.5795795795797,2.5432464763998144e-76,296.09609609609606,0.0,252.22222222222223,0.0
4.833441559117065,1.6059176671493909,-0.07748578997908605,13.797469962710478,861.9377635261717,498.31713524137894,207.0954608377221,8.24476528627419,30.09325584937361,602.574904063901,4.025066176921151,543.954648170743,335.62874130802965,336.74520302661637,43.32258093234251,780.6806806806807,6.724737156986877e-77,296.7967967967968,0.0,252.59259259259255,0.0
1.7022416653348864,3.39156599314146,-1.2167015293586751,10.174032960784773,864.1047804284875,499.75580561379627,220.72541799572758,10.665438659170375,29.923000946946445,514.76057466561,-9.194419710973087,456.4142440908882,148.77183166029147,168.39724125954157,50.43958841765387,781.7817817817818,1.7685688120306e-77,297.4974974974975,0.0,252.96296296296293,0.0
-1.154081863650939,-2.6538139832234773,1.1850606146355227,7.927712856049606,867.3720396728481,501.3224827191983,224.2876016203677,7.333703983045583,30.12514194908377,553.3467833639132,10.31641145414426,500.0991335663644,143.070992249963,143.0352786246665,69.95958390974275,782.8828828828829,4.626242512934835e-78,298.19819819819816,0.0,253.33333333333331,0.0
-3.3039767733912444,-6.218165514508618,0.8192722373679874,11.713474842940917,860.409161490415,503.36447681670114,224.34309669352075,9.505328072207163,30.540205812674937,581.9346808238256,5.064920008020756,520.7319952715609,171.38823864519867,177.2264513025457,49.96796423639013,783.983983983984,1.203634460767338e-78,298.8988988988989,0.0,253.7037037037037,0.0
6.502297871689221,-3.488651169432546,0.7139455185338522,10.796096433018525,866.8240966037883,504.37827476389333,212.84754593385568,10.666461069980043,30.55429031438419,512.6701190824353,12.809829688643825,446.65751304339057,233.10564697102126,229.9737186466679,46.88797687114496,785.0850850850851,3.1147315096414114e-79,299.59959959959957,0.0,254.07407407407408,0.0
-0.6996653910965904,-0.875360514276224,0.1625568441123975,10.789159970968438,867.4300822315141,503.4826889858783,190.36710852161025,12.598299641095334,30.155337708617957,422.4416305515008,0.5008540682068661,381.4000924701977,414.5678741210187,416.0960285120428,39.21927194614964,786.1861861861862,8.016898850723646e-80,300.3003003003003,0.0,254.44444444444446,0.0
0.9721053330678512,2.5795875637810433,-0.07578616343366175,9.148488790696819,867.5007496002937,504.2571396343832,214.60824865403865,11.335096160739992,30.068735043473023,461.0128502042901,0.3636007677024773,398.36213823974214,180.52039747587406,190.73956880997244,50.28602623190574,787.2872872872873,2.052352603390703e-80,301.001001001001,0.0,254.81481481481478,0.0
2.721056089407179,-1.8438527581347548,4.776743985740877,10.90099144755607,867.6769053037265,499.6903648035837,220.48399887813542,8.571869764035643,30.106784615474513,579.0039214295005,50.87732921534233,521.8128820769201,204.4615912760301,163.8869748788915,53.04943350485227,788.3883883883884,5.225854738705894e-81,301.70170170170167,0.0,255.18518518518516,0.0
-0.5284852620358229,0.8935962646406368,2.368513290392346,9.47648341955781,873.2114733350988,502.81138223084605,209.18932894564583,12.35683863512744,29.875108415571344,438.3730173591845,17.625322940823143,373.15495972536166,223.46145329286094,215.9210679851082,46.3544081599177,789.4894894894895,1.323495518702164e-81,302.4024024024024,0.0,255.55555555555554,0.0
-0.7864303926123465,5.082873007218499,1.4456537899710242,11.111882903291685,867.8397429496272,495.9639710560065,227.4458387007525,9.400969924905045,29.471813507177647,582.6882170850984,13.938587511319449,533.8937816989471,132.21682547225146,127.9477959942888,52.525789639589874,790.5905905905906,3.333860327435384e-82,303.1031031031031,0.0,255.92592592592592,0.0
1.5525991212678927,2.3238876057793356,0.22359831640677652,6.190111091978722,861.951417386309,500.92564762996255,218.59833561467457,7.528593955901182,30.092324032058983,470.99538184942514,3.38462147323147,415.728537252223,144.73182460304463,151.7677697811757,75.83811510252173,791.6916916916917,8.352800548110336e-83,303.80380380380376,0.0,256.2962962962963,0.0
2.0962146272510327,3.710850164317456,2.0143144011933383,9.132253074041621,866.4855822172221,498.0579739320688,215.68273377152784,9.655917281469055,29.765381274931205,499.3566198647649,19.585315473274807,439.15631665696185,191.18597420238643,181.853959491061,54.4846775429485,792.7927927927929,2.0815009128644692e-83,304.5045045045045,0.0,256.66666666666663,0.0
0.5724404310975914,-4.100942698013416,1.0359895527829037,13.444310195616389,866.4712302258921,505.0236794448941,220.86380711205837,12.876338402291404,30.454354676279674,537.0776257980383,10.274278017148381,477.8076234836779,168.7822007634648,169.22675541325165,39.912267084852814,793.893893893894,5.159182422411914e-84,305.2052052052052,0.0,257.037037037037,0.0
1.2639242808658357,-2.059771354034569,0.05240950554807132,8.465865089199399,868.2244594945349,496.39181427954685,213.33369851260878,10.33048010012985,29.896382561433228,461.2273911101534,1.6846614589780144,399.2912605736155,187.965315760802,196.3073264882254,54.33156026123547,794.9949949949951,1.2718765112163909e-84,305.9059059059059,0.0,257.4074074074074,0.0
-1.671632723489594,1.8542458372357842,-0.6071286505318301,8.792323405013626,865.672781911453,497.4544724804155,185.07189500604647,10.025043728659572,29.743628699429728,413.55561009578304,-6.0717088475773355,394.05622030708025,455.5969877147128,462.0803085911102,47.22876268070384,796.0960960960962,3.1186654830080646e-85,306.6066066066066,0.0,257.77777777777777,0.0
3.915794893759272,0.06726663190900517,-0.1618346753253764,9.10407732310005,864.7993889999308,498.69203242068363,205.00861048529634,13.274423289405707,30.0794719035166,403.2066544667286,2.7879757242783967,337.1856489953319,252.5651665059017,258.35521709114687,43.858640276543,797.1971971971973,7.605931752242843e-86,307.30730730730727,0.0,258.14814814814815,0.0
0.9766157364642029,5.3828762922247675,-6.340851471756111,7.570387728222713,864.514955829092,496.03091345272134,221.97168027247852,7.137290305891145,29.60451359429414,545.2128190226509,-59.50041743735415,480.6890512903627,150.77588531864944,219.95326799823812,72.3326335489273,798.2982982982984,1.8449977406157043e-86,308.008008008008,0.0,258.5185185185185,0.0
0.7613284011112076,8.227244390809963,0.42120167859528357,5.583438447543496,865.6217242368579,498.2272029938779,201.92408659901704,7.428801771894456,29.534389317475362,416.8932755985481,3.820517641094027,351.9830333292156,291.4949074232977,294.906585358867,74.5317058211531,799.3993993993994,4.451424758123935e-87,308.7087087087087,0.0,258.88888888888886,0.0
1.7882985189903688,-5.568020738134879,-0.9769521602207194,9.538827202952774,856.761673635435,506.4920675700322,207.76527494763062,6.768307058066336,30.918207369805327,565.7626986403184,-7.828978982034866,502.61442926839806,320.04562200145676,333.9003712108635,59.132677671915026,800.5005005005005,1.0682232322763001e-87,309.40940940940936,0.0,259.25925925925924,0.0
2.382275378893895,1.205328645500669,3.185339996565768,10.271718848163314,869.4683957390373,498.81003262406443,199.5516368609693,10.74529637296011,29.850717758515206,470.2087183769449,28.417761177702513,407.57761989501756,334.77730900433164,312.6960617621999,45.61557354863927,801.6016016016016,2.549674759916232e-88,310.1101101101101,0.0,259.6296296296296,0.0
4.078556321376508,2.128786348362952,0.03868814162350858,9.894989862922696,866.0849148450191,496.2949036320384,227.8392259520177,10.33298625423025,29.824540270223903,532.9506418787854,4.435669557819843,495.38561124239453,86.90764200303465,90.6242669803031,53.44848387433909,802.7027027027027,6.052953452290634e-89,310.8108108108108,0.0,260.0,0.0
-0.4378362650685189,-3.8715709620014094,-2.3779268390699237,9.710242876104227,871.3877503587764,505.999753654371,226.81492457418017,13.085472734559552,30.320453489513906,469.2350938721709,-19.94170833888406,437.86506189741004,44.103931321551784,71.31565652514118,48.41050069030342,803.8038038038038,1.4292548255428809e-89,311.5115115115115,0.0,260.3703703703704,0.0
-0.6609895769712252,-2.689581831862333,-0.0997603082562354,10.086081741700776,866.5209128607612,503.236688090605,201.1613110485927,10.48695015427354,30.25989570455319,471.1655868743308,-1.4825092888160647,409.0218775404918,326.1398169446568,333.4639849465018,46.78003844580537,804.9049049049049,3.356694243311496e-90,312.2122122122122,0.0,260.7407407407407,0.0
-1.8357763365213542,1.8612483395568435,-2.0922421701250085,12.045682943101529,866.5797092495843,495.7729030068638,211.47298000389085,9.191685681041395,29.62907171765859,563.0024290017948,-22.470871730042855,498.7314977803132,270.5937762728597,300.02939940802736,46.922620391154204,806.006006006006,7.841040261732446e-91,312.91291291291293,0.0,261.1111111111111,0.0
5.280701708725003,1.2480609618636915,0.9468148314249328,9.619107628141567,864.7231039448296,500.41719286207433,203.19505952235951,10.003589745756214,30.148268310681573,477.39981211869286,13.083197345915107,413.35851724673074,307.00815184288734,300.8208209631189,49.08808575518422,807.1071071071071,1.821777640257653e-91,313.61361361361355,0.0,261.48148148148147,0.0
-3.78171429124762,1.405957085363805,0.5818947286789707,8.851834845825461,864.5879976879759,499.3085576254445,216.14944639031378,10.235414836921915,29.828936806366563,476.8223563788961,1.0994583393835518,415.827771539006,171.47338034387695,180.96301467146193,54.29708820799106,808.2082082082082,4.2099489968192374e-92,314.3143143143143,0.0,261.85185185185185,0.0
3.784081017673619,-1.9283028558817747,1.9156792622165353,9.437749030223827,865.7363730055783,499.744239733012,215.0968307724233,6.6564774533436655,30.200214948050125,592.1573976303414,23.46362397741789,526.0160961756312,261.0129020188207,246.5853427438755,62.377409831317024,809.3093093093094,9.676495184619588e-93,315.015015015015,0.0,262.22222222222223,0.0
-0.4237994922488299,0.04644815006034291,-1.5817635833891308,11.158693519513552,866.190659641493,496.64607229227255,218.11705571613265,15.420663288669786,29.814179029675014,439.9674995588573,-12.584764018074393,387.1951659902024,120.83532549972426,143.47766194505257,39.481250444814044,810.4104104104105,2.21217315902812e-93,315.71571571571565,0.0,262.59259259259255,0.0
-2.4820664009638143,2.0500427334687004,0.0680161924562936,12.8240537570865,863.7579996340714,495.93778787397315,213.31918447707886,11.039742036203823,29.689675058249968,540.0200913710102,-1.8380582590467562,473.5052172333485,239.4025315816101,250.24238383658553,42.3035141852366,811.5115115115116,5.03013841416831e-94,316.4164164164164,0.0,262.96296296296293,0.0
-0.3824716283811129,1.3266780750830376,-2.7300435908532705,8.743712521661644,869.1175280529767,493.3413597156164,239.35406206388467,10.420016616045178,29.503756157902558,530.5060689800944,-25.697542177710652,546.2603546210559,-51.582687448454124,30.302446464675064,60.7855945424884,812.6126126126127,1.1376286900766631e-94,317.1171171171171,0.0,263.3333333333333,0.0
-2.8064966874377646,-1.3833646103679507,1.402989563849429,10.197867574057767,869.6733767560958,504.3840217281521,199.72076234989262,11.23032796855716,30.100417487300884,456.5685680525633,8.444371569276436,393.318012333522,333.62933565759363,331.27917783628914,45.059696754740294,813.7137137137138,2.5590626587653945e-95,317.81781781781785,0.0,263.7037037037037,0.0
2.2843704299808616,-1.1790019478299545,1.037742360880244,10.67671488387192,865.069824864887,491.7681577408079,192.89396645563485,11.41882196117321,29.741221679409534,447.7423056532028,10.353396255221075,400.5863181990757,385.43871050522876,378.03793476158023,41.72922244804401,814.8148148148149,5.725601086688045e-96,318.5185185185185,0.0,264.0740740740741,0.0
5.461139206673746,-1.263760581963961,0.9916100420551417,8.014843986542354,864.8828394659466,499.79703186061965,206.06909799298538,9.718893028995137,30.243078046655377,448.3729114692315,13.127316724397197,382.37059170584774,263.7393311674005,259.1576508562463,55.26971122498174,815.915915915916,1.2741514028899017e-96,319.2192192192192,0.0,264.44444444444446,0.0
0.7105154888262478,2.9491111537101173,0.00323806271388224,10.040834334425837,862.8296116101516,498.3707363831523,194.32011734439732,8.737517727518599,29.88407294559484,493.26776876816007,0.7383522909702858,447.5248423864191,392.35557071703545,394.27967368574025,49.055410901179464,817.0170170170171,2.8202055961427524e-97,319.91991991991995,0.0,264.8148148148148,0.0
-4.485266271202476,-5.568166369954432,0.8295457815775819,7.06865228531581,870.8643058775012,502.10268431098586,195.07537729994007,11.198901372643409,30.11217065806201,364.77527006657436,0.8613740616670773,305.9175749104925,349.92878704350153,353.99475573081145,52.24464682274804,818.1181181181181,6.208694437765809e-98,320.62062062062057,0.0,265.18518518518516,0.0
-4.824548880659832,3.9926415043515004,3.2086782166171925,6.461899392521202,863.1016753401475,494.9479478360848,199.98685345802033,10.771421681062904,29.49531285886587,358.84073487959125,15.562751669077624,292.51959014864417,287.42130413540394,279.8313184536526,56.36675467634745,819.2192192192192,1.3595011711825481e-98,321.3213213213213,0.0,265.55555555555554,0.0
-1.7451286863376267,8.08973645132742,-0.5701885140840279,10.733492815784514,864.9912842264731,499.32499039524856,200.77811094568372,8.380219801821184,29.543016259749265,531.2625432807355,-7.049618620129434,475.88976411979235,351.68926434708226,362.9872323161923,49.660821094467586,820.3203203203203,2.96086542596167e-99,322.02202202202204,0.0,265.9259259259259,0.0
-1.7843075760379137,0.5836024632549512,0.277290367420169,9.232250517338434,867.5945233896314,498.30717991873246,200.4538189804994,12.838071222734527,29.791345605931873,403.59584207058185,0.1775976325363986,339.41920017162454,301.3155980466511,307.9005304620931,43.909650885459754,821.4214214214214,6.413831327294293e-100,322.72272272272266,0.0,266.2962962962963,0.0
4.876579852528713,6.343822724448258,-2.1722525983628196,10.404560815242439,867.6429074647912,506.119494389867,215.18218950445413,10.586704072645967,30.08247655198674,512.1878897363553,-14.366314307837815,445.44309047710107,208.48679279130602,232.6335650156714,48.79361465973311,822.5225225225225,1.3818986208765962e-100,323.4234234234234,0.0,266.66666666666663,0.0
6.5190467067544935,3.821189536306567,-1.7365219231966647,9.9642100459833,868.6042444495587,499.847930787557,204.93810938914663,11.459638724535262,29.915269683018728,459.70802008327234,-7.220423245336559,395.7785791218697,279.98719075565646,294.23661730277706,45.50257324199099,823.6236236236236,2.961383247928639e-101,324.12412412412414,0.0,267.037037037037,0.0
3.238370047989192,1.8737347345066255,0.19562658618661477,8.047199902672405,865.4462311413776,498.8721005158007,208.2048542512752,12.783841775359837,29.960233503653154,389.26828068454034,4.556407915342895,325.00829754073027,209.03286890166572,214.33611112254033,47.970991825039526,824.7247247247248,6.312084879666842e-102,324.82482482482476,0.0,267.4074074074074,0.0
2.461393842706377,-1.7430022773496268,2.2078670934038143,9.909491396071328,869.7589181665669,498.0162607039449,218.94232774500935,10.043777642329669,29.95165860618268,518.2969819408676,22.348730840949102,462.8138627083041,169.1563269662583,156.9421766124924,52.09337085838037,825.8258258258259,1.3381685792144625e-102,325.5255255255255,0.0,267.77777777777777,0.0
-2.5873720506210742,-0.010670971285843302,-0.5125616485031449,7.53379738997029,866.1684105468416,500.161901981366,202.33677475218573,10.63390401396823,29.930513745256608,402.87379528295577,-6.2146791620474335,336.7839330715227,282.6484664998575,296.3271617803827,53.82111718638358,826.926926926927,2.821685518018069e-103,326.22622622622623,0.0,268.14814814814815,0.0
-0.5381710299147696,-1.4332329353493347,-0.47183305862424785,12.781944716002801,864.4386228412852,495.6598828585753,207.35454101295278,11.620054477012232,29.885531855913083,513.813525014426,-4.773973774929597,449.114425100138,280.79415551660645,292.80561811001246,40.241852752052225,828.0280280280281,5.917880254337863e-104,326.92692692692685,0.0,268.5185185185185,0.0
2.202170467914052,3.02094031970502,-0.8137704890087494,7.288059310280072,867.0467388420328,499.8070885026201,213.65759986092917,8.550277832399896,29.874027349028754,472.0913745827163,-4.472102657817346,408.1434755109376,194.24705928204054,208.75497387553153,64.4803482202533,829.1291291291292,1.2344784702530501e-104,327.6276276276276,0.0,268.88888888888886,0.0
0.279567121525755,4.67236036754783,-1.0695133416886462,9.608429458062837,867.6073030456502,498.31260767148837,190.5843219937978,10.108103325692001,29.646401431215477,444.3757553504513,-8.011130303872967,408.2853995213766,412.482930704687,422.0400089178037,46.227489277753655,830.2302302302303,2.561301182248449e-105,328.3283283283283,0.0,269.25925925925924,0.0
-3.6103379804818103,-0.6124049817605406,0.5899429114176431,7.915456823905503,869.8859797047329,497.22739785865235,186.15094491049416,10.251097173302297,29.680511304107956,390.80587967699574,0.45089090675182186,362.0017562658936,442.4934425161494,442.98001643282845,49.831252286454756,831.3313313313314,5.285639785494634e-106,329.02902902902906,0.0,269.6296296296296,0.0
-2.266791210752306,-5.902507046056399,-2.994515290357289,11.140842346721591,871.4393505278969,494.4734881068754,213.46117328797723,8.08788289663321,29.799988633261073,581.219243090515,-32.78999045700522,517.5708148348683,260.59771439259487,300.2123711247261,52.4452130533196,832.4324324324325,1.0849113646569296e-106,329.7297297297297,0.0,270.0,0.0
-0.26145928576776784,-0.38499942594162,2.561879153333455,9.337137257436995,867.4002674468969,501.5034438263125,214.92014280566897,14.635273577347757,30.04671627807735,401.40113797603203,17.710149619057365,350.66213977544373,140.75179482239668,133.0927961714823,43.06078377527148,833.5335335335336,2.2148827318514916e-107,330.4304304304304,0.0,270.3703703703704,0.0
4.7859483128421605,1.994801697840756,-1.330844596258921,8.96266656075758,863.5096314411002,501.34205146880873,230.6422013485241,7.185413113015195,30.177972605409586,609.5869403621265,-9.264666292882492,555.9397405295259,126.33753243440435,145.8285923595012,67.49823575985813,834.6346346346347,4.497456782831014e-108,331.13113113113116,0.0,270.7407407407407,0.0
-3.2387631144150415,5.863155502402863,1.4438069708762828,11.706403090103109,870.0715970895897,492.9898033076702,211.5809487586681,7.403792192625684,29.15248434388729,606.2188103572396,12.12232283811125,541.597358490264,291.0616297317157,286.32685688157216,52.07843284124103,835.7357357357358,9.083287139814645e-109,331.8318318318318,0.0,271.1111111111111,0.0
3.8612475776726627,1.8407545637141216,-2.5399971947877518,10.058861183355104,867.6152224579325,492.11558538412044,218.19739717258093,12.628453151407157,29.579649255479616,466.1597466590209,-16.64648850742778,411.04276485095033,132.86207338377778,159.34456929060252,46.004526014487475,836.8368368368368,1.8246470555809567e-109,332.5325325325325,0.0,271.48148148148147,0.0
-0.7162056061761904,-3.0340132645796616,1.3376802610924363,11.033288891871935,862.9717035490464,505.15187640042393,208.04527356414027,11.426532501593085,30.472157441724296,486.3017265194885,10.65623184467661,417.7000150571657,267.94521777208365,266.27770671821787,44.15280870934002,837.9379379379379,3.645645877678957e-110,333.23323323323325,0.0,271.85185185185185,0.0
-1.1770211729327855,3.442925437629706,1.343889215628995,8.037348126965071,864.1856474571557,496.2878656128302,212.97227221585086,7.948070365038444,29.662557755133218,507.27863859448814,10.751142099294887,442.24700405633894,222.5679235569943,221.5749588690071,63.27902529799212,839.039039039039,7.244857938425461e-111,333.9339339339339,0.0,272.22222222222223,0.0
5.959585173916265,4.880164533654573,0.768404144011793,7.190366112144986,865.399469725966,506.53929401649515,226.67256841749534,11.214578030203386,30.272311685998975,426.001641524965,11.593183521570268,415.8335191123716,29.928881781854386,20.966366974029384,58.42259308812453,840.1401401401401,1.4320067000457004e-111,334.6346346346346,0.0,272.59259259259255,0.0
-1.5458776057009642,-3.540541197224901,-1.9888570435995845,10.214415924080267,860.2331159335721,496.6754661525093,188.76007181874365,12.935700889994619,30.132842835693253,394.6453758801724,-15.304035823556687,364.0441783978435,420.2153922588643,436.59318080404273,38.810840259484735,841.2412412412413,2.8152697168918596e-112,335.33533533533534,0.0,272.96296296296293,0.0
0.44552143123226656,-5.592296299081748,0.499096379196154,9.362307289010538,870.760698543786,505.8745706202118,214.1361625757168,9.939473884806029,30.441904231839523,498.66394734529973,4.785549686151807,432.9432771079708,209.04671849427672,214.57360410662127,53.21736548216689,842.3423423423424,5.504967386815324e-113,336.03603603603597,0.0,273.3333333333333,0.0
1.0219460430542144,-0.4667603612353553,-2.366112369468778,11.25286934490789,865.6983255345017,496.0817713190287,231.35586730077367,15.197645800149164,29.86700155732846,474.35156972597196,-18.536007007755888,466.1524483613288,-3.630782403455555,17.011505273102305,42.0989086065397,843.4434434434435,1.0706543230244581e-113,336.7367367367367,0.0,273.7037037037037,0.0
-1.4737368186809616,-5.0428938842197795,-0.5055265101923707,9.8401830946749,872.6530428694189,505.04206955585386,212.82034219209342,6.551876378263929,30.26512560736393,601.603906456576,-6.794890494347614,535.1906578304053,287.39279138097436,301.59096763705844,61.289623593985056,844.5445445445446,2.0711119869038594e-114,337.43743743743744,0.0,274.0740740740741,0.0
1.6241461432655135,-1.6845479648158004,2.058826201910652,10.41015067846926,868.1724226762778,497.43095820088683,226.50572963232847,11.387646907718205,29.941133211542308,514.714867808857,20.06912630762638,481.6114430980165,89.99908947903594,77.36948026671101,49.31937756248695,845.6456456456457,3.9849022479995208e-115,338.1381381381382,0.0,274.44444444444446,0.0
-3.699601873821524,-9.082890631206345,1.593403854141484,6.753234940117514,865.8703593952138,499.49289689812906,203.70787850470558,12.333056672442007,30.321613364139104,346.8262045708417,6.051084997924087,279.5215019587614,242.00757518738044,245.36786312846183,51.92495186293204,846.7467467467468,7.625907714386794e-116,338.8388388388388,0.0,274.8148148148148,0.0
-0.08700976956328114,5.604351632346473,0.030365885080866243,13.776873879228514,867.0716474738621,504.58846943267486,209.67952505836286,11.782687803210493,29.917166289121365,536.1107410241289,0.19716684770332987,468.650111943095,277.52149925877427,285.4114956046007,38.92013752893167,847.8478478478479,1.4515272756603801e-116,339.53953953953953,0.0,275.18518518518516,0.0
5.253362901913598,-1.4454652807493609,-1.9496131518456838,9.671516029935937,868.8063646475989,496.59303770015117,210.33524702388587,9.591288546708704,29.97341741582444,505.3576614632364,-11.770341198398157,440.50640260633435,245.961170191929,265.76534337431445,51.738937224204854,848.948948948949,2.7480120934668434e-117,340.24024024024027,0.0,275.55555555555554,0.0
-1.9043617451660304,1.482394357648099,1.2911754243483868,11.395173940678397,870.3782677576365,500.99021077104425,187.82408920641228,9.4191170359777,29.797370749182747,495.3962596832403,9.304335703589903,463.0386941841028,445.0171461478892,436.9126517169088,43.652420299326884,850.0500500500501,5.1745413408503495e-118,340.9409409409409,0.0,275.9259259259259,0.0
-3.1571719705825303,0.9543497828188708,0.038762475396050426,8.327816659560748,868.1980966017492,504.6376093970208,198.318221721498,10.888290342174514,30.029879544322,413.1990289810692,-2.8754932920691876,351.41434153375224,333.5453756795778,342.0472901260887,49.99585284530649,851.1511511511512,9.691363096448382e-119,341.6416416416416,0.0,276.2962962962963,0.0
2.422558550231479,3.8799035244077147,-4.640631196460847,10.616019804434682,862.5102783939176,499.8867095727939,199.03124920616014,11.63150897330414,29.971759827829214,449.1173737237552,-33.8364946000388,398.3160373308714,339.76857248928263,377.04313007150694,42.21582239723676,852.2522522522523,1.8053343772352758e-119,342.34234234234236,0.0,276.66666666666663,0.0
-0.31671499862735003,-0.6440729501473347,1.5652596526330362,7.39431047295051,864.3447969292806,495.04199316488234,218.22066078032526,11.204946872564726,29.824431423814623,413.60480776055704,10.993993964379195,371.3839855156948,106.83216585180651,104.72608567953027,55.99927567859314,853.3533533533534,3.344954555279636e-120,343.043043043043,0.0,277.037037037037,0.0
-2.7764247201171193,-2.61482527121237,-0.048465667739384294,10.904135676519342,867.1217970011762,507.9422391753249,218.72153105684055,12.080115781586779,30.409348537236298,496.6835546821075,-3.1989107634175804,435.4197754875685,161.8172687360958,176.02156157077135,45.804653656792134,854.4544544544545,6.164283077848258e-121,343.7437437437437,0.0,277.4074074074074,0.0
-0.7161891403598873,1.1617117353212345,2.4049024959661445,9.288051831228334,860.2065670400151,499.8979197448216,213.24036442706534,7.96226008586653,30.083894918972387,539.3945057879824,21.96745185000547,472.6099605844673,245.8716409412443,233.65200913034238,58.20239057454833,855.5555555555555,1.1298862135023224e-121,344.44444444444446,0.0,277.77777777777777,0.0
2.8890082542106836,-2.539874852853935,-2.1905410376856094,10.058381007871136,868.0509783984044,500.389207447551,218.24102896855706,9.54445804175273,30.169953126796774,535.3871728264753,-17.479468467733053,470.89843788984336,187.40020663035511,214.78938102714795,52.97945831982622,856.6566566566567,2.0599023240770064e-122,345.1451451451451,0.0,278.14814814814815,0.0
4.720295715209403,-0.8573681067213196,-6.353407626392001,11.395948060260196,865.6676614712298,495.89151711815003,208.35850587278227,8.119968135752492,29.98406004681981,563.8981897045297,-57.54115741740977,512.8839438369037,305.4721259441837,366.5802738533637,49.371360145048584,857.7577577577578,3.735238423183884e-123,345.8458458458458,0.0,278.5185185185185,0.0
-0.06756931757630173,-2.3628908003860647,0.5581677166903704,7.53491937755944,866.7615401012217,497.6069021814623,222.01931669539545,9.227774447827716,29.975493358119326,476.98276920832683,4.579937431953594,432.7065477146956,106.51697420313315,111.13749707205892,63.31494107503231,858.8588588588589,6.736740396841858e-124,346.54654654654655,0.0,278.88888888888886,0.0
-7.666120817941901,2.795597007487248,0.5831273533639455,8.631016538774405,859.1002632992672,503.7776322919415,210.08788442632073,12.03044178362861,30.02746955811871,415.97688650471736,-3.3543485096176022,348.1395505212827,207.72840196861756,221.7156550692492,49.08633266121564,859.95995995996,1.2084844825923418e-124,347.2472472472472,0.0,279.25925925925924,0.0
2.33010499480681,-0.88963584906467,-3.381343255212904,10.91464856217353,869.0560858523473,500.1633663529986,210.57864047426756,10.215967841450457,30.03214306543155,518.0423285473349,-28.140330096668283,452.75970949813893,254.17580133174178,289.76579924936925,47.33194997063262,861.0610610610611,2.1562153197391923e-125,347.9479479479479,0.0,279.6296296296296,0.0
0.21184324851886951,1.6315430621504239,-1.9569990917332127,14.196442949093495,866.7498015534617,503.39729185152686,207.34407366737588,15.213718326299539,30.072835469822856,478.18755957192235,-16.120284132437916,411.4922225437796,267.97766687642144,291.82171569081316,33.68834473982769,862.1621621621622,3.8265109386818075e-126,348.64864864864865,0.0,280.0,0.0
-4.941203856220972,-1.6730114626244577,5.510435487439803,9.723835330677037,866.7348280693578,502.8587545178217,216.8445047763643,10.386812734379435,30.06253808130356,493.7304180726431,43.16708054629426,438.47702699004435,181.9618664722418,149.3885197274416,51.52152444947374,863.2632632632633,6.754194669744415e-127,349.3493493493494,0.0,280.3703703703704,0.0
2.511685452628899,-3.9664114222736004,-0.6112212283076067,11.182272235847865,865.0846824663176,504.14885686699654,205.78801183387088,10.119383761159472,30.50103277066625,513.3729999641195,-2.9382993150799854,448.79853912553034,303.0157171733385,312.6942935168308,45.68752877304403,864.3643643643644,1.1857795905188452e-127,350.05005005005,0.0,280.7407407407407,0.0
0.9283116908557564,-4.289888334951499,1.4619179527524322,9.78605706028304,867.0398173192565,500.61364612617706,219.76431377198068,10.212365838880432,30.2402364564648,512.4160254582878,13.98189765804268,456.60711440805795,159.08687427406682,155.4673238701605,52.284004948303554,865.4654654654655,2.0705901853515417e-128,350.75075075075074,0.0,281.1111111111111,0.0
1.4749811134822701,-0.11270826324461905,-1.3013196547367674,13.884491189512598,862.0091179765556,500.9074340875128,198.67850859283993,8.724382614280128,30.2088178821944,568.7861790199182,-11.412184173222547,524.2246917807292,386.714913435854,400.6131700226486,40.8698846155606,866.5665665665666,3.5962022954859225e-129,351.4514514514515,0.0,281.48148148148147,0.0
-5.10749525966518,3.6832292405188527,-4.180605797706313,6.505556666069489,863.3945313345788,497.9815727930275,199.01083745271805,9.884326775244812,29.6458905679076,375.1035958952775,-32.89906296722204,315.7657187368807,309.3019786410491,347.3075532484871,58.59997404259077,867.6676676676677,6.212320587490734e-130,352.1521521521521,0.0,281.85185185185185,0.0
-2.3229825326563356,-2.562243180667564,-0.340516493591811,10.189242089338716,863.4469596503689,496.6282690943639,216.87426755126504,12.255576054223292,29.967131406718586,468.946842695521,-5.123835216487935,409.99185599076617,156.4828997035196,172.0244960139788,46.25252241942041,868.7687687687688,1.0673906340687362e-130,352.85285285285283,0.0,282.22222222222223,0.0
0.6342554917213162,3.632310229733447,-0.5312091205722104,6.7489119328758775,872.7445209251639,504.2100637738354,209.11455785416987,10.227941336255544,29.85515488933929,404.1623416054807,-3.107101091587485,338.44633609051175,206.64567157646974,219.80632161696607,59.79414666562299,869.86986986987,1.8241170332767593e-131,353.55355355355357,0.0,282.59259259259255,0.0
-3.2123106448669922,0.19504881125678078,-0.7997564773367429,4.986856858926567,872.0981390357829,496.13286639892823,205.4610858384687,8.413080540233057,29.535242604094556,369.8136628180534,-8.41948851594414,303.84958107231023,225.56580186540822,243.10568935219283,74.80910852267135,870.970970970971,3.100571797845316e-132,354.2542542542542,0.0,282.96296296296293,0.0
1.3560368393069573,2.191792377985679,-0.2292816710127849,10.594924106235633,866.2507279259852,495.9095697335596,218.9005773247546,8.149830759042729,29.719517703955255,582.8605508694872,-0.9709938689240425,518.1386571615324,215.0127472489267,225.4726146395756,54.8856380912531,872.0720720720722,5.241923383077842e-133,354.9549549549549,0.0,283.3333333333333,0.0
0.5579571885785335,-1.160643936193065,0.5285365432912731,10.278995592294917,863.8254234159848,497.0966275511439,203.92738585913915,9.099596216668314,29.992511186303588,512.3671083388591,5.279378472283556,449.66102132918485,313.32734355900334,314.3653959044058,49.793865904823555,873.1731731731733,8.814533407860456e-134,355.65565565565566,0.0,283.7037037037037,0.0
-2.6170700665312663,0.2724108769177085,-0.30023390250761317,9.430326124515597,869.9453125959109,498.747011740643,207.9979874569963,10.14772686882176,29.73832330294953,479.06797419817445,-5.1411565790257585,412.2734428326757,255.4191824624016,268.9855009135626,51.07900311345216,874.2742742742743,1.4742385724724139e-134,356.3563563563563,0.0,284.0740740740741,0.0
-3.3904012461970834,-9.23812137147709,-2.5280123358947275,9.787611819920494,869.4039158839648,501.91039799318673,223.9922795007116,12.387173070952525,30.35520317818804,476.9868491334978,-24.599437736808483,431.5881797440123,79.23065212249435,113.32134283764339,49.12794144003933,875.3753753753754,2.4524264682458292e-135,357.057057057057,0.0,284.4444444444444,0.0
1.380523316015276,2.8584929542147295,0.9723695831238778,16.196598868142516,873.3101491473178,495.3215865837,225.39142345810652,7.319022717267126,29.45762379913157,712.626875027535,13.452280239709856,647.5696051498595,266.4754269674505,261.25305958771946,43.91963986767457,876.4764764764765,4.057737999670038e-136,357.75775775775776,0.0,284.8148148148148,0.0
-7.472248453401215,-3.1930488502903103,-3.8987435106448465,9.48364972393713,870.0074489275579,503.62536435317213,225.72398210270327,9.360347444222487,30.01005162227547,546.5823460316232,-45.23169455759267,487.3566480261136,111.18002702480607,167.24924499862365,58.55760119106009,877.5775775775776,6.677775157142669e-137,358.4584584584584,0.0,285.18518518518516,0.0
1.957937687774799,6.506371959766952,-4.1007149145684005,11.020248722500149,862.9473096300652,503.18483525073987,207.17874223066087,10.288620038870159,29.979333907803923,505.86786567031874,-34.169094986874185,443.3624518137459,287.7442621351191,327.92550412392967,45.84318524580977,878.6786786786787,1.0930483297029912e-137,359.1591591591591,0.0,285.55555555555554,0.0
0.06575547725401415,-2.3021474375857656,1.4783609894031358,8.701270360772238,867.0883874915946,499.28065690493065,222.30702904984472,6.33258846474113,30.049887057829537,604.5011578164206,15.665020917539282,541.6567630818171,203.08767467841602,197.6781957938916,69.48832028428325,879.7797797797798,1.7795357633669502e-138,359.85985985985985,0.0,285.9259259259259,0.0
-0.5783693298301378,4.347740985764602,1.0140405442707137,10.590465150081206,863.4198910005672,497.72597624646625,200.5104717223132,8.332803434067188,29.728128670957663,530.1278225704712,8.815233420560332,472.2582872629123,351.3951550654772,347.43328256076757,50.119547363137656,880.8808808808809,2.8816010829520626e-139,360.5605605605606,0.0,286.2962962962963,0.0
-2.0427180929145234,-2.527267028815236,-0.11479073014807202,9.523532649888764,872.5074787824855,500.0021592631351,200.9309712527794,8.640222920527627,29.88230967201372,503.37512162841415,-3.0553120565565846,444.2247745840476,336.1915762454331,344.3649441770339,53.070522531523046,881.981981981982,4.641098434924093e-140,361.2612612612612,0.0,286.66666666666663,0.0
-1.5265690557872398,-3.0146897606959384,-2.790897009510144,9.17896303454054,868.4987160156292,497.4989565539117,186.4954414737564,8.408059252299003,29.91122913869108,460.82522361471405,-24.065711963885533,447.19689770045545,449.53163173992294,473.7933887577248,50.43062535200556,883.0830830830831,7.434769066297961e-141,361.96196196196195,0.0,287.037037037037,0.0
0.3879175998361377,5.137684394175092,-1.4158218813481507,13.63779706440065,863.5592922343856,503.4215363909326,226.7286820189853,10.383779090043294,29.996595999559293,608.8139921944215,-14.64981003320228,545.923141693014,166.01599758791826,191.29922404490335,44.626846840839406,884.1841841841842,1.1846061137112351e-141,362.6626626626627,0.0,287.4074074074074,0.0
1.0216663678382574,-0.798011842239213,-0.525493495373008,12.354369926368678,861.7576690799547,498.68697877755875,201.36020150923923,9.678880780996405,30.12658787919842,531.0852607971959,-3.8399968098116206,474.9949531047203,347.42615461405705,355.71622362941616,42.90675221316233,885.2852852852853,1.877328350829395e-142,363.3633633633633,0.0,287.77777777777777,0.0
-0.9227882566770126,-4.943243372921982,-3.1917879371482267,10.273493294798461,866.1330079063058,500.3521910907536,208.7346742025294,8.889427794797928,30.232414733643903,527.9190302187501,-30.413602243361254,464.26480288588164,280.01957133239296,316.8921203085663,51.55631499742709,886.3863863863864,2.9591453011222025e-143,364.06406406406404,0.0,288.14814814814815,0.0
2.792638319748737,-0.24614282924370878,-1.4780573160464658,5.391576128112066,865.459061090146,501.25169205121233,200.89675658071715,10.85592525310527,30.170918371853688,325.1093512290301,-5.524000133162413,258.9604899103765,269.6917470003878,283.0536686284647,59.80143527977296,887.4874874874876,4.6392964539586595e-144,364.7647647647648,0.0,288.5185185185185,0.0
-0.5707275988567551,10.097492728310392,1.3046606763533597,9.277981553494861,868.2164060627805,502.3231278983269,216.95165248330142,13.446149435292499,29.534435390104075,425.35372599539704,9.129514754288568,374.79937916435256,131.1590966285488,132.08694422962597,45.918920639985004,888.5885885885887,7.234320450741844e-145,365.4654654654654,0.0,288.88888888888886,0.0
0.9447396480351405,-2.3773720428305283,2.854610728578433,15.406055128810166,862.9080184229796,499.10142268179675,206.2436633928266,13.278513033483504,30.190276499888977,524.171919124943,27.03474151770073,457.9201252446095,299.43917449010615,280.3452787106997,34.00463274043561,889.6896896896898,1.1220265724598575e-145,366.16616616616614,0.0,289.25925925925924,0.0
-1.3482611017238804,3.6317042101091292,-0.8388695053171012,9.538676666720583,869.803575691751,502.8291228149973,196.9518310956705,6.154456455875327,29.814066261269932,564.2521584806191,-9.629828316762492,520.6908962497107,396.41551806286947,408.37532599767246,59.301836699845616,890.7907907907909,1.7308854406965317e-146,366.86686686686687,0.0,289.6296296296296,0.0
0.35819248880167354,-4.548234319945149,1.5129767086321968,12.206435144107317,861.6840410104692,501.1114770368819,214.4166256418606,11.154144367670279,30.415973498232532,529.097879575594,14.323563583583129,462.9639365333196,227.93214951673104,223.61199969294543,43.33157710013632,891.891891891892,2.655787302780248e-147,367.5675675675675,0.0,290.0,0.0
2.906857124387547,-2.1128571154735916,-3.8281201411749346,12.883884803905202,859.7697062715597,500.1484211922676,195.66269975189772,9.643953419872323,30.3772531352641,519.9317632739203,-31.68877718910422,486.29909908074535,395.4328639280358,428.4437564153897,40.21931804089157,892.992992992993,4.0530133876298815e-148,368.26826826826823,0.0,290.3703703703704,0.0
5.923887708575848,3.4154118701175027,1.318902482227223,10.43792783171195,872.0266700256989,497.0025000359439,201.62594274684508,10.310310685730713,29.678571398821575,489.3437071623341,17.05378670050185,428.0116741172053,320.9719257430859,310.0449217719204,46.32604608319793,894.0940940940941,6.152088425048735e-149,368.96896896896897,0.0,290.7407407407407,0.0
-1.4145560375458397,4.050929423025123,-1.607896829454962,8.316356736263696,863.387042656317,502.4160743099711,188.9311088537392,9.203433932914903,29.953851953027797,426.1503386207045,-13.41650056669955,395.76801539108067,428.9287459551126,443.38741827579196,51.43277580832056,895.1951951951952,9.288099998197185e-150,369.6696696696697,0.0,291.1111111111111,0.0
0.21457796506012775,2.696707142018682,0.6146912334159401,5.129375336434223,861.1466370188173,497.99905290463533,195.76041887802393,10.235177259774405,29.912224575879314,315.95295494868964,3.6020710846110977,254.77132061793486,326.8644845164934,329.00118589024476,61.55847985656381,896.2962962962963,1.3947326853567334e-150,370.3703703703703,0.0,291.48148148148147,0.0
1.5328597592807982,-2.676414742612476,-0.4955048364794185,11.36832641721791,867.9115162694189,497.99421203369076,211.78529169720477,10.302814792144037,30.023141447178958,528.2304561382866,-3.0222351385773214,462.15067184820265,246.55601212513614,258.17792198220843,46.33199943740622,897.3973973973974,2.083122728874446e-151,371.07107107107106,0.0,291.85185185185185,0.0
-2.035083257942617,3.2570220842856656,2.6408280195676683,8.370487994352903,865.2792011654112,502.3533218467457,190.35463961897077,8.842096485302154,29.918289384853978,445.68784673137634,18.615604211863708,399.53852964910095,417.2549992833779,401.3017901407159,53.54513637255536,898.4984984984985,3.094557231723086e-152,371.7717717717718,0.0,292.22222222222223,0.0
-1.0586525538959641,-1.2764485178714635,-1.7488712966798363,10.352300903775385,867.3584495471379,500.84375385392684,195.18854275378285,8.207264904349639,30.0365719597314,514.1854430797698,-16.790623883046145,472.9599487896529,393.7727365203993,412.6279368695652,49.794168173030535,899.5995995995996,4.572376282597006e-153,372.4724724724724,0.0,292.59259259259255,0.0
-3.020362795398859,1.3395378619944018,1.2552125951236621,7.500359320821271,864.9530049766377,501.170235997712,209.9763108386719,9.102608634761031,29.935896992854037,452.59584923800736,6.962688706983674,385.85821479275194,224.82877835750446,227.85860719085707,60.760498161024294,900.7007007007007,6.71962736930662e-154,373.17317317317315,0.0,292.96296296296293,0.0
6.522276475663189,-3.3758354862407334,-0.559014926593067,9.469524919059596,865.6341266943265,501.447708452968,204.56393103906947,10.468518528913531,30.43896201282319,467.08412882843055,2.0285926125266958,402.5419852931662,289.78010558805926,294.901036810376,48.6385302447747,901.8018018018018,9.8221870405811e-155,373.8738738738739,0.0,293.3333333333333,0.0
0.07658864677767883,4.465833513620793,-0.31661095601932754,10.067438109802106,864.4539667427858,499.42266621087964,229.9203663595931,11.197992683368529,29.79616847434414,520.7155184729824,-2.8004411897033195,491.5900817475716,56.312983304486124,65.89907449938991,51.715925468100615,902.902902902903,1.4280091571341739e-155,374.5745745745745,0.0,293.7037037037037,0.0
-0.25184819236105455,1.4305252253707754,-0.3677077863184193,10.537187162088596,862.8948823725418,499.8892962169413,228.33896546024374,11.706697954680294,30.00601236727745,516.5370799908235,-3.5684960034279456,481.2387917514462,70.94091921679103,82.44769317021043,49.04530620122059,904.0040040040041,2.0649691482300114e-156,375.27527527527525,0.0,294.0740740740741,0.0
-3.3595833203663443,1.3544259651913138,-1.6913462089882259,7.7703556252951715,863.4607938710079,496.4770757982628,201.32077537248847,9.011619953866175,29.734751173304307,442.6473358360478,-16.52933700850889,381.3982415111908,308.32734620734277,330.58027192441386,57.4235385686337,905.1051051051052,2.969996415846195e-157,375.975975975976,0.0,294.4444444444444,0.0
-0.5918021284525157,3.117151944296304,-0.028197931813343156,12.393821897522704,866.8433621538553,500.67274224062385,215.57137618403482,10.567689134605473,29.838322919785874,550.9911100377994,-0.8632618892687096,484.2959648562104,227.0846709370146,237.50474199596312,44.504672047572704,906.2062062062063,4.248719556031861e-158,376.6766766766766,0.0,294.8148148148148,0.0
3.7548443848587523,8.18891925473973,-0.125296444243643,8.806210430536057,868.5010679071992,498.6366612426052,217.4928255687945,11.925005183906597,29.56008676218083,445.7435895746469,2.7882861685553912,393.61421773276123,134.33763183053117,141.5015962903725,50.190692753547,907.3073073073074,6.045329664903484e-159,377.37737737737734,0.0,295.18518518518516,0.0
1.832961034745799,1.03025841369293,0.4824804968134586,6.651061079093509,867.3157801861587,501.7417748580759,204.02521141975598,12.331189790288256,30.05085485744035,347.9607453002976,4.747728129761878,281.1628561719924,240.4605709987294,244.99490257017172,52.04283236373078,908.4084084084085,8.55542709344371e-160,378.0780780780781,0.0,295.55555555555554,0.0
0.6146971343654428,-1.1168098780797244,0.16901029138572515,9.781953160073073,867.4319020607726,497.389053803839,195.04458463501797,9.882334291736955,29.90317227281009,464.7567008244348,1.9838207151539247,414.59708714784534,375.67457996258486,377.0421334428105,47.44901303523406,909.5095095095096,1.2042681024135348e-160,378.7787787787787,0.0,295.9259259259259,0.0
1.0703798965068367,-0.9341412800648898,1.5959890992244725,10.06875061805292,866.4977325876698,501.1515127233807,209.87701550691943,9.558136550120775,30.120558761147876,512.4313225401526,15.318159479974717,445.4210252343311,259.24638535467045,252.9651346003855,50.80664053726152,910.6106106106107,1.6860267260596767e-161,379.47947947947944,0.0,296.2962962962963,0.0
0.5327203818675568,4.166609251945962,1.8470172320947373,10.32117886634352,866.0481040899759,493.40197831249264,208.2715432518589,10.382248467672785,29.477445354706862,493.9321544106082,16.443718965960294,428.70657348089344,258.197937731499,250.39863957009572,47.829411769789104,911.7117117117117,2.3478238419384386e-162,380.1801801801802,0.0,296.66666666666663,0.0
-3.182967068192382,3.604612509163257,-2.1012466436556023,12.724264807370158,866.5329165370189,506.996637478315,205.6423550302938,7.700585054205188,30.062281754259956,594.7951354280576,-25.122857019281057,540.0651160121727,350.282634183111,379.37403423293534,47.02672137205552,912.8128128128128,3.2518188571841046e-163,380.8808808808809,0.0,297.037037037037,0.0
4.165083553320027,-0.3733654652728756,1.737545001181542,9.527102326528281,864.8868596480652,497.69761805857183,214.42316868164485,9.612780977928983,30.056534893494447,507.9496025787189,19.447478165194795,445.39246649339213,210.2145838189607,200.76225709707782,52.90341654294909,913.9139139139139,4.479679718312136e-164,381.58158158158153,0.0,297.4074074074074,0.0
-6.709894345253712,-1.9221018911478769,-2.372672854219709,9.760760751262458,867.2060355942701,500.98782663648177,202.492703929944,11.48917279694626,29.919013864525194,442.1395819453192,-25.30781128265834,378.64756151343795,298.69316417620803,330.16339705791034,46.0245488557262,915.015015015015,6.138006819387101e-165,382.28228228228227,0.0,297.77777777777777,0.0
4.101456879950413,-0.07231516253909369,1.17571177627547,7.793631237533813,869.7971635525323,496.02227163113207,198.48002452420857,11.283894258887402,29.815247202238737,394.76818543056686,12.119079746235766,333.2298193807178,316.6973360693761,310.7328188668358,50.13696189942454,916.1161161161161,8.365030934473143e-166,382.982982982983,0.0,298.14814814814815,0.0
-3.160071124942589,-1.5962384568132455,1.2394775694057374,11.641107005775794,868.3382312182449,501.867078494366,211.09082970349831,9.459464791272222,30.01496456830003,550.6710412661866,8.822807046697932,482.85771152862793,269.41450233624664,269.27064330144844,47.58660235326737,917.2172172172172,1.1338811063855543e-166,383.6836836836836,0.0,298.5185185185185,0.0
2.658273930505499,1.728923348787367,-3.822633783325008,10.368618128156207,865.5758969662013,501.07102333924604,213.85970092568877,10.435436402174334,30.05655743046424,508.5925333129667,-31.146590742259992,441.795619285386,216.7349478067315,256.72375207024214,48.903562692940824,918.3183183183183,1.5287176117625006e-167,384.38438438438436,0.0,298.88888888888886,0.0
-0.7555696395014602,-1.1600006426859923,0.1859584930588193,9.159944545411674,869.2808341805904,502.7585034388852,198.23355056099948,8.350699319418625,30.079098139375603,495.3936024167565,0.8547318018126084,439.67349323496927,361.23198499858836,364.6594235569449,54.16536997427326,919.4194194194195,2.0499666783932577e-168,385.0850850850851,0.0,299.25925925925924,0.0
-1.2388480429101925,-2.9169171199514077,-0.9369922267206314,6.190650613069073,862.410859348727,502.593567911781,219.2809061099108,11.40698429645005,30.34124458652337,369.7448328912648,-7.306307456816694,333.2141392946721,69.74549181638724,85.2729227005047,59.93445885267607,920.5205205205206,2.7341737995264967e-169,385.7857857857857,0.0,299.6296296296296,0.0
5.108266455588309,-1.01926681920201,-1.51753051587075,12.888824390110175,865.8208404538769,500.2304481321593,192.2951886222392,9.844357127727054,30.215065854983237,516.9165827453077,-8.450610156455802,483.73889927961574,416.9567223677691,426.6991413695674,39.72339686249964,921.6216216216217,3.627147489809776e-170,386.48648648648646,0.0,300.0,0.0
3.848993199290057,4.810823765049927,2.701704661398011,7.544640071087885,866.2568729938749,499.5248899529263,204.21886541284357,9.448097096607723,29.840427248343648,437.0676496426364,24.29198420577925,370.93932813847624,276.7242995508419,260.9502418765438,57.48461456339645,922.7227227227228,4.785905251679991e-171,387.1871871871872,0.0,300.3703703703704,0.0
3.1569362511159254,-1.3649032725831745,-1.3073582812748379,8.817443981260588,869.7939137799956,499.7352605658139,207.4199146380239,9.276552327813226,30.037029406470204,485.06484581793615,-7.841005745697843,419.6354716116296,266.19674728490486,281.74047116999446,54.66815439280191,923.8238238238239,6.280912743673121e-172,387.8878878878878,0.0,300.7407407407407,0.0
1.2767066454092217,-0.07651322556422147,-1.6127538582360996,10.716689022152007,862.4850880731246,498.7555493278576,203.6377628734807,9.874212266200283,30.08042736623791,501.0089460185224,-12.793405013430188,440.50348435439406,314.06501613346603,332.4113992717925,46.649694995897896,924.924924924925,8.19862847176353e-173,388.58858858858855,0.0,301.1111111111111,0.0
-2.8577562056394803,1.0257141104564869,0.15138988001018688,7.606884142766627,866.5904860953985,503.8871184519312,204.34939526448807,9.104244710136083,30.043732428942416,445.3563151264268,-1.6734589857589397,377.8644653736822,282.7114287082775,292.283961468632,58.922369202237725,926.0260260260261,1.0644357086799248e-173,389.2892892892893,0.0,301.48148148148147,0.0
-3.728451192034235,3.7557719975744455,1.3711794925968328,7.0129804434937135,867.9325566336187,497.3103712888331,228.71074482308114,11.316286072005127,29.51954144919414,413.88985824801057,6.267730213067065,423.1400040051679,-9.17789682194666,18.003682707529663,59.566389897466266,927.1271271271272,1.374540204192242e-174,389.98998998999,0.0,301.85185185185185,0.0
-1.4692488997745188,0.6361226858938387,-0.2832971720202538,5.75210483459867,873.8842643392281,500.83729305086973,201.491159109611,9.209432903967638,29.744839987306754,376.60988576420897,-3.3386644732351716,310.6378862472209,279.0690341672117,290.0110566369202,65.72963587735197,928.2282282282283,1.7654492653515795e-175,390.69069069069064,0.0,302.22222222222223,0.0
0.8958349075870149,-0.8187294144508855,2.3327410913385043,11.441993905811271,870.0585434231987,499.52023683597355,234.41221722471914,13.185928192054762,29.927152521223203,518.2711025647113,21.971904829674216,522.7943015154083,14.24809650345054,8.950784535884448,45.254732425542116,929.3293293293294,2.255344134431052e-176,391.3913913913914,0.0,302.59259259259255,0.0
1.8552887017645234,-1.501777224069684,1.061951323928181,8.909627510547356,867.712033808815,502.6546324982535,214.3712677973105,12.930421006962762,30.210663123265867,421.6172414454707,9.636277404994381,364.7982680744757,158.6726985245408,159.50000173998941,47.12139344342414,930.4304304304304,2.865696401987465e-177,392.0920920920921,0.0,302.96296296296293,0.0
2.7552839791141266,-4.256361473884872,-4.356422639462861,15.85454018494666,869.8776737071545,503.3436921706676,210.9205513731199,8.21691302029099,30.344046901011442,637.1182999295681,-45.57098513928248,587.0145459977773,333.9157713818273,382.78007332274956,40.12737751789202,931.5315315315315,3.621657034547577e-178,392.79279279279274,0.0,303.3333333333333,0.0
0.3996473211010908,6.1314318583746505,-1.0589339270140166,8.011289868738253,868.7835328730354,499.0036082689293,214.76240353387666,10.13940853885856,29.57812047728771,456.1853857967483,-8.025090900831215,394.7979963555032,170.03612793438083,188.34598279626874,56.90264622507385,932.6326326326326,4.552440162017452e-179,393.4934934934935,0.0,303.7037037037037,0.0
-3.1633254005668525,-2.1432177795822147,-1.123684198703398,8.157097953142157,864.2173840486713,501.05179729950237,235.29927749251954,8.69868675732761,30.119377727664812,547.2567301176249,-13.959541704576782,529.9998251132126,18.393349128960722,36.667564898941734,67.49041506083498,933.7337337337337,5.691686276616586e-180,394.1941941941942,0.0,304.0740740740741,0.0
1.625119312361557,0.56788745720082,0.9587219068588446,8.869214059429197,868.9762138416788,499.29569530347703,200.06406996068552,9.346704873622777,29.89894793320389,468.1582160954563,9.43227810523451,407.10020621273554,330.60143285343867,326.92156021363036,52.608767045685944,934.8348348348349,7.077786278535132e-181,394.89489489489483,0.0,304.4444444444444,0.0
1.1087897299153975,1.546945533307838,-5.249634112748224,10.486269310276978,869.393773295855,504.5935774830374,198.79582081063612,14.004854935289593,30.086140618927814,407.7883470810841,-36.25719307994006,353.0543249991812,328.8593170557008,369.19626101423586,38.945457434734415,935.935935935936,8.754144636233536e-182,395.59559559559557,0.0,304.8148148148148,0.0
2.0071655204621512,3.509179019710546,5.098019417435444,9.059593322429377,863.1277426125079,497.3534243550526,202.45133803428078,9.384857165768402,29.83385016468173,474.657085289016,44.17357856976448,408.8223262369392,309.62584824245624,273.49428325621085,52.378408907238686,937.0370370370371,1.076935699555094e-182,396.2962962962963,0.0,305.18518518518516,0.0
1.2959603835252445,-0.7629236915448355,1.06205218978842,11.224664428005024,865.5814988716176,500.9727566685994,210.3214314696456,10.720452074154858,30.136053908426714,511.70318578070425,10.758109423604951,444.71340721307774,254.82607332560812,253.09445161008398,45.47974933548212,938.1381381381382,1.3177275088653272e-183,396.9969969969969,0.0,305.55555555555554,0.0
2.12686479013016,6.007954199676616,0.2977536078353822,8.042823220022692,864.366577235542,504.27604032340133,192.74228875187427,11.082642588016556,30.022608893867773,391.451489152539,4.150117743090309,341.1001963721526,385.94697495637,385.1027043044409,48.40711662119664,939.2392392392393,1.6036930005622658e-184,397.69769769769766,0.0,305.9259259259259,0.0
-0.41942473317005097,-3.081732249339394,2.3631354328382925,7.236816563072837,867.3664209470362,500.1247425194112,210.2233923931861,7.998741255033519,30.108332078709346,476.8919465636523,19.278211781556948,411.1257829531569,234.33692208668703,224.88983337213872,66.01212484138239,940.3403403403404,1.9412284060301527e-185,398.3983983983984,0.0,306.2962962962963,0.0
3.5008964684904518,-0.3806786654755307,4.68730810562525,6.403570521181785,861.4846591750862,495.839025038815,226.9354713341367,8.28980905118159,30.043181594355804,463.4559131020186,41.2135084977,453.5412966364768,59.35992335877734,20.67829760809921,72.0689326078006,941.4414414414415,2.3371781874756195e-186,399.099099099099,0.0,306.66666666666663,0.0
-6.870584368288362,2.6797826383951993,1.7414932891768065,5.5528516641256065,866.9140330589055,493.2561404932377,211.51407390624777,7.587955257183762,29.3115330885279,424.97545241161987,6.259329585248184,363.60043437204996,184.6550861299474,188.65825927457593,77.80607492814113,942.5425425425426,2.7987673178830323e-187,399.79979979979976,0.0,307.037037037037,0.0
-1.692856363300554,-0.2862913761321649,1.89762619294324,8.963861961049886,869.2276444428069,499.4998736310716,207.07314541024724,8.228058532204447,29.84977651653948,514.0775547984967,15.3956181174322,447.4390671322192,283.9091553251726,276.65900979773136,57.5704336944392,943.6436436436437,3.333508339786256e-188,400.5005005005005,0.0,307.4074074074074,0.0
1.0498139829737085,0.6024128816345716,0.26138004892876465,9.398039375213557,876.2809642320373,507.2982720008628,203.81839551316372,4.2999397813656355,30.06775361930799,654.0293766118704,4.02868983536853,602.9620754599434,386.6454411653516,386.00964708832305,69.48112593494521,944.7447447447448,3.9490813555498595e-189,401.20120120120123,0.0,307.77777777777777,0.0
2.2434836323046468,-1.3771288209608241,-0.28305150673389656,8.737125945033632,865.4516114462989,499.6637328724459,218.98511704551564,11.089164801587255,30.132610449294916,463.2278775482699,-0.03388112105921337,410.6566055630213,131.57356127894445,141.7189385128793,52.76220374117356,945.8458458458459,4.653185844845975e-190,401.90190190190185,0.0,308.14814814814815,0.0
1.6225830028750916,-0.8207586602945465,-0.9515908880098023,12.486811594374323,869.1737089650439,505.38590469575445,201.74167226761952,14.10838768251214,30.263097465461527,455.63412174170173,-5.91851295930396,392.62810363452866,315.3437705546918,327.3823653258501,36.364300005124555,946.946946946947,5.453364145945062e-191,402.6026026026026,0.0,308.5185185185185,0.0
2.336323878808808,1.9459628474885013,-1.6522239834290842,12.45606041921627,860.8455010894021,494.35098477323595,228.46395920599247,10.295641478073055,29.83678244912262,592.240518305467,-14.679311767641202,537.3949171814995,129.21967045817684,153.99661375587334,47.37850727838989,948.0480480480481,6.35679756506481e-192,403.3033033033033,0.0,308.88888888888886,0.0
-2.958116909932529,3.4341769853226864,-1.3740281993989947,9.330394025110996,864.0583570149869,501.8427780410112,229.33359747714357,7.167462281318786,29.89265019679028,614.416371807797,-17.76640854844944,554.9178662683609,142.00721102219512,170.49246808035645,66.18713601238791,949.1491491491491,7.370077368132524e-193,404.00400400400395,0.0,309.25925925925924,0.0
-1.6948652291510355,2.555303123629312,-2.7011119286859664,6.412157773616074,867.5966560396286,503.3829143735812,212.56750798661787,8.714447234200104,29.947668058918506,433.9768961523973,-22.24909775668743,368.04474957291217,184.3051542962226,216.8218323733009,68.0202146723655,950.2502502502502,8.498954323761167e-194,404.7047047047047,0.0,309.6296296296296,0.0
1.1614644660323217,5.812847176415389,-0.15174290137004665,8.866589783889895,862.2316270915298,492.6757100043974,209.88484911923354,9.082246309950007,29.48451331009428,491.7356265494646,-0.13778168037733418,426.5429790955545,242.29690755945128,251.04712670903464,55.32858680866672,951.3513513513514,9.748071953008776e-195,405.4054054054054,0.0,310.0,0.0
-0.7066614838620889,-1.1046367006861684,-3.3693351544527737,8.800357212165878,868.73868290635,497.38101342776724,220.3065980824156,7.964830445573249,29.82726581367247,551.4679844146956,-33.21532117834741,486.97259375150753,173.54423537881576,216.5852479845107,62.853218353130075,952.4524524524525,1.1120690135153413e-195,406.10610610610604,0.0,310.3703703703704,0.0
-0.061410185868051165,-0.9587386542715299,0.3818330482874214,8.685730075443884,859.6423847035616,500.45873184314763,220.94798502227326,11.720365276790313,30.252637499955725,447.86076742762623,2.9236966392894566,403.11239909496607,104.33033435449829,110.84097906974223,51.57103899148852,953.5535535535536,1.261840714324991e-196,406.8068068068068,0.0,310.7407407407407,0.0
2.5296384059439494,-5.111222928952183,-0.07266121608468348,8.60456219220351,868.5336455438813,499.6140214578286,201.94008268940584,11.620520088750668,30.234526642964653,415.6392393293606,2.0057418410252508,351.03227478726467,291.15915002760255,296.2832316099867,48.010569729472394,954.6546546546547,1.4240889453865733e-197,407.5075075075075,0.0,311.1111111111111,0.0
-3.3320363749786903,-3.3766893243724105,0.29387059677337557,8.693074208550385,864.5775600610697,499.49605237341035,204.73444866863298,7.68909641236468,30.08829518110936,513.5753983617583,-0.6807899889507403,449.30899595633207,308.1912725751427,315.48711782057507,59.46276558609702,955.7557557557558,1.5985619703702928e-198,408.20820820820813,0.0,311.48148148148147,0.0
3.0051364683864463,5.409434453301111,-1.0442631400399849,9.22691676820448,864.8535181936552,495.73710073305705,196.77652565316706,11.450162088895016,29.63665882945631,421.7199039646953,-4.627132840505314,367.2814058733421,345.73363567060136,354.56482931353406,45.38724388264492,956.8568568568569,1.7847673864250933e-199,408.90890890890887,0.0,311.85185185185185,0.0
-0.33029743040309106,-0.5338611637949007,6.153720740361007,8.728917802368887,863.7653850454378,501.64843179831985,214.09064938334058,13.053625327154531,30.163661433970667,406.21863038700525,43.50282332440014,357.35428443678825,158.90285767368368,125.3191614756431,46.844878132513436,957.957957957958,1.9819538992876603e-200,409.6096096096096,0.0,312.22222222222223,0.0
0.22152439045928488,3.674181800172237,2.720231800360626,10.416645017251184,867.0426406495892,500.53145176998106,216.6662788345689,13.805116410459119,29.821106258308944,445.1098943355444,21.359374544854848,393.56860078978303,148.0480703173131,136.77181938139458,42.75755239356071,959.0590590590591,2.189098272651558e-201,410.31031031031034,0.0,312.59259259259255,0.0
-2.932548099337982,0.7537889089792732,-2.4890850001694456,10.720737431809722,862.8784679717232,499.4260366051284,196.50074362138727,15.730424046171926,29.94020844286676,379.7501109079161,-19.567793387343677,323.9888798575889,339.7920605516946,363.66030785794436,35.72926382224313,960.1601601601602,2.404898496207788e-202,411.01101101101096,0.0,312.96296296296293,0.0
3.0838456789101314,1.5845988992413902,0.4657361748537965,8.178709825635021,859.1409196233391,500.56439276706607,205.4480109518384,8.196014701113604,30.237115987062563,486.95875889177444,7.017172299412625,421.2747680326211,292.20044253234335,292.6497638405576,59.16469833200195,961.2612612612613,2.6277740889536285e-203,411.7117117117117,0.0,313.3333333333333,0.0
0.5995097109488131,3.165585695323918,-1.2160122858746472,12.542130652014066,870.5438485934169,495.33838489070683,196.5274608241865,15.648440852790406,29.499100637538643,421.1963492986598,-8.328333387854912,367.3459389871544,346.02200140240154,358.4187864170687,33.542273995529754,962.3623623623624,2.8558742711586445e-204,412.41241241241244,0.0,313.7037037037037,0.0
-8.54837109039723,2.143629979332091,-2.028959453414828,8.039875396318772,864.1725377926315,501.04072701412497,201.01200189756162,9.291587222982423,29.754750638911858,440.86847168782606,-24.46978636506665,379.0191122985107,314.6911649439819,344.7542518225518,55.933550563221964,963.4634634634635,3.087094503106207e-205,413.11311311311306,0.0,314.0740740740741,0.0
-2.0683689208132243,-5.788969513698499,-2.68014414224787,6.764398772369326,869.9872400589952,498.58258930913644,215.510170602263,8.815069089238971,30.043837587664136,450.7455299057568,-23.26526119202245,389.1228483688385,155.45654804759664,189.04718981694293,67.01404982407196,964.5645645645646,3.319101608012285e-206,413.8138138138138,0.0,314.4444444444444,0.0
1.6165645602978491,4.343889730068218,0.8644333815185079,10.761556142730104,863.8363160329569,493.77371833214903,202.6651793332172,10.654144749755691,29.58094779750472,484.72619020411224,8.90589337712744,422.4353732704871,309.44681902222345,306.92832039723794,44.89728140532441,965.6656656656658,3.549367380165324e-207,414.51451451451453,0.0,314.8148148148148,0.0
-0.43465036723047673,3.0132538935629136,-1.3627604701391478,8.36518373117132,866.3525038699594,506.4576114421116,206.99174043967702,8.835877331813975,30.14873051064606,480.7932254636855,-11.88264922066885,413.2874113746893,275.69167891166137,295.39131526938843,57.54374812108684,966.7667667667669,3.7752102400299843e-208,415.21521521521515,0.0,315.18518518518516,0.0
5.098471517212684,4.158124601601345,1.9356520480504082,10.642582941514776,866.9024882525682,499.9295476818359,193.72688272052685,10.798088281293053,29.910597743657178,464.6611330451084,20.630016637977743,413.6841355672201,389.2215136606502,372.0999139334426,43.20615061199067,967.8678678678679,3.9938441508869543e-209,415.9159159159159,0.0,315.55555555555554,0.0
5.186023194699706,2.3468131860134536,1.987564429060878,5.192662797798939,867.0439174805125,499.96492400370676,211.86990209724664,7.359845624525397,30.001207760191175,423.13246365307737,19.690212781288608,363.6642126037364,187.00541225430908,177.56927903656103,80.53633633274717,968.968968968969,4.2024336732391076e-210,416.6166166166166,0.0,315.9259259259259,0.0
0.23854211112371532,-5.065860699315916,2.747828770422899,12.784911882966135,863.4544265976447,502.60343968541287,209.5572668015535,9.522494795873131,30.460379261274888,564.7738068564129,27.333672967653097,497.2744268341383,294.9453410622668,275.9930636877911,44.20719654189069,970.0700700700701,4.3981537212594104e-211,417.31731731731725,0.0,316.2962962962963,0.0
-0.7781179092187834,-2.6665798703814394,-1.7047735321482071,11.344586816080804,866.7393244055006,500.0556979931127,202.71040749966838,12.571164468723358,30.092090164243736,459.04844970919646,-14.463795600590444,396.49403728186803,303.24746129016694,323.81089739110564,40.55063364733527,971.1711711711712,4.57825231708689e-212,418.018018018018,0.0,316.66666666666663,0.0
6.86512365704857,-0.5561997753953439,0.9507312213840204,6.999046901673997,862.9410255858895,504.1220540130095,208.10985702317527,9.885877417137689,30.520417963265512,417.388837043954,13.677729058349321,351.4176264711691,230.8808942405695,227.00091539377885,58.662306819976266,972.2722722722723,4.7401144299068734e-213,418.7187187187187,0.0,317.037037037037,0.0
0.3896078081199406,1.7439498845623287,1.2649084332846017,7.042445752307429,868.1273784266582,498.25151078815173,211.80294880503445,10.283191573479765,29.777593435275584,414.3652921622405,9.53035826382106,354.2786001961956,179.6151562155933,180.3863881941139,58.79727048714314,973.3733733733734,4.8813248508937495e-214,419.41941941941934,0.0,317.4074074074074,0.0
0.1378830420923002,5.360222037999339,-0.9483563502079297,13.344531808195056,869.1934521386386,498.42654285342314,201.85131851090657,10.950517209434622,29.568790547061955,525.6797754560472,-8.56164972095466,468.86393021476107,337.89008038512355,351.07953737575855,39.38796045362632,974.4744744744745,4.99972800264407e-215,420.1201201201201,0.0,317.77777777777777,0.0
-1.9689901667309577,0.6154028081989505,-1.5435439147857501,8.525240193004082,863.5524916098974,497.59760780323177,195.23737455998221,12.34132325863532,29.864431048629626,381.4784196727066,-12.301533807663546,327.78520017914207,351.6575057476131,367.898279818734,44.99422755734088,975.5755755755756,5.093482618829471e-216,420.8208208208208,0.0,318.14814814814815,0.0
-2.34789814648507,-4.174277698152602,3.2190413315519457,8.331630302534752,860.4247932643815,501.49114793541906,228.05574432686814,6.6895505756211335,30.374288271494528,590.8197780615523,31.01307314639181,541.5858358847414,146.691030480805,125.71941327946084,71.3071822419048,976.6766766766767,5.161109358121665e-217,421.52152152152155,0.0,318.5185185185185,0.0
-1.9345837293513026,-0.1171206359103835,0.4549917514641075,5.4678958117014345,860.2348152431376,496.1153195156166,203.66727295289726,11.16904810367487,29.923120074238835,321.50720914459475,0.6339552205390293,255.10292318048744,230.89313967924772,239.6431121939301,59.15474664915521,977.7777777777778,5.201529632526605e-218,422.2222222222222,0.0,318.88888888888886,0.0
-1.3575728340515212,-2.189627396086994,1.271935501423476,9.298443588796891,859.4618181916163,499.72782373326976,209.0323989681311,9.463721721516473,30.245153196203155,489.84270874892474,9.54860097279942,422.2414645840456,257.0493235865885,256.56682542173564,52.839094786166626,978.8788788788789,5.2140942261487884e-219,422.9229229229229,0.0,319.25925925925924,0.0
-4.447166298474097,-0.2628028957592222,-1.6441520236558549,9.544560770328495,865.5500487510548,498.9668958633791,220.10839735020315,10.333275790623677,29.84845719667607,504.04842003094825,-19.0428941325711,444.32780155896836,144.1593038985228,173.7858156261787,53.29789724941386,979.97997997998,5.198600643193169e-220,423.62362362362364,0.0,319.6296296296296,0.0
-4.758343623598447,2.4035079944533795,-2.4385689330443876,11.43098619353897,862.7284836315921,496.2930713890119,245.29055187570484,12.119900339524753,29.654321442158377,579.607313748301,-29.644592121422477,603.4972517647316,-67.07132429262896,44.40145740225336,51.1675300754272,981.0810810810812,5.15529853739275e-221,424.32432432432427,0.0,320.0,0.0
0.26069738901458034,-4.609182545302874,-1.1388995489842209,7.201843143631049,867.4938702299875,498.25900192559567,197.55513550111135,7.611626697176312,30.10745152154695,458.93727553813096,-8.85786883952446,405.2047193476788,352.01056002255535,364.84683162136145,63.70136079723899,982.1821821821823,5.084883019411482e-222,425.025025025025,0.0,320.3703703703703,0.0
-0.9778049566760664,-2.378527398351648,-0.24804277477999406,6.959426415518781,867.0258166372408,497.20059785617593,214.4982721372651,7.974711117113821,29.922561016130604,477.75967262215096,-3.0503505295827957,414.91413801707773,186.49292407065673,199.69029562294523,68.79043403809895,983.2832832832834,4.988476092949916e-223,425.72572572572574,0.0,320.7407407407407,0.0
1.009318423993754,4.23887650002173,-2.1284400136346977,10.901925269552954,866.5979744509925,504.1213270223926,202.92447714705895,6.1291400805723875,30.006682063571528,602.2498247635796,-21.336015725444856,555.0586031924172,372.3650758948031,396.51930714197687,55.18801355117587,984.3843843843845,4.8675969123984315e-224,426.42642642642636,0.0,321.1111111111111,0.0
-5.929816009723507,0.3637444004246372,-0.01968961730076601,12.013460142454129,867.8790228001756,498.6958329959092,204.6120969542329,8.901682116472447,29.696058074467288,552.7463969675663,-6.121804343856739,491.5230104556648,326.2904713218113,338.0032900272034,46.50419107741167,985.4854854854856,4.7241219638046016e-225,427.1271271271271,0.0,321.48148148148147,0.0
-0.506384362080697,2.1229637261350396,-3.377010376137,6.857695297764234,866.8387383426135,499.2389498950025,202.7978797899321,12.660864688757632,29.81903569919483,344.6589295508115,-20.874001289942363,278.34705577914076,251.88544983078557,280.70444025485375,50.42010557255681,986.5865865865867,4.560236627481877e-226,427.82782782782783,0.0,321.85185185185185,0.0
0.6741869346992675,-2.3779358188894126,-2.2400948449397444,12.163028172599482,866.0503231164569,498.9703274438868,198.74345032199415,9.758825623053061,30.08549080574437,519.4398185356612,-19.61834946619996,471.5986188010409,365.12230149569336,387.7036869758002,42.68364454399518,987.6876876876877,4.378379868586586e-227,428.52852852852845,0.0,322.22222222222223,0.0
-1.008937133147346,-2.5172547838860666,1.3418224965537502,10.075083682973643,865.5057302340882,500.6706980722966,209.5870863821534,7.3197502086904285,30.143877973889825,570.6003173154509,12.380153943392042,504.27174506053774,295.5689108352004,290.8528004460383,56.75050060569838,988.7887887887888,4.1811840092511627e-228,429.2292292292292,0.0,322.59259259259255,0.0
3.4026333365720487,0.06739335049664,1.2075810405557883,12.183610678149291,862.8841277602168,496.78750907997147,195.25497312951765,9.028642510849906,30.024904626348636,532.3788025884671,14.553126432228538,484.6154967966757,393.6243695650038,382.06850269341464,43.42667317211743,989.8898898898899,3.971411654705471e-229,429.9299299299299,0.0,322.96296296296293,0.0
6.012092833276937,-0.19182633637360869,-0.7837535307737328,9.859559276964767,861.6344466862652,494.9394984360149,219.4680756651187,7.0242765930187545,30.057097087389014,599.7235348082316,-2.109839853188528,535.0725039670003,226.04806609354705,237.14085652799957,60.22246800730935,990.990990990991,3.751891873385125e-230,430.63063063063066,0.0,323.3333333333333,0.0
-2.240178893313065,-4.786785207634891,-2.035528618153906,4.955444165024099,862.1760179207203,500.5042647229011,210.55002936033375,7.749627796537677,30.308251287190032,393.7932039245834,-16.315851073929338,328.47138615929066,185.50017294983599,212.12413212296977,79.969307865786,992.0920920920921,3.525457669500322e-231,431.3313313313313,0.0,323.7037037037037,0.0
-5.70202831638742,-5.00947770323603,-2.054807103052022,9.696065235367922,863.2021617689215,501.6241915461773,214.2243497290144,10.777637820527426,30.245262400225055,482.0846509377483,-23.20309862441569,414.60174686339633,196.47688478327706,229.81130836473724,50.34006298385042,993.1931931931932,3.294886642529718e-232,432.032032032032,0.0,324.0740740740741,0.0
0.8447286409292091,1.6087297761286596,-0.7465364918826282,12.120287637342539,866.1351782966196,493.77504310189744,205.33811388053778,7.652253347387942,29.63067390853779,587.4117022170835,-6.798389862357006,531.3992775717361,335.27359717792893,346.62751770789964,48.399574739056874,994.2942942942943,3.0628465122691676e-233,432.73273273273276,0.0,324.4444444444444,0.0
-5.000164033502172,2.8303596655976695,1.2890369832905828,8.212507961832571,868.0966184423787,502.56397044384937,206.32796065788253,12.225268610406603,29.78548790317625,398.09703770303867,4.07022283836502,330.1474762373657,236.36621872416566,242.0301068213481,49.095750095103945,995.3953953953954,2.8318469143154645e-234,433.4334334334334,0.0,324.8148148148148,0.0
-1.5275731722359838,0.46420026247073193,1.856491382688649,9.224070062185096,862.8825340505333,501.3287623290885,212.8756390516733,9.857759418339327,30.08926026969562,488.3703992773613,14.35160313003007,422.94462192968234,216.98542710388892,212.93425971368927,53.13871743107289,996.4964964964965,2.604198555314201e-235,434.1341341341341,0.0,325.18518518518516,0.0
5.098289275994758,2.8360549333222647,-0.9930634709639381,9.647732992898044,863.316918542306,500.3088608504514,198.35949367594174,10.17118940788905,30.09904393115756,461.68769845883475,-2.816214661354447,406.3876069471038,348.66740713985695,355.80730250474454,47.33319208009547,997.5975975975977,2.3819804772276647e-236,434.83483483483485,0.0,325.55555555555554,0.0
-0.8491684689431543,-2.818197265346506,-2.3069848519695677,4.200972240263036,862.0267087208065,494.32969952284606,206.42009565586665,9.443254064784211,29.94849314228248,306.50167704658674,-13.231182971530789,242.7980545706714,186.6711753570096,209.8073029755306,73.22118293179454,998.6986986986988,2.1670158327677908e-237,435.5355355355355,0.0,325.9259259259259,0.0
-6.804637772429917,-2.2741624756762437,0.5356872757326666,13.342695150874953,864.8148295377972,499.6087347172789,201.40386486121545,11.545695677087446,29.93355497565821,509.6621252544129,-1.9757875968336096,448.71059270876964,336.5068877084243,343.92675208751535,38.709520905227414,999.7997997997999,1.9608562365665337e-238,436.2362362362362,0.0,326.2962962962963,0.0
-0.6676524376308327,-3.121735765285773,-1.647069941251699,8.19724864020565,864.7678301734186,496.25576661677604,201.09431189408986,11.566319775554021,29.986000404284564,400.0661328406398,-12.190638095026737,337.004556827187,292.66906129370534,311.31366606798446,48.90658301653905,1000.900900900901,1.7647744434813147e-239,436.93693693693695,0.0,326.66666666666663,0.0
-0.41507097477745136,0.2430269926223877,-1.0365052777224049,11.011470864945597,864.7608119139392,500.85158478008657,188.9016175937436,10.670108703824344,30.054556896194523,456.7450901362521,-8.68619708086606,427.03683384114186,432.2931779884934,441.9789471554712,41.523515148202854,1002.0020020020021,1.5797648290488151e-240,437.63763763763757,0.0,327.037037037037,0.0
-0.7110570480269144,-2.0554886403898185,2.650552180874075,9.826597727703582,865.8834395581849,500.57711893202156,223.3932658948,11.129578211815296,30.114119017927813,496.9094324924311,22.325731793766188,455.89918721414983,112.96555182861175,99.48576377419025,50.6943958889833,1003.1031031031032,1.4065509170373442e-241,438.3383383383383,0.0,327.4074074074074,0.0
0.5333329014434092,1.3975390432536445,1.654230857131536,12.51523811271872,863.906313456303,503.70529738572594,203.1346124684623,9.575820660159149,30.190713693305884,544.0260927805808,16.22929512255556,481.34306972936815,340.2550222562478,330.03307898354194,43.44458777918076,1004.2042042042043,1.2455990215110911e-242,439.03903903903904,0.0,327.77777777777777,0.0
-3.448144643265723,4.461759944479838,0.3159486245029034,10.812112244856161,862.3060171177658,501.54180103546236,221.6337605516355,11.084406013818096,29.862650788737245,518.9237573027102,-0.567577205425084,462.0431434723308,145.74981357350651,156.98465872203988,48.31431938141112,1005.3053053053054,1.0971369488711408e-243,439.73973973973966,0.0,328.14814814814815,0.0
-0.31176304828024587,0.05960774154108906,-2.5438380022254456,9.53015145695805,869.762871584458,501.52076491829393,220.68792321394292,9.324244449052387,29.95668366980502,534.9464846349038,-24.091972757159397,472.26913742593314,159.76795889637089,194.24964432604423,56.22011757730684,1006.4064064064064,9.611766388403706e-245,440.4404404404404,0.0,328.5185185185185,0.0
2.239570649273244,0.7374941618854677,0.4227931349413178,8.21296981496144,865.3849659455487,498.32937805140466,197.14000293483505,10.004463244324803,29.962879130179864,427.7095372032907,5.379226791576553,370.11185038747914,345.5848736033241,345.04691804033234,51.80605312836414,1007.5075075075075,8.375396094067814e-246,441.14114114114113,0.0,328.88888888888886,0.0
3.014082684511942,0.9079663333122239,2.125314581575053,11.595701402764277,869.3018006173186,495.50015818286516,199.11588764327155,9.450712501267406,29.723469221570305,524.6634844580569,22.372888147164332,467.3150837508532,356.17493114704337,338.6925493342998,45.01741378436567,1008.6086086086086,7.258841041292589e-247,441.84184184184187,0.0,329.25925925925924,0.0
-1.9366970280776292,1.1431745218313718,-0.7512673315310712,6.253117392090767,862.9576015082528,498.742811959559,235.60502959355685,9.085562921361609,29.913109413802818,457.3300960411066,-7.9589889981573965,485.97176092308325,-51.93481406091149,52.480645548253385,73.4523673949342,1009.7097097097097,6.257329138773978e-248,442.5425425425425,0.0,329.6296296296296,0.0
-3.616779834759237,0.3432959323715513,2.7022281799734302,11.291780840551786,869.9392086128423,501.200930711507,227.50925941927144,8.62177640455642,29.82801602980983,607.434578330765,25.223486828194666,554.4373262020997,156.77931351381085,141.8296311358286,54.17494250499464,1010.8108108108108,5.365009508736469e-249,443.2432432432432,0.0,330.0,0.0
-0.10508245706258264,-0.6581232884574034,2.585490579036414,7.801910496890255,862.964174308281,499.01872087548315,209.68481486671897,10.93538020771777,30.068839837115085,417.4319280027947,18.749209534476243,354.01848403354967,208.8999680395571,200.44594242862127,53.57181242209313,1011.911911911912,4.575217819814618e-250,443.94394394394396,0.0,330.3703703703703,0.0
-0.40647130091696826,-5.950929196386372,3.327465664286947,12.50456732391328,864.0827434297386,497.7554501264264,212.5737310641735,12.621211825626926,30.22779734044083,500.8402284856184,28.73631785250876,437.02229685666396,224.91469835543694,206.29756511929455,40.15278272487674,1013.013013013013,3.880724717410797e-251,444.6446446446446,0.0,330.7407407407407,0.0
-1.7352205173271977,0.2936013567390887,0.6104862530627059,10.32259908532539,869.1209243672349,495.6621673468405,203.69153597052812,12.342203943339118,29.6324910487038,445.0640822383037,3.0256040535163065,379.900671779067,280.9956812932502,285.50592621405,43.2860622197525,1014.1141141141142,3.273962352958477e-252,445.3453453453453,0.0,331.1111111111111,0.0
0.5055102972484985,-3.2497941400605486,1.1747833996120245,11.288247535700217,871.112815544634,502.61909224675895,214.3235271420034,7.48686932810913,30.158853099254387,606.2888554514584,12.928134967027175,539.2241840935636,276.02026315969215,271.5053186611417,53.67624190059568,1015.2152152152153,2.7472254955171225e-253,446.04604604604606,0.0,331.48148148148147,0.0
4.002519629466398,-2.739085372308453,2.82837457666218,10.16397762764944,869.4750112757227,498.53605672311323,202.8281809927753,12.578406102813746,30.079099201368976,438.5715167578123,25.472220962585535,373.19518339492237,289.6319387277936,272.1294204119983,42.80794790110137,1016.3163163163164,2.292845112790156e-254,446.7467467467467,0.0,331.85185185185185,0.0
3.0656928477150767,1.3509071870967155,0.8947878741379512,6.495245809718007,865.5512495981452,495.46797603329867,189.67646235701616,9.363682996764142,29.80834990974486,376.70098783723506,8.90122761678869,334.50944392556175,404.91985317953043,398.2598123966988,57.531442784472844,1017.4174174174175,1.9033335833272494e-255,447.4474474474474,0.0,332.22222222222223,0.0
-2.0435501853097677,5.614025975552645,-1.0024682155804254,8.278541673209324,864.3662755754411,501.5610736965357,196.7844421348895,11.201466030291183,29.787522377750925,400.4050373802552,-9.085658583636818,342.9430133781053,344.2885879296356,358.01570119374185,48.62090579436057,1018.5185185185186,1.5715018106798597e-256,448.14814814814815,0.0,332.59259259259255,0.0
-3.7746110874176795,2.906620709457436,-0.8970856730557227,11.344778675222765,870.1239150508794,496.49886273192243,210.21092747850588,8.187569335905579,29.45847476390995,573.8999416999956,-12.820057717957493,509.79503838009026,286.69043732914974,306.29393606961537,50.92610296762005,1019.6196196196197,1.2905494308351353e-257,448.8488488488488,0.0,332.96296296296293,0.0
3.164119111506803,-2.120687305620522,0.47710990754747834,10.333311634719688,864.8695725252513,499.52154985585776,198.68932764497413,10.28395982774801,30.205844811832016,476.31723473491377,7.10422184072878,418.7909810653278,348.62488063034584,346.3316766357816,45.7906949229598,1020.7207207207208,1.0541300263884631e-258,449.5495495495495,0.0,333.3333333333333,0.0
4.403361910953086,-0.7907165071192349,-2.5811228438924374,12.361979810611345,861.6115307720412,501.87001049657005,209.32722535086467,10.627446365793814,30.387054137642775,530.9341796355151,-19.332432160393253,466.5719306674531,279.93723489475997,306.1124510886956,42.63601415149549,1021.8218218218219,8.563937860833193e-260,450.25025025025025,0.0,333.7037037037037,0.0
0.9129294145046238,0.823209935200186,-0.28651783072838527,10.806549126074344,863.7359453321911,499.3821214574604,199.25338960567137,7.030790416160695,30.02030636732428,565.9882365023092,-1.9128546509606117,516.65333615012,378.15241036413704,383.2538819943731,52.29073277049398,1022.922922922923,6.92010387253468e-261,450.950950950951,0.0,334.0740740740741,0.0
-0.42472153271764373,2.5640008888928802,2.1930942364605075,8.06659621859468,864.5962143821147,497.5038924770519,202.17646077498006,11.21653433268838,29.776938050374238,406.45300312968163,15.156831559223336,340.30381133660967,283.7953550070787,276.6629209979547,50.476800298121404,1024.0240240240241,5.561750493468603e-262,451.6516516516516,0.0,334.4444444444444,0.0
2.509231654597853,-5.529343597061234,-4.382507702330562,8.407871724558731,866.0031255842373,499.318182646376,218.53165306413192,12.691870015676631,30.312979190599645,422.03447096492033,-29.64264063197217,369.1560593525554,103.65983017370365,143.4073747669371,50.043041600763026,1025.1251251251251,4.446007319473715e-263,452.35235235235234,0.0,334.8148148148148,0.0
4.12468601131218,-5.25726127397413,3.06896420358903,10.205834781046475,864.8494859105514,497.6964020874702,212.47480547640106,9.650704108636743,30.29934002984125,518.1485504720571,31.683980074462,454.2032475299066,236.33968406826193,214.41305684486954,50.43802281334282,1026.2262262262263,3.534993563437454e-264,453.0530530530531,0.0,335.18518518518516,0.0
3.265197795081278,3.5629544837868243,2.244748437406319,5.371911867999789,867.0358295127284,505.22919694662176,209.90335578686654,12.720336261656026,30.147437488408936,303.76084520916936,15.044118971783428,249.73901229858438,150.21967252556237,145.57056264777478,55.981263856908235,1027.3273273273273,2.795547423979546e-265,453.7537537537537,0.0,335.55555555555554,0.0
-3.449938770263167,-1.2991088452767634,-0.9195292316609526,13.34688377124597,866.4677660557886,503.1500023779002,218.7896397307065,9.620613013095184,30.108648847398587,597.2426987118208,-13.09117013611045,528.9317900247556,231.8645840278835,254.30238249710442,45.012005393719754,1028.4284284284286,2.1988969834029167e-266,454.45445445445444,0.0,335.9259259259259,0.0
-3.4965451718969587,-0.6796399727824394,1.0867816557436192,10.883493472755115,861.6291360478497,500.49888547511466,214.80608593347347,11.699169062093235,30.08426905846976,490.20063860778515,5.868985807309219,425.8007733621766,197.52162184926578,202.18327217028417,45.370175485603774,1029.5295295295296,1.7202940434051642e-267,455.15515515515517,0.0,336.2962962962963,0.0
-0.9740899354465276,2.4655030837103213,0.006295453812653266,12.454069194097745,862.55522046438,495.32955329592,224.46563291251368,5.562860068097801,29.71579877228518,703.4608852054932,-0.8966891581894286,637.9987025136743,274.9230874093511,283.48165109675983,56.56263574696101,1030.6306306306308,1.3386291265613548e-268,455.8558558558558,0.0,336.66666666666663,0.0
4.143560075777279,4.413539735519749,2.459980736877366,6.838792118381662,863.6873061000638,503.7691166383855,205.4014073768486,14.837555558626928,30.154627215667574,316.09926597980393,17.54554055348143,251.7312840611587,213.17261228851004,205.94462433358407,45.6576907345269,1031.7317317317318,1.0360426590426142e-269,456.55655655655653,0.0,337.037037037037,0.0
-1.7777313917095086,-0.6616176573608894,1.9653662855398824,12.489130320710512,869.029617616247,500.768448403868,205.70365021472492,12.990916490485914,29.934285825142602,482.19809821187135,14.830176380607522,415.1555000103556,282.2979729033127,275.7421479395581,38.77457343010555,1032.832832832833,7.975442495235447e-271,457.25725725725727,0.0,337.4074074074074,0.0
-5.3234989875345535,-2.548384908279304,-2.8001414463660184,14.462997822055497,861.1785790441712,499.3793060809926,196.98890733608656,9.430748991492642,30.081882765313594,551.011220312968,-32.53418284204039,513.8305075712423,393.25787267646183,427.4123067281217,38.51205500757488,1033.933933933934,6.106490993364752e-272,457.9579579579579,0.0,337.77777777777777,0.0
3.051128764721068,5.108921471058326,1.1745248269283535,7.358243289245365,866.9794629826613,500.55509429734656,205.7101928262758,6.0558219467123635,29.83343624926645,535.9640357286567,13.977014318424455,471.730104898372,310.2478164905164,303.15406329060585,72.43915110910497,1035.035035035035,4.650379938605247e-273,458.6586586586586,0.0,338.14814814814815,0.0
-3.9033538623999187,-1.8735364911674068,-0.4112557072864953,11.542803589807534,860.1948165254357,497.1845677587575,219.64769894302447,10.576056736610978,30.00849285344935,539.8850433720833,-7.806606850664132,476.5455761108768,179.26397046795051,197.50263039071967,47.11181312081043,1036.1361361361362,3.522450791001573e-274,459.35935935935936,0.0,338.5185185185185,0.0
-0.08350233533105067,0.885947373782128,0.1656651410361998,10.002219889374587,865.8227721023577,501.6959007625175,222.99987372262134,7.112148905852486,30.043589204068926,612.4327814121035,1.6875335101460291,547.2913697207463,204.66187513322075,213.17126184001336,61.238290190794665,1037.2372372372372,2.653757384230402e-275,460.06006006006,0.0,338.88888888888886,0.0
-2.560191124641907,1.3409987674564607,-1.456343801939631,6.9111323035035115,859.0806378369001,499.4873189741623,219.60305168086668,10.889707075114977,30.033789583052112,406.7539518767647,-12.96637686649704,362.00209042119604,88.22358528843927,110.64419345205538,59.24447461381639,1038.3383383383384,1.988553497835213e-276,460.7607607607607,0.0,339.25925925925924,0.0
-1.4984115817511294,-0.045702093337084054,3.4962741382416707,10.98576794370374,866.4777637137415,502.686709011096,192.05808133450563,10.823131438328565,30.079452831452866,466.39995914550843,27.088938280071595,414.8364060622189,406.2087529761806,382.61028985350777,42.670741390074994,1039.4394394394394,1.4820850468278704e-277,461.46146146146145,0.0,339.6296296296296,0.0
1.727502473563982,0.02030900035070246,2.080123639805152,11.667206409674696,868.216411844751,501.8422522669239,220.83145212660733,8.11719366199595,30.07702450840313,611.5173969081416,23.875660145180603,547.0037409821402,224.27106189988365,210.5239388890663,52.29975040097815,1040.5405405405406,1.0986737659621882e-278,462.1621621621622,0.0,340.0,0.0
-1.3799733528248521,-0.3466166342900912,-1.4795423279459345,8.797746894662307,863.4957697906314,493.96636746622136,191.6148137672793,12.241934047228755,29.749788881977814,382.6692110903661,-11.299436229137182,339.8652240571673,386.33935670734184,399.9359835697687,43.667687958656636,1041.6416416416416,8.100730169084792e-280,462.8628628628628,0.0,340.3703703703703,0.0
-0.27942821188140177,-1.1700776138121471,-2.669221213820465,12.331833040510446,864.7824618315159,503.1674379445707,218.98117324122347,11.611149405612347,30.24250339532629,537.1547622768331,-25.33484160136251,470.99450130955563,184.49842280609545,220.01631526581937,43.62838183059057,1042.7427427427428,5.940723791163272e-281,463.56356356356355,0.0,340.7407407407407,0.0
-0.8183850075117138,5.055366233778456,-0.7713452619556964,6.666473186421605,870.4318939072897,502.2469535526489,206.32215473428946,11.951646674577127,29.711867639763575,358.8904879113914,-5.661263498478296,292.35874099098965,216.26722861459626,231.6867043225903,53.96278692081406,1043.8438438438438,4.333255907771469e-282,464.2642642642643,0.0,341.1111111111111,0.0
1.7737830393785596,-0.9343908087230619,0.8690052921826115,7.010487707100712,867.383098676983,501.2005259790051,217.02533313933856,10.017715407337791,30.117770322458682,429.8715040391995,8.267240621940074,378.9364001186097,132.79082563649524,134.53812855944753,61.07235088042778,1044.944944944945,3.143757927675863e-283,464.9649649649649,0.0,341.48148148148147,0.0
2.2039633435402552,-1.0556299149842374,0.480411687892446,10.273194791177504,864.2668018951563,499.5887132392204,196.67551652105433,7.168951866172587,30.145944683770427,547.6186874303631,6.777245198874525,499.6531441546103,390.36918140047294,386.57918575710886,53.09291882755164,1046.046046046046,2.2685253673512223e-284,465.66566566566564,0.0,341.85185185185185,0.0
3.709745834033362,1.1689112466436988,2.506265649536487,10.050770555944544,871.3034650592272,497.0193698748714,221.71167632706147,11.955744544422275,29.7489942281717,484.45268090945297,24.752108372386996,443.9992978761512,116.1490089910821,99.94933537319123,47.87724776788149,1047.1471471471473,1.6281633150343036e-285,466.3663663663664,0.0,342.22222222222223,0.0
-0.33931917287274344,1.4158052325691046,1.5798394443617045,8.56685302315179,871.1317826804142,498.98165756110444,195.3502525389511,9.459257201728418,29.724178056755157,448.3337873985976,12.035260103000187,393.2124764741348,367.78708160626434,359.99682973732087,52.3930690511733,1048.2482482482483,1.162283501465928e-286,467.067067067067,0.0,342.59259259259255,0.0
-4.967546562577481,-3.5631515951379464,1.9391380515058136,11.619188871943772,870.2167881331,495.5512603234763,203.31545089146823,7.220439713614661,29.695953333113994,589.9989302680881,15.17639514941434,530.4879151410787,349.13227348340894,339.2168769316717,51.234849108338025,1049.3493493493495,8.252508182569434e-288,467.76776776776774,0.0,342.96296296296293,0.0
-3.7755223756521223,0.45202575524660155,0.6537108012208747,11.061788628431898,867.8781955507804,497.67012825841357,200.01905372230965,12.704078731948652,29.701765581332573,445.3851413583284,1.3493563011484806,383.1692593878204,321.0679375158227,325.71580732794104,40.607347966036265,1050.4504504504505,5.82800125820572e-289,468.4684684684685,0.0,343.3333333333333,0.0
5.478693478778338,7.0559906054354,-2.7785974604219805,11.716278141868031,861.5499359602476,500.69106532030236,192.457151471775,14.19881504100502,29.968974473315136,415.532033446607,-14.422723763290724,375.73924784012945,393.37053436976464,409.73016384578744,35.039796419928784,1051.5515515515517,4.093672474460407e-290,469.1691691691691,0.0,343.7037037037037,0.0
2.017694744131935,1.583809294335618,-0.3913970622938029,9.753727129295465,869.2176338700859,497.3280605645852,210.9452756758847,9.917503742041594,29.754912764403638,500.3144347478875,-1.3863066607390806,434.6628701755087,236.78579179588644,247.05480447470302,51.08902064771106,1052.6526526526527,2.8600019643325087e-291,469.86986986986983,0.0,344.0740740740741,0.0
-5.6954446373846865,-1.716085233657586,2.120179479817331,11.205160535956681,861.2850991004452,499.7095613535401,228.06089117836962,14.318242309206584,30.043310563673312,471.5016775523126,11.970875690559716,453.46878402824177,45.81451562903152,38.34810573073197,42.61643741865328,1053.7537537537537,1.987372850976494e-292,470.57057057057057,0.0,344.4444444444444,0.0
-2.491190959703053,-1.9632924903186972,-0.10304585704929212,9.108699393940011,865.7489089975371,501.7339389088474,236.66905222320008,10.1826294572227,30.11955827127548,536.1229856418576,-3.459883937791708,534.9002706778479,-1.3425993653742694,2.4449797225764733,59.13193798581195,1054.854854854855,1.3735743009343048e-293,471.2712712712712,0.0,344.8148148148148,0.0
-0.531717441206085,-1.4928814874276104,1.0061807372474936,14.107637380173191,869.0282854836818,499.8121126995871,210.97155787086248,9.239088191667298,29.963629552190493,598.1873993182768,9.983569770448822,532.7800758155252,298.0009166100186,295.3508253726382,42.4459059551649,1055.955955955956,9.442451078982711e-295,471.9719719719719,0.0,345.18518518518516,0.0
-6.259095573126864,2.3650998947312885,-0.6374966304922662,8.374908459756028,871.8930204651809,500.70909252327743,221.16681275067523,8.739083091629045,29.57454858808159,517.9167778510409,-12.091534645926652,460.1111768703918,140.64243478396207,163.30692858095216,62.59272245746751,1057.0570570570571,6.456202041786748e-296,472.67267267267266,0.0,345.55555555555554,0.0
-3.392311305398423,0.7565650136440282,-2.05962369708369,14.210594858916625,864.9299069836029,494.90377654245253,212.32094637928537,13.274164815985484,29.643458498556996,518.8091709158415,-22.172089977986484,452.4483314724948,233.9326389675112,264.5626451331943,36.771089748937605,1058.1581581581581,4.390654510520156e-297,473.3733733733734,0.0,345.9259259259259,0.0
6.558825291892732,-2.907349355076776,-0.2466881280922209,10.069775894178818,865.1948014511123,498.93625107735403,214.98883194768212,8.439712237224457,30.30483715015115,554.3874061364364,4.200123772361837,489.0281192488058,235.65076096189102,240.50204539233894,54.40375876561829,1059.2592592592594,2.9698957145568666e-298,474.074074074074,0.0,346.2962962962963,0.0
-8.001471706983509,-0.9044247615653149,0.6180948860653078,7.248978220862515,869.0621541886721,501.46250163258026,206.57851348872762,11.470538619949975,29.803337665539946,383.2601114413653,-3.780459836351554,315.33801976015,224.43778537769668,238.1112722802742,53.97786269238064,1060.3603603603603,1.9980802044988297e-299,474.77477477477476,0.0,346.66666666666663,0.0
3.4815400585031147,6.192838405329402,-1.3113754389228873,12.736158700977203,862.2959111580075,500.5447161980136,211.95076925422603,8.881672329881583,29.92564905412183,583.461629064945,-9.795257764064507,519.0253416234802,286.4553564290982,303.17727742867737,45.55000041485882,1061.4614614614616,1.3370400527909664e-300,475.4754754754755,0.0,347.037037037037,0.0
-3.8881772146059688,1.5707008574638395,-0.471422489713337,10.251802776789917,868.1489718069042,504.8320594318288,215.37478704606428,9.079386474851274,29.989674093408937,542.1504342334237,-8.381015829435897,473.8226487294964,224.86000564575352,243.0433302328218,53.264494713551024,1062.5625625625626,8.898887166583096e-302,476.1761761761761,0.0,347.4074074074074,0.0
-1.4714408625183069,-0.33503811394757255,-1.8789264839719653,11.702248196760475,868.831937753903,502.406008377743,204.2154027112367,12.060499387939133,30.01338673800845,479.79249920485705,-17.259407446867662,416.2341593751773,298.8542383516826,322.43991629752725,41.147891084463154,1063.6636636636638,5.890969384618761e-303,476.87687687687685,0.0,347.77777777777777,0.0
8.36214789208685,-4.752809493379926,2.238489835128192,12.447711837085187,866.2154123828992,501.2279503799257,209.22505700107013,9.239926307421293,30.533040629394826,568.4172685258794,30.25409109045296,503.12852522034086,298.0971122284151,275.68551643988724,45.02697610086086,1064.7647647647648,3.878802027479456e-304,477.5775775775776,0.0,348.14814814814815,0.0
0.8023952630429764,1.478975668887122,-0.588911515176068,10.67591110829005,869.9766852182127,495.7853878099727,209.4156988100251,9.190409241159413,29.627238110548436,534.51998816696,-4.683584823352033,469.73525540622177,270.1164271824036,282.3333281730014,49.99533823486099,1065.865865865866,2.540201948802901e-305,478.2782782782782,0.0,348.5185185185185,0.0
3.4335578390720225,0.30984993729386245,2.905511090252366,8.81551831037437,864.9203796063963,497.55692310486387,218.26403317330525,12.265609394349614,29.99338657002182,435.5713320882787,25.366385871046273,392.22294612760965,124.72455057040872,108.40261739377314,49.08321815404946,1066.966966966967,1.6546214820227907e-306,478.97897897897894,0.0,348.88888888888886,0.0
0.9741413392766397,-1.2385015153948795,3.057495701081817,11.9514267553385,867.2243912215695,503.89030410310414,199.3396782837232,13.194794586443246,30.247363871019033,456.28149221971984,25.293963689200314,392.2380022628486,337.1830711083257,318.3965827903223,38.150792206183084,1068.0680680680682,1.0719853612895155e-307,479.6796796796797,0.0,349.25925925925924,0.0
0.851054114048851,-1.0852692659478131,-0.16209192944348752,10.001511014909191,864.1376053338457,492.4411938977484,209.4845779139235,11.289379606568467,29.7558803127958,469.0251993077023,-0.47343180112608896,404.11781522608715,232.33795131626533,241.69010864607412,46.810528729848436,1069.1691691691692,6.9077853469348e-309,480.3803803803803,0.0,349.6296296296296,0.0
1.96558290148043,-1.1688105086381113,-2.0168974650946994,11.371715637216838,864.7218473313899,502.88865757590924,229.12005469052698,8.690460448752102,30.295218169162776,617.200244239066,-19.700550821047432,556.8141199767788,147.17874743448772,177.46882596580238,54.13572239921659,1070.2702702702704,4.427398315561e-310,481.08108108108104,0.0,350.0,0.0
1.1924961512775805,-0.09253714198967658,-4.1717957554666745,5.692538852417077,867.7255388159756,501.35404380584265,221.64060152585938,8.97878300140484,30.057169483718877,417.4645705995108,-29.170603709279128,375.74049621820006,63.92543860255563,102.01848595771298,73.32017688313456,1071.3713713713714,2.8223972473095e-311,481.7817817817818,0.0,350.3703703703703,0.0
3.560883552243829,-0.16252122397673874,-2.944074146053583,10.893963434019703,865.1399872209242,495.9553496761834,223.49179048888706,10.159830527480075,29.93436732570283,552.4456063627454,-24.667740607184033,493.28250166184296,143.1770203112535,177.96667307565593,50.450888013608484,1072.4724724724724,1.789564957333e-312,482.4824824824825,0.0,350.7407407407407,0.0
-5.606820964963823,3.9905461705940115,-2.74766964979732,8.722828349709939,867.6549075061234,497.3617692698426,210.24431840178033,10.641860123851314,29.465371334429843,451.9948401354102,-27.568350340437924,384.8145593515426,215.8417607345525,252.51073699892143,52.52062013991181,1073.5735735735736,1.1285909846e-313,483.18318318318313,0.0,351.1111111111111,0.0
-2.8641770211107653,-2.0673906876792385,2.7569392549230094,13.306619274357061,872.9321240920544,501.80410219994445,213.20997563686024,8.024268179720456,29.913090062663983,623.7135383409792,27.308571025106602,556.4353658612085,294.6157169231019,275.6437242897975,47.142235277600975,1074.6746746746746,7.07922098e-315,483.88388388388387,0.0,351.48148148148147,0.0
-1.8836464031807234,4.346354877318501,0.2316491744538922,11.24617469577819,864.1892326288577,498.0666300904264,220.02236166702926,11.446075879159729,29.686072849281285,517.6559157954885,0.2168846911809481,459.2539186166419,158.01615500568874,168.2599268580285,46.19738022262377,1075.7757757757759,4.4166618e-316,484.5845845845846,0.0,351.85185185185185,0.0
-6.753594856262493,9.922432091219088,0.7792090481839756,10.479715491698594,865.7314883962225,499.2426284224232,225.60255529530932,10.171026659279198,29.28523510930598,542.3833456917276,0.7149980913331735,492.82025757331513,118.40424185450343,127.69987392860038,52.40483172606065,1076.8768768768768,2.740707e-317,485.2852852852852,0.0,352.22222222222223,0.0
3.3395448551782794,0.7059434310308889,-4.440842017870252,10.972619986700444,869.5571422829186,500.5894996890757,190.48397087117112,6.568583362723741,29.988717386908778,553.9825253343437,-39.424982586140004,544.4504546767454,440.42860828727356,479.9482566330779,50.33447737666449,1077.977977977978,1.69157e-318,485.98598598598596,0.0,352.59259259259255,0.0
-0.17359007182615172,0.9030012716924176,-2.395932858434523,8.003118294246564,863.7117810810181,505.97809834654146,196.84558692950154,8.142147035078539,30.3129144912598,462.5962877928472,-19.53648731684432,412.7112617600156,369.4213750938394,392.1437677094775,57.87428951747435,1079.079079079079,1.03843e-319,486.6866866866867,0.0,352.96296296296293,0.0
1.6479338134766779,2.040350833442316,1.774159552892574,13.246513381056108,866.1813304196653,502.4312845315675,223.09444101402647,8.991742652696672,30.06220902818275,622.3854623848429,20.875170824552594,558.3467906300665,214.4208331076038,203.8648446120638,46.882920771421205,1080.1801801801803,6.34e-321,487.3873873873873,0.0,353.3333333333333,0.0
1.756975590732487,0.28327898711613764,0.5735482247651724,13.982740836833809,864.102022687624,501.14827243767445,207.23110644231195,9.85428462231789,30.148764563286754,570.8613695000147,7.454074413251558,507.4617727541584,317.61524799210093,316.5745764639769,40.70252861273204,1081.2812812812813,3.85e-322,488.08808808808806,0.0,353.7037037037037,0.0
-0.6240388780307754,-0.47836812547781454,-0.29441055737119454,10.785827021096432,867.009219959286,494.0244042580513,203.28279210741923,13.778557591007992,29.68073843373016,428.22899086140353,-2.8276910811406117,363.77000213488,277.47450641634197,287.6182941844343,39.76131738190385,1082.3823823823825,2.5e-323,488.7887887887888,0.0,354.0740740740741,0.0
-0.6163541007411186,3.585295849089658,1.129684717200245,13.180807137147276,872.3982632453418,504.08137614599536,197.45839013004397,10.476342612279257,29.825489200650644,526.6596075762653,9.781144625206473,472.5373981614773,378.3249159833501,372.4966106675627,40.011090503380544,1083.4834834834835,0.0,489.4894894894894,0.0,354.4444444444444,0.0
1.8769911629115366,-9.298325291611857,3.27159561227163,8.861703602654933,864.7693619094667,496.5143170242768,204.4498329845589,8.31845622020275,30.378097299616776,501.99002645225903,30.464579071503497,436.7158462162137,301.8915454651104,279.1653930757248,56.52744177207352,1084.5845845845847,0.0,490.19019019019015,0.0,354.8148148148148,0.0
2.0741403729071557,0.6158099181853812,-0.44208492707410113,8.405772867550038,867.1244901113017,500.2741621980461,195.97630716576174,10.441261608614326,30.010991976822204,421.175206574807,-1.1596395450081607,366.6290638810747,356.98336261296913,362.2729518988327,49.86020304474523,1085.6856856856857,0.0,490.8908908908909,0.0,355.18518518518516,0.0
-0.05916228255839257,-1.2286032247661602,0.13873960531613885,10.081849497457846,867.1501277548958,500.60582092017773,230.91094272732477,9.295824505092238,30.056996816071745,573.7751710544687,1.3303589911758549,533.5397150841457,89.93807442086467,97.31505099833488,56.91773278500738,1086.786786786787,0.0,491.5915915915915,0.0,355.55555555555554,0.0
3.5547565419228837,2.9963417635894936,0.38519383746261027,10.869882076735797,867.6262783555824,504.57678248062103,209.77563948019426,10.649516479067083,30.134516504734425,506.92781299363037,6.9389346121319795,439.5581520383551,259.66149363790487,261.5480129111364,46.310017780093084,1087.887887887888,0.0,492.29229229229225,0.0,355.9259259259259,0.0
-2.4440537830016367,1.2872123540943623,4.784219270547985,9.212026637513759,867.821903858687,496.6806978649241,209.4204945823728,11.161135374071229,29.650426640527982,450.81048413705673,35.49107786322095,387.81408176716525,225.98393296048528,200.63916505671722,49.37450526490314,1088.9889889889891,0.0,492.992992992993,0.0,356.29629629629625,0.0
-3.0726483849920663,-4.362735702074533,-4.198712528838051,11.075536380736967,870.3342058541466,505.18807878306586,215.88076675167832,12.418461294447876,30.259544253768798,489.2609617350523,-39.2162460214916,421.8548019334705,180.7725105783009,230.0839920757616,44.5719748534011,1090.0900900900901,0.0,493.6936936936937,0.0,356.66666666666663,0.0
-1.9818538785635758,2.7271276119910346,1.366446029577616,10.612778964146829,875.9930823795696,496.4471999173539,219.6234516926657,9.951427008659948,29.35077164498938,541.378930122051,10.9792052210782,483.437604023156,171.4263334952958,170.5886228373444,51.213291749223266,1091.1911911911911,0.0,494.39439439439434,0.0,357.037037037037,0.0
3.014046038339772,1.6225185617317777,-0.22960449751812734,8.00338644941789,866.7934641486805,493.4158257846399,219.4588815655464,13.277921055199666,29.655047655842147,397.1413662846108,1.4346297095396077,361.9472396051275,77.8608544884139,84.1403255679614,49.24546470197079,1092.2922922922924,0.0,495.0950950950951,0.0,357.4074074074074,0.0
2.2929542082316345,1.6322990660076127,1.1335434523683592,11.037586034903443,867.7746150043977,498.26643844380953,220.7362194390757,11.816045325072382,29.848237914569015,508.99609233848446,12.318910379018233,456.67552602299287,144.21305162130636,141.892586676029,45.9160469371868,1093.3933933933934,0.0,495.7957957957958,0.0,357.77777777777777,0.0
-2.028542917982717,1.3658590139454814,-1.3147451079894488,11.727056485043043,872.1078734519584,497.5504523850782,203.69154449209142,8.585120910375624,29.580471763468562,555.1031138435395,-14.815081761603961,498.5196435988237,333.6224372919838,353.00197420008,47.52073701562646,1094.4944944944946,0.0,496.49649649649643,0.0,358.14814814814815,0.0
2.5311171606134786,2.385278621528165,-0.09793006171690051,10.342938635180781,860.6837379995395,498.509733200729,207.02133195043137,14.419711331496927,30.03352917309141,414.89333891426344,1.8263061345041747,348.54151432734614,237.32001094760204,244.6627262837793,39.86901968879385,1095.5955955955956,0.0,497.19719719719717,0.0,358.5185185185185,0.0
3.759674194489733,2.2398534326152415,1.4228211589309903,12.305296206523385,859.778362937583,502.3751850255531,217.69031655442276,10.653989026540195,30.29592827080035,549.903782781982,17.324812350344285,485.48057195377754,213.18601166459592,206.184285264984,44.39653780197954,1096.6966966966968,0.0,497.8978978978979,0.0,358.88888888888886,0.0
1.111376815414968,3.384112191651906,6.225820402087682,7.565192413006097,859.4950378008699,500.0899907732379,204.7261093836038,8.32975099205553,30.055929052413415,462.4244567548947,51.436369507300086,395.39186546476077,286.37009732501554,244.30969027322382,61.3401393763383,1097.7977977977978,0.0,498.5985985985985,0.0,359.25925925925924,0.0
-0.08386758564283665,-2.788732508646193,1.616072378804143,10.935900844263703,859.4547858844736,498.98712940811276,209.94893367972776,13.305826102460843,30.275249021149442,450.2877553607432,12.622586900706192,384.4642503035746,225.31538885528147,222.64537233299794,41.19924265946902,1098.898898898899,0.0,499.29929929929926,0.0,359.6296296296296,0.0
-0.5156630171908472,-2.3555889926717755,-1.6961311960610173,7.65943858720645,871.2222218137481,501.1404687702742,213.98763764424814,14.15555517039689,30.00975713666689,364.744404963036,-11.331643492427636,311.25850096464194,123.61593269929818,145.1605671198176,47.70848002067939,1100.0,0.0,500.0,0.0,360.0,0.0


==> data/bearing_60_data.csv <==
os_north,os_east,os_cog,os_sog,tv_north,tv_east,tv_cog,tv_sog,bearing,os_cpa_north,os_cpa_east,tv_cpa_north,tv_cpa_east,d_cpa,tcpa,kernel_dcpa_x,kernel_dcpa_y,kernel_tcpa_x,kernel_tcpa_y,kernel_bearing_x,kernel_bearing_y
1.5707480695568794,-0.43723011079242996,-1.726987209929868,9.152480635954593,497.8648988244176,865.5683956205577,228.85918641766912,11.570370164620753,60.18365898406346,407.0949689879008,-10.656109033252958,160.4297923467069,479.3150358447085,548.5575924006993,44.32770956913763,0.0,7.803101747426036e-12,-200.0,0.0,-10.0,0.0
2.0481709947829363,4.816243290688553,-0.06240697787816795,9.093171783232291,497.49414818634955,865.0515439190698,233.6906916626221,6.444638075259597,60.06053592447085,512.7757654734681,1.4918825811218206,283.15567796311086,573.3644071542844,616.2495995535792,56.16608919422106,1.1011011011011012,1.1640051540055218e-11,-199.2992992992993,0.0,-9.62962962962963,0.0
-0.7404579859406406,-0.7404060683801993,0.03603374408889317,6.4087136547399695,494.01186464172497,866.6998977103185,230.57939816425755,11.42949129977789,60.30134020375146,348.3463142951096,-0.5209146760753269,98.6735280027948,385.7598118415162,459.9448878875884,54.4706566908443,2.2022022022022023,1.7270397816743534e-11,-198.59859859859858,0.0,-9.25925925925926,0.0
4.993909407130633,2.4268416996376145,0.9452606916868113,9.339819616597126,500.00381204780797,863.4415426600341,234.52004181258863,9.532551884296549,60.10477654928451,470.7996718354224,12.679428883451273,224.0250680839012,476.24719876778386,525.1597683869679,49.87988853103452,3.3033033033033035,2.5486464155468772e-11,-197.8978978978979,0.0,-8.88888888888889,0.0
-1.484608362663367,1.7157255051318783,-2.733716726561653,11.46565816364349,502.0847178498467,868.990260885496,237.85849689288813,11.414915421728763,59.859080665394394,490.3988307689935,-24.971351942131097,241.25810099289117,453.8653010155064,539.7736965146058,42.949461982533116,4.404404404404405,3.7409047256909576e-11,-197.1971971971972,0.0,-8.518518518518519,0.0
-1.465455417307622,-1.4727667953909478,1.1851345476946613,7.45153576184641,494.9164493535228,863.6134562563218,248.37154486331383,11.553863384709658,60.15302382115376,442.31848183201964,7.715302766506012,241.23712034825908,223.82112514459845,295.18712777130787,59.56877944592446,5.505505505505505,5.4613942024266216e-11,-196.4964964964965,0.0,-8.148148148148149,0.0
0.7651518859768643,-6.050323375322846,-5.40878326320555,12.096965302101186,497.5677583297783,863.053169205079,236.78840961294298,13.215830122238316,60.246569524663805,465.20109121806615,-43.20880397213761,218.40959615666418,436.6430703118041,539.5960185995202,38.56447173655713,6.606606606606607,7.930311125705617e-11,-195.79579579579578,0.0,-7.777777777777778,0.0
-5.454669127382026,-1.7781092923100024,-1.2597691047276207,10.975549642168676,502.62302976231257,865.4124717158406,224.14374293230406,12.706907295242406,59.634418091558494,401.1728234123039,-14.39667707095331,164.71805783111796,537.4591631105272,600.3796503117518,37.057442611577486,7.7077077077077085,1.1453461437244282e-10,-195.0950950950951,0.0,-7.407407407407407,0.0
-3.20285322535686,0.9937373196335372,-0.9765476849030893,8.531533356057924,499.1635306265406,859.688634595423,251.4006784649516,12.693143325220593,59.67088106796002,468.90848125456944,-11.250285048663848,275.1008113368633,193.87365540464714,282.2007155661091,55.34525817775194,8.80880880880881,1.6452925399758618e-10,-194.3943943943944,0.0,-7.037037037037037,0.0
-2.871424248915771,-4.466096444105707,1.266653652142477,9.716940725324305,502.00936824179894,862.1065246472174,231.62909866384962,12.887340638332477,59.774153006229376,410.1691653197641,6.261266218297079,161.87608475952385,432.5171128970515,493.2985918101893,42.51765600064094,9.90990990990991,2.350765711213787e-10,-193.6936936936937,0.0,-6.666666666666667,0.0
4.634788359613918,-0.713967351224035,0.04526170535373828,13.196643615282067,500.18952361780646,866.9025466787897,239.4127957289537,10.582757969631892,60.26637730065436,530.4703957728128,5.0501805836191185,285.61676852320954,503.8948310664407,555.6971154258551,39.84617504386474,11.01101101101101,3.340684218291375e-10,-192.99299299299298,0.0,-6.296296296296297,0.0
0.2135429331158992,-4.505449360628233,-2.8111261077125733,11.467095627011732,504.3027802807368,861.8865502751315,244.4653650694071,10.06437017407368,59.80804999855364,544.5448621319817,-26.514656033683647,298.11935708923863,430.2856389599285,519.0299018763968,47.52617024673385,12.112112112112113,4.721949907752802e-10,-192.2922922922923,0.0,-5.9259259259259265,0.0
-1.721489328347582,0.3507680274475325,-1.9699862516340303,10.017567309796295,490.45146416504105,866.6067870926453,241.9961041840278,11.74563416635667,60.39644758791964,477.40225293014885,-18.20157402646634,226.5246757459396,370.31410258701203,462.4759341936051,47.856637308470695,13.213213213213214,6.638458015583321e-10,-191.5915915915916,0.0,-5.555555555555555,0.0
-3.6397612768798324,1.1880614503840485,0.3973600190948138,9.524633366078032,505.6937162861753,869.9432961584861,250.94179547521475,11.464161902866046,59.617773550376675,522.2296481226161,0.007328099473324912,299.0113186731729,271.6690625250343,351.6056321410455,55.21283979752553,14.314314314314315,9.282670929872398e-10,-190.8908908908909,0.0,-5.185185185185185,0.0
-1.8993863109630396,-0.922416628582024,-0.15813468372911257,10.15321814090332,500.663001285167,864.470713657684,244.7900314339276,9.381867526523479,59.85484884728783,537.5786242084552,-3.3883336978911096,288.3355955399062,413.4557062002047,485.6758599502722,53.13389880525603,15.415415415415417,1.2910368020888554e-09,-190.19019019019018,0.0,-4.814814814814815,0.0
-1.9027633778286197,5.857417923289858,-1.158248219271493,8.976472884115394,502.55234575636337,862.9467803859714,231.3869042030289,10.809646817616535,59.520307964751765,427.0860634252209,-10.57605910338538,180.09995093298988,459.206941338577,530.7524915328028,47.8001216877571,16.516516516516518,1.7859292039497026e-09,-189.4894894894895,0.0,-4.444444444444445,0.0
-0.04268197226304045,-3.3447756415531877,-0.9616675790239587,5.790500988561971,501.5063755322829,867.623840776653,261.7856217399166,9.929807066430811,60.06442327825788,476.0228653353454,-8.033842958909457,384.84801502863354,59.50747869153349,113.4666623230802,82.22649693119966,17.61761761761762,2.457252768247707e-09,-188.7887887887888,0.0,-4.074074074074074,0.0
2.601115400029078,-3.8606466008617883,1.392335994318578,14.084355821069462,503.352678105573,874.7522150751465,241.94333463338234,8.292134183079888,60.3197032668043,580.7599158673225,16.65363043855085,343.20492530055515,574.2753808259936,606.1141724529566,41.06183912343676,18.71871871871872,3.3627566258978287e-09,-188.08808808808809,0.0,-3.703703703703704,0.0
0.660484680505994,-6.1970210540444155,-1.0353851457384293,10.310649998398803,501.2409282465029,864.4159194810255,238.52659773378494,12.5809214827527,60.10218612608263,457.6614703179118,-7.598824272075819,210.0549918341518,388.7481491102555,467.33274173383484,44.33043641564843,19.81981981981982,4.577212650536906e-09,-187.38738738738738,0.0,-3.333333333333334,0.0
-4.200093070978814,0.6225298883420674,-0.17618248805814657,10.796294530245074,499.9191269238812,860.4310945712656,249.6392542305557,10.110398485060179,59.616236591331315,560.4812715601541,-5.936473694310751,315.9306140716732,364.661522308364,444.01339925642657,52.30350401294644,20.92092092092092,6.1967908048759356e-09,-186.6866866866867,0.0,-2.9629629629629637,0.0
2.335236368700432,0.5419140872684968,4.339873176161086,9.884184500246182,497.80312418533157,864.7311390736943,242.49450945930073,14.0974165153977,60.172945342999185,436.537905519604,35.286992897787584,210.97366804429123,313.86577208029234,358.44854782609184,44.05535254826355,22.02202202202202,8.344354115605158e-09,-185.985985985986,0.0,-2.5925925925925934,0.0
-0.36571197983317727,-0.9521734899561481,-2.847365273767846,8.529766398550825,498.3426869672581,866.5071921926886,243.99228192939327,6.749015459600335,60.105105944695296,552.4445303184146,-27.860752365998493,306.3088498570953,472.91405190010056,557.994782936101,64.8896525945661,23.123123123123126,1.1175805218303265e-08,-185.28528528528528,0.0,-2.2222222222222223,0.0
-4.675497060206603,-2.276347259008179,-3.7036854631493172,9.628151038102459,497.3992798205507,869.5704140200825,264.9218399860069,8.886442454313267,60.063434374630944,673.8648046479149,-48.59855881081504,441.84932859904836,244.45434861466015,373.7795977266634,70.62211840858639,24.224224224224226,1.4887617407978223e-08,-184.58458458458458,0.0,-1.851851851851853,0.0
-1.4566676948135548,3.342914000039541,1.5671793295972134,6.801210475611377,500.00065479676516,865.9959935866696,237.24878571744952,10.065277673381743,59.83070769522367,411.27043907841147,9.835241605342121,169.4362408685031,352.09999044288486,419.0810634240773,60.70706803066619,25.325325325325327,1.9725677862072408e-08,-183.8838838838839,0.0,-1.4814814814814827,0.0
1.0866164407276149,-5.575222497283363,-1.3572861225882065,14.554172996106608,498.9631058630841,866.5161598170721,236.82239105982603,12.274762195257829,60.277977886314076,507.7101600118228,-10.917090761906026,265.07529399745147,508.793083842788,573.5593637919736,34.81927340952298,26.426426426426428,2.5995557293415496e-08,-183.1831831831832,0.0,-1.1111111111111107,0.0
1.024843496435853,-1.2177370926872133,-0.6364750554852405,7.530976003155208,502.6091898098023,863.283297274839,241.16578512012464,10.79893874520437,59.877650991059504,436.6934012364955,-3.815016932960493,201.3021517565516,315.98225610651207,397.0885747225827,57.85378148001414,27.52752752752753,3.4074296725162727e-08,-182.48248248248248,0.0,-0.7407407407407405,0.0
-2.1406153192440263,1.9342902634561776,-1.5623127562622283,7.9360674323056415,497.918852928809,865.0649377488265,250.71515935581039,10.620945508361503,59.91390734600726,494.8433408868256,-15.695485702208941,278.17143031013325,237.0321665119833,332.8933508297393,62.646742309421924,28.62862862862863,4.4423766296213165e-08,-181.78178178178177,0.0,-0.37037037037037024,0.0
3.2603067576332125,2.944966316040102,-0.519600281535025,9.1194815912272,495.7439824452306,863.4346829567239,224.934659698096,7.745472414891706,60.21621939079171,448.4188688638233,-0.776829264459407,228.07992374498258,596.3804191152168,636.5108247535699,48.816027932958654,29.72972972972973,5.760560102155906e-08,-181.0810810810811,0.0,0.0,0.0
-2.653838825708788,-0.9778153884018844,3.1970762241926827,12.576151449704755,498.49405737028394,868.7904651568994,220.34444108523496,7.686117205541057,60.0500762974306,476.70340874494724,24.121854284505968,274.8564634102025,678.8335776869917,685.1201574188432,38.175786814624765,30.830830830830834,7.429765250681311e-08,-180.3803803803804,0.0,0.37037037037037024,0.0
1.0475469487582107,3.0849445619851585,1.6042569172362386,10.029017998525308,500.830291825127,866.6375888363901,234.12884729379851,10.64500932057981,59.93980534872742,462.85389608259544,13.981304049448886,213.49494252988762,469.27832869830144,519.1100734632292,46.06507145766214,31.931931931931935,9.531181244782352e-08,-179.67967967967968,0.0,0.7407407407407405,0.0
-1.5152819876663701,-0.5871052343137113,1.7244470237739542,7.527728407939075,502.6907756168467,865.5909960468458,223.66077040940712,7.271788012363283,59.7961281334087,431.6910334839506,11.526987402598156,199.81028158353644,576.5486074322099,610.7520889876582,57.57415454011879,33.033033033033036,1.2161296269893036e-07,-178.97897897897897,0.0,1.1111111111111107,0.0
-3.4985383729622277,-3.78273748427574,-2.832454111585291,12.508676721514679,501.2347582720112,865.6989879410968,235.7516865247436,8.936244499421342,59.864876533905715,517.9534947255103,-29.297878941767845,291.3272112588419,557.388955473819,628.9363354382516,41.73821725621484,34.134134134134136,1.5433868804624582e-07,-178.27827827827826,0.0,1.481481481481481,0.0
2.569432256467113,4.288807544175638,-2.3023074731057385,11.462001253570962,500.8391494293564,864.1825591002038,245.0249969612929,11.001834658171715,59.90963911387004,533.789622234695,-18.788002966877116,285.3766721416699,401.59498484683513,488.2938154606338,46.38364079944573,35.23523523523524,1.9481925302739523e-07,-177.57757757757759,0.0,1.8518518518518512,0.0
-0.22771599877949866,3.1734496642479835,-5.678157318970854,11.076869914432905,492.2877829831472,865.6007757896307,231.09251136447736,8.035351455446449,60.27015140396357,478.8612108243526,-47.86269407080265,272.9342877497145,593.825701035466,673.921281798584,43.464556137967186,36.33633633633634,2.4459719606969763e-07,-176.87687687687688,0.0,2.2222222222222214,0.0
1.143593523120226,-2.0400477881210914,-1.618761642165508,11.43146848234168,504.4991246468351,868.954354059451,225.73173423218657,13.210711924723613,59.9759947723326,411.80743648332975,-10.461865288178744,173.10017564247778,528.9807244553972,589.8978420094436,35.93832213181132,37.43743743743744,3.0544573738610617e-07,-176.17617617617617,0.0,2.5925925925925917,0.0
1.142833249782282,4.863698674657414,1.9134063727713169,14.788723801164902,503.0528548987055,869.9343923510542,240.69337161715347,12.44787268847578,59.87789089895715,533.6171499339218,18.931554855157415,283.5484537220775,478.88815866624975,523.5402851878027,36.02551381573266,38.53853853853854,3.793850377805963e-07,-175.4754754754755,0.0,2.962962962962962,0.0
-0.1132918831297184,4.947837678904815,1.0338930314967418,14.370189790072224,500.2803599193018,866.6493708379676,248.6254348461517,6.857160003323399,59.856087119595664,620.6623417200719,11.089719544217036,392.3009095336907,590.7578366341033,623.0281451754402,43.2058813193537,39.63963963963964,4.6869519194954493e-07,-174.77477477477478,0.0,3.333333333333332,0.0
-8.284361417998484,2.599083928422214,-0.4430265259042478,8.626569313993409,498.0468132093074,865.0258936528386,223.05026561483388,8.135257513636025,59.582785383344905,424.74916905020774,-11.63276099780083,199.618823220404,586.247412176432,638.861780112332,50.19915335261413,40.74074074074074,5.759247020255516e-07,-174.07407407407408,0.0,3.7037037037037024,0.0
0.2752669992727213,-0.9455442646043498,-0.0446005674361061,13.247769985622305,501.9472393506976,869.8324206455219,248.20232398305984,5.4284455110101,60.0529261507616,617.3905015218586,-0.20511210415146736,408.04859002952094,635.0414305461178,668.8514079049143,46.58258878002243,41.84184184184184,7.038930666352698e-07,-173.37337337337337,0.0,4.074074074074073,0.0
0.29017305371792174,-6.2852447766875175,-1.3777710851508111,10.766336379517801,499.55903215762044,864.6017803293513,248.17306203738326,8.434817274903734,60.174881196996274,579.5969159966997,-13.64289433185691,330.76529297027446,443.1620768873506,520.1806977854388,53.82279099678766,42.94294294294294,8.556860505556946e-07,-172.67267267267266,0.0,4.444444444444443,0.0
-0.6946635034755779,1.1292891070568785,0.40951776480356833,10.998191632275498,500.00166955249784,867.9265864557196,249.54085102156628,11.532776953144799,59.98757398666939,541.6110486165342,3.181496430276663,301.22560301936477,335.11807496922813,409.8378394281026,49.3098849891698,44.04404404404404,1.0346421838222302e-06,-171.97197197197198,0.0,4.814814814814813,0.0
4.673511321781984,-1.638914333177345,1.5317565589612296,6.615458336713343,495.4341301704145,858.7642420526286,252.18480214871687,9.172210115450286,60.30023499649742,485.8864377110307,17.541417457356097,291.2349648115942,223.33744185619878,283.2687761831316,72.7666805066193,45.14514514514515,1.2443290905579111e-06,-171.27127127127127,0.0,5.185185185185185,0.0
-2.5566812588181724,-1.5866950897595118,-3.2317735748209455,9.659228469223608,498.2590496197534,862.1651721504803,262.02013924659616,10.921594487231935,59.89422673531989,604.0855735025822,-36.81072648122438,402.88390067951394,181.80059211818843,297.10776120218566,62.90446117412421,46.24624624624625,1.488508379672214e-06,-170.57057057057057,0.0,5.555555555555555,0.0
2.8947556668800947,1.0396022898323853,0.5992953756746963,8.37435281932687,498.39311960474646,865.5580813836295,236.43907951380945,6.955331363436512,60.18084161882787,509.6461283420008,8.195404903471234,265.7063921102599,514.8176267254144,562.2923354951706,60.51561301537911,47.34734734734735,1.7710880528145938e-06,-169.86986986986986,0.0,5.925925925925926,0.0
-1.6752488576187554,1.623094137426334,1.8648697419093345,11.656117629786618,498.56670268163975,870.6185094208153,241.09571580077858,11.59595050916381,60.07288270480125,506.3027613114783,14.864319885207959,254.1745755762966,427.98116492764353,483.9774268495691,43.603472098246726,48.44844844844845,2.096061707388011e-06,-169.16916916916918,0.0,6.296296296296294,0.0
0.30698616560720154,3.063124414196167,-0.8302005779267392,12.14216100080561,501.033257669679,866.9755871392894,235.83561566751973,8.8897815441433,59.903289639737345,521.0453961528998,-7.238902737307317,286.9101459942709,551.4813210900038,605.7950180386797,42.89130080460962,49.54954954954955,2.46743423760248e-06,-168.46846846846847,0.0,6.666666666666664,0.0
-2.2200868150204456,-1.036158686268939,1.4014012242411673,5.851027297967377,501.9675917516057,862.4240972574206,240.0197684475581,10.02433936456581,59.71868934215794,389.2965055392046,7.3579532473323415,166.68261401716939,281.23047797354934,352.93498622054574,66.93418321341564,50.650650650650654,2.8891342626552943e-06,-167.76776776776777,0.0,7.0370370370370345,0.0
-1.239954853019704,-4.628040625800684,5.629308888945106,9.955930271991459,503.28595999177685,865.7858160736889,255.32873355636312,9.814250997213895,59.901741711427405,575.8079971348657,55.63812552418961,358.51703753514926,312.8298819094555,336.69416489791377,58.24110062650608,51.751751751751755,3.364914129942364e-06,-167.06706706706706,0.0,7.407407407407405,0.0
0.9364145368841799,0.8255292552836399,-0.20868558597378384,12.243723009588503,502.1202458774779,862.6358936015058,226.5498551606933,7.456902958215432,59.81995672019553,494.7023505145765,-0.8620126808292752,295.3049578746542,644.3179129215746,675.2899055901271,40.32835525239422,52.852852852852855,3.898239037361219e-06,-166.36636636636638,0.0,7.777777777777779,0.0
0.01617016970669368,-0.7418296512351672,0.7866141000106472,9.62664207537311,495.0865833649367,868.6117979784939,231.38950327834425,7.693831336520436,60.33980485263683,488.53943102110986,6.723530362025073,251.4208570011914,563.4916778193008,605.1578208767083,50.751788675990724,53.953953953953956,4.49216756932138e-06,-165.66566566566567,0.0,8.148148148148149,0.0
-4.475795278441967,-1.3301973070352124,-1.476114167322783,11.458127290004729,501.1903114354529,863.1728663057737,253.7718093650456,11.935588938006852,59.67573283909245,568.1128888992324,-19.23069211781196,334.44935214774273,290.298945827741,387.8237295137056,49.98886343152002,55.05505505505506,5.149226715566003e-06,-164.96496496496496,0.0,8.518518518518519,0.0
-1.08375845942801,-2.537023485720418,0.3625023252041008,10.702330935254167,497.249883866212,869.5843410611699,250.2003650690209,10.797984315003392,60.25617970442441,551.9459748065541,2.4152294399314442,308.24300061905035,344.58703105026143,420.0865166190104,51.67479920499429,56.15615615615616,5.871285202893135e-06,-164.26426426426426,0.0,8.88888888888889,0.0
-0.5100302029057793,1.2777209980765074,0.9205432499646077,10.683320463905252,496.2387493424472,871.2199917674827,236.36868353182922,12.100098083106854,60.27304982175896,460.3552410579642,6.895103751881086,207.10268739404682,436.55085435523415,498.7393306766833,43.14433526818578,57.25725725725726,6.659429674082338e-06,-163.56356356356355,0.0,9.25925925925926,0.0
5.964643538322622,0.552063517479181,0.3896846805402761,9.457370043863405,497.15198717053875,868.0441763092218,248.5440200112072,10.649316471005037,60.480795188642404,521.9958317172219,9.474370626547229,284.6001988404421,327.23190807048695,396.64409627700695,54.56518261959527,58.35835835835836,7.513848848422845e-06,-162.86286286286287,0.0,9.62962962962963,0.0
0.8144458469502353,-0.23541865631812753,-2.0393906394177135,7.566838391728581,498.96081713542054,867.9328499226447,243.41215842492034,10.285981269618432,60.15322216768698,459.149401672126,-15.50645898607921,219.93155910114382,310.42883658523954,404.3006221903178,60.609917453047984,59.45945945945946,8.433731245053557e-06,-162.16216216216216,0.0,10.0,0.0
-6.067687349114291,-0.0838442360175454,0.4127235426509014,7.756939705149945,498.2793604465296,865.5106074143323,255.00274609000988,6.547978762666467,59.772366366008704,609.9910802781303,-1.6299022786103903,363.7029942725011,363.16846694775035,440.15414515658995,79.42239783350655,60.56056056056056,9.417182295722085e-06,-161.46146146146145,0.0,10.37037037037037,0.0
0.19046464736375934,7.7894555038981865,2.9243918774352737,11.418705028910635,500.1293977942265,862.8562087817198,240.74509593826772,9.45926660647766,59.68610239177644,532.5380757180897,27.385248015145766,284.33479863382865,477.60457610903484,514.1034041364435,46.68145599050741,61.66166166166167,1.0461166673583652e-05,-160.76076076076077,0.0,10.74074074074074,0.0
-0.6082987816157802,0.9535764241447293,0.8972715290290546,10.038916511037765,502.34269227763104,864.4024799882901,250.2563211387258,9.945231359192512,59.77959620897252,555.8122903745706,8.106150606895238,316.107950014862,345.51576976749277,413.8881755853657,55.43315611498715,62.76276276276277,1.1561481382870345e-05,-160.06006006006007,0.0,11.11111111111111,0.0
-0.10976825388380046,-3.695684450293667,1.923974378143682,9.72297551078555,499.277103594604,862.8809949707118,266.4201191049262,13.906214396545149,60.04620815275236,543.1322146629041,18.138987422738154,450.73581578448784,86.99181606998889,115.22936491375393,55.90350452547463,63.86386386386387,1.2712764565147771e-05,-159.35935935935936,3.2e-322,11.481481481481481,0.0
3.6139230558716013,2.377821031208046,-0.47402394002525544,9.152219915355294,491.8971895128942,865.4213209582962,245.98099155047467,11.373913264197355,60.50016355378283,486.00028845232606,-0.37708474134963943,247.87455008787035,317.82649379257873,397.4385294148205,52.708837780519026,64.96496496496496,1.3908544069919974e-05,-158.65865865865865,6.785e-320,11.851851851851851,0.0
2.5014626546137237,-2.875735632734785,1.499800478847421,9.389622309038497,507.6293598503444,868.5065403961308,240.49328165794844,13.072122363419057,59.899741155950366,442.20000002057,14.013841855708616,206.0298514715704,335.577029122779,398.97270893008897,46.84418692681925,66.06606606606607,1.5141328615646289e-05,-157.95795795795794,1.403821e-317,12.222222222222221,0.0
4.436025111284522,-4.43304229875133,0.5585356764330519,12.093823588976278,499.93909333143966,865.1940699881701,247.22446985220978,11.195075411789457,60.326029908973645,551.1232153735466,9.765457309783486,304.022778388597,398.56982025131106,460.6815153666578,45.205981620436795,67.16716716716716,1.640274285535223e-05,-157.25725725725727,2.848061307e-315,12.592592592592592,0.0
1.855805077435934,6.926828891089042,-1.901821459374464,9.329511836263947,500.07104339095537,867.7555463398082,236.34719141796114,8.57739354610104,59.93935805480138,494.21684463174597,-14.493162434487717,249.08256667284823,490.741862529946,561.5632152137835,52.80366316405275,68.26826826826827,1.7683705901876923e-05,-156.55655655655656,5.66577685377e-313,12.962962962962962,0.0
-3.1323508925460586,-1.7907906593269192,0.6370420095977489,7.3178705733968625,496.2659420133084,869.549198385731,263.8796770552473,10.234248432299703,60.18132749164787,543.8806152513861,2.9498527578408082,414.69768710897335,108.84954505062649,167.04183233895174,74.75491311809263,69.36936936936937,1.897465092342922e-05,-155.85585585585585,1.1052032310049e-310,13.333333333333332,0.0
0.31512528562193104,-1.5921298134503188,-1.983393326880621,11.487303551080347,502.26223435232185,868.2965064606966,241.8007103769598,10.472447292528466,60.01399822270685,525.3878309303068,-17.86844592272797,275.9290566338092,446.1743469813563,526.8447529583394,45.736361257882216,70.47047047047047,2.026578137016606e-05,-155.15515515515517,2.113963056300225e-308,13.703703703703702,0.0
-4.903628326500481,0.21681516354378766,-1.2657605497695839,9.590246672270565,501.38658203336394,866.0874371028315,237.27066679774487,8.121688860458637,59.6844015883661,509.8213961584842,-16.276623787046162,265.64783493775917,499.29978892039065,570.4732818804754,53.684818704734695,71.57157157157158,2.154735733142005e-05,-154.45445445445446,3.964836001390053e-306,14.074074074074073,0.0
-3.359299302229967,1.4976307634224777,0.37865661458474825,10.062791731065554,502.1277740548913,867.8968843985408,231.64310994979965,9.231225246814157,59.73924523982071,473.5325589567248,-0.20756828209945688,230.63854978625488,524.83278719418,578.5022684221404,47.39264069352713,72.67267267267268,2.2810003556266416e-05,-153.75375375375376,7.291647594994617e-304,14.444444444444443,0.0
-2.907474716134975,4.901322943713334,0.5944885467602481,13.21515661279902,498.8804249690012,864.2115157121738,250.9722019160644,9.588466012645656,59.717520535245676,604.9931708612065,3.4001965241762475,355.0713902200416,447.2170821451206,509.34695876300765,46.00273664517801,73.77377377377378,2.4045028908334366e-05,-153.05305305305305,1.3149182189749517e-301,14.814814814814813,0.0
-2.4768643886082153,-1.0184479378971645,-2.378464930154258,9.958878885298986,500.3220978870546,870.9238356046625,248.67187412827738,13.211239665130236,60.03042424882588,490.8299780537755,-22.966810941498156,262.1021807124081,260.8064608000101,364.47726270854474,49.57708583426385,74.87487487487488,2.524474557991356e-05,-152.35235235235234,2.325115143928293e-299,15.185185185185183,0.0
2.57256732265045,-3.8923347305575198,2.1079715423657523,10.578367346237451,496.0815993761032,861.384681420817,235.02645628585907,5.838518949218043,60.30181186653553,544.9424251602703,22.535928755528513,324.37841296068973,615.925967297902,633.0562544662964,51.30632336320952,75.97597597597598,2.6402775364594614e-05,-151.65165165165166,4.031464675460043e-297,15.555555555555554,0.0
0.719291469781999,4.133548330518288,1.1440125566009458,7.642153017403349,500.5210195275129,866.1863248271952,245.76451345122422,12.411636841432086,59.895661591780346,424.4802840882016,9.181561026494185,217.95415898507076,238.4866089715416,308.59981426305905,55.46152721907539,77.07707707707708,2.751432977270325e-05,-150.95095095095095,6.854155403306454e-295,15.925925925925924,0.0
-5.083308321748177,0.5838635261473946,-1.4094568712217677,9.56066109529808,500.54815447281504,866.7968515323113,224.91444031787142,8.126409530081235,59.72675879774205,447.6214268398772,-16.22193918958539,227.97078090594653,595.0323433002139,649.521519367382,47.36510800250296,78.17817817817819,2.857645084074842e-05,-150.25025025025025,1.1426619131223552e-292,16.296296296296294,0.0
0.8218215545139251,2.472341001630076,-3.0751695928983507,11.219052090417202,499.29417249646923,870.7367656530316,241.84970575073157,7.255841625460771,60.13978000853989,559.0126011464675,-29.166102154762406,328.73102743961766,551.974138640606,625.1028576647224,49.82557543778821,79.27927927927928,2.9588200180723057e-05,-149.54954954954957,1.8679029013999796e-290,16.666666666666664,0.0
-3.9115815997391548,-4.175650448778009,-0.2898091581628626,6.889252532317515,494.9374971127892,863.40546615146,244.52756352076693,12.359884260076928,60.10159762156241,393.6359537166689,-5.92244348325754,188.18862613532514,219.49607263286475,304.9952652391681,57.70620528957517,80.38038038038039,3.0550785153061515e-05,-148.84884884884886,2.9940814116379377e-288,17.037037037037035,0.0
1.6505241528636239,0.9391479975777104,-0.8918874277223203,10.40169018623142,499.67347977867473,860.8291845154871,257.07329809559224,11.463796138468762,59.921842333019015,573.8138945165595,-7.256703266921245,358.59145941545,246.14924861590407,332.468454173463,55.01343417530249,81.48148148148148,3.1467613010841316e-05,-148.14814814814815,4.705932579066494e-286,17.407407407407405,0.0
0.7921279446806665,1.0955654332976208,0.22628091410604562,10.201582145289613,499.44389954542237,871.2794337725566,232.2918119727131,12.50903740476238,60.18548617972742,429.7202420244671,2.4861227063299935,177.75193335864822,455.181575712565,518.0938155821142,42.04558205402855,82.58258258258259,3.234426640021325e-05,-147.44744744744744,7.25271494633663e-284,17.777777777777775,0.0
-2.150426985409884,0.7344506780237537,-0.726233322311133,10.082574911174879,500.0660488753378,866.7549441047734,227.21647371197676,11.601403895091153,59.89000025510447,416.2432720839664,-7.453919179242025,173.04464946465833,513.4002174377094,574.8344123962296,41.500044831663836,83.68368368368368,3.3188396626583534e-05,-146.74674674674674,1.0960449203396812e-281,18.148148148148145,0.0
0.9267765351227136,-2.2589775307343865,-4.01491372149002,12.074317797316485,496.0150091149635,864.0762978732055,231.04572039074958,14.119690003474805,60.25314923267503,426.74279613021145,-28.960561347179677,182.18448612650798,475.8949307060184,560.9704402623585,35.35302036099458,84.78478478478479,3.4009534489534465e-05,-146.04604604604606,1.6241605638591194e-279,18.518518518518515,0.0
5.900097055504643,1.4983912604516763,-0.7766938766023168,10.668877029697043,498.8135248683257,865.0207004316682,226.6343149968508,11.117447673888972,60.28153007673135,430.53004005919115,0.14351807513635695,194.9533786211366,543.3118726023315,592.0542414121197,39.804466779784484,85.88588588588588,3.4818822106256746e-05,-145.34534534534535,2.3599481291314505e-277,18.888888888888886,0.0
-3.767232435684399,2.076204809285693,-0.6112382221366259,12.956143796712889,504.052913541234,867.7889777670453,253.36657357758983,9.687045247753684,59.60445708321889,620.7946307145348,-10.430385797889938,370.37572499284755,420.33141749114276,498.2623400535772,48.20858852337642,86.98698698698699,3.5628672816706806e-05,-144.64464464464464,3.3623960663064256e-275,19.259259259259256,0.0
-3.082214071535462,2.4889800590772375,1.2673220495481174,8.012820968811928,496.4852613325618,866.8049203383989,255.48639295024037,10.685852754642685,59.97244242080163,512.9969507215135,8.33477324500195,323.96322406862083,200.36466185117195,269.46099519295666,64.42243471970001,88.08808808808809,3.645236981386316e-05,-143.94394394394396,4.697515511014258e-273,19.629629629629626,0.0
3.6638009166649628,-2.5952253614188083,-1.3963993492220994,10.271849134436696,501.5755155050815,869.6308716182168,243.2021657794883,12.486938256691927,60.2800430091402,483.31014998863543,-8.028342887410354,238.61922049147842,349.0169895845909,432.8452615175827,46.70910066374149,89.1891891891892,3.730361738515636e-05,-143.24324324324323,6.435177741966602e-271,20.0,0.0
3.046462811848804,1.3053279037948846,3.3573493467451323,10.168933572779896,504.99810850412246,862.8153940986547,252.21294945685148,8.441249349479765,59.77314067328364,595.708942316375,37.81438972256277,354.4526338174561,393.5567868336725,429.83399062066275,58.38187568602967,90.2902902902903,3.819606140773594e-05,-142.54254254254255,8.644221149270039e-269,20.37037037037037,0.0
2.5995824792650195,5.998186075010726,-3.823281101303514,7.861491012489839,497.4358434067199,862.0485934152705,241.33958380580236,8.696222834937238,59.97012486145086,487.7919522727085,-29.82488338825198,239.44621888545788,390.0470497571579,487.81968342299893,61.8552631016417,91.3913913913914,3.914279784759785e-05,-141.84184184184184,1.138581750821757e-266,20.74074074074074,0.0
-0.7759853573066842,-2.3835230342086913,2.622334995605249,11.912590004182693,499.25996422751035,867.5001584535827,239.04888352299233,9.382079970804185,60.108383483431965,531.8076965451728,23.61654126858326,283.3076357242991,507.39956624388793,543.8734186207616,44.75449775303277,92.4924924924925,4.0155889332775036e-05,-141.14114114114113,1.4705358780224777e-264,21.11111111111111,0.0
-2.8128916092022105,-2.579818639081805,-0.4486379417562096,14.649346611705635,503.12222588492295,865.785225559107,236.6696238094624,5.7908344024693355,59.77365907369762,562.2273317548892,-7.237365208285254,380.39065853117086,679.1599637503739,710.0745516709151,38.572201252859884,93.5935935935936,4.124591029986329e-05,-140.44044044044045,1.8623449162069593e-262,21.48148148148148,0.0
-0.24381701324101576,1.0788172686849986,1.7191697446871124,9.965987851032338,498.9885533225511,866.5053046930788,236.89609008622435,10.276156816835094,60.0209506943746,479.2954605595816,14.149161346551798,228.8109910981148,452.11557712748265,504.5364712222375,48.139254516942586,94.6946946946947,4.242154068850068e-05,-139.73973973973975,2.312691626805835e-260,21.85185185185185,0.0
0.8749731334954512,2.6157831092921153,0.1596029681174662,11.010042176547534,497.3590462591273,872.6331054041108,224.5219844369097,6.227742592097948,60.28832658357118,491.72359555043124,2.242283262279869,299.40281922833356,677.952700381476,702.5466879920027,44.58207506701665,95.7957957957958,4.368922666425724e-05,-139.03903903903904,2.8161026869404443e-258,22.22222222222222,0.0
0.04111559222543007,4.596478340488045,2.2791110720509384,10.169036951630655,494.9161294488213,866.6096047900071,242.6425476360734,10.106118625865237,60.14020264375512,511.27421093293214,20.387674192866392,261.2526301598606,415.0065270856053,467.1561087159694,50.313301423406024,96.8968968968969,4.505292442086319e-05,-138.33833833833833,3.362423610402291e-256,22.592592592592588,0.0
-0.8369183913592968,8.601930187385191,-0.7747239291056225,8.572830660185648,506.3992047400478,866.0469067809832,239.59666089785955,11.7305795122705,59.392842997178136,441.6461814926481,-6.820310915492921,199.95300152225542,343.7917353988173,425.8455122047298,51.61930407966045,97.997997997998,4.651393983240522e-05,-137.63763763763762,3.93667515584352e-254,22.962962962962962,0.0
1.9785338765340796,-2.710570191899728,-2.1972408503556244,6.358479444395968,499.39904380505493,864.8950621091558,247.45360724077875,9.046247078712328,60.17324930397296,467.34859132710363,-15.876736907001725,245.34817333762018,252.96391756635444,348.6538155322093,73.2427414693827,99.0990990990991,4.807087272781666e-05,-136.93693693693695,4.519391649963573e-252,23.33333333333333,0.0
-3.386459423060565,1.5257117403710068,2.8410085745421263,8.58845303380927,499.42955141468263,870.3667318467044,240.9352349643861,13.354231740373741,59.94115848178787,413.5459387418275,17.30407406572771,184.10383210752224,303.0174640564924,366.4366541665867,48.60543234291391,100.2002002002002,4.971967001947207e-05,-136.23623623623624,5.087491058153428e-250,23.703703703703702,0.0
-0.7066513739149407,2.2578678118166073,-0.22696129176428237,7.216083238096537,493.0054784904255,870.8745469213973,238.37296298430908,7.078998201163024,60.38657816627412,492.5793081268389,-2.6606766985455588,239.24441875405398,458.8276330611928,526.4504024297269,68.35977543404933,101.30130130130131,5.145378704606802e-05,-135.53553553553553,5.615658043499217e-248,24.07407407407407,0.0
1.4965087681400715,-0.2303052435091829,0.4431169472484212,13.408204156118236,495.49705210777006,865.1821750806687,231.28806969992368,12.382521363263665,60.28112194259866,467.96717681990714,5.104194733160316,226.07244942537267,529.0287668132396,577.0702005567176,34.790984187017614,102.4024024024024,5.3264451523353744e-05,-134.83483483483485,6.078144216041568e-246,24.444444444444443,0.0
-2.677796857418638,-4.7903675371921794,2.4695038280895902,9.769780612153522,498.6426099589377,867.8865726412536,240.72153236821762,11.350274112813842,60.12423655295622,474.26930176246697,17.891825946795944,227.40326253095742,384.11783198949036,441.66087536461373,48.86398902736684,103.50350350350351,5.514101968383035e-05,-134.13413413413414,6.450817172834692e-244,24.81481481481481,0.0
-1.4120042578526955,2.7081707754842514,-2.06391048418887,9.30816134190566,494.9462870638671,867.48692208153,247.38237230816162,6.567933503378622,60.14540760892764,582.8483205283621,-22.46735703849841,336.2966732893986,486.6859677853709,565.7073651062419,62.809353279792894,104.6046046046046,5.707140977695396e-05,-133.43343343343344,6.713235622186509e-242,25.185185185185183,0.0
0.6770238642447491,-3.93937191032636,1.1909817952785147,11.778307649575613,506.401429098984,861.7146690827925,228.5666100891614,15.421588598081065,59.70606788534051,403.23267668119917,9.045973931199,157.5349817080014,466.467931075947,519.2323219843639,34.18510101307384,105.70570570570571,5.9042594328993e-05,-132.73273273273273,6.850503759509839e-240,25.555555555555557,0.0
0.5476461729864694,1.2184805419911169,-1.1797895129257818,7.756497794288224,500.59990357583064,863.9320323321627,240.8747375368074,9.872509428992068,59.90225172981883,459.91236133601825,-8.912566898775028,215.9629301179874,353.0705105539412,436.5123977090913,59.23576972676111,106.80680680680682,6.104112963265117e-05,-132.03203203203202,6.85467120161515e-238,25.925925925925924,0.0
-2.7950026252725415,0.48612146833856024,-0.2643387112887437,8.466271923990895,501.3467735978959,866.0859543732023,242.33042951529484,8.245031955688736,59.78266602934966,516.554650159635,-5.19108123940087,266.4752359949738,418.14372682435385,491.68289893722783,61.34402304917955,107.90790790790791,6.305369901630307e-05,-131.33133133133134,6.725495495243818e-236,26.296296296296298,0.0
0.18407212996881656,-3.6143894390657785,0.14455793076857779,10.136144538497241,497.97144027823884,867.5681914119017,232.81935216381737,7.185825610431966,60.256668039335494,509.5043438388384,1.4690959384885165,279.76357065959223,579.8882259476019,622.3740939511359,50.24808898891152,109.00900900900902,6.506764564516345e-05,-130.63063063063063,6.470465474334603e-234,26.666666666666664,0.0
1.1314229767199901,1.7733563799023733,-3.000443722893872,12.057537982846961,505.70584971874575,865.421712988618,234.12143695091999,9.559963944680652,59.70499144215219,501.8992561418784,-25.116595908240118,272.69360723248997,543.2742387752965,612.8648875928701,41.588528615876044,110.11011011011011,6.707147098647845e-05,-129.92992992992993,6.104082336032645e-232,27.037037037037038,0.0
3.4249087511107694,3.3324146873895697,-1.5576740856408695,11.003370090337576,502.27607446118407,861.9357156012627,242.30610848766216,9.74518625522008,59.84328012636206,531.137024668541,-10.925294195468705,284.98634208601356,447.95253126278374,520.7293128230239,47.97686434179019,111.21121121121122,6.905527661849719e-05,-129.22922922922925,5.646494436835255e-230,27.407407407407405,0.0
-4.356573065389,-2.9656631728701117,2.7021457848262784,10.496650285031764,496.9754826122161,867.519283603503,228.66578981707377,10.205291057079329,60.06138245549808,450.19760793407585,17.096719356423772,204.77326964521149,535.3127341312667,573.3942306944211,43.35289310839181,112.31231231231232,7.101112970432556e-05,-128.5285285285285,5.1216645649368826e-228,27.77777777777778,0.0
1.6286845196927968,1.6247338346780456,1.7723823771695912,10.156235470472033,504.6931869621372,867.1499519329611,243.49923715249392,9.40440768755208,59.833794487895254,533.3214493302498,18.08126783334409,284.90401417475255,426.3357679741026,477.89429686324604,52.37642018060526,113.41341341341342,7.293333605108347e-05,-127.82782782782783,4.555301303135866e-226,28.148148148148145,0.0
1.6287237923270268,12.183406723524644,-0.12527915465446973,10.80047171105355,499.0100235837404,866.0231630116388,231.046456263408,11.266450620230188,59.77821596926697,450.0318604748706,0.648273645573058,204.94005861492377,502.2743512467478,558.2998415443938,41.51709486148822,114.51451451451452,7.481860904196478e-05,-127.12712712712712,3.972801610127366e-224,28.51851851851852,0.0
1.8053143083671193,3.5909738555979125,0.48624691702578615,10.403305810258509,496.04586355676594,867.9370490962016,250.62853693033216,9.224740334673507,60.23870561783472,575.9411428344453,6.677897967425349,327.17794018156656,387.64719545968285,454.99531494935354,55.189813217047906,115.61561561561562,7.666612763027605e-05,-126.42642642642643,3.3974297705236254e-222,28.888888888888886,0.0
3.0168184644557914,2.059880002033452,-0.5884850112729153,7.9400554504461285,502.79018213181337,864.5957686245424,263.378277453883,6.130071765519058,59.91099938397135,683.2408798337353,-3.9700092708835766,442.22848272490637,342.9086805018792,422.3882112211614,85.67445741250846,116.71671671671672,7.847748175698356e-05,-125.72572572572572,2.8489051089752707e-220,29.25925925925926,0.0
-0.9969688892643246,2.4000714107212686,2.713166771655964,10.092158443266303,498.5135962168027,866.8661845703924,231.3924319829818,9.701277008700718,59.97958261106385,465.5498044839866,21.112272124312057,218.35769494422493,516.0160059302187,553.2030773176748,46.28052075770788,117.81781781781783,8.025650871972982e-05,-125.02502502502503,2.342498998399707e-218,29.629629629629626,0.0
-2.4438879111469984,-0.7488861896061308,-0.40070515558832775,7.852622682164495,498.6189709349643,865.8162740945988,245.34207862374674,5.265044693253444,59.96276145507355,579.5118094879689,-6.513933771525416,335.8274016692529,511.19623205826235,572.1939412624575,74.11153613234808,118.91891891891892,8.200902890802682e-05,-124.32432432432432,1.8886645387537933e-216,30.0,0.0
-1.5348543043600407,0.25890876192687984,0.4636841842696961,10.162165085801647,506.63990330645015,865.2442399294821,232.7325809511798,10.70754126178278,59.56596734571186,459.1294318831777,2.1932982560805803,212.7110528474509,478.95198170570154,536.675749192388,45.332797490105676,120.02002002002003,8.374249367307722e-05,-123.62362362362363,1.49315286060628e-214,30.370370370370367,0.0
7.3195930763089985,-5.904811004142892,2.29206028828413,9.038704117023517,498.86682894252203,863.9776967984534,250.4095417379779,8.04139953943473,60.53037546442009,573.1609773184765,29.967593705233465,329.94163022631056,389.3305082534437,433.9324315518762,62.65217254891056,121.12112112112112,8.546556170417063e-05,-122.92292292292292,1.1575181195139895e-212,30.74074074074074,0.0
2.170145269084223,-5.099855371662021,-1.5547429696918131,15.078763245565723,502.35334164635105,865.4523226299885,227.34741590914786,10.326720709831601,60.12011035033456,484.6059253113119,-10.924148862988343,278.40993480839376,622.3638424165963,666.0108605709149,32.0061693677021,122.22222222222223,8.718762296896628e-05,-122.22222222222223,8.798840809406409e-211,31.111111111111107,0.0
-1.4923795963075075,3.4435641458169224,3.117578368993788,9.920211232496577,497.94650214780063,870.203734007986,244.80586758427714,12.628149963049209,60.048874561518716,473.47518699261934,24.377094405759948,240.18622459106257,322.2896223015507,378.38553653073905,47.94973959119618,123.32332332332334,8.891829093359284e-05,-121.52152152152152,6.558391085565899e-209,31.48148148148148,0.0
0.20327126838077877,-3.408128234608976,-3.0609228194867537,7.1915208674768225,504.4891788674815,864.1266977558645,231.27011033110648,8.102502609464,59.83115975261881,438.3401492393009,-23.22568789476878,195.20370276254653,478.48777458240016,557.5228515820435,61.011135156219034,124.42442442442443,9.066688436678797e-05,-120.82082082082083,4.793397036133559e-207,31.851851851851848,0.0
-2.2619889400283753,2.1490767793568444,3.2592842622255973,9.731639578646151,494.0974824100007,869.2114418181237,237.9301541090163,12.122512517024235,60.210541550093545,446.19296012290624,23.276031565545587,197.01002794733097,395.05930327222774,447.5655648154156,46.156817625955966,125.52552552552554,9.244191957284196e-05,-120.12012012012012,3.435293066426521e-205,32.22222222222222,0.0
-2.3096220832115275,0.6845021621866351,-0.7453511679039492,11.038717491275776,497.8350103965143,868.5255814542282,229.68974724852694,9.133220866627694,60.044765030058755,474.508707647487,-8.512821537626714,242.59438378832314,567.6653217390576,621.1002386095344,43.19873924359984,126.62662662662663,9.425063247621246e-05,-119.41941941941943,2.414118236395844e-203,32.59259259259259,0.0
0.14411081126060024,-2.060541222591826,-0.4853974956505635,13.346727892305047,493.76998470903754,868.8480444068682,248.22350470895753,13.50638960413117,60.455690046137086,539.4314102251269,-4.42472426620685,291.3008497224969,362.03621781647104,442.5634385344921,40.407405993014976,127.72772772772774,9.609854773640491e-05,-118.71871871871872,1.6635187204477503e-201,32.96296296296296,0.0
6.779746498323518,2.004627962632027,-3.780020342365886,8.821095200122564,496.16993806541245,868.3362828330153,231.63019645560414,9.269694773603574,60.53792314031724,448.76292170225787,-22.421942940581765,207.2347128605163,503.39581315153515,578.636490629522,50.214490141892306,128.82882882882885,9.798910918830773e-05,-118.01801801801803,1.1240129618548712e-199,33.33333333333333,0.0
-6.404063160442957,0.5896203142373642,-0.9095894347553858,6.83514405195272,500.04513540356135,863.0087824693265,245.51964259331828,8.319014028986617,59.57673279386624,488.81152851765927,-14.266434854879247,250.25612443085302,314.39848662900727,406.1148992994824,72.46050677188826,129.92992992992993,9.992338259251973e-05,-117.31731731731732,7.447139305244166e-198,33.7037037037037,0.0
-2.0927525533388818,2.695630891408932,-2.0796130620537685,11.633674022861962,498.7128381607545,868.195733308634,236.55901971737666,11.374476900790576,59.94497528340602,484.7928687742905,-19.77256388288834,236.20608776587864,470.70227417581594,549.8735804353909,41.87898935934798,131.03103103103103,0.00010189983816668846,-116.61661661661662,4.838182311462734e-196,34.07407407407407,0.0
-2.506170626365877,-0.36282848565799164,-1.2152926907469452,7.238802588200698,500.3348676634222,867.8734798968992,238.85527628201137,9.128420540752728,59.92262467681301,452.52364890684015,-12.159191567957546,203.49222645298642,376.65913804911787,461.73189495160767,62.873961854640534,132.13213213213214,0.00010391421687278786,-115.91591591591592,3.082120664400609e-194,34.44444444444444,0.0
1.5969099909891167,2.7377583096989127,-0.2746219315777592,9.12768911698503,506.25005390706355,861.078837480619,241.47755907400128,8.317100971741983,59.54702196865835,524.5454561967512,-0.909631343570453,278.7135285083532,442.3998277627068,506.90888057331745,57.29320384518355,133.23323323323325,0.00010595948115719973,-115.21521521521522,1.9252705429320534e-192,34.81481481481481,0.0
-3.795670513612853,-1.0577857853985455,1.9155832289458112,9.484759028978011,505.11407519756676,866.3554062343742,232.3817532834115,9.044320298592417,59.599928815485484,473.37877023310944,12.163761260413377,227.21808232230796,505.73773320216804,551.5526720550623,50.33773149678272,134.33433433433433,0.00010802584794771448,-114.51451451451452,1.1792575943969382e-190,35.18518518518518,0.0
-1.5019089472860114,-2.0660084369028007,0.41520670280125155,9.860733093399784,497.15779528267217,861.8185827247465,242.10367113540886,9.910786935633997,60.00518827271582,506.7541806615837,2.1813471515117664,258.1450346639273,410.332081095139,477.9053557896225,51.54479191590126,135.43543543543544,0.00011010089932780649,-113.81381381381382,7.082726173748535e-189,35.55555555555555,0.0
5.582856504090451,1.2806646173485974,0.6153533068022277,11.378328914148671,499.4019488131636,868.939917343869,255.3033456435441,12.684360262489708,60.35408927115132,561.3286427356215,11.551763106390263,342.2157968168949,269.639372986161,338.5552445614399,48.84529561293526,136.53653653653654,0.00011216976450729517,-113.11311311311312,4.1712588887752624e-187,35.925925925925924,0.0
-3.9872651608584806,2.90253433028997,-2.1910387776911247,8.632731435427225,499.59665426605613,870.8040952614131,232.21905214167285,6.131824509080846,59.87633800855537,501.8062209340775,-23.338667131949528,279.33407333767207,586.6482311676191,649.2902837354684,58.633069025500234,137.63763763763765,0.00011421536551096073,-112.41241241241242,2.4088448699465154e-185,36.29629629629629,0.0
6.710847133200937,3.264941828340817,-1.7615081792054603,9.452541495666479,495.41097953437065,865.98717517473,251.71810143273845,10.046161317900841,60.470056039680586,552.2256386080744,-10.065809831891801,313.4545166902598,315.21803263791014,403.51112355647746,57.73819705494277,138.73873873873873,0.0001162187183838052,-111.71171171171171,1.3640352235816158e-183,36.666666666666664,0.0
-4.804669700867168,-1.531282590917294,3.597450036702624,9.971459294101223,496.03958418899117,867.1753087633886,254.98097633487785,11.249807189308086,60.03482326217356,545.7545960337704,29.808983606138423,334.75937796395397,266.06778825828303,316.7604849472068,55.32252164270771,139.83983983983984,0.00011815928159041175,-111.01101101101102,7.573863572491142e-182,37.03703703703703,0.0
4.006324824491106,-2.2378473419095655,-1.4704020695264932,10.299195915037576,502.80458418078985,864.6948381640286,231.83845010971956,10.386897149983593,60.08560570881444,460.0137278348185,-7.698925991324993,218.55345815385562,502.97686367545185,564.8830179658346,44.2906041437786,140.94094094094095,0.00012001534355857088,-110.31031031031031,4.12367647914452e-180,37.407407407407405,0.0
1.4034802627755234,2.4496079619652704,3.312416504114591,10.195654349415845,491.7647526988872,866.654533064585,225.44945394909448,12.619730338867068,60.42885189472656,396.49433772060956,24.27018119506377,148.12020264598425,517.57583782116,552.3044285838854,38.815756152665635,142.04204204204206,0.00012176444185379014,-109.6096096096096,2.2015420518907112e-178,37.77777777777778,0.0
-2.9312115228007127,-0.18823570368779882,-0.486122397761733,10.87201155044516,501.38108856548126,867.3038960561772,243.01960900171764,9.85130934048295,59.82863173781594,532.1100542605628,-7.470844048339206,281.42200915009147,435.2444080829903,508.764474419172,49.21449186546555,143.14314314314316,0.00012338380713174983,-108.90890890890891,1.152510142729403e-176,38.148148148148145,0.0
-10.249787300133814,-3.2393981535440033,0.004575872287008099,11.687679019283475,503.90788641803323,862.6384346604433,234.52592477233128,9.630897115628109,59.298187954399964,500.4118946665544,-10.209003796298548,259.70535977987953,519.9512426468634,582.2452428709266,43.692309033531494,144.24424424424424,0.00012485082566461892,-108.2082082082082,5.9161336766362e-175,38.51851851851852,0.0
-0.798690622820616,-3.9458368810612594,2.1407303204598596,10.785268231301936,502.1510321943528,869.7964436507307,258.68603219163003,11.184659094026687,60.074103596922384,594.0642842180645,21.43739926151059,381.0415415957842,264.4706854588071,323.1777638919103,55.193659685744194,145.34534534534535,0.00012614351475503607,-107.50750750750751,2.9778768587888855e-173,38.888888888888886,0.0
5.162137798629345,-4.522504130407332,2.543784843877313,10.907171047018437,494.37561221644347,867.0362316125742,240.34807540499833,10.198627629902699,60.69412478237377,511.0353985961822,27.636374420407133,260.1321711173464,455.56191340024697,496.05715040757434,46.42562582477234,146.44644644644646,0.00012724100564617948,-106.8068068068068,1.4697758584397254e-171,39.25925925925926,0.0
-1.3915428497621334,0.41343800682932413,-0.221625120558175,6.835553666507044,498.4056433836971,865.7676064564921,231.9780059196482,9.219182523439057,59.990827800309724,408.45877170827976,-2.976887864135545,157.91709182096264,430.3067920736409,500.5056250045352,59.95906120920836,147.54754754754757,0.00012812402854953616,-106.10610610610611,7.113301048129218e-170,39.629629629629626,0.0
4.55770632421118,-4.540594803756053,-0.7764861070430777,10.100455398331361,501.0994495768593,864.4846517807464,228.5284048898829,11.032288079172758,60.25731119800717,432.391148098176,-1.2407497930106324,191.59967158376526,514.3091307911953,569.0098545125376,42.36172692550704,148.64864864864865,0.00012877539412447492,-105.4054054054054,3.375725013806678e-168,40.0,0.0
3.6782467485572585,0.03235978025737998,-0.11184089704442624,10.959015096003217,497.8632234364721,866.1334032113017,250.8990495909083,8.69494341356671,60.29153207749698,594.316916152022,2.525323390575,344.51604329287846,423.3169246416648,489.35268239240924,53.89533543646211,149.74974974974975,0.0001291804651754659,-104.70470470470471,1.5708648346765602e-166,40.37037037037037,1.158437763255e-312
-3.1038028804709366,1.4612994933489347,0.6759150564642366,11.4578823891409,496.5618264564255,862.5917232365156,234.28816025915813,8.777645695961345,59.87581347294087,506.4172394034485,2.9072667659387625,268.7047983918365,545.6333485853773,592.5021556912507,44.472135558106345,150.85085085085086,0.0001293276115404055,-104.004004004004,7.167811064893262e-165,40.74074074074074,1.1999007788197882e-300
0.6294820283519027,-1.898052421895285,1.782607373739511,8.61529845153241,502.1483669556087,862.3925980709217,240.43828799460428,8.944011956468772,59.87484373610043,495.39500921098164,16.027777887029814,248.61433123029377,415.39674198597817,469.4638138451941,57.456522024730475,151.95195195195197,0.00012920864021430744,-103.30330330330331,3.207084118343392e-163,41.11111111111111,7.181673783225681e-289
0.22073357399711138,-1.2184685795150694,0.008459717988303153,8.68192145022271,502.10706513631624,867.488245895619,249.55802745112481,12.706138320332816,59.98326950408271,467.9468957502562,0.28979331085980076,263.0307995856951,226.07013902903327,304.9055115604531,53.87357740521755,153.05305305305305,0.00012881919179638963,-102.6026026026026,1.407052557662589e-161,41.48148148148148,2.4838245916802574e-277
0.35897336492964277,2.093841040150126,1.2377725960463073,8.851798649432803,494.54251993577736,863.8827562210378,235.1574164806917,3.557967288028573,60.16835041940606,557.4633648582317,12.396087588139826,366.5776965587579,680.057186258584,694.412471834976,62.95154677091608,154.15415415415416,0.00012815909348752063,-101.90190190190191,6.053221342788483e-160,41.85185185185185,4.9640814713759085e-266
5.015425546347827,-3.9143162993503235,3.276719464541882,11.072827799782686,503.7761054890538,862.9226859443884,239.54071171259838,10.791197669525884,60.084738037027975,503.52411258792546,33.55603187246219,257.0932317531693,443.45699433557957,478.27500254266243,45.094625392750444,155.25525525525526,0.00012723265822297912,-101.2012012012012,2.5535193698750127e-158,42.22222222222222,5.733081547644578e-255
6.7452437890690815,-6.173043639117258,0.7626192245295693,12.067762109848417,498.53142477601216,867.4865686248065,239.8343159017748,10.068543628400445,60.62468104727221,527.6091346089306,13.678464333418036,280.13746487776825,491.7306996162521,538.3086168532357,43.16542106915509,156.35635635635637,0.00012604891921754263,-100.50050050050051,1.0562536660183079e-156,42.59259259259259,3.826289825958016e-244
-0.47998661517755953,1.860422359158844,0.6233057120095566,9.185079785416796,502.4772983066924,865.2299679844365,246.8332451151609,6.63825908152376,59.77699392001155,583.9657058138475,5.878295147061559,336.29494849540686,476.87531863006956,532.1456569028287,63.63366366565249,157.45745745745745,0.0001246217893224822,-99.7997997997998,4.284240860242538e-155,42.96296296296296,1.4757686616360696e-233
0.8885743060274819,-1.9691487805262409,-3.0378216501801356,11.815924627254098,498.1105068596039,870.5233322225846,245.90744335510325,10.619453558272005,60.321756201030986,548.863406381501,-28.192300792210307,296.7884253973481,420.3052759933796,514.482140040553,46.44121927718015,158.55855855855856,0.00012297013521710956,-99.0990990990991,1.703947516709515e-153,43.33333333333333,3.289428944228675e-223
-0.658140342888782,-1.559005842113758,-5.261460273658127,10.24695961832919,505.4988835601015,869.1208247309019,237.7988626874517,10.951503983663065,59.82904632144735,479.2479605981094,-44.852119066230244,231.02008356602892,433.27507382859955,538.7232049219186,47.03216449268557,159.65965965965967,0.00012111775761885831,-98.3983983983984,6.645311532105931e-152,43.7037037037037,4.237373732688654e-213
-1.863735004575247,2.6866777314417942,0.7767514584603367,9.751428445675128,500.26979965624054,863.4694431494136,240.63649061496517,11.1792784627148,59.74305355178026,477.2858632447915,4.632431989573333,230.89207129813434,384.68827192765565,452.93745945869154,49.14086540658565,160.76076076076077,0.00011909327039797275,-97.6976976976977,2.5412733801369814e-150,44.07407407407407,3.154717990024837e-203
1.128982095601427,-2.1911725336090804,-0.18964846256174447,9.577231540364062,497.3739042051345,867.6777384666434,236.2822098847651,4.696343873910102,60.29600168976307,552.0854135335344,-0.6946848942166459,347.40096846859615,642.9539983815338,675.4105044594354,57.528049445025694,161.86186186186188,0.0001169298736922751,-96.996996996997,9.529375833795236e-149,44.44444444444444,1.357458995181569e-193
2.844784589172826,0.9717664098485482,-1.029565349829484,11.493222729204314,501.3230913469706,870.4576477034366,225.22387593080555,12.732778823708877,60.17425102278251,416.1613574465525,-4.583026547766139,178.75922535270092,545.3631265122399,598.9996190217537,35.96757155897481,162.96296296296296,0.00011466501876695629,-96.2962962962963,3.5039239358687896e-147,44.81481481481481,3.3760728410707906e-184
2.570495719201578,1.991061221012727,0.48706040837268927,10.65115563357414,502.0569037966816,861.2722465247443,242.57600857398128,8.524526590630318,59.83124812562487,546.9040736877673,7.19788229952886,301.40124324378803,474.56464256319003,527.9236008698189,51.10743520008729,164.06406406406407,0.00011233996535704193,-95.5955955955956,1.2633455407259569e-145,45.18518518518518,4.853266687685915e-175
-2.621512403429911,-1.7714479890647619,-0.12080745839381658,14.551650855295275,503.32655045119265,862.8692589591886,258.92191760833066,11.373135493506352,59.665787827953835,649.3480843660212,-3.9961844530024146,405.4161330088133,362.80321061513825,440.50492972870256,44.803923107627156,165.16516516516518,0.00010999923544585177,-94.8948948948949,4.4664967911801194e-144,45.55555555555555,4.0328700037164916e-166
2.3631498730679814,1.93016025481129,2.255560501267797,8.295550714005351,498.78577622455873,866.8166063072379,231.16280859308938,11.482147561364572,60.145281970739084,401.8046343557818,18.096073951194228,151.80045706628584,435.82709128183365,486.8277842341054,48.188627487083885,166.26626626626629,0.00010768997073498438,-94.1941941941942,1.5484223145975884e-142,45.925925925925924,1.9372019174749467e-157
-0.06609664365473589,0.3710217631633737,0.1722217365179558,11.036203404059952,506.3108547200683,875.8598297590374,232.26970290397298,8.246605828761414,59.95519485304536,508.00714046111915,1.4610929581481449,273.9855828445425,575.5943348825353,619.9960233032916,46.037166382834094,167.36736736736736,0.00010546120430578998,-93.4934934934935,5.263679866075458e-141,46.29629629629629,5.379499002147215e-149
4.040331157133097,-1.870712987310327,-1.4938465701403352,8.941597980376974,501.9186267758155,865.4460852096407,231.2927222835626,11.3209199047031,60.14226537207471,420.04120674881005,-6.80832713355657,172.44102372221096,454.29784780076625,523.3782142938009,46.54003798448007,168.46846846846847,0.00010336306001486227,-92.7927927927928,1.754556265484677e-139,46.666666666666664,8.6366226003364e-141
1.7300738264106357,-0.639389307841893,1.980332477918578,8.261426026022713,501.69025527142395,868.8324167076066,247.24591778723124,9.229013518175284,60.10041013664818,516.3528205942459,19.52423187965411,279.20103805411054,338.3618380077671,397.3643001622936,62.32946810519821,169.56956956956958,0.0001014458958709149,-92.0920920920921,5.734863092411684e-138,47.03703703703703,8.017036307759002e-133
-0.6883684060040117,3.4746374925492294,-0.43426214989240497,9.978265725930056,498.9859599313614,871.7023605505207,244.4848545419644,5.8572456413236855,60.079113439466155,586.3786157341857,-5.138012947183674,350.5416836401309,560.6940624254266,613.0130472184187,58.83626102483529,170.6706706706707,9.975940988692168e-05,-91.3913913913914,1.8380481009718097e-136,47.407407407407405,4.3031700848242446e-125
2.6101956807425934,2.5725433482565294,1.0530733673446142,10.274704958814072,500.7275476220491,867.5994056355755,238.41462307583544,12.335483851055558,60.06492737469567,460.6751903574753,11.030194063425686,212.63854723753872,399.0495120940139,460.5227111610561,44.58934604762214,171.77177177177177,9.835172859020669e-05,-90.6906906906907,5.776554801383161e-135,47.77777777777777,1.335703061977593e-117
4.128286467687399,0.06641997917298847,-0.9548214123856009,15.836347110120185,502.1058373856363,867.3585777050108,230.81980938361036,8.449910073967521,60.13663095871336,522.5250868372045,-4.511480634838884,327.3334822367793,652.9151664673634,685.79119185546,32.7391656881612,172.87287287287288,9.726849943051325e-05,-89.98998998999,1.7801609818841587e-133,48.148148148148145,2.3978717371530988e-110
2.1565246464115124,-0.9811496330683863,-1.2996537709948728,9.631708368633596,502.65296280284565,864.0734778219535,240.92376791639924,8.291013074523892,59.947525167133485,528.3567428221893,-9.78144739223381,282.4723554987205,468.10054738942785,537.4293747702462,54.64613335083015,173.97397397397398,9.655200870687485e-05,-89.2892892892893,5.379329706228134e-132,48.51851851851851,2.4899540690186583e-103
1.0251040146524688,-0.4115484734530078,0.1683364603713923,7.7396425410306335,498.23449483586376,862.5464106307725,224.35377872664196,9.193868263926555,60.05079890905066,398.98411656054486,2.194321099578776,160.2116661584248,532.0637669438604,581.1832006436172,51.41848968246156,175.0750750750751,9.624034632311221e-05,-88.58858858858859,1.5939537280430964e-130,48.888888888888886,1.4957840008605611e-96
0.30672817322294693,1.882051765831416,0.02565728708737024,10.546021434988772,501.38982492320696,868.4886172881846,241.43426566857494,10.544473450654776,59.962944951375874,508.78927680072917,0.5344287772111611,258.28606933144727,421.9696137823485,490.2646959681193,48.21558563527466,176.17617617617617,9.636663769346014e-05,-87.8878878878879,4.6312910523365964e-129,49.25925925925925,5.199132332683204e-90
-2.5874409876769184,6.616709538320707,0.959654070733666,5.8507199249072634,501.44760490806345,871.3206137985345,248.71524386087935,9.885459178355795,59.76213350368256,426.56500773895056,4.601158479841287,238.19621722132348,195.58455990309005,268.24887858156546,73.36065595550686,177.27727727727728,9.695836149657256e-05,-87.18718718718719,1.3194940050928503e-127,49.629629629629626,1.0458292053782116e-83
-3.181306291257598,-3.8396015254494804,-0.5372915066194851,9.816086434791469,499.98230383467114,868.1401505823428,227.4880086336632,11.096133849414342,60.0135113977234,420.39462527875963,-7.153508496503147,176.41382976459323,515.1754600863765,576.5016738922623,43.15309967929975,178.3783783783784,9.80367697853748e-05,-86.48648648648648,3.686310518168945e-126,50.0,1.2177419882274042e-77
3.6622681432673527,2.503457251507709,-3.6727195675407946,10.032050564590321,496.5477387077985,864.8012870430459,224.67481723170337,7.321021266942682,60.247913646277205,455.99550351505917,-25.372545097990624,261.33046024436294,632.2389251022739,685.8187259112538,45.18160392226089,179.4794794794795,9.961642429029542e-05,-85.78578578578579,1.0098473436685623e-124,50.37037037037037,8.209692570276995e-72
1.9736401547324063,1.9870029668135558,-0.8655477671767773,11.589200765890423,502.19948351255397,868.7105004204435,255.7943789169486,8.51522725913853,60.00878634909056,637.7098560333617,-7.630940307473528,387.55629991866704,415.8318842153842,491.83083005206606,54.862175283697276,180.5805805805806,0.000101704859708817,-85.08508508508508,2.7126829142562443e-123,50.74074074074074,3.2055822559141276e-66
-0.03872769618295482,-2.8373674544380654,1.5876369342876313,11.947244498855694,499.0703948885738,865.798987069803,233.88240360495416,9.768005855356932,60.1187873564624,500.15172037366125,13.824843843211154,257.9226495796549,535.3161312003065,575.0026830607734,41.88267316951611,181.68168168168168,0.00010430238147034668,-84.38438438438439,7.14532534395781e-122,51.11111111111111,7.251859054182995e-61
0.23971506091495468,-2.1413733526361356,-0.5947521584862129,8.992860762184565,495.2000617599153,864.8963783187,251.3594784594382,13.79577458531741,60.27952428903501,461.5523960704002,-4.549059436569998,268.9889678983203,194.29297432889734,276.8010626088184,51.3004201989051,182.7827827827828,0.00010740200202258758,-83.68368368368368,1.8455458491308124e-120,51.48148148148148,9.509016570118941e-56
3.0835993489763003,-0.46503627228707173,-0.49276680502909603,9.698771970740134,502.81563878698876,867.8443617568892,238.46002334802168,9.772374923172483,60.078582754106975,493.5708734177364,-1.1348929788648738,244.28836135072277,446.62616038560697,512.4760791807771,50.573971223140994,183.8838838838839,0.00011098951622389011,-82.98298298298299,4.674204534628906e-119,51.85185185185185,7.230704306020494e-51
-2.6104513439485797,-1.0163112673536734,1.9727530118118741,8.467758338778658,501.583244025936,866.1828020034751,238.38045183058674,12.170444527323262,59.82607682334923,421.74587784495634,12.006352953954705,181.6300038030849,346.50359800591673,411.75725848398133,50.14408452822445,184.984984984985,0.00011504371305979178,-82.28228228228228,1.160835874550814e-117,52.22222222222222,3.1903664864696674e-46
1.3058039130366474,-1.7826535598204192,-1.4239464545178455,7.743874890384612,500.0223356687402,863.9372849965448,244.38412699496646,10.077110337568636,60.05498406127488,471.89302524464773,-10.39189887746933,235.18883508847068,311.57988145254546,399.61819398817534,60.787731513259104,186.08608608608608,0.00011953671773478781,-81.58158158158159,2.826925493259318e-116,52.59259259259259,8.173785038454964e-42
-2.6000891886345343,0.7706066249696015,-3.0856064364857994,10.61978955876127,502.20988950149734,867.3566371220164,231.16001143253558,9.032682725124863,59.77803425784377,476.15663711760436,-28.408004619857284,246.45993010466958,549.7220592877698,622.0891801071796,45.14701739523283,187.1871871871872,0.00012443445531149357,-80.88088088088088,6.750540362817198e-115,52.96296296296296,1.2170295039510787e-37
0.7746523153051628,-1.6030950784509448,-0.3212622390509887,7.452828902806802,501.55590021138954,864.3619355530008,241.32497143495647,9.506551151771118,59.95951893107822,461.5839676476629,-1.8091712251463175,219.50504872635537,348.6520485095682,425.94045302606895,61.83109329604899,188.2882882882883,0.00012969722455024915,-80.18018018018019,1.5806785374631026e-113,53.33333333333333,1.0542163982932656e-33
-1.4895539109403877,0.7338063329495251,-0.968347902497474,9.170746198856273,493.19053178980954,869.4949052946105,236.18510585175906,9.663160575942237,60.34243941328565,469.49448483814814,-9.450346822390063,216.96935491234598,457.11257454958013,530.5185207353185,51.36455662999903,189.3893893893894,0.00013528036849472198,-79.47947947947948,3.6293564963294344e-112,53.7037037037037,5.319514881236371e-30
-4.579244763156627,-4.450791251207249,-1.932492639506508,8.009652080201525,498.4857830100129,863.2970672600703,226.7950655659497,11.207291477921476,59.8975691205029,378.3506351676704,-17.49974118506987,131.46005420169234,472.5218107866236,548.7040006838525,47.83575994638059,190.4904904904905,0.00014113502668450752,-78.77877877877879,8.171409486396865e-111,54.074074074074076,1.5661428625399602e-26
-2.271920110943647,-0.6749791594849455,-0.35075691179738144,11.09936637258052,502.1929728709436,864.7857509707187,243.37482074726398,12.749222535153109,59.7626921726614,492.02239823342234,-5.297960004709379,247.7417157068252,357.2155882991048,437.137420680822,44.534396314298824,191.5915915915916,0.00014720895266538415,-78.07807807807808,1.804038558000326e-109,54.44444444444444,2.695861300495055e-23
0.9831760490679049,4.665486005650101,0.9830112944935673,13.602860198532976,503.3518131484704,867.976547914976,237.36692193122084,10.719361695372642,59.80448171767709,524.6673588128202,9.968793957656315,280.7811554265869,520.3947780167539,565.6988292411867,38.50376017702529,192.6926926926927,0.00015344737970418988,-77.37737737737739,3.9054976562724e-108,54.81481481481481,2.720248291855104e-20
2.712157866480176,-0.5057700403035166,-0.018577123135631493,7.396824034393338,502.1616359999334,861.7058725541298,238.42975171555292,12.374155357483511,59.917766282859354,392.1163898719622,2.58590056301954,161.107130422532,306.68411979314556,381.8913522067604,52.6447906105619,193.7937937937938,0.00015979391727476442,-76.67667667667668,8.29065622150972e-107,55.185185185185176,1.6144835154447e-17
-0.06013452943179028,-3.170276213456942,0.6139621453724755,6.293963034204862,503.83250339036294,866.8515505030665,227.89839056585842,8.070420524740628,59.92176105687448,403.92502780628683,4.268999186032125,156.51467536726386,482.4889989963285,538.4294296493845,64.18982048775113,194.89489489489492,0.00016619146092735983,-75.97597597597598,1.7257728535865724e-105,55.55555555555556,5.660832594426672e-15
-0.05854367636839384,-0.9128187652717641,3.626815397030846,9.750226229299866,498.83224315215097,866.4788379314408,255.91400367762805,9.170738982371939,60.094119728676,591.933231058666,37.464588937620285,363.04554791738167,325.32959822225814,367.7714440576234,60.83753978640349,195.995995995996,0.0001725830985409933,-75.27527527527528,3.522579527155593e-104,55.925925925925924,1.1792994793525347e-12
1.0205256938788416,-2.615933932595521,-0.6857577231151282,10.031395591915517,494.38305100380177,867.317677440949,248.76714186386116,8.551394931584667,60.44127295109107,570.2618837917512,-5.792895850469196,318.63008586992544,414.9690830386242,490.26442314738324,56.75004313909326,197.0970970970971,0.0001789129966359362,-74.57457457457458,7.050512399342272e-103,56.29629629629629,1.4704379246747743e-10
1.6423178798711784,4.846946023458817,0.5566972692893392,10.437318613514595,496.7448414756621,861.747884757942,249.64155884171979,10.628889181749706,59.98142185703326,544.2917902574774,6.914974760536889,304.4872926854968,343.63294384638834,413.3826166653001,51.993726336148725,198.1981981981982,0.00018512725134080105,-73.87387387387388,1.3837687383285324e-101,56.66666666666666,1.1075065979774079e-08
-0.34392978778171723,1.270324004621251,-1.018426725198269,9.10735896953131,495.18587755467115,869.5440333753983,236.94555297558318,9.282083229641172,60.28629845848023,479.88266300584354,-8.88080831967719,228.18577494639146,459.25403354587644,531.5087521643451,52.73784282329391,199.29929929929932,0.00019117468971761403,-73.17317317317318,2.663112884295446e-100,57.03703703703704,5.095068897407619e-07
2.1824269272874823,-1.2687705350467955,-1.6927194397739458,9.598721402349137,498.01009442776365,870.8754766582888,222.7081711049658,11.459545874068391,60.381091374240256,391.32724191141057,-9.317629651147163,156.4756273653402,555.6263475582389,611.8144965919452,40.559016887911895,200.4004004004004,0.00019700760840698163,-72.47247247247248,5.025729806500113e-99,57.407407407407405,1.4498733830454174e-05
0.7086426490407699,0.03982066768015672,-1.1698153068355397,10.735020821081203,498.3056470031043,860.6262638572317,259.5291738248951,8.137996576735118,59.963203412504484,654.2534069311941,-12.636719373882782,408.2483948201434,373.336232710447,457.70469270529725,60.89238361965578,201.5015015015015,0.00020258243793109252,-71.77177177177177,9.300204042520797e-98,57.77777777777777,0.00025855018279581367
0.3088789443733756,-2.444471570577729,-0.9575171430433771,12.080861785289677,496.46923970651847,869.933383262563,239.3890249199413,10.086061946642563,60.371171098593074,522.3408068957893,-8.416040476554366,274.50900090701134,494.7831424532825,560.9189083645823,43.21751573675268,202.60260260260262,0.00020786032246159853,-71.07107107107109,1.6876014307986782e-96,58.14814814814814,0.0029237567971194625
0.07750797650588861,1.5748088712075121,0.7189515950942511,6.089902459363435,499.50700667465003,864.2915671153922,232.51200203979946,11.373715822024511,59.93331225621627,346.9892744132499,4.430810455974821,105.16431098482178,350.15119864873213,421.902713607428,56.96956263055597,203.70370370370372,0.0002128076064096121,-70.37037037037038,3.002836286693647e-95,58.51851851851852,0.021156584361152513
4.5889190126264054,3.0334807033805165,4.698151573401515,9.262121121937076,500.50602206083414,867.6121801212794,244.16801574483114,5.869394449918779,60.161678884860926,586.4350162645493,52.40647813296078,339.302803968101,534.6218181877904,541.8541912163564,63.0317468314201,204.8048048048048,0.00021739622082236472,-69.66966966966967,5.239358195959401e-94,58.888888888888886,0.09848912406250947
6.8089607836552455,-2.4265660557055297,-1.4320868725516807,10.427617587882127,503.53352531302704,870.6059605399001,251.67120788003297,14.243262614660406,60.361657885308794,500.7789026667471,-5.540207434090267,291.2877091663961,229.91407089880875,315.15913018579647,47.386114537270544,205.9059059059059,0.00022160396427914992,-68.96896896896897,8.964157970349665e-93,59.25925925925925,0.2955797905888703
2.7585200620056574,0.5797783289168525,-0.833250611230925,8.164047790778529,498.86231164859225,861.8320728104234,239.76949443914535,9.43369623024025,60.05693504156107,472.4604087956231,-4.072820457564902,225.5703631504233,392.8440253583389,467.43735102271705,57.53905116998901,207.00700700700702,0.0002254146747759625,-68.26826826826829,1.503925093661085e-91,59.62962962962962,0.5719833253577193
6.924764895885435,-2.5560636105310017,-0.1262460262224965,13.462339263534599,498.69250835772203,866.848483015783,252.78575167939374,5.949920172647654,60.505875305336595,637.2896001773075,5.5358112069717595,416.24158428970316,600.7268775780042,634.9130891828687,46.82443022409342,208.10810810810813,0.00022881829098255128,-67.56756756756758,2.4741642710901604e-90,60.0,0.7135414953554502
-2.655433622283706,-1.8954459723568575,0.7915976974194942,8.729180239542526,496.95232667785643,862.9986268288562,250.8299993851687,10.316187797153573,59.98703728956931,519.120539468079,4.5538747200226855,294.44646160446825,280.499153326708,355.84299634696333,59.77947085694422,209.2092092092092,0.00023181080325316897,-66.86686686686687,3.991322427666946e-89,60.37037037037037,0.573932776287844
-6.716348001512042,-1.6625833597824127,0.5271016239095699,9.917414625985435,501.08715273766194,865.8715515399527,229.23618812597942,10.066886935946302,59.657801751048446,445.2605775363894,-2.5581971803512475,201.51171469920462,518.3665780747918,575.1314020369972,45.57599631590948,210.3103103103103,0.00023439409687184788,-66.16616616616616,6.313808336640499e-88,60.74074074074073,0.2977653955593215
-2.400588256735422,0.47558691120184476,2.5681915878962345,11.112044193684582,500.1037132059108,863.6268309321746,233.26209894340525,9.836211240855015,59.79314397781872,486.33197609895353,19.52074945247822,241.0704068721456,516.5863273816443,554.2809992248085,44.026457466797005,211.41141141141142,0.00023657569220270996,-65.46546546546546,9.793831540597345e-87,61.111111111111114,0.09962682086901459
1.0807272874291571,5.9329731315117575,-4.8527841410704164,8.81743042239621,499.2714089685804,863.1027219595318,249.57537163279767,11.982382225853332,59.83466471527487,490.7540092277947,-40.49261826638796,266.2148543805765,237.25607728739374,357.1584661481936,55.73448064989772,212.51251251251253,0.00023836838867009508,-64.76476476476478,1.4897070783356412e-85,61.48148148148148,0.02147080246426952
3.0055040711872336,-1.8243295423706887,-4.773859740391345,6.306853904391166,502.8150545486174,869.2991496283397,212.87387436189562,11.494889942854112,60.15482991223014,286.15619260337945,-20.641234767732506,67.87476767747103,588.204901457632,646.7923917798045,45.051999174315256,213.61361361361364,0.00023978982177119904,-64.06406406406407,2.221961458189092e-84,61.85185185185185,0.002975739334701445
-2.841036644772429,1.5555850066635606,-0.9917563440202986,9.142690946166933,494.16184136677055,863.0860323563683,238.5054430683501,10.59575238204769,60.020053091143325,462.6406140406924,-10.899055836738881,212.29553858508996,403.0239323257876,483.7405264542825,50.92060914684845,214.71471471471472,0.0002408619445680065,-63.36336336336336,3.249824677307531e-83,62.222222222222214,0.0002650551054457416
-4.174943976773832,5.791581140780774,2.1946003750874175,12.058881111854081,495.2675589688403,863.9698476180889,225.69168798375327,10.900311267893295,59.80145502570576,445.94053429100256,13.074266606476936,210.85237274723954,572.6033532616256,606.909583472836,37.35386913265954,215.81581581581582,0.0002416104472426038,-62.662662662662655,4.660918463156558e-82,62.592592592592595,1.5189763369796755e-05
3.7297171452632227,-1.4836636833456396,-3.1312960632111926,9.326209746429722,499.73614597212224,861.441223091016,235.23446198566475,9.791283101123827,60.10985031257592,466.61832908134704,-21.59302180708621,222.2112600440759,461.6223114555932,541.5088860725664,49.70730433036448,216.91691691691693,0.00024206413024388803,-61.961961961961975,6.554984127802184e-81,62.96296296296296,5.609177687669248e-07
-5.417407050207159,4.28132036354241,-6.015264679387514,8.307131397082042,497.08482330714696,862.8506118149439,237.01179910970797,13.550981698480097,59.66047480744777,389.8213316712643,-47.065137718788066,144.10650816554102,319.06654225360535,440.9401110920346,47.84166133278056,218.01801801801804,0.00024225424820789604,-61.26126126126127,9.039840382320824e-80,63.33333333333333,1.3324763479256564e-08
-0.3622067938414968,3.9143188707456917,1.1423588124384174,11.851344419005443,500.65543684544116,866.2446898323075,236.41755622092492,7.041607963284466,59.843228527544184,547.2391268424295,10.557273110954494,320.64934201495055,595.1335466928535,626.9548231117315,46.21502622404982,219.11911911911912,0.00024221384309737186,-60.56056056056056,1.2224730205704256e-78,63.703703703703695,2.0193667973609438e-10
-5.0420229661599985,-1.8953902451496256,0.48731444740542884,9.338450207953894,497.71766545857713,866.5845604782565,234.4773874788739,10.279303348431792,59.933615695650445,454.8936397242611,-1.1300647049514922,203.54934629293774,454.51987865859707,520.3756573166122,49.25360082490137,220.22022022022023,0.0002419770857790542,-59.85985985985985,1.6210919289208146e-77,64.07407407407408,1.922925596120118e-12
0.01658203447544185,0.14856568212368967,-2.1804168135988595,8.979678372699565,498.27124578125085,865.1663548977839,229.02856350371187,10.130049262377561,60.05783778066287,425.7485188074078,-16.192665041225546,183.13722809526013,502.2809228669559,572.4291220224535,47.444950858327815,221.32132132132134,0.00024157864544841205,-59.159159159159174,2.107979051637803e-76,64.44444444444444,1.1292352061254181e-14
-1.423231986071961,1.969624426699882,-1.9710792014418599,10.298912179326619,505.29192016051326,870.264313822841,262.91911266818687,11.626560812129187,59.73322899272203,613.6361127574265,-22.59074515073957,419.6487071021206,180.8044892436103,281.0706938248965,59.756163607344334,222.42242242242244,0.00024105310584583535,-58.458458458458466,2.687915950064827e-75,64.81481481481481,4.016824600758369e-17
-3.376112233375951,-0.4502434647491148,-1.9394874392693489,11.541500419237575,495.89036328688996,868.6492480734154,258.6746200416135,8.312292245150202,60.12417807612302,655.3970577296415,-25.684396279496056,402.66337229554665,403.1669202145686,497.7828516650533,57.11135941695579,223.52352352352352,0.00024043444603360315,-57.75775775775776,3.36090546404964e-74,65.18518518518518,8.528880139613875e-20
0.3804081887783806,1.6267984324670501,0.22107063494788026,14.763427063465091,502.5658611978065,862.3942764384248,228.37934179743718,6.512654795206927,59.74003230576292,525.8079812816208,2.4077334929100607,348.6146579582703,689.120737334473,709.2053464797596,35.59007552687775,224.62462462462463,0.0002397556015969732,-57.05705705705705,4.120867139170651e-73,65.55555555555556,1.0693765665300401e-22
2.250323831623941,-3.556430562703929,-1.252630552366014,11.654472215314847,502.58920225149143,870.8887715328945,255.82116751303568,10.313646032196386,60.222731467927,614.7411187831727,-11.142406828754016,369.7889112067702,345.25062499149215,432.4552891647644,52.56670477525668,225.72572572572574,0.00023904811950846032,-56.35635635635637,4.954651701980414e-72,65.92592592592592,7.858989471188797e-26
-4.8512949702649975,4.040368870804588,0.9881278379510393,12.319679932776689,496.4502016366754,863.1240051104037,236.00534509527148,10.562460984437209,59.73513520363392,500.3700394230572,3.862658643808378,254.22822588084878,503.9428839660413,557.3742227015729,41.01538999404716,226.82682682682685,0.00023834191660347385,-55.655655655655664,5.841580435245316e-71,66.29629629629629,3.3685655953053075e-29
1.05086917624399,-2.3669222534895926,-5.709253325808782,8.98806760202429,503.2181281222135,866.883947340703,241.29187473331712,12.979198818895298,59.98492272009452,439.9213312925357,-42.82581183169848,197.2801027127635,308.26479406922726,426.7779040186833,49.071540633516925,227.92792792792793,0.00023766514774992018,-54.95495495495496,6.753685467374916e-70,66.66666666666666,8.393678800787071e-33
4.905173239720924,0.3657953118724541,-1.7137037302555986,7.948263788061047,501.74392110530295,867.1024414547561,239.36726040103085,7.459275907349827,60.17740623339005,508.4298790462232,-10.159628721625344,260.85771327539254,460.3167937557332,531.639014154862,63.37862311009481,229.02902902902903,0.0002370441854851565,-54.25425425425425,7.65676079458513e-69,67.03703703703704,1.2132968110073075e-36
3.729265139864516,0.21351218541168157,-2.2521079218221005,10.124662699238247,501.2354889826701,861.8307306062444,233.40251358746033,12.30938753343344,59.99744201366187,434.9815563376924,-13.23057389165205,188.4062670486207,440.56721732743273,516.4608490518032,42.62716345014048,230.13013013013014,0.0002365037083070213,-53.55355355355357,8.512236118948166e-68,67.4074074074074,1.0159851152106327e-40
6.516657126092654,5.550875132039288,-0.5126813567449844,10.214339830519192,503.3119093867479,869.7239720890494,249.83852343606148,14.734828728054243,60.10629433423371,476.7352848304919,2.309039039796118,269.5079537225548,232.9425590377657,310.0564260014174,46.036989219936764,231.23123123123125,0.00023606689013631047,-52.85285285285286,9.279768630161598e-67,67.77777777777777,4.924003311411951e-45
-0.7872937649182176,3.0723771134715063,-1.076095516980277,7.842974517270806,499.27460277458437,865.88791759731,241.2588653057666,9.244470224955046,59.904711058697266,476.41916656307177,-9.750957849783388,228.7563538638404,372.6172856360456,455.5681534310018,60.85581903597878,232.33233233233236,0.00023575567893051127,-52.152152152152155,9.920330114605231e-66,68.14814814814814,1.3803815133084485e-49
2.0408579477830666,4.327992999386001,1.5956875597915332,9.649410940191974,495.15821294935193,867.6516201110292,235.2344857678076,7.418115561013552,60.26564774712372,513.2624083639257,16.28206114567064,270.97027346590323,544.6728101511009,581.2936110675578,53.000113185323045,233.43343343343344,0.0002355911482454714,-51.45145145145145,1.0399469655072056e-64,68.51851851851852,2.2374638411575362e-54
-3.0513559031648283,2.1694852056789653,-3.718673543320115,10.798635203438263,501.8090044682658,865.8287385207185,226.95410556199528,9.186051267253259,59.69116631003951,453.0950800575946,-32.69831243912007,236.38773798637942,581.655980180767,651.4547328618102,42.330244041764466,234.53453453453454,0.00023559390193170137,-50.75075075075077,1.0690375752384696e-63,68.88888888888889,2.0963916299338895e-59
3.347032109739632,-5.561622587971823,0.090982952661504,10.72078679003616,503.5555175120539,864.9689588201398,231.0640498628088,10.028009934742762,60.11824503017252,469.2998995150155,4.086943559958088,229.64909155852615,525.948490216125,574.2577675857463,43.462617436848916,235.63563563563565,0.00023578450931630135,-50.05005005005006,1.0776360099672256e-62,69.25925925925925,1.135192302491646e-64
-3.7417919608070442,-6.44861835962728,1.116672846423411,11.008575706768545,501.78544070625213,862.8009420253221,223.58619884397902,11.127575750013829,59.81911179181713,422.1265508773447,4.559270356470215,189.91909412673675,565.9578455046924,607.5266769031954,38.69249292649252,236.73673673673676,0.00023618394633082148,-49.34934934934935,1.0652443033068685e-61,69.62962962962962,3.552166632866693e-70
-0.8519392140607062,2.2690678457303965,3.7132948731239095,10.581929460274885,499.9255215594416,865.4740472097172,240.1222354841517,8.817210540323906,59.88037798940061,529.1725395786698,33.54670899879392,279.4622583510977,481.7321379419644,513.0549709999182,50.19307168098136,237.83783783783784,0.00023681401722816688,-48.648648648648646,1.0325831120510594e-60,70.0,6.422545586426755e-76
4.750870143439692,0.23430826885653652,-0.9635319421869504,8.985982681459888,500.7124862085291,864.8568570325582,228.03334407715604,13.110397068294684,60.160713505317325,381.1208762529082,-1.5790675204345668,133.46678766608693,456.5115359537131,520.7490264850027,41.89004646132571,238.93893893893895,0.00023769773186443677,-47.947947947947966,9.815223169345684e-60,70.37037037037037,6.709428596389912e-82
5.1501345567630334,-4.364264010078755,0.6489172087050341,8.972198746702313,499.58424714778323,868.6375943009333,237.34439487481458,7.770935369983876,60.474480670109905,510.3982072178468,10.872688489443327,263.4443796884547,500.18428081049524,548.0985562024225,56.31623789848909,240.04004004004005,0.00023885961502174464,-47.24724724724726,9.14903761360381e-59,70.74074074074073,4.049585966766209e-88
-5.386568234695925,-0.1756572472945373,-3.60772558512473,7.602097204012248,498.6188302098212,860.9449609094346,253.7010185361037,6.5215896956544,59.65998262493165,600.716753018071,-43.60140628910594,352.40355950071137,360.89473176497904,474.6330875270487,79.88675145258175,241.14114114114116,0.00024032592687111477,-46.54654654654655,8.362795014870266e-58,71.1111111111111,1.4121149885728718e-94
1.2145215892233108,-0.10338987150278335,-4.783912408626048,13.56955007837019,505.5326700948591,870.39394515603,251.99299572921586,12.213420848574636,59.914363204179104,590.7215075837179,-48.12107725566422,340.9355828484863,364.02683631856746,481.9324754147899,43.59524217343745,242.24224224224224,0.00024212477731415998,-45.845845845845844,7.495990813793869e-57,71.48148148148148,2.844822293263827e-101
-6.537825966647702,-0.28182231002461405,1.6895487515633998,10.026900729238585,495.91350654819865,868.2064513690092,239.67723105897383,5.450757937587601,59.949092873729384,568.2524138857983,10.416611571597805,338.09113177960796,598.3720461738892,631.3998803128923,57.34974857355927,243.34334334334335,0.00024428612143537366,-45.145145145145165,6.588840092694996e-56,71.85185185185185,3.311004024143508e-108
-4.125094759817502,2.117690540793249,-0.011120587296141132,9.550293888410296,498.4094541194573,866.85862351922,239.1291527385685,9.591740462254567,59.837464930022534,493.45848727400335,-4.221671187918178,241.98901777636883,437.91615488024735,508.64796404753764,52.10139051427116,244.44444444444446,0.00024684162843228703,-44.44444444444446,5.679263410029135e-55,72.22222222222221,2.2262780001730437e-115
1.159285443888973,-2.9721608515468256,2.3570253795968457,8.142415837095083,500.930418390262,865.284141234129,258.7987454942101,16.235362258416096,60.07513022197233,410.01555176490854,17.988249019042474,342.43343132124346,64.90783887372265,82.27266201961294,50.255658400603615,245.54554554554556,0.00024982442192052824,-43.74374374374375,4.800417350964396e-54,72.59259259259258,8.647908593402765e-123
-1.6249898729934174,-3.3495272576177024,-2.7468057779394983,15.871315804655556,497.52151534490923,863.8417212412697,245.20756120358712,9.975912894080137,60.07570488829946,577.5456139240415,-29.41218592518708,344.6932132740817,532.9763064651356,608.6879798891296,36.5336314142658,246.64664664664667,0.00025326869516576514,-43.04304304304304,3.9789708960503234e-53,72.96296296296296,1.9406739308802405e-130
-0.19820870906647223,3.0204252224024524,1.039804279057505,7.853343935554209,497.1027467732469,863.3949509981195,236.72193540123476,7.758464698607501,59.971864121496175,483.78545743853107,8.586095246990677,234.70471805693484,463.59866001637363,518.7269501663612,61.63786803659196,247.74774774774775,0.00025720921029910815,-42.342342342342334,3.234209694762676e-52,73.33333333333333,2.5159513720490358e-138
-3.1171394553729908,1.5939350357077937,3.7376356810877063,9.142304148787852,499.7875635941287,863.7619719608313,225.73981882879548,9.885205072426412,59.744884341038436,422.1111649106559,24.661639741665702,178.21340843765358,533.7742028324471,564.5190143028212,46.61130060847236,248.84884884884886,0.0002616806956627612,-41.641641641641655,2.5779359531735286e-51,73.7037037037037,1.884338641041067e-146
-1.6768218207132597,-2.507284044817642,0.8394112167145318,10.831673672572121,502.1568380104748,870.7284890766288,243.93873218164742,9.898398422760932,60.016204944145635,537.3350994705198,6.220531706937324,285.73196078562626,428.19339321097476,491.2893599926578,49.76791109748062,249.94994994994997,0.0002667171598705644,-40.94094094094095,2.0150393215508939e-50,74.07407407407408,8.153083229483984e-155
-0.33845971624407856,-3.2737236690476172,0.5531630111820975,11.200425931488555,498.16571059310735,866.7824672882253,248.29323772582862,10.321299880706233,60.189176446555344,556.7493449052264,5.0401204336816035,308.2867240002876,389.80151798006415,458.0120162493521,49.740409161631376,251.05105105105108,0.0002723511447566744,-40.24024024024024,1.544554807906988e-49,74.44444444444444,2.0379353718864492e-163
-1.7507928298671356,-3.788022499343293,0.017112161648699664,11.915864110431368,501.58014306142985,867.5180060213154,233.68348475486357,11.324525964319239,59.9860858521781,477.73834902492393,-1.6075868901293466,231.6974556906286,500.33912093288717,559.0050256367135,40.23956288828736,252.15215215215215,0.0002786129419791459,-39.53953953953953,1.1610007204080241e-48,74.81481481481481,2.94282280268783e-172
6.213006396192848,0.111513142618384,-3.1417629142518244,13.615217015538526,500.24019164690327,868.3739718046173,242.91202755138033,7.921777663264521,60.36082935046575,570.5882608522711,-24.765061087381333,350.4883130996559,575.581596340888,639.4216887829187,41.514196506955386,253.25325325325326,0.00028552979955665154,-38.83883883883885,8.557994867499569e-48,75.18518518518518,2.4549501297270723e-181
-2.2127263421749244,0.6766638914396543,2.711145871420696,11.012315310921425,501.5250050897018,862.1115715554831,236.36426705084972,13.375096110473587,59.68236133563027,446.0832225834547,19.01577667002914,199.59284078284617,408.2814349022473,460.7442468432697,40.75421740293364,254.35435435435437,0.0002931251450207729,-38.138138138138146,6.186185667386037e-47,75.55555555555556,1.183112004509326e-190
-0.3552124821475948,-0.6987672281802643,-1.2217152796101316,7.887938400066664,502.7485128056182,868.8312637771993,238.15967600800997,10.490228568745236,59.94663934378209,440.79396177630355,-9.7632419863775,193.1688585427421,370.3141363869943,453.62650418886153,55.93977274799488,255.45545545545548,0.00030141785119813005,-37.43743743743744,4.385169003096378e-46,75.92592592592592,3.293923463364266e-200
1.9421656351666576,2.395449708887899,1.0089665127660339,9.486109749756437,497.5862774044392,866.1453737539497,215.12177942437668,11.453588092803608,60.15157822180368,360.9916648919059,8.2656047434057,142.94294692856062,616.6964170691756,646.3229044315657,37.85589534370518,256.5565565565566,0.00031042156898617313,-36.73673673673673,3.048339047270546e-45,76.29629629629629,5.297921012308441e-210
-1.677591927782459,-1.8208971587081315,-3.126068613142507,10.61566474502777,502.16087600851193,865.3634953688182,237.78218596283864,8.743701200488715,59.843198052364514,514.3171915069992,-29.858333817706843,275.2366383343299,505.2622651251209,586.1003039738849,48.67935828104257,257.6576576576577,0.0003201441489893063,-36.03603603603605,2.0780446560694084e-44,76.66666666666666,4.922681027804848e-220
-0.8697898372940426,-7.279313874712116,-2.358919329015561,14.136452083011648,503.3930545103017,873.5006249656599,249.69369302408055,12.572764273991067,60.20806267843426,576.9807557699062,-24.673873286888092,324.88730910652316,391.10009257797935,486.2294690181004,40.91130004313341,258.75875875875874,0.0003305871707078717,-35.335335335335344,1.3891921340971967e-43,77.03703703703704,2.64242146136931e-230
-4.791454846877279,4.322435960198839,2.870174798444471,7.204389043151406,497.51449392779415,861.6581572881893,233.68597444433442,9.48589518237387,59.6343132688566,416.74267656153785,16.342556992524912,168.40901514395904,413.8651252018582,468.71505163457755,58.584230141002806,259.85985985985985,0.0003417455943115468,-34.63463463463464,9.10724001673131e-43,77.4074074074074,8.19420087467309e-241
5.201844652103369,-0.787521104465944,-0.6946045779156859,12.405153010450455,500.9607587576251,868.3071847748141,240.52526368215317,10.555105026987064,60.29820702064027,528.9577939567419,-1.1480314995832765,281.6694092123196,480.3119598256779,541.2534235239773,42.22394028865974,260.96096096096096,0.0003536075460769463,-33.93393393393393,5.855035166434427e-42,77.77777777777777,1.4679633552362275e-251
1.823233204085776,0.9842594104369798,2.906550952085089,10.359828739092833,499.2699364235067,870.6210175144602,232.4404929330808,8.13378784562578,60.229724821367356,501.9037410117956,27.213542982482608,259.62207057064677,558.9765530786178,584.3563183009626,48.33329484517618,262.06206206206207,0.0003661542445159406,-33.23323323323325,3.691405558995765e-41,78.14814814814814,1.5192452466601285e-262
9.736275998899158,3.540406731314554,-0.15646131811703562,11.675661070458961,495.7669567837635,868.2166048663661,243.60441676292774,8.006136747195747,60.6598510447074,567.9471191239337,8.21192949132244,325.599000078765,525.3491170366192,571.1072417217197,47.809963056811064,263.1631631631632,0.00037936007023578504,-32.53253253253254,2.28231116000286e-40,78.51851851851852,9.083319739343817e-274
-0.404510941882173,-3.0216841886981767,-3.683795545915715,9.796010566728135,498.08409986134296,871.462554126625,237.83476802463827,11.376410612905765,60.315247946911164,463.5102032345799,-30.272778641271593,210.67532049328503,414.45037257854324,511.57028760639196,47.45556596807109,264.2642642642643,0.0003931927787958736,-31.831831831831835,1.3838216932855627e-39,78.88888888888889,3.13736716547085e-285
-5.08002931081022,0.6434085103595535,1.7841351994634411,8.315134739747347,506.30088678886614,863.6010227838703,230.60758459317992,9.112786339585227,59.34939955183955,441.8817132890185,8.84242759111776,195.28525723131537,484.86219092862876,536.1013217929225,53.778867094662075,265.3653653653654,0.00040761385236466195,-31.131131131131127,8.228278777468935e-39,79.25925925925925,6.260227426938914e-297
-2.3917910650642566,-4.497561132952331,-1.1797846355112156,11.501745558802664,498.26214774613027,868.7436593563862,253.32551467665127,8.292353824991245,60.17313069235831,621.0084737273199,-15.230119197987534,369.27243465286665,438.1019065321749,518.5373264496079,54.211984093490464,266.4664664664665,0.00042257898290262914,-30.430430430430448,4.798029134569133e-38,79.62962962962962,7.21637154810039e-309
-2.044642987510777,-3.420155090229511,1.397377627034087,11.308862054211243,498.77578539460427,865.8818009044504,249.28932013532216,8.71363331594594,60.05298487886926,588.4136789930598,12.35880675241061,337.8330119808448,440.1990944293395,495.8205143393765,52.22753355510435,267.5675675675676,0.0004380386769342023,-29.72972972972974,2.7437419886136887e-37,80.0,4.807e-321
5.335210302129924,2.7879897077175273,0.05042173508016423,11.944113931479444,500.08028523510836,859.9548642477698,233.95093236071824,11.397906143434842,60.00704163675337,477.37622295551273,5.7506184392295525,234.9977119148225,495.75630656919157,546.6744159131829,39.520821565016604,268.66866866866866,0.00045393896972170124,-29.029029029029033,1.5386920036129677e-36,80.37037037037037,0.0
-0.025211705528074533,4.679994288709058,-3.0862364558857407,9.973390729242729,499.95624120465925,863.8442930529178,244.97788309417777,8.741924277592778,59.80319366142302,545.6731057253353,-29.447706177429932,297.34909678045756,429.78939243157737,522.0761689229598,54.79489825175165,269.76976976976977,0.00047022223478880814,-28.328328328328325,8.462325893726367e-36,80.74074074074073,0.0
0.24466007087909775,-2.723619788916333,0.3285895307411381,8.8003559533603,498.44060871500614,870.5905690185122,245.3741200282038,9.764690136795672,60.29671664020781,508.97929829723415,3.1622695382502837,263.22222550808885,357.4415687273496,431.17323741137807,57.80936670581417,270.8708708708709,0.0004868280732129554,-27.627627627627646,4.5641410253869884e-35,81.1111111111111,0.0
4.816541243214414,1.7041831919843615,4.392446284305598,6.882426009952317,496.02657631837326,868.5969843796248,246.42301235011175,10.030055500574194,60.46267954225017,447.970528600794,38.856612698017,236.94697703525446,274.9373911726325,316.64660629874817,64.57888935884884,271.971971971972,0.0005036942658590573,-26.92692692692694,2.41413367456221e-34,81.48148148148148,0.0
-3.2800603419221166,-0.6019037495697749,0.9859729170289184,11.638746536278813,499.1178417573967,865.1407244533992,223.0574410400492,6.165302227979402,59.87303746980321,492.90758791479567,5.2594147247386935,307.03903039422596,685.6639801378794,705.3350220355021,42.63870891846506,273.0730730730731,0.0005207577707050285,-26.22622622622623,1.2522708538422189e-33,81.85185185185185,0.0
-2.7689480415142733,-4.372796697715366,-0.11503550601092626,10.847778964887972,502.4993753901094,867.1007403965651,250.06606541032627,7.057747189252964,59.8954343417663,612.7582953949898,-4.004773501208665,365.9634964651494,490.62137368606056,552.7772591742016,56.74235122622938,274.1741741741742,0.0005379557465654513,-25.525525525525524,6.370473893233263e-33,82.22222222222221,0.0
2.928830567908847,6.038105586112453,2.1506868039137954,8.068434734272081,501.80443673370917,869.0870725073594,234.3030103707427,10.672555778495125,59.97043049614449,424.8999568525142,18.775620936309295,175.88693334822028,415.4745810869773,468.37757296797565,52.335873334015325,275.2752752752753,0.0005552265838212639,-24.824824824824844,3.178217314701983e-32,82.59259259259258,0.0
-4.422658994924161,1.780265040548637,0.4213369304062216,8.922852653406752,498.952310901233,864.0893412361703,236.42172066558734,8.525941277694606,59.72565248010026,487.6307352208681,-0.8041725085909177,238.90808885858922,472.3692298550933,534.5615245393932,55.146791956731654,276.3763763763764,0.0005725109221999845,-24.124124124124137,1.555019209510559e-31,82.96296296296296,0.0
-2.057512461088514,-1.540425718780047,0.41906846052558866,9.066482376097118,496.5684527319464,863.4152265050184,266.378817522602,12.113449822560836,60.03759358349926,570.0228883246834,2.1268293887861436,448.2918921887542,100.58173870563212,156.56246225974468,63.100073382454596,277.47747747747746,0.0005897526352340856,-23.42342342342343,7.461570643814842e-31,83.33333333333333,0.0
-1.8733140726400554,-2.732178709550166,-2.183250344318205,7.034031136035164,509.325855418881,869.9614262166702,243.0187338072101,11.933614208501089,59.63943757509556,410.77512896275977,-17.604859299190252,191.4692428616462,245.6281309042838,342.6173942024206,58.70719020911984,278.5785785785786,0.000606899760790263,-22.72272272272272,3.511309893986556e-30,83.7037037037037,0.0
0.15343886008492816,-2.627694989840939,0.46769605157919675,8.364635206789732,495.72752771451434,861.8434245313165,236.13677524552824,11.438337332710875,60.17570978221364,421.37529494532833,3.591880160637587,174.75939317772298,383.52956476528226,452.9592113947873,50.35914650975537,279.6796796796797,0.0006239053570647066,-22.022022022022043,1.6205208784510478e-29,84.07407407407406,0.0
0.8552595782036357,-0.15886685120009977,2.0708868328338896,7.732339286387292,501.5237942821658,867.7560070273835,217.94705627244093,13.639543574625195,60.02091568865277,311.7561639622486,12.097293577185992,68.77084256508715,530.2958545920293,572.3387240545027,40.2341490537942,280.7807807807808,0.0006407282637511031,-21.321321321321335,7.33481060467952e-29,84.44444444444444,0.0
-0.7556200705465145,-2.86996829365475,-1.6721243042000493,9.175041976224126,501.73572309045176,865.2191627741532,253.89764133946355,9.833821344513634,59.93569703143917,564.8451034693597,-17.266841644509103,333.5287724386835,282.54254012728643,378.6725635689489,61.671834795874496,281.8818818818819,0.0006573337487894084,-20.620620620620628,3.2559243284576975e-28,84.81481481481481,0.0
-1.8239110936818301,2.388756798115996,2.8489916424938952,8.522605003340875,499.60327879621997,867.0622498789144,226.54790329191397,11.297763851807678,59.890404045885106,390.7739174613392,17.71384008384871,141.23100759422533,488.7837722751299,533.0839942069587,46.12248002341128,282.982982982983,0.0006736940222779686,-19.91991991991992,1.4174679177602335e-27,85.18518518518518,0.0
1.584039232018952,-3.0913011122068896,-0.18341204829025196,6.745990158266503,500.2716175349662,859.0073597944958,229.96561096500497,8.831198046807938,59.95243599323994,405.8400941297793,0.28995291435707293,159.85509193485666,453.8088966577645,515.934156301918,59.925691661818284,284.0840840840841,0.0006897886008546011,-19.219219219219212,6.052129549152699e-27,85.55555555555556,0.0
0.3141163303918632,2.3760947143767908,-1.7755390230770813,14.045180461138962,499.27330976191723,863.3330202376536,236.68647700912152,14.904739825737447,59.90598166931272,472.2732483050507,-14.316109655002974,224.06823818923175,444.5887511410776,521.7273217964187,33.6190652355608,285.1851851851852,0.0007056045081853688,-18.518518518518533,2.5343222774009504e-26,85.92592592592592,0.0
-5.279123026257228,1.7182557977878616,1.995264153840489,12.505081462058461,500.5540671558209,875.4656216381879,254.16411791700293,13.967267304872038,59.932426360265005,552.7049493400148,14.15993324368123,330.3827886368948,275.52740235502677,343.1327688364579,44.64765626893705,286.2862862862863,0.000721136300180129,-17.817817817817826,1.040822866321823e-25,86.29629629629629,0.0
-2.0954003100112484,1.8043914226139686,-0.5735884714765386,8.441961156960028,501.16207906125095,865.0339358620561,247.7323998666576,10.023760869035584,59.758079407816574,506.99408236225986,-7.192069141796865,272.09348111685773,305.60611161653185,391.17897994546115,60.30766842136372,287.3873873873874,0.0007363859071887225,-17.117117117117118,4.192335097056092e-25,86.66666666666666,0.0
-2.4136373796533612,-5.707538346169185,1.5190297749722157,10.54484279330722,502.91499229681244,867.5517969069941,238.4216249015974,10.773172459810384,59.9433383502199,489.8119056425602,10.639339581356216,239.4800664627764,438.98208314803986,496.1285475291326,46.695678023442355,288.4884884884885,0.0007513622896919721,-16.41641641641641,1.6561599319892846e-24,87.03703703703704,0.0
-5.146741092293908,0.15205795261767638,-0.5835172645170743,10.83493017964259,501.3284554223158,867.9444338584244,243.08292063638822,12.718595198729611,59.7306097621409,486.3077118230515,-10.152032503105891,240.15452518906648,353.5226068451419,439.14762278207036,45.36069293252054,289.5895895895896,0.0007660809088183499,-15.715715715715731,6.416803553895253e-24,87.4074074074074,0.0
0.8213146650368857,-2.8597002612865348,-0.11965228705980739,12.382171709546954,506.5033617722236,862.4492205492646,233.99614307128894,9.705720990371786,59.69820630630783,507.3727713383318,-0.2365316358360885,273.09607145586415,541.2371192801877,589.9824461322114,40.90983174197892,290.6906906906907,0.0007805630182797903,-15.015015015015024,2.4384204891542707e-23,87.77777777777777,0.0
2.0194066663436865,-5.254187774834707,0.9871204086685832,8.362789946679843,501.49775613564015,863.0959294322964,241.3965368956535,8.68675185840059,60.09232035930693,500.48932333946715,10.608146036573698,253.5764675508014,408.44150734593137,468.227873715797,59.61454338030024,291.7917917917918,0.0007948347898773921,-14.314314314314316,9.08814355975763e-23,88.14814814814814,0.0
-0.20896267105083388,-3.829569474610824,0.5817941151800118,12.184213567964852,501.75668523146925,863.1202619524681,240.73336744778138,11.747979502013765,59.92907476186207,509.71721776473066,4.969119385606372,261.37976741590694,434.18850907807655,495.88383088555236,41.853540034959835,292.8928928928929,0.0008089262903909719,-13.613613613613609,3.3221709340682576e-22,88.51851851851852,0.0
-2.0612867617938755,0.1498877594255598,-3.991063560903477,8.90418939158613,498.6801702492411,865.092247540903,249.68769895681353,10.15687849216734,59.93214381671525,528.5804029535873,-39.084200280731835,288.0490085122374,296.0577133278473,412.52327688158465,59.73948264136505,293.993993993994,0.0008228703332160956,-12.91291291291293,1.1911121017474617e-21,88.88888888888889,0.0
-2.7208659635477384,-1.2160714066118699,-2.2424874801887835,7.328275191662773,503.0858034120027,868.9298117544,249.6717812243895,10.365988899290521,59.83101256550662,480.53535635128816,-21.64459347284212,265.4313969491815,227.4376186951697,329.10737118602134,65.99460075461386,295.09509509509513,0.0008367012333061097,-12.212212212212222,4.188620273243343e-21,89.25925925925925,0.0
3.1821772701669064,-1.824292271325825,1.858819969581631,11.448273118628995,496.06069576958015,866.1991206964346,244.93977382205645,8.33145731386407,60.41134970000772,570.1407116020605,21.582201678771245,321.2021832000313,492.2406052050652,532.4375303572126,49.549571913181694,296.1961961961962,0.0008504534985617957,-11.511511511511515,1.4447112024454475e-20,89.62962962962962,0.0
2.642690496762528,-3.5724467490228724,-0.2642731778030945,12.581516848244856,497.7561114772213,862.0456618201978,236.37652442453899,6.564655703273207,60.231447827553566,548.434673480007,0.12524146533928082,340.0636436988531,624.9102665137465,658.6158315564525,43.38092102601314,297.2972972972973,0.0008641604945357053,-10.810810810810807,4.8875024612988306e-20,90.0,0.0
1.6753879160853722,4.558640244706224,-1.0474626055428435,15.175817947061368,499.3137318295675,865.0498955539583,247.41822294390127,10.472284819758203,59.958394229812136,588.5047481105771,-9.054028885095788,343.78634668698555,491.0841497252055,556.7991502318836,38.67517657426713,298.3983983983984,0.0008778531219475905,-10.110110110110128,1.6217848851965095e-19,90.37037037037037,0.0
-7.816026186630569,-2.520004063868462,-2.7171480305149487,7.600549469819573,507.6739513323329,867.3945429679271,239.08031533796952,11.809924082988399,59.35006027389308,411.8734201522207,-27.733967868100756,172.2120162361939,307.3152596181509,411.94122562100404,55.28045341992168,299.4994994994995,0.0008915585478374947,-9.40940940940942,5.278426218440781e-19,90.74074074074073,0.0
1.8248622960888676,-0.6420858882840202,-2.159472642551697,11.397839370161577,495.643590953108,864.239431568005,229.18085631286868,9.548386501847917,60.27506278678284,466.5343465213473,-15.698293450992502,240.9849560352894,569.4137718620686,627.0794658761744,40.800693120902054,300.6006006006006,0.000905299031056764,-8.708708708708713,1.685099259252158e-18,91.1111111111111,0.0
1.1736663040257722,-1.909968863024067,-4.043597279923895,9.180397512412934,503.22989757760564,872.6296397096253,235.96712208089062,12.872859039117733,60.140702212025154,422.74941883788534,-28.628151602545227,171.56272551342306,381.52095912422305,480.95430961083645,46.03589405526515,301.7017017017017,0.0009190908811171275,-8.008008008008005,5.276688810503437e-18,91.48148148148148,0.0
0.2738209505242792,-0.49229464367714715,-0.20256143740306576,11.566717421048063,494.9846804023102,860.0805608985077,240.84526983784323,8.59216734916891,60.10702936110198,541.2133786424714,-1.6386052665564124,299.22447172267505,509.1581286047786,565.21848377938,46.76719578819562,302.80280280280283,0.0009329435861564791,-7.307307307307326,1.6207568150396162e-17,91.85185185185185,0.0
3.692851125532182,0.8045493490526262,-1.1968751611620938,7.059020897537499,505.9165113770313,867.2574719936235,249.10215783664745,7.89059109006816,59.902055635828816,531.7332518020194,-7.339207238093686,295.328558671614,315.7198104523652,400.31775859335215,74.81995579002108,303.90390390390394,0.0009468591409892564,-6.6066066066066185,4.8831529238905685e-17,92.22222222222221,0.0
1.0675933562937865,-1.302469328707007,-1.9331757819706303,7.474460448602872,497.25421729150094,867.7160493999598,238.16471827842847,9.865539385607738,60.2747741789739,440.4130670604696,-13.76167467726394,191.1991301701525,374.77775383541945,461.5955739057011,58.81303035965447,305.00500500500505,0.0009608316000219537,-5.905905905905911,1.443161480584201e-16,92.59259259259258,0.0
-1.5419462693435035,-1.3678690940649052,-0.1362468503359062,8.448250353667031,491.66503380706774,866.0360780735425,227.90801288760395,9.83481484929742,60.37738509845388,413.9941335726313,-2.53007470174873,167.40501709684418,507.06949913225355,566.125355390576,49.1861909046285,306.1061061061061,0.0009748468724436736,-5.205205205205203,4.1837724492578393e-16,92.96296296296296,0.0
1.247367197848445,-1.3312698189755012,0.7279412617054762,10.157928091336169,501.036661571412,868.9482025986598,240.5674168329682,11.539937462670444,60.13185311154835,481.46069522777555,7.348792271200444,232.93348703199462,393.7737557473727,459.4453456192043,47.278547696906216,307.2072072072072,0.000988882768834068,-4.504504504504524,1.189779474586188e-15,93.33333333333333,0.0
0.9163485564420156,6.562993581452084,4.1863958644198895,8.717837466923289,496.7937794803303,866.2963703807077,241.13456040056553,8.450074351872031,60.024490868801294,508.2162800446549,38.049027601110446,258.77952755739307,434.5189329045266,468.4090939581461,58.34670727734295,308.3083083083083,0.0010029092995134884,-3.8038038038038167,3.3190771892040725e-15,93.7037037037037,0.0
2.7547381888828455,-1.0309769324635512,-3.023766839126427,11.31810868782684,497.0735503788422,866.8329981297774,241.85837628902752,12.736188473629795,60.33498382033936,488.72852187754785,-22.916213271494623,238.78463985544357,383.94549050041667,477.50224099627223,42.99758401260183,309.4094094094094,0.001016889215983264,-3.103103103103109,9.082979023660741e-15,94.07407407407406,0.0
3.7985719511422813,-1.2904476357709302,2.318762086601044,12.05378923651583,497.1686663266776,864.7348756176663,249.1987151595443,13.933833925016508,60.33006148424604,515.2921324093928,24.510041692009228,287.019448766971,311.5505247393627,366.743312148117,42.469028166607835,310.5105105105105,0.0010307787780816989,-2.4024024024024015,2.4384139923525913e-14,94.44444444444444,0.0
-6.44511568623399,-3.1878488205356623,1.946203122030144,11.199155082490712,496.8509552234032,868.0844773756835,250.189232400899,9.921711946063317,59.98684498887626,571.8219854473696,13.204818149973025,323.1225298414558,385.81960135763626,447.987941672063,51.664688989907475,311.61161161161164,0.0010445287214258731,-1.7017017017017224,6.421897305838262e-14,94.81481481481481,0.0
-5.915963498683551,-1.1115832378317845,-1.558185478753401,13.237575279321735,502.7146607885501,865.2834683974463,234.05789127618334,12.499420840368638,59.58427589302371,478.2254322371959,-19.085661731705237,234.2863235115273,495.03744314553484,569.0596240592782,36.58679740064763,312.71271271271274,0.0010580853927077637,-1.0010010010010149,1.6592248000469482e-13,95.18518518518518,0.0
0.05824402904762952,5.301360261280848,0.40647190917206205,10.831653258910686,500.12091915723187,861.4445555152312,233.83856541951056,7.88700585874948,59.711326595439736,511.9276544818069,3.689646356145094,280.1904289336344,560.5228661738299,603.1296513995102,47.258002019743614,313.81381381381385,0.001071392014802995,-0.3003003003003073,4.205744168092686e-13,95.55555555555554,0.0
1.0338351305519295,-0.6928567075833498,-0.9152664986752305,7.566206579319665,499.0523392307341,865.8666428455301,229.59801289044526,12.150443082363832,60.11368165021084,367.4751378199347,-4.820347890507453,117.59426866540036,417.68641944620913,490.86904283601734,48.43749088966922,314.9149149149149,0.001084390039697476,0.40040040040040026,1.0458915949499909e-12,95.92592592592592,0.0
2.622810740595519,-6.9922237912851415,0.37137716083747785,12.726753027076679,508.2876754436878,862.5090552999891,246.98815670280476,12.094552817118926,59.8195431114216,548.7100050008005,6.16246328906957,305.4107045476861,384.83540955374315,450.09748925509814,42.909504468064156,316.016016016016,0.0010970205451187787,1.1011011011010794,2.551807290298331e-12,96.29629629629629,0.0
0.7450786535171626,2.4376897816301217,3.018262026809101,8.789687528788004,504.630134972634,869.1777480141124,254.48820108337716,11.726874560379757,59.82813912658267,508.6211666505109,27.52406051281447,323.1660580199094,215.36229119657912,263.96363049404243,57.861168472716066,317.1171171171171,0.0011092256305518854,1.801801801801787,6.108554088083267e-12,96.66666666666666,0.0
-4.675700253661826,3.6168678595605313,1.211212465262626,11.82083699937114,500.88745023254927,871.5866500543234,236.84918072091077,9.968873822259413,59.780641644913565,511.8152396567966,6.244361817054545,262.6436051440629,506.8289327152052,559.1702925469423,43.70302774302896,318.2182182182182,0.0011209497699937608,2.5025025025024945,1.4347332216468305e-11,97.03703703703704,0.0
1.0704196274668383,-1.3132556926664334,1.017216746466884,13.147468433110213,501.17670082325117,867.2560332151484,237.58569435275007,4.091502117515938,60.06745109503488,574.9601994829478,11.260203963385463,405.42801357308394,716.4634776613923,725.294987776534,43.65709176284625,319.31931931931933,0.0011321410822251437,3.203203203203202,3.306433870231007e-11,97.4074074074074,0.0
2.0010319589475634,7.180561297338736,-0.8606186399092848,10.913376021460799,499.8320177456692,869.8946683269883,254.66782556898977,8.71654571269574,60.012814599868456,619.663778329749,-7.277348725781242,369.37386700862436,394.069959993037,472.99545655849045,56.60323899979578,320.42042042042044,0.00114275248432273,3.9039039039039096,7.476860665620358e-11,97.77777777777777,0.0
0.5751115955099638,0.7849424148514501,-2.9681133298486704,7.007682373670701,503.46734016314224,864.0468384757146,245.05557853215007,8.748167964630795,59.77711012140551,486.5434368443973,-24.62221951053978,247.26839224589895,313.23207814629643,414.00250411417494,69.4410931286077,321.52152152152155,0.001152742700292791,4.604604604604589,1.659072730796004e-10,98.14814814814814,0.0
-1.4526267105709652,-2.6874438641783938,-0.4169364210808158,8.163575666980417,495.82817406828065,865.3835226493555,244.36235704801055,8.043490123879046,60.19344621710513,522.629024150359,-5.2663907737248525,272.3991794141515,399.83641076040885,476.15465450577113,64.19926126945205,322.62262262262266,0.0011620771037125458,5.305305305305296,3.612562918176032e-10,98.51851851851852,0.0
2.6257524030955377,-2.707174757903087,2.4132163097278303,12.64548893377027,497.4700559205323,865.8245214412608,228.09083494026274,10.244486009094132,60.32775352101774,475.2232858066605,22.542663528381816,241.50756659193436,580.6414512606013,605.0597443858167,37.40598989940439,323.72372372372377,0.0011707283807164178,6.006006006006004,7.71947543600402e-10,98.88888888888889,0.0
0.2263123131811956,-1.5104854731183954,-3.054335713179295,9.661754628714368,503.9131229691522,864.5792889765996,246.78728069279418,9.16207310895753,59.81924988421795,547.2616020796563,-28.96281713398755,299.1614179610483,387.15050696642896,484.46258870379813,56.69917166219736,324.8248248248248,0.0011786770071540128,6.706706706706711,1.618834819603402e-09,99.25925925925925,0.0
1.514667202629158,1.0551322215936663,-2.11017873635339,10.159147069884332,499.8645805779457,866.208887782505,230.70863659490243,8.350775980469956,60.05699578664159,479.11539957523905,-16.083118217118717,251.08534510332802,562.1665627853338,621.5870006056278,47.043794634171206,325.9259259259259,0.0011859115408837143,7.407407407407391,3.3318181804421697e-09,99.62962962962962,0.0
3.2809893872591003,-1.6128134644178924,0.25253547246813635,11.517648832327218,502.68297402499485,858.9201158387085,228.65979814065042,7.88239970350436,59.8716769395364,494.8961739953326,5.447834448502581,280.446275712123,606.3110771223677,637.9854193241654,42.68405531713381,327.02702702702703,0.0011924287366051804,8.108108108108098,6.730502352600494e-09,100.0,0.0
-0.8534194789176148,-3.095122633001784,-1.9693095696945249,11.392645724160648,498.08144521144624,866.6935414844919,236.53228423233287,8.568974029029542,60.16022378501535,517.6645991016416,-18.68239047260083,282.88047713096194,541.1619602081689,607.0825981023634,45.54029507458297,328.12812812812814,0.0011982334960902459,8.808808808808806,1.3345242992539801e-08,100.37037037037037,0.0
-1.4049786509020674,1.1931289203262512,-1.5850468942304252,10.557599624770921,503.79498287434694,864.4698716637075,234.1420727655131,12.242998423699856,59.663314449986686,447.0968699134716,-13.815628726989258,199.0155577632941,442.78204389815994,519.640040879123,42.49768331374291,329.22922922922925,0.001203338670940812,9.509509509509513,2.5974420242850794e-08,100.74074074074073,0.0
2.3938081914193616,-2.9161428036288366,-0.8471971634563542,9.582663257559068,494.06581929955536,867.985103445768,237.7840030561496,8.677949890745012,60.552864516536495,501.5911811335577,-4.988051808400261,253.0366767800815,485.4742061328714,549.8477681133685,52.099498439111905,330.33033033033036,0.001207764737965447,10.210210210210192,4.962900232851226e-08,101.1111111111111,0.0
2.7499353743002977,4.286903316177392,-2.731234808380299,9.374663108535286,497.9908077117056,862.26334748535,225.5901836547508,8.970122587133455,60.00561278652752,432.87524827822887,-17.769269934322296,209.65643609634884,567.9268763558741,626.7907257538808,45.93386087153278,331.43143143143146,0.0012115393688950738,10.9109109109109,9.309537110972304e-08,101.48148148148148,0.0
1.3073959583981851,5.934949470749934,-1.9482436924327367,11.715797650582687,498.02564652188084,865.4418833681889,249.58816306467673,9.086604769953507,59.975923267047904,588.480622883352,-18.666110620137594,339.10479717854446,438.38666409427276,520.6587570761642,50.147062915352784,332.53253253253257,0.0012146969165097155,11.611611611611607,1.7145846541533317e-07,101.85185185185185,0.0
-2.446936298004811,-3.9359437629051963,1.4068558335746175,11.107139062135587,498.0876294572249,859.0507915140486,251.27686294516428,10.677987027618839,59.886154607271195,562.1243146920664,11.418483253373113,323.81235745851484,344.8604986459858,409.84895582345143,50.84491010571497,333.6336336336336,0.0012172778384543352,12.312312312312315,3.100749619559476e-07,102.22222222222221,0.0
-5.6248073067991395,4.730907504844228,-2.614739564461928,9.485399998764422,502.8367723941085,870.0569126469805,220.52657525859186,10.912498977057066,59.561700955213766,385.53959992066143,-23.488316361235135,160.4210623593296,577.3314854551782,641.6095309520167,41.281557543919305,334.73473473473473,0.0012193280782772425,13.013013013012994,5.50672648379675e-07,102.59259259259258,0.0
2.0692858966698555,-0.17577416306794325,-3.1957442689896753,12.164224625986282,502.0602934383214,862.4277258045605,249.7845780566655,3.910686921513676,59.90212548696543,594.5035384236562,-31.008789718879967,436.14342489501894,683.4196219767066,731.7690079490121,48.77885731844815,335.83583583583584,0.0012208984207645217,13.713713713713702,9.604733539246923e-07,102.96296296296296,0.0
0.8853385325591967,-3.5591088710358485,-1.2600499590677887,9.741931769740432,499.3628278234848,866.0047815749735,231.89471370178373,12.043270427655216,60.17650945915351,424.92083253821244,-8.441562452250853,175.792931367601,453.4191974967206,524.7666840819027,43.537366803959465,336.93693693693695,0.0012220438357309336,14.41441441441441,1.6454790078604319e-06,103.33333333333333,0.0
7.73414684745488,0.4086332569808148,1.4639110050196915,8.296675651331213,501.8935541211459,868.1388819812978,248.56975536982787,12.872736068487509,60.33913379417586,449.40860365107665,19.021415046970624,251.43171665066214,230.02732246974722,289.3412185529125,53.25249273868772,338.03803803803805,0.0012228228213250173,15.115115115115117,2.769296357640063e-06,103.7037037037037,0.0
0.34593671511776114,2.29507558125066,-0.3938436159937791,8.48205860219331,497.6783385974419,866.2846965007183,239.31553507333584,7.899626925276661,60.07427424392359,506.6951861724772,-3.134695925247692,257.0207179843676,460.72061777244613,526.7818259114501,59.697914852640416,339.13913913913916,0.0012232967548662394,15.815815815815796,4.579062173600518e-06,104.07407407407406,0.0
1.5210847478557634,0.7079834484464922,-0.9291621562312367,8.042518327380467,501.44604760794766,870.6291181909378,240.28775564081,8.055403510530331,60.114944142964006,503.5205163815852,-6.6205230989624635,252.20149168500507,433.8737955383736,507.1454396188644,62.42639787960932,340.24024024024027,0.0012235292564762928,16.516516516516504,7.4401073869700065e-06,104.44444444444444,0.0
-2.499699711388475,1.4909138532474464,0.0887175950312141,9.455179966792626,502.22784529233036,868.5206201195326,238.14902350578782,9.099493224443457,59.79485646791328,498.25525945703544,-1.7243230333882327,247.91403519311726,459.16810013083006,524.4926637200393,52.96097601836707,341.3413413413414,0.0012235855684757013,17.21721721721721,1.18808924979506e-05,104.81481481481481,0.0
5.951484021092642,4.254591755498596,-3.491414865719304,12.467448556672386,500.26508307282836,870.4856672298959,252.12129204233486,8.48799196108679,60.28881628352438,617.6480614718638,-31.36948344500963,372.17579017704907,473.4091287496248,561.3003503506624,49.15472758366455,342.4424424424425,0.001223531951822051,17.91791791791792,1.8649380510124515e-05,105.18518518518518,0.0
5.038098477900786,-1.6166059131062036,0.9894113075500649,8.389809637938983,501.29578373563095,863.3024047226556,227.60411987474973,10.447853747893213,60.15443290130488,407.87944823023054,11.995249828608852,163.00180135665994,492.76971792843597,539.5453188704437,48.022713072648884,343.54354354354354,0.001223435099844275,18.618618618618598,2.8781320930754666e-05,105.55555555555554,0.0
-3.1294052154986547,-0.39777316737250223,0.7668700628072883,10.376951522036206,504.43784550547815,868.2323677121472,246.07840338735008,6.106949427282272,59.70094510527319,600.2343419755816,4.94674333219213,360.4424201198052,543.6186125136037,589.6334017291445,58.149813454198046,344.64464464464464,0.0012233615692027854,19.319319319319305,4.367986267949463e-05,105.92592592592592,0.0
0.17621764524538136,3.4601373948063974,-0.8186169481914425,8.686621308745174,498.59897178951434,864.5091138854241,251.0133016488955,7.76414478392652,59.935368684044114,577.9267444531051,-8.078990014743606,330.5730037396706,376.15799804730915,456.9703885810623,66.51717401576269,345.74574574574575,0.0012233772283483024,20.020020020020013,6.520451083579781e-05,106.29629629629629,0.0
-5.352043089172322,4.836862805333707,2.0118490235928332,9.479381917457125,500.937854220951,867.490122715043,247.1634008054041,13.078394400349815,59.5913916984849,466.3112705813071,11.216464504480463,248.22762102209833,267.38956584792845,336.4299868575693,49.787447736754075,346.84684684684686,0.00122354672469054,20.72072072072072,9.576577864074952e-05,106.66666666666666,0.0
-0.4996648478064893,-1.3499164710435019,-2.2549921979060774,6.979917576029496,500.6238929241297,867.0098482478837,263.24698914323415,8.143560065303964,60.01109536298063,604.5085443985787,-24.323298227534583,417.5565023008444,165.4928383469579,266.42303156555255,86.74559219407158,347.94794794794797,0.0012239329731071945,21.4214214214214,0.00013842012855145317,107.03703703703702,0.0
-3.200555055643902,-5.233116284221717,2.255817986507138,9.558923541686925,505.3757372288615,869.4139207566574,234.71053237275302,12.48685655620585,59.82351450012316,428.4197872859193,13.801750248027114,179.39585285658018,408.83651950491407,466.9747197017304,45.18867489803815,349.0490490490491,0.0012245966701801626,22.122122122122107,0.0001969581833826761,107.4074074074074,0.0
2.603093948170522,0.23185176972884786,0.30898733119050226,9.612589240390076,500.60284267149046,869.0020892052797,249.5730482259353,10.710676391180273,60.17764018607292,530.8836467544688,5.452057378829936,295.1609838309083,317.37994239558657,390.97848951931036,54.95795374424971,350.1501501501502,0.001225595840473082,22.822822822822815,0.00027597800347486695,107.77777777777777,0.0
-4.079214535741838,-4.09539866905507,-0.6731051797563468,11.08057588807139,496.7348727262851,867.2837596048621,238.9390936465858,6.381464570823484,60.11241198531428,554.4242864938113,-10.640760571269226,330.76829199472064,591.7329025440963,642.5543042345925,50.407311796195295,351.2512512512513,0.0012269854230809647,23.523523523523522,0.0003809347451133852,108.14814814814814,0.0
-1.0618444531915296,5.277909483762802,-0.03974727073662314,10.446561826510742,505.7215290501619,865.3358821205479,252.3340607635267,11.270658390432413,59.491567620428135,553.6268217223885,-1.4466435485723093,324.1129700831172,295.1109263487124,374.99733380075696,53.097737691982275,352.35235235235234,0.001228816908401688,24.2242242242242,0.0005181584446807759,108.5185185185185,0.0
-0.8208999311900478,-4.753355380684913,-0.21452953162188348,7.603215750095909,497.3195461635272,863.9633176595968,239.9231100427863,9.764665395614294,60.169132072753854,451.43198767985035,-2.5142542126962146,206.23285226957967,361.34528533854194,438.7668863170776,59.48220761420635,353.45345345345345,0.0012311380364163666,24.92492492492491,0.00069483307990107,108.88888888888889,0.0
-0.7771078017003081,-0.8624276520144313,2.440565792835434,12.168396488087085,496.5542777882309,863.5437687338152,236.1212421813753,9.089065887500519,60.086264711550314,521.4224583214863,21.479920002070077,278.9273747212785,539.421258870349,571.8978021280874,42.95337249107943,354.55455455455456,0.0012339925685451328,25.625625625625617,0.0009189323236752159,109.25925925925925,0.0
-8.528304382980629,-0.1716954434511017,-2.153358254942027,10.42060608044399,498.8283505169174,861.5806105998205,253.06072203871628,10.489914186344008,59.512551387435906,569.1852048600551,-30.250850481834394,329.2676147350853,304.86289981650873,412.1427855615009,55.478707681748276,355.65565565565566,0.0012374201452100926,26.326326326326324,0.001199110205411834,109.62962962962962,0.0
-0.7302791058403821,2.2015978343165097,-1.5250384782931965,10.396787034354974,500.049389508538,868.878654734384,235.0843806098107,10.949266971133584,59.980000725149885,467.3285777652564,-13.191517772254162,217.8106289353006,464.5338291123783,538.9626275024558,45.035519642087785,356.7567567567568,0.001241456240457355,27.02702702702703,0.0015445477434220182,110.0,0.0
5.84691255367783,3.5625114256658037,2.0726057841449594,9.981635293229722,497.1294229106417,870.8298013956239,225.87274241099445,11.41518364394924,60.469667317726596,415.6827846043533,20.67870129594202,170.58422080101525,534.1819091136999,568.9981110843747,41.085869229084,357.8578578578579,0.0012461322232677967,27.72772772772771,0.001964758952430616,110.37037037037037,0.0
-0.8503006992134691,-3.499142161611299,-1.1910698703677185,8.96448510555556,501.61526641054166,869.2843857473608,234.8315311682617,12.356505695096004,60.0707641050258,418.7398234795519,-9.574034999054007,168.42006168487143,396.3977943873644,476.9414108675203,46.81594061379339,358.958958958959,0.0012514755324700168,28.42842842842842,0.0024693609692523696,110.74074074074073,0.0
8.13767821739233,0.1872651309541715,1.8010661546631832,10.435604679497452,497.91974448626667,868.7276498200416,246.19032946588533,10.816271825556713,60.58074096705112,525.5321621371955,24.4070920619818,281.3215552214519,377.858219191443,429.6120573252599,49.604237761145995,360.0600600600601,0.0012575099684563734,29.129129129129126,0.0030678130982981708,111.1111111111111,0.0
0.04404828863827385,-0.0762902240175795,3.398871966017419,10.951176871857164,496.5470018203995,868.8406135683546,253.9203875158709,7.248731822427276,60.25616216099375,632.4453396952096,37.603113347030096,380.40330411743616,465.91327774803733,496.96557690387914,57.84909291409553,361.1611611611612,0.0012642561002531058,29.829829829829833,0.0037691284174356477,111.48148148148148,0.0
0.6263990137959855,-0.4565077056397882,-0.8035900538832673,6.50620861730889,500.54340370536727,867.7749377578574,241.1112937529651,9.052709084697618,60.0671910226344,443.3809942965558,-5.5837707955655596,202.8959113534899,328.33614791692287,411.50405493881607,68.05778476607486,362.26226226226225,0.0012717317810317108,30.530530530530513,0.004581559661667989,111.85185185185185,0.0
-1.8140785488447304,-1.7293198131478247,1.3627246531506108,8.922478325307809,496.28244344121816,863.1949444179169,253.18197067234024,15.886096670537242,60.06302455275164,423.99220039678704,8.315221666998,276.86830271291853,137.28586445404903,195.6498606454871,47.73637176752178,363.36336336336336,0.0012799527590632326,31.23123123123122,0.005512259230685942,112.22222222222221,0.0
-0.10357493470151005,-1.7184600137384194,-2.307384562679717,9.490106059192822,501.888601452605,863.0264640766152,226.41825078522407,11.448982120763455,59.86445091978217,404.4611597048791,-16.40479988664112,165.14423295435472,509.18441717343603,577.5089752715024,42.664751429339965,364.46446446446447,0.0012889333646694506,31.931931931931928,0.006566912365316455,112.59259259259258,0.0
-2.2542162937052406,0.3365619313967194,1.5094665961356184,10.512341211388556,501.4647869095546,861.7021344406977,235.56736535182097,14.738574601622993,59.68127994956873,414.96276969130275,8.739976501252814,170.59822279826614,379.07363681547935,443.6902655456529,39.702080427639885,365.5655655655656,0.0012986872472390092,32.632632632632635,0.007749343791254558,112.96296296296296,0.0
-0.8063087585018663,4.7560434288449125,0.3988479719735342,12.386622011854252,502.68216236464684,862.1278228405095,237.11424882845898,12.79086816439837,59.57656830177089,480.49559750375624,2.5441891613701433,232.81652969157972,444.7515089303562,506.84537512892337,38.85753255480648,366.6666666666667,0.0013092281302260374,33.333333333333314,0.009061102104853148,113.33333333333333,0.0
-8.38310260286207,3.451647733755116,0.9460765643204304,8.456518370806435,501.7465257546365,868.0038225094177,238.8544057252748,10.483604143111497,59.45723977886321,453.7803038969733,-0.7510969996763475,205.36951014350592,377.576830595167,452.5924692827276,54.6591869228111,367.7677677677678,0.0013205705466464944,34.03403403403402,0.010501032975311669,113.7037037037037,0.0
3.940467366901867,-6.556635612755615,-1.29114414407079,9.004076306364317,497.79661404434535,867.8659333951551,240.84094388250196,10.602814139562234,60.543119049324496,475.79438890590603,-6.694427194010045,227.00265779918095,382.52311198129513,461.93897678022495,52.417786979779954,368.8688688688689,0.0013327305133587956,34.73473473473473,0.012064861237873621,114.07407407407406,0.0
-1.0836733231771367,-1.174599152612088,-3.322166831134345,8.9749317787069,500.8235907511035,864.3214362202366,246.90910957392194,9.926839920246309,59.89025151067841,519.3608031021689,-31.29433869912149,274.68108461448963,333.9040814875808,439.5885016081212,58.08629897886128,369.96996996997,0.0013457260997765629,35.43543543543544,0.013744811808115065,114.44444444444444,0.0
-4.450942788631902,-2.4596723348747926,1.0065041294990096,8.396944819790917,496.81067005348774,859.8190364043899,235.5519316182951,6.524390768307001,59.82961950686505,510.59371797215067,4.597680220036205,270.4060440425043,529.7577723804353,577.4800785357475,61.346614939718584,371.0710710710711,0.0013595778459884415,36.136136136136116,0.015529308164218486,114.81481481481481,0.0
-3.511949186039201,5.541165677811862,-4.126806304958909,9.305627009775476,501.10569053345273,861.0770629379908,241.39028686953125,10.036094504936449,59.46677483360126,492.5043621814766,-39.30010604652067,244.28287644129563,390.2206432833422,496.08666590420444,53.44139772799667,372.17217217217217,0.001374308986858999,36.836836836836824,0.01740279280823672,115.18518518518518,0.0
2.9588748797524627,4.02101027057331,-0.6347009844850696,11.541604439975941,500.30150483192,865.1923073761105,239.54877109675948,12.421349105084394,59.99275765942885,485.80998084707613,-2.390185930655834,236.9212984557617,417.1898522748713,487.84524665413744,41.83826747990831,373.2732732732733,0.0013899454427641468,37.53753753753753,0.01934571471396922,115.55555555555554,0.0
2.2821274460915264,-3.570375193293784,1.8823637328399394,7.892329009271309,502.1476380268331,865.0702520490474,230.7411009610885,8.800720010357592,60.081414971692965,440.1310724595633,16.672151275056663,193.007221102681,486.82119963349044,531.1405892810296,55.5077400713757,374.3743743743744,0.0014065155442567338,38.23823823823824,0.021334723004063826,115.92592592592592,0.0
-1.658678720362098,1.547538242425748,0.38379547174607215,10.855628790305806,498.9581946250428,868.3397821627411,238.86333310918565,10.82390599812362,59.99136773794416,494.5979672108864,1.6655434798379973,243.09733570808137,444.8074424678996,509.5363679709772,45.71524959091641,375.4754754754755,0.001424049467103004,38.93893893893892,0.02334309362738819,116.29629629629629,0.0
-3.8647074679295295,2.254699007469267,3.8966852895796262,6.596195539963329,501.05954652023286,867.0251767049668,238.56340470102882,11.703182091786395,59.72009668866068,374.050255593884,21.876985146093745,150.54217425497956,293.6094233288186,351.8442558640495,57.425624275059896,376.5765765765766,0.0014425783655615735,39.639639639639626,0.025341397392997046,116.66666666666666,0.0
-0.7599756377665414,-1.1852874662803636,2.050218305163547,8.877324007115588,501.4839544158927,861.1694983636435,238.34919434996954,8.18063912137505,59.78305643550375,504.4369235858263,17.32523481465459,257.0345991322454,464.6110825318524,511.1482560990766,56.94514534248621,377.6776776776777,0.001462133205120329,40.34034034034033,0.027298395182002028,117.03703703703702,0.0
2.2482528247239224,1.4048839451447297,-1.307796776651153,9.341021399564028,502.39317593619126,867.9622001692981,240.31759456581452,9.097394271312671,60.008042854237246,507.9852015660888,-9.297380093500053,258.4245323083234,439.93427765889857,513.896497329328,54.15561098042946,378.7787787787788,0.001482743310640328,41.04104104104104,0.02918212213711702,117.4074074074074,0.0
-1.1414752422463113,3.666122737946162,0.05462675970287734,13.34971934582813,496.7849656550326,865.2535535552554,240.75673540613386,7.964177019045682,59.97563169398618,563.287087421766,-0.603339395827505,332.28753574685237,571.4412455260682,616.924468644643,42.28020114702277,379.8798798798799,0.0015044346613288038,41.74174174174172,0.030961100170176906,117.77777777777777,0.0
-3.4186224100964457,1.947759409942097,-0.0947414050888719,9.450395390494624,499.8756994424534,865.6000876077605,235.6770482089267,8.355668786621186,59.768460253339875,496.26658311572277,-4.244877363303942,250.76221209611734,500.72742873588743,561.4885805756583,52.874601326763774,380.980980980981,0.0015272279794264509,42.44244244244243,0.03260560023150571,118.14814814814815,0.0
1.875550858291183,-0.9788717898272985,-3.1643535266922544,5.597513053098163,501.05575791390436,870.5517829821305,252.72714733971264,7.424789432693878,60.1975300412521,514.0984113885632,-26.44248940533184,299.00814904687945,220.76739143133943,327.6836067573347,91.64874370867385,382.0820820820821,0.0015511366741377008,43.143143143143135,0.03408886496393849,118.5185185185185,0.0
1.031323170479447,-3.956368512936609,-1.8807978329687065,6.0022221862775,503.4208467564334,861.8758023438063,228.30519370796983,8.199103077243947,59.876024646546824,392.64941885934627,-11.828596793758066,147.39713118414312,462.210609185683,533.7245107876716,65.28068656709515,383.1831831831832,0.0015761647153331034,43.84384384384384,0.03538820029662825,118.88888888888889,0.0
2.9220300002299613,-0.5847118953910698,-1.1215218139597205,10.068059172693362,501.96715803340606,870.2278599326588,232.79029891530104,12.838911361595677,60.18384757317886,426.16470567033815,-5.363685473090863,175.51505998298938,440.2942805945268,511.3083879643667,42.04621410386143,384.2842842842843,0.0016023045221196413,44.54454454454452,0.03648585185599575,119.25925925925924,0.0
-1.6529953302430962,3.3172584401745215,-4.072441005711873,11.227541711579818,501.22319594373835,869.4753868106852,267.7996362422356,8.169045941819416,59.861302490991996,730.135947385571,-53.754495630568414,480.7287796828736,336.0789325930848,462.78940897787146,65.34300773870021,385.3853853853854,0.001629534958800529,45.24524524524523,0.037369598318653774,119.62962962962962,0.0
-2.227330317683918,-4.45394569270228,0.09498693650328591,10.750911715254505,506.3633578766567,869.2626576125938,229.6200864501077,10.25291843812138,59.796302718109686,460.7867239559963,-1.459728807777431,220.29266040587788,532.8918768788286,585.9769902502167,43.06748142067767,386.4864864864865,0.0016578195344482674,45.94594594594594,0.03803301750766743,120.0,0.0
-4.922493660601009,1.9163717309800428,-0.49814368930608144,10.335140211601981,500.7883830024859,869.3302637189363,226.4624532529024,8.994262492658088,59.75739177476924,454.3697528858035,-8.915794757346136,225.45008359752478,579.5647689361663,631.437715718731,44.441545700002806,387.5875875875876,0.0016871049018805401,46.646646646646644,0.038475409778173944,120.37037037037035,0.0
-4.04907313682286,5.549146439882602,-3.3457878026231485,12.324519195011334,500.4581755578326,866.1009918442287,247.34476745001217,12.357731874073878,59.61860345552602,539.4779955727458,-35.82446951405128,290.17702812215623,362.3024055207663,469.74033358525764,44.176578912967315,388.6886886886887,0.0017173197470367624,47.34734734734735,0.038701394061039306,120.74074074074073,0.0
-6.583638856598276,5.364666074893969,0.8084257305546642,8.920817558525737,498.8887306129374,870.9693509226822,219.22880146226126,12.622324593207233,59.71708383722323,349.2022213138796,-1.5632772329643618,108.89371652856408,552.5706000729724,603.9971286771693,39.886622083534895,389.78978978978984,0.0017483741505975145,48.04804804804803,0.03872022150115632,121.11111111111111,0.0
0.667295822440154,-0.3058337131131072,1.431745489381919,11.78982111205365,497.4119013132503,870.8711760073512,237.6472609002756,11.728139964277894,60.30823757179846,489.5637397356462,12.88671262355635,237.07613298436934,459.89873677150933,513.3904374799336,41.48062304886216,390.8908908908909,0.0017801594903838027,48.74874874874874,0.0385448765978846,121.48148148148147,0.0
-1.7231854548152956,1.2621792177819653,0.4540689577297778,6.735970229947165,501.5807091516239,861.6004091281268,261.4582492507649,10.612269106205511,59.67206668753103,494.6302548142176,2.210497089873143,385.4285963174359,88.26372243406377,139.03294505470922,73.68931432589368,391.991991991992,0.001812548936042254,49.449449449449446,0.03819105315235563,121.85185185185185,0.0
-0.11901137872518272,3.488946893922575,-0.6481363504179404,8.190104334123868,501.1626091460036,859.3845368735305,224.550640778466,9.537880926318202,59.64331274989039,402.55106697464277,-4.67425523820978,166.96439857111267,530.3877374030204,584.6301517187414,49.1685852727977,393.0930930930931,0.0018453985673837971,50.150150150150154,0.03767609993701976,122.22222222222223,0.0
0.36121954153753044,0.4752959025548522,1.1828843035037098,6.385917210136368,501.9780300278811,868.8247515271725,220.18035514261288,7.616250591617501,59.98639207981451,384.9152002928623,8.301551449108876,151.491768006344,572.8468250320502,610.899226276525,60.2319034178297,394.1941941941942,0.0018785491252837573,50.85085085085083,0.037018027753984356,122.59259259259258,0.0
-1.1498427756482803,-0.18007787373748615,1.3604407209533822,9.450309398660416,498.12680599457394,866.4160959033242,225.00818798042303,13.887057762244394,60.052236812512554,365.7628156045924,7.563831317842074,116.82200358197275,485.00229549673895,538.4412827486253,38.83641235827705,395.2952952952953,0.0019118283801710292,51.55155155155154,0.036234655787300264,122.96296296296296,0.0
0.9733546575276693,-5.408027303224112,0.6148071394393768,9.907477565467316,506.17958839720063,864.4260922798472,248.98359568346984,8.480653964494893,59.8516562249209,576.061641628115,7.14452395514878,329.6251183235855,404.8792803626105,467.8930395645214,58.04922525161142,396.3963963963964,0.0019450540788321544,52.25225225225225,0.03534295274367909,123.33333333333331,0.0
-4.263336642089573,2.3504074401333215,-1.6492245008695219,10.22820298445304,496.65144019326823,870.7108348619352,251.24776719985812,11.327292694065683,60.021449451946424,541.5511893139366,-19.978619492162508,302.24937888111094,298.09414235337806,398.03974462919905,53.38579219429727,397.49749749749753,0.00197803740654883,52.952952952952955,0.03435860043703828,123.7037037037037,0.0
0.540323957886873,-0.5818063943913221,0.5532015310223614,10.12376670577427,506.20624562874826,866.0370905249623,234.87411203021492,12.119131145246794,59.73674451494549,446.97962470690055,4.850913350265509,198.69365643575043,428.9109014796537,491.3988151925475,44.10019745237973,398.59859859859864,0.0020105868794894023,53.653653653653635,0.03329577834163279,124.07407407407408,0.0
0.058293214721732,1.09914986194844,2.390961301650958,8.144893338376544,503.1985269609581,870.2675231037758,246.83212404001068,8.889439006189342,59.93450343871645,519.3149077464117,21.739534807376053,280.040317327832,348.79312951965153,405.23620696354413,63.807963996531164,399.6996996996997,0.0020425125627368417,54.35435435435434,0.03216714159117124,124.44444444444443,0.0
-1.7068699789019202,-2.4612156459432186,-1.1932581172234604,9.619518311173568,497.65205869841674,864.4907319829055,253.90255327511989,12.076025054631923,60.058325103332706,525.7823307371888,-12.694097895130886,314.0049038646017,228.12380471800338,320.69134810868064,54.84719705742535,400.8008008008008,0.0020736304932054196,55.05505505505505,0.03098394575309132,124.81481481481481,0.0
0.6193170750453758,-3.093886377968902,4.1958786782648625,7.005106662788503,503.89236697542,871.3538867950632,257.8734641442983,11.52842640667771,60.07817746730752,461.37927406074164,34.42209192947576,344.17119106479936,128.001037894849,149.98251180579,65.95163405073549,401.9019019019019,0.0021037671746914955,55.75575575575576,0.02975626197348207,125.18518518518519,0.0
1.291008569098053,-5.384042096250284,-1.0512618679707688,12.7264579502645,501.77998556946585,863.2431865092635,237.53664718820153,13.455927670763531,60.050148676248675,478.71119732782324,-7.469671045637475,230.78567625533378,437.266318032857,509.17301969045076,37.5203032352531,403.003003003003,0.0021327640049669423,56.456456456456465,0.028493226479111986,125.55555555555554,0.0
3.254475880751234,1.4944844608865846,0.06481402668027243,9.392747854203998,506.2836389629166,864.3463263760883,216.98528282330014,9.061307067146577,59.75848172978707,403.86579586148366,3.707654877142002,197.57105355187986,631.8390084096718,661.1403164194375,42.65115837466149,404.1041041041041,0.002160481492517062,57.157157157157144,0.027203277716720008,125.92592592592592,0.0
0.8096371091596146,3.1075417453797822,-1.3449711920126723,9.022227761912617,498.94020128152323,867.1079710706755,231.79121077590312,7.428271965440571,60.03484308178797,485.2635503862509,-10.564608429564167,252.16235552744087,553.608236209893,610.4319500756674,53.71039533852496,405.20520520520523,0.0021868031234140153,57.85785785785782,0.025894349752745776,126.29629629629628,0.0
5.266692629305348,3.2077197957503807,0.44654167184052174,13.177880656888165,504.91468677874434,868.7259129374102,235.73195805064742,8.989020489110978,60.002937682568465,533.7503110179762,9.385577801486976,301.9267657127441,570.7999238248161,607.3946197314307,40.105058070288244,406.30630630630634,0.002211638746856602,58.55855855855856,0.024574008133801745,126.66666666666666,0.0
-5.8213554569197,-4.046377656374327,-3.4844433852705503,7.515506932901541,501.31191990376914,867.4904507534434,237.4106120342161,10.417707085068663,59.80556270655571,427.03725073456985,-32.1781570332692,177.53807596236481,361.0127509320289,465.6704073898049,57.70206876736095,407.40740740740745,0.002234927360860847,59.25925925925924,0.023249530321332843,127.03703703703704,0.0
-1.975849829905226,0.08250714521205117,-1.0920835976334424,7.748825771936062,500.13760546454097,867.7903959024577,238.1214059899128,10.116425454170113,59.94347295265919,442.3715782195951,-10.44633956185739,193.71112808740486,375.08545826750907,458.76659272170957,57.35425847296191,408.50850850850856,0.0022566391970169856,59.959959959959974,0.02192794395230047,127.40740740740739,0.0
1.6369815560141536,-2.2950034473406187,-2.1842424006971344,7.80755935026287,492.0008286762536,865.0874486427829,251.18894597930668,9.2131242074509,60.51889474175075,525.467050839607,-18.34226397729616,292.5398987031074,279.5451398796646,378.14278200047676,67.14146105164005,409.6096096096096,0.002276777024534691,60.66066066066065,0.020616040865055328,127.77777777777777,0.0
0.5906083669677941,-2.388730571853394,0.2706766957845818,9.864257236601036,500.76312696369604,862.3855776612694,252.7442842668758,6.181605082045515,59.95555413525361,629.3264166944033,3.5609038867612597,383.88452670083944,486.1075184815718,541.3806023681725,63.7395000347245,410.7107107107107,0.0022953766182230314,61.36136136136133,0.019320383093638323,128.14814814814815,0.0
-1.933789087196686,-4.448252961991082,1.9888947510178148,10.863263259275195,501.22166159751777,865.3788090101668,238.28326346075215,10.940965992258214,59.95256828807516,490.2199462627358,15.157091587732044,240.478763529631,443.47578827067434,495.8100082502413,45.33171932064225,411.8118118118118,0.0023125063617136505,62.06206206206207,0.018047310449726826,128.5185185185185,0.0
-2.919519869301248,-4.274402031934039,1.292012374229103,11.479350936235667,505.5513015837517,870.9997289204897,250.9848487605182,13.9446889581644,59.84651751050846,519.112012447131,8.85421897485957,298.8829526041302,271.3064693544054,342.6105989729737,45.48726569838093,412.91291291291293,0.0023282659851657055,62.76276276276275,0.01680295048089174,128.88888888888889,0.0
-3.085982187046065,3.3319079152326463,-4.743318721717785,15.143990634989937,498.52699345479573,865.5484130588403,243.5766136663109,10.928502476246008,59.810376010325434,555.1391517383621,-49.40537022967565,318.6480238146406,503.5556480232188,601.4099610863723,36.98784249828643,414.01401401401404,0.002342784464862634,63.46346346346343,0.01559322341494425,129.25925925925924,0.0
-3.0022628967419362,8.324322996663192,4.084139305855761,5.5011350915984725,499.76615726525284,864.5971311129757,240.6450597286257,11.218271038107027,59.580284324388145,348.24467997169313,22.077700725431203,147.73581640366945,238.69349365931794,295.17148594963714,64.01246045199575,415.11511511511515,0.002356217139479587,64.16416416416416,0.01442382962431359,129.62962962962962,0.0
1.5600081773167949,0.584503144752419,0.5905598812417368,11.217471178248834,500.61672315016693,863.6275053378891,249.06544157109963,11.144890612310203,59.9612475516786,548.2665394078888,7.195229146419269,306.5313052188445,356.2864545832946,424.61818981933806,48.739645907276575,416.21621621621625,0.002368742123345209,64.86486486486484,0.01330020660622208,130.0,0.0
-2.7143656326987724,2.214574286850265,-1.5529982809860006,8.885738854855537,496.4246803840834,867.9945895765145,240.72252048237917,10.7940933397648,60.03571328887945,467.0282744481684,-15.449827522816635,217.26272925118292,370.07536506494745,459.36097101014144,52.88420639485722,417.31731731731736,0.0023805561197835345,65.56556556556558,0.012227446617922013,130.37037037037035,0.0
-1.8203266382596,0.38582891117431123,0.31425583798188167,8.827169702222452,501.99074734059985,863.4819340259445,260.5781117709776,11.86333193373619,59.72680740581339,539.9546788742033,1.1512302040346158,382.7933085977483,145.17168731616016,213.1703271423079,61.37676888579389,418.4184184184184,0.0023918697567411823,66.26626626626626,0.011210173848035142,130.74074074074073,0.0
8.09569814350989,-0.303768074937275,0.35237964500538477,8.760455743492244,502.8313624766111,864.0281796408392,225.6158883320544,10.79074736237133,60.213574693193245,403.207029291001,10.525736573125247,162.40857173351964,516.2069770860456,560.0869701829781,45.102539791669905,419.5195195195195,0.0024029025816624614,66.96696696696694,0.010252389384956104,131.11111111111111,0.0
3.6343213651405977,-2.2236391003326568,-1.3336974339031273,8.182460658384054,500.80057877657885,868.6195593291759,234.84829100907982,9.374645660693448,60.27786100572289,453.6689388828939,-6.843212035419659,203.86414501851795,446.9312298774739,517.9900377140292,55.014816049370225,420.6206206206206,0.002413877862412986,67.66766766766767,0.009357300952465616,131.48148148148147,0.0
-0.11064332186155562,5.59976329068214,0.395833334684151,13.369049669206904,499.8937077375366,867.463420812067,238.7348110304605,8.408022179982492,59.880127246350916,552.2661567357924,3.705564980140645,319.5892935679726,570.5084703895683,612.702257409082,41.31856759431224,421.72172172172174,0.0024250173456161687,68.36836836836835,0.008527160326499084,131.85185185185185,0.0
-1.9826439205037543,5.731465585158081,-1.2149445752406145,11.684594654027805,498.36690607408576,865.4041218966943,244.39452690457992,9.50205268943865,59.79959594704963,552.4639662941704,-13.741326467691279,303.4642846603904,458.7106718790175,534.0521811541662,47.461747836620255,422.82282282282284,0.002436536122900873,69.06906906906909,0.007763133112530098,132.22222222222223,0.0
2.238108134431783,-1.7786761199973768,-0.8087239853800455,10.04639195711475,499.34901532059223,863.6645157576089,252.6796048710309,10.628258992901332,60.12692362501628,557.7599599577677,-5.603545959899025,324.3656677060271,302.5612187406564,386.57265534261415,55.301166546248425,423.92392392392395,0.0024486377493435347,69.76976976976977,0.007065222695377222,132.59259259259258,0.0
1.9998488653328679,3.0754872093519614,-1.372558271510169,12.702031504974,499.4409910130841,861.1282427338139,239.75601432763844,9.367834077754054,59.89773311735596,537.6662637655289,-10.83484944542616,300.3999662567769,519.7446202365186,581.2141340173047,42.18381554821797,425.02502502502506,0.0024615097471082942,70.47047047047045,0.006432263220580004,132.96296296296296,0.0
1.9663357523895844,-4.965486553153742,-2.8653425794793055,6.974942069402249,498.44683547770467,865.1245483758263,225.77770350493793,10.628677366262862,60.290565318455705,361.90449426782016,-16.049071117855092,115.42884117102136,471.5650422489232,546.3677983958817,51.66906349094981,426.12612612612617,0.0024753196114533473,71.17117117117118,0.005861986806222441,133.33333333333331,0.0
-2.299409646988909,-0.7827226516798823,0.2916729404307678,7.338589737338148,499.18988849169654,865.2617218063737,248.42513896455006,10.878300267400835,59.92670292558131,456.874625146435,0.038106291477892906,248.89926317380858,232.2885013026047,311.75951817140947,62.57060293361809,427.2272272272273,0.0024902114165694864,71.87187187187186,0.005351159688022615,133.7037037037037,0.0
-0.23537917001280334,1.9627375083743581,1.1705988730326762,5.6440645356106245,499.80468445058426,867.5415309864394,247.54958766141965,11.666358862540363,59.98521219331471,370.612525013897,7.3423962752316285,207.0115023023381,158.94229152021273,223.04219975277607,65.71953856320064,428.3283283283283,0.002506303096001473,72.57257257257254,0.004895772622351762,134.07407407407408,0.0
0.561939905440789,-4.2227296341808245,1.0297671921527445,8.601170919753425,502.7654658069652,863.970665723222,220.58141340620594,12.565589937677961,59.952910612442935,352.3435912991345,6.885131889971633,112.38656543350453,529.5950893395116,575.1565646666814,40.90588119070805,429.42942942942943,0.002523684447649013,73.27327327327328,0.004491264248327342,134.44444444444443,0.0
1.2022911706801835,1.9308416619282944,1.6398505052704686,10.323397053409506,496.1951448143075,862.7301700186989,239.961958663292,10.156014836957715,60.09943545068383,499.7943951904226,15.47628907976735,250.55856148482044,437.9267365219591,490.4924885735098,48.317078374135946,430.53053053053054,0.002542415887604397,73.97397397397395,0.004132753255300268,134.8148148148148,0.0
1.7702128278679776,3.417728743961953,0.6486804200297364,10.205717155864669,498.4593290863366,864.9125308629705,224.09858169319702,7.384446869704679,60.03468606315054,467.5822376595954,7.044179836588866,256.39866489642174,630.3510469699283,658.110896445726,45.645188175672125,431.63163163163165,0.002562527951441536,74.67467467467469,0.0038152563499976805,135.1851851851852,0.0
2.637093399649482,1.4520549065384318,-1.065450996433807,10.298683822119761,497.56505864144634,861.9267230121092,233.35348902497938,9.30979180636162,60.093340803538936,479.7508722818182,-6.236159707601146,240.08731765460368,515.8199749627427,574.4399247645414,46.335657192551025,432.73273273273276,0.0025840215170884764,75.37537537537537,0.003533873634135419,135.55555555555554,0.0
-0.22188346185549998,-5.252419654470037,1.6793277288623776,7.177886337867836,498.55761929694097,866.5991251321849,230.971910730372,10.088125134813199,60.226461612564954,397.1905546875574,11.429531487402569,146.6922649780293,432.51689883417293,489.96322727979555,55.39001064792001,433.83383383383386,0.002606868701087358,76.07607607607605,0.0032839299524073163,135.92592592592592,0.0
1.3585720967642998,0.6567661334079455,-2.71503507968387,11.606309485228044,501.8816483869538,864.2626773163313,248.09264698241986,6.32846248764582,59.90455687022329,603.0743131045783,-27.175872256311287,379.3307666909221,559.5207969698374,627.9125386889618,51.90210886599231,434.934934934935,0.0026310143607430206,76.77677677677679,0.003061068589357587,136.29629629629628,0.0
0.8588076898374348,-4.037433498968359,-1.8013427650249603,10.479255036477996,498.6939862133377,863.0949264246549,241.16830174172185,12.777329040204965,60.13914648149745,469.1221158938368,-13.867944523034716,223.22274545654892,362.6705971591354,449.7196612931104,44.70688283585599,436.0360360360361,0.0026563781191112777,77.47747747747746,0.0028613009095467537,136.66666666666666,0.0
-3.418600947111963,3.3303617408372266,-1.9284001428464894,11.466108562931996,499.90058061386975,863.3424368682898,227.14408999243972,10.284755825020932,59.66183844027335,449.66847932881495,-18.673882676055193,223.32438899651157,565.2513294064784,626.2589724179525,39.53772328363926,437.13713713713713,0.0026828568185017295,78.17817817817814,0.0026810209573471817,137.03703703703704,0.0
-0.12508437938542336,2.1550944306906215,2.1601121182786205,6.214475644819896,501.8123892802339,860.3779980729521,248.80065962957343,10.76270566916057,59.67848042992658,416.0863640148496,15.573970783631168,240.96604494716883,187.85300952603245,245.65665743140795,67.02213393943696,438.23823823823824,0.0027103273014864983,78.87887887887888,0.0025169969532254227,137.4074074074074,0.0
0.08955056820960285,0.094097175180249,1.8855770282801512,10.62298171759558,498.86275112087003,866.9775887964773,225.66194176071585,12.73105292505253,60.085444556588094,404.929208554591,13.417444284346947,159.59286581318548,519.7765081768928,562.6627965805662,38.13044170571895,439.33933933933935,0.0027386494163996675,79.57957957957956,0.002366351899851618,137.77777777777777,0.0
2.96711391853566,-1.6318767156894645,0.9746104740899897,7.624469520164946,500.58133578413464,874.5415239781255,243.30113790470944,8.739714339715306,60.406009349419364,494.5660118886284,11.330097276259382,247.36077156803114,371.0435622743574,436.46787710311753,64.48580143633956,440.44044044044045,0.0027676691468446002,80.2802802802803,0.002226543520656353,138.14814814814815,0.0
0.3039605855984996,-1.4618428183198438,2.1438597304235945,9.205353494897276,501.10616480321755,862.8503043632558,231.85989330708443,11.148083861768061,59.91101749792898,428.7118597234949,16.341360175294444,180.4650845768876,454.5105625874425,503.6057101673771,46.57159264686997,441.54154154154156,0.00279722177143056,80.98098098098097,0.0020953502456029947,138.5185185185185,0.0
-1.373997713436651,-0.9776880991916983,-1.7585655648239762,11.068729797272766,499.69811554408557,860.4084196851617,236.3432291746948,9.780271753796129,59.81324656923619,497.0348447554731,-16.676345778665848,255.51087119550854,493.6659553993777,564.608797465905,45.04976683696051,442.64264264264267,0.0028271349702802405,81.68168168168165,0.001970865855357585,138.88888888888889,0.0
0.7024486636062346,-1.5139360711228178,0.6971902397219608,10.182187212511826,499.7451212133838,863.3910492257171,245.04270748038385,9.631826265968161,60.01542693326017,534.4132310479429,7.197103552067706,286.7061471079691,405.6369851034752,469.1621666809301,52.4200042754622,443.7437437437438,0.002857231808058267,82.38238238238239,0.0018515015829260665,139.25925925925924,0.0
3.9710495425207433,-2.828996686432239,-0.25034885676632845,8.296920040441362,502.8947182187394,864.2876048507223,245.2144939905953,8.455615224391241,60.084633149637405,525.3952000993613,1.692718191922876,280.11886949253085,381.83601036644995,452.4040240108824,62.846107411805164,444.8448448448449,0.0028873335385073834,83.08308308308307,0.0017359916396372968,139.62962962962962,0.0
-0.5909400256504005,-1.3905517020626232,1.6937642077698278,10.012546312368837,499.63075375301173,864.0155934208207,253.3696907355596,13.331206427373054,59.97124695890505,503.1286910389521,14.304239119765521,307.60209608917523,221.1106753058349,284.6042012701796,50.33083446002253,445.945945945946,0.0029172621918125592,83.78378378378375,0.0016233966735524949,140.0,0.0
4.575745838449515,0.6215607787619409,-0.23044846510439518,6.936929369512714,505.4987307843195,865.0095449616532,239.17746300328548,9.248999919848858,59.90720455656648,445.91343450128375,2.8006388017889874,203.99354338420278,359.6819196363559,431.1490256607584,63.62199108189467,447.04704704704704,0.0029468429225692244,84.48448448448448,0.0015130996599535128,140.37037037037035,0.0
3.262978935928394,-4.697754380486221,-0.7698857768201623,12.300534791796592,505.7950541995786,868.5999777137719,243.0645086296334,11.398928493791404,60.08207541661882,532.6229304609026,-3.850480917602755,283.5581896424702,431.2188862260736,501.316865211766,43.039408703219706,448.14814814814815,0.0029759061117659055,85.18518518518516,0.0014047899674218733,140.74074074074073,0.0
0.8444870899003835,2.8132595907978164,1.08181703712198,9.589431961007497,501.5244288425633,867.1914403787644,235.62262677595675,6.249985225056127,59.918984123834264,535.932029644831,10.948819795400711,304.5722165238427,579.3061711567664,613.6427641338937,55.80965993377758,449.24924924924926,0.0030042892301288694,85.8858858858859,0.0012984334479066656,141.11111111111111,0.0
0.2602048210752084,3.369344787416986,1.7523383343824657,12.237099888510652,501.24529639878403,859.9295678506548,241.81989882622798,12.359977059379574,59.67748121652082,505.73709914073106,15.724569346783426,260.0267635826973,409.68350039270774,464.30292735550233,41.32624551513486,450.35035035035037,0.00303183848166064,86.58658658658658,0.00119422887829429,141.48148148148147,0.0
-1.6358097096155324,4.4567479255143505,-1.3366903896936033,8.946936625807915,499.11809327288523,868.698027956028,244.39486048008513,12.104422311914117,59.91137680035807,463.6647204920297,-12.493077312390211,226.99042893829488,300.8545009674018,392.68489288012165,52.02084283479055,451.4514514514515,0.003058410254649854,87.28728728728726,0.001092553445326087,141.85185185185185,0.0
7.269754179324161,-1.1473962739259882,-0.1221513427047522,8.952848023186835,499.84537352905477,861.5818033235962,239.01690152545623,10.194868220594605,60.275774344043306,472.9411352496932,6.276967780033729,226.86778620295303,406.96709155552384,470.2176819328431,52.013888557786,452.5525525525526,0.0030838724124340024,87.98798798798799,0.0009939018005891249,142.2222222222222,0.0
-1.408802670974346,4.596005263624807,-2.1168812672833055,8.471626426724306,499.8342825766456,871.414258589063,221.96249515907505,9.546115067724152,59.961082988837745,395.94980277322924,-16.096515204992343,166.6624840155713,571.8196901432876,631.0452749638465,46.93667383596232,453.6536536536537,0.0031081054575936773,88.68868868868867,0.0008988242317799945,142.59259259259258,0.0
4.995045709068464,-1.6534285832618127,-4.996122034985879,11.75234786338615,503.9430178166846,865.8293298907795,243.31470896330896,10.800000011227134,60.093882150307415,531.8883825229901,-41.066213539341504,285.66597467846236,431.55603487030476,532.9139365944058,45.00401615193958,454.7547547547548,0.0031310036010866846,89.38938938938935,0.0008078695742199658,142.96296296296296,0.0
-1.3287473847994864,-0.8910811735788667,0.400919262827458,8.581137685343048,503.00874679362425,864.8664068216339,243.64561477355457,14.57758132176058,59.77753202880534,406.61998946333284,1.525863856505691,195.3541315626531,243.85930596831315,321.4945720852328,47.54133300513564,455.85585585585585,0.0031524757623846446,90.09009009009009,0.0007215376636144551,143.33333333333331,0.0
-4.251525816245656,-2.905032527837178,1.2178107125092639,11.289190864830353,494.61188494518234,863.101985642591,233.19826523652048,6.473526602193029,60.05590303678419,529.6269754952276,7.097667591096072,311.17774427961865,617.9159861420186,648.7056997561119,47.30180618802871,456.95695695695696,0.003172446518428863,90.79079079079077,0.0006402445996480663,143.7037037037037,0.0
-3.175371914364412,-2.427989087660462,0.524133618173451,9.23509520466142,504.94228823798164,865.1589615827291,227.15612963927487,11.564054775148255,59.64387165046869,404.00425187447996,0.5495531081888099,158.21841750016472,491.3058463959753,548.8646607139563,44.09230792158078,458.05805805805807,0.0031908570088606805,91.4914914914915,0.0005643021555605065,144.07407407407408,0.0
-0.10968324452867413,0.7406520163825516,-3.8991234355087343,6.048073400216761,499.2303522791796,865.0772321546933,254.75879150503965,8.176765395692195,59.9843378653694,518.2121864116742,-35.437356737710324,314.5871918226873,187.40422566290204,301.86339504513273,85.89915637532059,459.1591591591592,0.0032076657932974166,92.19219219219218,0.0004939106923729346,144.44444444444443,0.0
4.903113070506018,-3.157072679967111,-0.7016988601529491,8.859371864427068,506.02140859911606,871.1671373388397,244.91445510894403,9.960163207400537,60.18085239811682,509.64277418763794,-1.2787201515607336,265.41919435715937,357.1988953433714,433.7641729743785,56.976670991224005,460.2602602602603,0.0032228496443411307,92.89289289289286,0.00042916326631246897,144.8148148148148,0.0
3.1127007311058588,-0.6766921416195784,-4.4366955201021625,7.641783571274304,507.0163991650563,865.5224586686337,237.7091896907829,9.504239761842674,59.81167412914289,453.95133696682046,-31.867908682641655,206.57162777981284,390.09701616775567,489.13302722413863,59.173839451318706,461.3613613613614,0.0032364042484393524,93.5935935935936,0.0003700575233313873,145.1851851851852,0.0
-0.15641798402294377,2.133966604724622,2.7394022153083695,10.067805447364675,500.93484671656375,861.2293589319444,228.62967116852514,9.143363484404489,59.745937183411726,462.0915640118978,21.96124802127892,223.15940328262099,545.825849675955,575.7800780658996,45.96600773927925,462.4624624624625,0.0032483447765995167,94.29429429429428,0.00031651159478347676,145.55555555555554,0.0
-3.550358767365539,1.2092857973884834,-2.172109164236172,7.61918452865102,504.6704767412475,862.3325605974626,231.78185171578653,9.979069741894541,59.451592512601486,413.7973754042403,-19.379786034755234,166.2614687306247,432.57159503388436,515.2999863599645,54.81529144625663,463.5635635635636,0.0032587062791085432,94.99499499499501,0.00026838053079650243,145.92592592592592,0.0
0.5263680995178429,1.5572676308946507,2.5108072189197927,11.851950201429233,500.6855045225571,862.5554285148589,253.02590396786232,7.731657709444419,59.847432074433826,628.9912687816862,28.084507227428634,380.88088767379384,470.0575995702106,506.85202531759194,53.077241382055526,464.6646646646647,0.0032675438535316676,95.69569569569569,0.00022547068054747495,146.29629629629628,0.0
0.9144315426508783,7.764340781448517,1.8917392873682912,9.817848279293946,498.1378395889901,863.3777475030319,241.37661940868045,12.058360872255934,59.83780436616137,466.02440454381025,16.276586978348607,224.33036207778343,361.66654657561236,421.5569170991849,47.399754972255174,465.76576576576576,0.0032749325338713832,96.39639639639637,0.00018755060324767605,146.66666666666666,0.0
-2.0167109051940706,-1.6791598084196822,-1.8011807050721234,9.644808010482523,498.07772964299596,864.320548104181,234.49412932999294,6.411712977602799,59.99457790060561,518.2210906048169,-18.376573695763042,297.1159635293866,582.643595988842,640.4004384654601,53.96633824260467,466.86686686686687,0.003280966851152849,97.0970970970971,0.00015435828892211922,147.03703703703704,0.0
-1.970543365858596,-1.7565728846551623,-2.26556990253549,11.311784275575166,498.2662218380411,868.6606369971222,245.09689231224655,11.079529025656685,60.1136220298524,530.2432225621366,-23.026130988574938,278.58867096182513,395.4730721707532,488.3355366816411,47.086303414519584,467.967967967968,0.003285760021932722,97.79779779779778,0.000125605435762129,147.4074074074074,0.0
-2.0155950735603,3.760000413892312,0.7007404327726765,11.927813868151725,496.50611707194724,866.7228170122262,231.85601812553676,9.346928294930859,59.98556644283426,493.0399138390807,4.039348450590037,256.88246267290964,561.6020954188187,605.5134668593751,41.50739955502558,469.0690690690691,0.0032894427311102085,98.49849849849846,0.00010098010761509813,147.77777777777777,0.0
4.492028849592602,-1.8048582543478684,-1.688648074366142,9.959802496460696,503.8515250183336,864.4025343856582,255.0084303028038,7.658150212385093,60.03700115386102,627.2390862416519,-13.86718044548016,379.93444659021293,401.66537031854483,483.55649673805965,62.55321054914113,470.1701701701702,0.0032921614885411113,99.1991991991992,8.014922855226585e-05,148.14814814814815,0.0
-2.632139434144151,1.4907468826165726,0.20496928431641506,8.457599400901419,497.7297411299761,865.2964209121124,253.52800534896724,10.40476674119739,59.918310859254454,525.988422153998,-0.7410500498705554,313.3315762883093,241.65944685417003,322.46074953840366,62.50283551104024,471.2712712712713,0.0032940765546856554,99.89989989989988,6.276211573171973e-05,148.5185185185185,0.0
-1.7462825963598891,2.0015061476980156,-0.9656551816138367,6.452060767775741,503.73061867153666,866.6392260094706,235.33425928797223,6.886097826587044,59.68896515204629,467.5548028101243,-9.65656748769198,218.80055297960735,454.6217929881081,526.7191593390544,72.74695067272623,472.3723723723724,0.003295359448062553,100.60060060060061,4.845573883203774e-05,148.88888888888889,0.0
0.6416989355719473,-4.793203753387438,-3.5623168289312668,8.62790048592964,498.3201529034004,867.5555561087676,233.7132975296914,10.079427643439269,60.29506902978505,441.7260678580969,-26.817741924486587,192.76719608953402,451.3932111074223,539.1347099120611,51.221995262697,473.4734734734735,0.0032961900657204964,101.3013013013013,3.686179013826026e-05,149.25925925925924,0.0
4.893641127160424,5.679063846025141,-4.460936038248918,8.765575506704076,496.5142461595934,868.1800517428555,213.8186680130772,7.154246184376891,60.3171084165414,393.360119925443,-25.41285315245708,232.30209187264626,691.1807392257011,734.4699211252217,44.451944620025266,474.57457457457457,0.003296753466287283,102.00200200200197,2.7615109493317688e-05,149.62962962962962,0.0
-1.93780798632261,-1.2260199817979947,0.45336849698919435,10.214114905984594,501.29212976092697,865.0520279325456,225.18419228448633,10.922544168635662,59.84724997046842,420.40257579087955,1.4041453471492802,182.95768904905157,544.6642403131955,592.8841413146055,41.349995549567936,475.6756756756757,0.0032972363824415544,102.70270270270271,2.0362643975178215e-05,150.0,0.0
0.903985738904672,1.0576452352675965,-1.1231154926612508,9.309706237723946,497.34815886343597,863.2214725122042,226.60530225042243,8.15128533273925,60.06615149903131,451.38380971889285,-7.927479418915023,226.31747828466052,576.5614294487026,626.324307475386,48.397486742936394,476.7767767767768,0.0032978235449396386,103.40340340340339,1.4771983287000514e-05,150.37037037037035,0.0
2.0824998417051255,6.356824905309908,-1.1061796338282646,11.375865944102856,501.69124091499754,869.9117813722422,241.35190340987387,9.098011965941382,59.94852081406217,541.4059935451692,-8.331230542372879,294.85989579010874,491.3127920564778,557.1616710049325,47.418282326664134,477.8778778778779,0.0032986939128052564,104.10410410410407,1.053858839230945e-05,150.74074074074073,0.0
-0.5595562645331644,-2.5244375425779264,1.3917276781875707,8.774033457458621,497.9846559489187,867.4749498167977,236.73766295558642,10.587898775886325,60.185577603502225,449.953858253582,10.38567101813256,199.71997091218594,412.75926230485516,473.8370029229049,51.36136695682628,478.978978978979,0.0033000169132982446,104.8048048048048,7.391067981239506e-06,151.11111111111111,0.0
-4.361790380991034,-2.311403736454312,2.3468845532648897,9.885917666294116,493.400241082907,864.176680195043,226.5466451258476,8.454915776315529,60.12439106848889,456.7318741932598,14.535573667377466,221.95314336214489,577.6643381487196,610.1106931016305,46.6806178687409,480.0800800800801,0.003301948800340123,105.50550550550548,5.09417748120449e-06,151.48148148148147,0.0
-0.10475668626781245,5.674890241681796,-0.5450894427236184,12.367974886393778,499.9017830304338,863.1487322370913,237.18835957535444,9.884072000663394,59.75286337022403,516.7827901894658,-5.0223692548069385,276.0526963720361,515.9578712206062,573.9088682318542,41.79430698341759,481.1811811811812,0.0033046292409341775,106.20620620620622,3.4495408779747042e-06,151.85185185185185,0.0
-1.6368306475928196,0.7076796400825305,-0.681197413819723,10.683650427909933,497.0385068123977,863.9136994110999,245.05337147647347,6.972338997510293,59.98491299419202,578.1399165465175,-8.530201045388829,337.4395829350917,520.8186593924161,581.5039695887332,54.27149921314617,482.2822822822823,0.0033081782357215176,106.9069069069069,2.2943656189780465e-06,152.2222222222222,0.0
-0.0519337573661309,3.7580295001192483,1.0002860662277675,9.87992491662287,500.9239945372503,865.4330174144309,245.27839349915587,11.261751207192312,59.82637570391597,501.8772494694214,8.711779519776789,261.61723491564493,345.65920429606797,413.83383338817924,50.810678128604366,483.38338338338343,0.0033126934723204556,107.60760760760758,1.4985998201627768e-06,152.59259259259258,0.0
7.990861959095243,-1.6787544610869303,-2.7138711393991506,8.796111116129646,492.92209137256543,859.319161067845,221.00329719141118,13.529827611101542,60.610919374633035,341.4893432799238,-7.817446666288111,105.36033707809611,522.377709619701,580.3996996200009,37.95688060257826,484.4844844844845,0.0033182481988418278,108.30830830830831,9.610596030350575e-07,152.96296296296296,0.0
-1.5477434150806395,3.301926615177348,0.446306109495394,8.733537206570047,498.08092380532827,867.4727358508745,238.7173651951617,15.584417735819923,59.96523287281897,377.01923303400656,1.401167886853256,147.29571169345843,290.1383122923678,368.9743010245459,43.34766691221045,485.5855855855856,0.0033248896904506144,109.00900900900899,6.050443683779829e-07,153.33333333333331,0.0
2.156330224304223,5.83980132104435,1.103771943644308,8.298773494096105,491.31162681464565,864.4451182122823,226.1665922302839,10.18233629333288,60.32943974550707,399.49577573660014,9.811804990920828,153.6080602149351,512.7018707290583,559.7849469774724,47.88818339826765,486.6866866866867,0.003332638364660578,109.70970970970967,3.7388363832695284e-07,153.7037037037037,0.0
1.846543055598957,-1.1361813521711077,1.3604604168352583,8.917986268434202,498.33585815962357,870.415713325235,249.01728697140274,11.576408281594373,60.33151264516562,492.0332086148663,13.487974913568063,270.41785892783224,276.1331575614,343.65077503916586,54.98156953407722,487.7877877877878,0.0033414875818838464,110.4104104104104,2.2674949114481306e-07,154.07407407407408,0.0
1.8678145759688263,3.506028564626022,-3.87350540500493,11.511331677488629,498.78245412614297,867.2365212949754,247.841464163535,6.438748654185021,60.08765937527905,595.780773712625,-38.345205318999014,373.19975259596725,558.8677802048544,637.3426559078314,51.7118959721968,488.8888888888889,0.0033514041473328947,111.11111111111109,1.3494978806300673e-07,154.44444444444443,0.0
2.594592472166649,1.6041413361541672,-1.5227105396178813,9.556223457415463,500.446694298438,859.2879610018407,231.0197277367554,13.005468652611176,59.86650154023822,403.43861323705755,-8.060872246948923,157.1610918482079,435.0669731089927,506.9663744975939,41.96067854274745,489.98998998999,0.0033623295093955096,111.81181181181182,7.880897337890511e-08,154.8148148148148,0.0
3.373121541554822,3.697637323799746,-1.7565265056469332,7.300453861237537,502.4292845195348,866.7065473417214,232.339547975996,11.552457009448212,59.96029417769114,383.11314050465444,-8.27228171220339,135.1110214743993,390.7736701795349,469.8326539999964,52.04040018959268,491.09109109109113,0.0033741816287669183,112.5125125125125,4.515684278393671e-08,155.18518518518516,0.0
4.37077050015884,2.0514007854550678,0.19977390881842597,13.536338586119566,501.60728656460725,878.4412575720129,235.38732949501693,9.032133110097535,60.43076322294828,533.9095109215021,6.217127311078937,300.9025920717919,587.640844462124,626.375097762973,39.120029091564255,492.19219219219224,0.0033868574725506033,113.21321321321318,2.5385594198341208e-08,155.55555555555554,0.0
-0.5284737719962135,0.46394941304904547,0.9614891595359679,10.639930382290325,493.4094562101559,871.4793734705454,217.4720660526866,12.474361600578018,60.44317030542879,372.74700835392497,5.736106726794848,146.03394100984485,605.1977414684673,640.900200055921,35.08745202113876,493.29329329329335,0.003400236068796374,113.91391391391392,1.4000460305986964e-08,155.92592592592592,0.0
3.8153163515822164,-2.583377422157602,2.9934208148919628,7.186113198973661,499.09101113092953,866.9340175599528,243.35968173440577,9.491047846709318,60.33423126196752,460.4026629411627,27.691472336688545,228.3268871649144,327.1795682991335,378.8829440940277,63.624268267032,494.3943943943944,0.003414182040024674,114.6146146146146,7.574731434092411e-09,156.29629629629628,0.0
1.1658473685491322,-1.2438465390999756,-0.9899309607361462,9.116302145518352,499.8560776434199,864.6838507047022,237.2715545365987,9.083949633970887,60.062237164416494,486.4866933794595,-7.220144524225558,238.3556278844821,457.7995196094801,527.0790393239871,53.24453761860781,495.4954954954955,0.0034285495195977554,115.31531531531533,4.020163582586875e-09,156.66666666666666,0.0
0.09089911141226902,4.042819764723715,-0.9951449966184277,10.221772765656835,498.1980300610023,867.0674018977714,249.7017508256786,10.950669850854982,60.007984505192994,538.9543509694661,-9.26932256113181,297.9022706740815,325.54675162004196,412.5626121509628,52.72517331659603,496.5965965965966,0.003443186342706394,116.01601601601601,2.092935615981554e-09,157.03703703703704,0.0
0.6043083136783379,0.14684525884952254,2.299344037757494,13.409184186594754,495.20227551242016,868.3989435180805,229.01590782037448,7.873291000339362,60.332089678420125,513.7656743617553,21.20911335819467,297.43160846947814,640.7622009507759,656.2365856998409,38.30023224327199,497.6976976976977,0.0034579383945240994,116.71671671671669,1.0687838674754425e-09,157.4074074074074,0.0
-4.300242695663581,2.3598609806688686,0.5931538770606102,7.783775083482261,498.6838777311444,862.45181075915,233.80877051750068,12.043249528799896,59.680787494634444,387.1047958924107,-0.24808191820885384,141.07371304337948,373.68251597202016,447.6107525142923,50.287426030488454,498.7987987987988,0.0034726539919897256,117.41741741741743,5.353450949984989e-10,157.77777777777777,0.0
2.0412002060145022,6.840812084762586,2.5353030223759476,11.952081438711893,498.5769343923714,870.0008586684213,224.93474741960884,7.888020376146313,60.09018899543204,487.4059215152485,23.532319184994833,271.59199271278413,643.5323428274314,656.4873808244733,40.64901045069962,499.89989989989994,0.0034871881729049052,118.1181181181181,2.630130386957623e-10,158.14814814814815,0.0
-0.9732802366779292,0.6930141853902546,0.5774560060196726,12.798972853944687,498.3071218136244,867.1589336535094,229.95709436505746,7.8998904203536275,60.04832494753747,510.05820419088496,4.177329363650925,295.3658173810337,625.67039018885,657.5305662917774,39.929566669977746,501.00100100100104,0.0035014067667249993,118.81881881881878,1.2673926146416723e-10,158.5185185185185,0.0
0.7886204518090183,4.988345266555376,-2.3142332374265417,8.74269138985086,497.6885132987452,868.4221631186056,228.1801800393178,8.180620423183331,60.07988567990663,449.37488723914475,-17.34008246280601,217.57716535340018,555.352691302573,617.824568137675,51.351742235495834,502.10210210210215,0.003515190125677855,119.51951951951952,5.99001042211424e-11,158.88888888888889,0.0
-0.3013509331811109,0.8823435376496396,-2.666256709555613,9.444972762279534,502.16776580824893,871.8712182003618,249.95973678846445,11.519000075032244,60.01956810792645,518.6523682157741,-24.468287643976623,285.04649410001696,276.63723557792116,381.098728069407,55.00451270903454,503.2032032032032,0.003528436402708415,120.2202202202202,2.7766397999186923e-11,159.25925925925924,0.0
1.922337552370942,0.5901098613409611,-3.103024498117858,7.927381505252459,499.44481805721693,868.1398759358888,233.01738151248608,8.766449276960584,60.166589264672766,448.65019554319696,-22.295229269596287,201.82465049858394,472.93518543823575,553.3317389579795,56.43525613774593,504.3043043043043,0.0035410642741713506,120.92092092092093,1.2623534053777238e-11,159.62962962962962,0.0
-1.4117470460413568,0.6137664486045575,1.3241036695169464,9.59307771783939,500.3101167894718,870.1233101706666,241.24175684744614,7.304008431265663,60.0143195255352,547.8439094754056,11.283794154230685,299.0569933062283,503.41242685151775,551.4394987462092,57.27070873289081,505.4054054054054,0.0035530150200646688,121.62162162162161,5.628678117766599e-12,160.0,0.0
3.395121697829043,-3.2461263991486513,2.377193646174016,9.926820051314138,497.72685239925954,868.3813174420571,236.19236596138197,8.788640000128403,60.44084581629095,501.1993321837099,24.06080613549456,252.29209805557906,501.86090870877445,538.7464609817432,50.1905925116045,506.5065065065065,0.0035642538926604385,122.3223223223223,2.461450652367999e-12,160.37037037037035,0.0
0.42048703003453486,-2.2139764125010277,3.698724282772762,11.319299996164741,499.38431308999515,865.8224229459215,227.30534733987187,9.935915258639026,60.10889195746631,462.70299106357476,30.304619600440184,223.65092894739303,566.9570556995195,587.4876386555509,40.925447965486775,507.60760760760763,0.00357477072528802,123.02302302302303,1.055676506891706e-12,160.74074074074073,0.0
3.7790692575085605,-4.816739921258751,1.6862106646464803,12.180366942040894,500.2901468318361,866.8230579550507,238.31699576828356,7.638055032671229,60.33291776857147,553.5791640990225,19.964319515321716,319.1327965575535,573.3096029836904,600.9626460854942,45.15777562572775,508.70870870870874,0.0035845797562568814,123.72372372372371,4.440396767144772e-13,161.11111111111111,0.0
-1.7674660714069867,1.1928486856667602,2.3256771550699717,8.503807870756706,499.6324514934728,866.7043864869224,245.99103331863594,7.696637781931313,59.91583699041932,546.5235775700659,20.500295033899697,297.55281374418735,413.0171852137928,464.8181906041712,64.52909641320319,509.80980980980985,0.003593718667825792,124.42442442442439,1.8317258632560666e-13,161.48148148148147,0.0
4.950621664104544,-0.20792058174134795,-1.1600326653073694,6.065349871548011,504.9904474785373,869.1416693104795,227.92240607456648,14.22259266819917,60.09298515424872,294.571739776791,-0.9139616346394766,49.787176742842064,364.9620095873569,440.20984611587284,47.75989754825567,510.91091091091096,0.0036022468659628877,125.12512512512512,7.410437868004126e-14,161.85185185185185,0.0
-1.755695060197959,5.948740975959796,-2.3128316334877135,9.957510441447516,502.7485081510858,864.5848613179696,248.0911279073138,8.278869192372227,59.563012017404006,573.1169471284995,-24.97391951975251,324.2610615611764,420.7819799203647,510.5169670707963,57.77963565872948,512.0120120120121,0.003610243052506694,125.8258258258258,2.940147759573102e-14,162.2222222222222,0.0
-4.579022008899569,-6.953234955664848,1.7001586648351066,10.58707505993728,497.18797359438406,869.0463293985002,231.50279078522303,9.353915262453986,60.196192242477984,477.05325507635166,9.716825189816987,232.1871504385864,535.8613250422768,580.3339072684519,45.512513407023754,513.1131131131132,0.0036178021662624737,126.52652652652654,1.1440204398573393e-14,162.59259259259258,0.0
1.3914478655549283,-1.5876348578634258,0.8353615044788013,10.498835375370083,502.77030320127926,870.682397363151,235.17016073927158,9.265525998401428,60.10980749671191,498.6568643893269,8.641996269346155,252.09773316433362,510.4123437776962,559.0750279068757,47.36889907152216,514.2142142142143,0.003625031792534098,127.22722722722722,4.3655142599054655e-15,162.96296296296296,0.0
-3.2294217234432745,2.240019768730985,0.2148887486817851,9.346653504981912,498.09004555932313,865.2995071996709,245.30683123010047,9.157286384459116,59.84927395306366,529.1912173168764,-1.2325601339643606,280.17152235584604,391.3618215972217,464.90983754420256,56.96417261983435,515.3153153153154,0.0036320481605915723,127.9279279279279,1.6336983908863272e-15,163.33333333333331,0.0
0.7709655506917674,-1.7837732525571248,0.7747429612659797,10.24950419932787,494.81549585864605,864.7843011734807,233.36563842780512,11.242693479938204,60.31183333063017,450.2772714931019,6.849477368077047,200.57422906546287,469.0841011674993,525.3688769204098,43.86040476531712,516.4164164164165,0.0036389718646550363,128.62862862862863,5.995717962855142e-16,163.7037037037037,0.0
-4.0486779981322805,2.7589523186704916,0.6463709649164118,13.030889616704496,503.1514326623881,864.5502158681335,240.37574859335865,11.896285900944099,59.52141335420352,517.0718998912683,1.8304897846354429,267.9703141332094,450.9642792043128,513.5881237194437,39.9937192243023,517.5175175175175,0.0036459234553077014,129.3293293293293,2.157950570344174e-16,164.07407407407408,0.0
2.0561166596738385,-0.3136216184574449,2.5676337197071226,10.76346833792502,502.0253749481529,865.4229800681491,236.85309171211907,9.388091136936815,59.99325002883031,507.86448304813064,24.7384280861256,260.5538207977915,495.6684287240706,531.9188182077752,47.040291687513474,518.6186186186186,0.003653019054165908,130.03003003003,7.616773309322541e-17,164.44444444444443,0.0
5.839578919041978,-3.3839051510396927,2.5899711696339116,9.253263149993831,501.0247583009657,862.3960849416569,241.2936800670382,7.527043426815302,60.232486721363976,539.0359555822665,29.958364378203292,292.4837577867745,481.58788014353735,514.5456303849228,57.68144576767268,519.7197197197197,0.0036603661446919203,130.73073073073073,2.636502396604169e-17,164.8148148148148,0.0
-4.82413416803985,-2.1880054322756814,1.088440704680694,8.999604365808008,500.26945593901263,856.5666013251332,216.19260894476503,12.548880455697807,59.53723982224772,339.3688500936506,1.7152432539991116,112.8734665004468,573.1123329784763,614.650138643631,38.25224821017121,520.8208208208208,0.0036680596860510987,131.4314314314314,8.94975950967993e-18,165.18518518518516,0.0
-0.14415564113706109,0.7695069044308239,1.6916057451258564,9.660295284644539,499.4089824542732,860.869394670336,221.70318184791918,9.809317817606635,59.851625351605755,413.75498272082285,12.079391575826858,185.48756909600735,581.1443441546253,613.1402224422018,42.86407235212821,521.9219219219219,0.0036761786849753733,132.13213213213214,2.979333688263498e-18,165.55555555555554,0.0
-0.7628553965861586,1.1132969155388814,1.0281251048495517,13.273479923661279,503.8136895179617,868.4837816889365,246.1596700604684,13.460643629714337,59.81209693399718,531.2671534887693,8.785005375375945,285.70557848398266,374.9077339750138,440.84729727659163,40.08863376101692,523.023023023023,0.003684783343093934,132.83283283283282,9.72635502570047e-19,165.92592592592592,0.0
-3.9577151619374384,4.565584554002714,-0.9223394640692378,9.633398580947606,501.47574322092026,870.8352477975617,250.3718140564905,5.508828204869674,59.73816004797868,621.509603532653,-14.027270613216208,381.3129694521074,533.9035653991388,598.2663487752104,64.93537709852413,524.1241241241241,0.0036939128747868525,133.5335335335335,3.1138876620590477e-19,166.29629629629628,0.0
-0.2597848361873276,3.533199648030388,1.5131293498262801,9.960411310958584,496.99926248483104,871.5510513894073,230.8951329646848,10.39080644256664,60.19301514919206,450.1907677935441,11.638970322935469,200.50101281745066,506.7733519147669,554.5295569889372,45.23986664177652,525.2252252252252,0.0037035840642331364,134.23423423423424,9.776340839687824e-20,166.66666666666666,0.0
1.0837927064236836,1.4443805011400028,-2.7889901377185233,9.035372858127394,502.94784855865817,865.2773502842714,237.55971647828866,13.837212667752416,59.84454779478499,409.6924102347935,-18.8217980679478,166.87766647864623,336.53754310303054,430.394308910835,45.276846065049064,526.3263263263264,0.003713790601088177,134.93493493493492,3.010017814314652e-20,167.03703703703704,0.0
1.8017623417731952,1.4157787776089092,2.1077831045917663,12.197966714883929,503.5911462218739,862.5269965245501,242.94719252902303,9.293471729123684,59.76965745504159,557.1901455230419,22.242476066996474,311.0104634094315,485.4257466034492,524.5409211781318,45.56205329671087,527.4274274274275,0.003724503203425218,135.6356356356356,9.088243337512404e-21,167.4074074074074,0.0
2.0324678252109,4.203149352994067,-2.38904587953207,13.91967450948935,497.39265728650867,864.1008740984296,246.93217601658705,9.549013153330728,60.05510068791809,582.6946697455301,-22.193280823479093,341.17944181024563,497.29345128282597,572.8839936314511,41.75150372955869,528.5285285285286,0.003735670505582984,136.33633633633633,2.6909636268490752e-21,167.77777777777777,0.0
0.621454504697118,2.2420667435975896,0.5716065735894659,10.901226098862777,498.3272256110622,862.6842751540577,219.72322728329152,10.591023383180678,59.95361447357401,410.20934364563857,4.707809547477555,192.24578128373133,608.360885055137,641.7983718328903,37.57451402123969,529.6296296296297,0.0037472206587732875,137.037037037037,7.813607560003454e-22,168.14814814814815,0.0
-0.2837691813641963,4.554050498439761,-1.6903079168523178,10.165545807570851,503.8677282596059,865.2068342969128,231.13959753021624,8.882408362230086,59.63916498881877,476.09918105045693,-14.341830143934194,242.5871542387565,540.9399621764225,602.3833792097986,46.882906319565805,530.7307307307308,0.003759063565035711,137.73773773773775,2.224898320787267e-22,168.5185185185185,0.0
-2.138940266311891,5.6950736982878425,1.1067779661488535,10.07356566634847,501.11471858653346,864.2217943999821,236.67420620150125,9.375856135894534,59.62189845933033,494.88341135942727,7.463194892473432,246.91646957859905,477.621335291959,531.5414200229734,49.34847429512936,531.8318318318319,0.003771093641596421,138.43843843843842,6.21273024498114e-23,168.88888888888889,0.0
-0.12699059020075154,-4.524508142153036,-0.06785045185581776,5.231386422428509,494.2427468546467,866.8794001358439,247.0314019723605,9.324369811617194,60.43264866372274,406.05205058054156,-0.6079936343129513,211.73045991579926,200.30666797311642,279.51311569817886,77.64276869981953,532.932932932933,0.003783192993891406,139.1391391391391,1.701247730216141e-23,169.25925925925924,0.0
0.40510172944133,-2.153674441853463,-3.1895119163266648,11.490301728569635,493.9529188106843,865.8083638737755,264.98430483721495,8.745158531147254,60.3762125553971,695.742190741885,-38.34259782623137,447.6126469660127,337.80254507633833,450.6145126642252,60.60901424007108,534.0340340340341,0.0037952348622203283,139.83983983983984,4.5684024595318655e-24,169.62962962962962,0.0
2.658348315131705,-2.0637782302381416,0.8413992620369577,10.268332831991687,495.6730079206267,872.309722281395,237.71994273190282,12.457713100401119,60.583564124411026,454.7688436226311,9.29815299382981,202.70626591190563,408.52483677753213,472.1413857385389,44.034339066523124,535.1351351351352,0.0038070871996882844,140.54054054054052,1.2030174263385503e-24,170.0,0.0
-1.410955903192328,-5.975252441447283,-1.1558415536654212,10.85668410132145,502.8819819766435,866.3598266360545,225.9302253789601,10.92215606459287,59.96798865480814,432.1952160411917,-10.159384382042012,199.41371242395348,552.8741233571636,609.2568910266149,39.94722633232098,536.2362362362362,0.0038186162379626265,141.24124124124126,3.106628301340213e-25,170.37037037037035,0.0
-1.4303181689143425,-7.664979445542724,1.7622934416267382,8.57707561183259,503.9961913957531,863.3491176754551,244.022680772013,10.501256464206604,59.87453695708786,480.5515112685701,13.399070313862135,245.39682463313937,332.60871470615234,396.47512370848693,56.22078306108754,537.3373373373373,0.003829689902299994,141.94194194194193,7.867116052924419e-26,170.74074074074073,0.0
-5.008740514586523,2.4046422795897318,0.002651377468814459,9.231086242045818,501.71863269793073,866.6572598552558,253.20995789540711,11.617142013780233,59.61611150444914,520.879787498757,-4.9844048827629,310.54159337014613,233.0503962613849,317.6518888107218,56.969300772111914,538.4384384384384,0.003840180947912104,142.6426426426426,1.9536636608754545e-26,171.11111111111111,0.0
2.484918287058295,1.3454149429823021,0.7908419707760763,9.177950126993654,500.8349048050374,870.0489388336633,241.08014120979502,9.471288333593066,60.15835845851154,502.0123296968691,9.380231266971403,251.52611350602407,418.79657977137225,479.9636350019486,54.432089143315565,539.5395395395395,0.0038499697053822352,143.34334334334335,4.757635127322825e-27,171.48148148148147,0.0
-3.0578470553332915,-0.1508765556641203,-1.9151379100304238,12.043245968146078,502.3163434128704,866.9384281733521,230.93351454845708,8.4515923632942,59.76466386181973,498.15962273155026,-19.817514734407027,280.518543040063,593.6898822950566,650.9677148516232,41.641397760527134,540.6406406406406,0.003858946342690241,144.04404404404403,1.136157890842206e-27,171.85185185185185,0.0
-0.011392228885987775,-3.6630707789614663,-1.1786644628547238,9.242480326793814,494.76678643032204,862.989470832149,249.57993941480018,8.794751390770886,60.27764280385256,556.9112444584124,-11.469784786004764,309.83012627266237,366.24219250003546,451.3484427238569,60.26958995235041,541.7417417417417,0.0038670125744602666,144.7447447447447,2.660673716795881e-28,172.2222222222222,0.0
4.75416286401334,2.774463171361604,-0.917277272202169,14.165320644219594,499.61196028058725,866.3206731576905,246.63545618498435,10.003566082209218,60.18500259709691,582.7609969267792,-4.5002331508490325,337.7116251540434,491.55496033772897,553.2810764821105,40.809589089465206,542.8428428428429,0.003874082774224123,145.44544544544544,6.110110873996223e-29,172.59259259259258,0.0
-0.6987500705991088,0.08502048802728857,1.7134049604851114,10.861724838030074,496.42598201002465,873.6517950591693,229.73919155804376,7.881576583254196,60.35689157920404,495.7813725181812,14.152695935326626,263.49728078693414,598.6105295936841,628.9251613634412,45.72958802677176,543.943943943944,0.003880084471702757,146.14614614614612,1.3759741929934664e-29,172.96296296296296,0.0
0.658964298335703,-6.45653256240496,3.3547541756109784,7.448634680008537,504.7952590449406,867.9294690977938,243.81425617534342,8.99947796682665,60.033956103927274,482.7233774884846,28.916861026111444,247.3366776024124,344.3757413066779,393.60030949063616,64.82958844989406,545.0450450450451,0.003884958243237075,146.84684684684686,3.0386061606125522e-30,173.33333333333331,0.0
-0.7816435148437778,-2.15662355203017,-1.6103435034857525,9.742907413496086,500.22780055714634,865.3543400996329,249.97265567658872,8.967766716257131,59.99248340780864,568.5823067553174,-16.788285640146924,320.6808764089068,372.7847805137658,461.75999506275673,58.46190265552075,546.1461461461462,0.0038886570285555206,147.54754754754754,6.580224115864379e-31,173.7037037037037,0.0
-3.1674005812683226,-0.8889171764600436,2.1536962893153606,8.696649755687169,496.9897695195699,866.270418697249,251.81890042558894,14.249112459658027,60.02465988807881,440.52934644069796,13.518616487767263,269.9962132094855,175.09724798616264,234.92382528502446,51.05533769164332,547.2472472472473,0.003891144930128866,148.24824824824822,1.3973600968807232e-31,174.07407407407408,0.0
5.684783943841929,2.026523063863049,-4.339354835451404,5.6112350603599515,500.8150850995452,862.0986120573152,239.33551024690544,4.452370120132167,60.071626252968365,524.3891337700957,-33.67510808790488,290.30251251620655,507.05396253323505,589.2236197445444,92.70606881560398,548.3483483483484,0.003892395571667495,148.94894894894895,2.909890318654308e-32,174.44444444444443,0.0
-1.8062265593476814,1.810665738079656,-2.3883788021845787,13.19894188022758,501.0567586188088,865.534431562801,236.41920553820682,9.640760557188733,59.79188674839829,520.5252759277816,-23.592274102284424,289.8493401729264,547.4104157084837,615.8372017891664,39.60814809969145,549.4494494494495,0.0038923901092492775,149.64964964964963,5.942166242420872e-33,174.8148148148148,0.0
4.4251504357510845,2.923948439314262,-1.9175569123735496,11.406285084440007,493.96698277982404,863.3046274857069,252.27273822081264,13.451387585629542,60.3608670197584,531.9639329335718,-13.236944475256884,304.43247240222956,270.388681603833,363.61251532404856,46.2757471750053,550.5505505505506,0.0038911150016551557,150.3503503503503,1.189904625044117e-33,175.18518518518516,0.0
0.18856778666614316,-2.0457937196796534,-2.7050173788814447,11.066414635798624,498.69206446153885,871.9947962926211,227.89839497019113,10.243688928264907,60.30200093162897,449.88619109567935,-21.058101450134473,219.2968692952229,562.7994195422434,627.742813696628,40.6815824670808,551.6516516516517,0.0038885596554313314,151.05105105105105,2.3365656062726885e-34,175.55555555555554,0.0
2.2079759864489956,1.2443100439219432,-3.16717677957516,10.330807320599408,501.7599755124101,861.8022402529074,244.38579290921007,11.506834946842186,59.86492845743412,504.5403630002296,-25.588101500301264,259.505788417103,356.5003274146715,453.90914316837245,48.69908209334299,552.7527527527528,0.003884714064807572,151.75175175175173,4.4992651680832646e-35,175.92592592592592,0.0
2.8308495212278943,2.0085895988277924,0.8259978242755951,7.235964862615125,501.53698170005663,861.1323989467294,226.2997337263557,10.199652630199536,59.865595049228816,379.7947266364433,8.265681157168016,134.3899278787344,476.938527888149,529.0347365875261,52.10128300166957,553.8538538538539,0.0038795665668286804,152.45245245245246,8.495761395684384e-36,176.29629629629628,0.0
3.3189771048233965,-1.6925623524534805,-0.42813539545572277,9.032765720889127,503.4237697325714,864.5355768228403,250.653762722596,8.66533323756704,60.00060803417979,566.6084916646062,-0.8902102000278171,324.4051557428669,354.65809438263017,430.20582611492074,62.362432320984716,554.9549549549549,0.0038731018279627174,153.15315315315314,1.5731113720775838e-36,176.66666666666666,0.0
4.165965823393824,0.6248648155768783,0.7588107952102194,11.683561549568026,499.7038963721669,870.2179409048874,237.4195448438884,5.516168130982174,60.32333131990798,565.2909338767561,11.5977973216763,357.03403964071634,646.9635523243132,668.6258868955881,48.03108872573688,556.056056056056,0.0038652991701668546,153.85385385385382,2.856356656597464e-37,177.03703703703704,0.0
6.562551096524414,-2.1794032408048296,1.380945372243026,7.897559940434995,495.92963140208354,861.6073281590408,252.6858323564747,10.410911374072606,60.46684478769684,502.64527551343,18.521474287528015,301.2479967946069,237.10049596564318,297.2165079417852,62.83293224492476,557.1571571571571,0.0038561313321565024,154.55455455455456,5.085815076186747e-38,177.4074074074074,0.0
5.489599553610406,0.6258488492503527,0.5312339863450669,4.936461367498373,498.15449688780683,869.3090460278083,244.91412756355527,8.448786790795218,60.44069827862514,411.65445466571754,9.255579527305748,203.41318312673206,239.6996302765856,310.59441028117385,82.28208096278209,558.2582582582583,0.003845563745746339,155.25525525525524,8.879801200850548e-39,177.77777777777777,0.0
-2.0599646002614547,-1.5301813631019248,1.3155263523007474,9.545787984438148,495.1954058474552,857.0693414064127,227.7677976993807,8.399329187669393,59.9228496189173,456.746275357822,8.476200352303714,223.78010956761977,558.0778461331317,596.9381906428695,48.07640842186483,559.3593593593594,0.0038335543879874628,155.95595595595591,1.520336992626841e-39,178.14814814814812,0.0
-1.0130271361979735,1.3413304965109585,-0.13906457248453877,9.716484891944923,498.5733104208663,867.7701613902003,254.24627732077244,9.002025488041776,60.03207852450072,592.0072947273844,-2.452370141481136,349.4050176286109,338.9908017888881,418.8547534783171,61.032572499105285,560.4604604604605,0.0038200542478966553,156.65665665665665,2.552523985780805e-40,178.5185185185185,0.0
1.6533509837578926,-1.8141987060934797,-2.3739867766114893,10.271126832829419,503.7955609175538,864.5607589560627,255.5124526642773,13.489722813246987,59.90385056278336,528.7197056301206,-20.19756182414807,330.47199058721003,193.76684031569687,291.6897699659629,51.35941870033805,561.5615615615616,0.003805008422421506,157.35735735735733,4.2023533853028987e-41,178.88888888888889,0.0
-0.07701598302941574,6.774453697079199,2.1156283616415923,11.457037287029072,498.6989548315183,869.6743582984275,248.82286492599215,14.809675084507946,59.971100976306865,490.1685000017761,18.033374649852487,269.6154575337033,278.3620456286686,341.19592828098087,42.8190903009925,562.6626626626627,0.0037883578305741386,158.05805805805807,6.784338553098605e-42,179.25925925925924,0.0
5.4629711737859425,1.3797765932128792,-1.178224265562254,11.275211624462417,494.08735759276806,864.796793216566,232.3841213496378,10.434415875056802,60.49363931857703,471.16644578603984,-4.115055273054504,230.97928851574,523.3397975516255,579.5675045116768,41.31203691348689,563.7637637637638,0.0037700415081697363,158.75875875875874,1.074024288236666e-42,179.62962962962962,0.0
0.1201775500199965,0.3795723830015297,-1.8711925975248518,10.517539610487843,500.6021732130725,867.4459581112876,236.93986045642592,9.070465552176545,60.00589876423474,505.8251706832136,-16.401248892140096,262.55983090669605,501.73385068200645,572.4002157121321,48.107715123725676,564.8648648648649,0.003749999419197108,159.45945945945942,1.6672925170822522e-43,180.0,0.0
1.9401141792771897,-3.2343540799132287,-0.3558357516087963,12.391062776173419,498.38784968311825,866.1343158263496,241.4542721740576,7.645547165097579,60.271733295485184,565.0855514795247,-1.5573486011796003,332.34138540926597,560.8959699606116,608.7064829627757,45.448587261125844,565.965965965966,0.003728175694492592,160.16016016016016,2.538049440865965e-44,180.37037037037035,0.0
-0.8138960745453351,-5.276526140935846,-1.825621838593026,6.962060438373371,492.1312179991163,863.9438395352739,232.96289600668567,10.937080323092138,60.4419168700574,380.8460521349001,-12.978886888901359,130.80731444953733,385.096323534293,470.0885485701179,54.84781053259999,567.0670670670671,0.0037045221851147877,160.86086086086084,3.78859704412939e-45,180.74074074074073,0.0
1.2624543620373365,2.0466132618736594,-0.8348607639788644,11.00916362895478,501.43412047040283,862.9191173041984,256.923465724632,13.565811200130288,59.8431763107842,547.4940429013487,-6.6972872089514475,349.13144256724996,207.22097606775094,291.73403053916417,49.621351716575894,568.1681681681682,0.0036790021977000094,161.56156156156158,5.545571519957047e-46,181.11111111111111,0.0
-1.5279697554251013,4.977383178952806,0.688107843126933,11.253076726673886,500.1865244862353,867.4385387106705,241.44326471726038,9.505319225949686,59.81240171131132,533.8805278436454,4.902460260021536,283.98138131499155,470.17679861004706,528.1380438510406,47.58228571518594,569.2692692692693,0.003651594263156353,162.26226226226225,7.959820389332271e-47,181.48148148148147,0.0
-3.876211372713786,-4.630759969799262,0.6966834784922538,7.5208754278395205,498.91676431461906,866.5644575593291,212.96651952892643,5.2420079184935515,60.009462337354236,423.0008678026866,1.3146223802683275,249.27323025717445,704.6513711981798,724.4748955518713,56.76315775012964,570.3703703703704,0.0036222957793194885,162.96296296296293,1.1203373289590617e-47,181.85185185185185,0.0
0.709778971616366,3.3112155703506456,-1.7956601328512587,6.994258782635221,496.955572316084,865.372041550317,243.39355812756222,11.340099343631048,60.073093572953056,417.9258546934533,-12.370131266851311,193.85174627969627,260.2576271004003,352.89531123801106,59.680527823342786,571.4714714714715,0.0035911263634858287,163.66366366366367,1.5462597660335717e-48,182.2222222222222,0.0
5.32504692003613,-1.4511194530732832,-0.9754107458974892,8.508115747048798,501.9296729609656,866.5217958721596,236.51842603182686,11.970799422900098,60.22427053796373,423.34963637948294,-1.792145231345792,177.4160447347753,375.8924381077684,450.69832037772903,49.13957277398235,572.5725725725727,0.003558130752709683,164.36436436436435,2.0926844904113244e-49,182.59259259259258,0.0
3.411088302011595,-0.1217744728293618,2.1486660095404875,8.676917114969417,498.1452252692679,866.7344383107707,239.25073443881553,6.828308719228305,60.28563512603175,532.3897079922681,23.257776955087493,285.1588429483893,508.72607225880023,544.795894235114,61.00678323559361,573.6736736736736,0.003523381098788308,165.06506506506503,2.7772326235860767e-50,182.96296296296296,0.0
-0.5458954541380401,2.7943780794998907,0.9928002354678822,11.50683892700486,502.2597945766679,859.5429202745361,236.313806342143,10.352968367325905,59.59232374403548,497.88867740814135,8.091660344443277,253.49066648469915,486.33455851186847,537.0723018280809,43.32288060128474,574.7747747747748,0.0034869785210446505,165.76576576576576,3.61416125290366e-51,183.33333333333331,0.0
2.062826065623491,-4.984989701695937,4.150130078697083,8.77092243261781,503.6653140220907,864.9620729361817,248.07046416606687,10.902452032272198,60.0326951964926,492.95917389654073,37.68245020587313,275.17904627408234,297.43018159503674,338.96470015190573,56.11575541580822,575.8758758758759,0.003449053803068205,166.46646646646644,4.611998215138914e-52,183.7037037037037,0.0
4.6692305622754064,4.364232058212013,2.3602563474830554,8.287302963437591,501.3455173105122,869.8114309847872,251.19687778553381,9.853785395982124,60.148678172932215,522.5187548829175,26.013725449777773,302.71514752535506,286.44275812878493,340.7886542558611,62.5401561833057,576.976976976977,0.0034097671488647623,167.16716716716718,5.771074175355983e-53,184.07407407407408,0.0
-1.978202956018165,1.2516406716048267,2.288586137119878,8.776732526610882,495.66238691020766,863.7819543512545,242.83053162258653,8.418458161829292,60.017017617271435,517.4579168301055,18.780864038415935,267.97601567158097,420.17089607461963,472.6046728754345,59.23055839048207,578.0780780780781,0.0033693069483709537,167.86786786786786,7.081246232794442e-54,184.44444444444443,0.0
1.562260621530728,0.8243228262569051,-2.775737100911604,12.237264668308423,499.08752890516166,863.5469575335085,236.6068881286184,12.031874447127112,60.02829377052962,483.4515071194663,-21.801507147287776,238.0103258362405,467.4990001896033,547.4087686088379,39.42509277465911,579.1791791791792,0.003327887540678396,168.56856856856854,8.52016201937123e-55,184.8148148148148,0.0
-1.7402176942808953,-2.1238595724775484,1.5277207032668452,10.026086748753904,505.48635117557785,863.3160525322744,239.5866279519083,9.193240508062635,59.62581508017504,513.7732357229103,12.008565822840994,266.1086024090156,455.5246435913663,507.98059198524754,51.43549764801856,580.2802802802803,0.0032857460039458814,169.26926926926927,1.0052422673153114e-55,185.18518518518516,0.0
-0.08080906782260423,3.708494779035062,-0.1062136033938213,9.641497949286176,498.2432068300503,866.6717386530602,240.19599616577628,7.029627674600135,59.99542126288246,543.6874789428741,-1.0888354168948653,301.1874829928908,522.6487956287921,577.1545323473515,56.39883192417201,581.3813813813814,0.0032431380420165005,169.96996996996995,1.1629953592678406e-56,185.55555555555554,0.0
1.719014624938051,-1.171985422894118,-1.101963607076499,9.779989002597897,496.1984694095077,864.7741515090922,231.97569960135164,5.901051028660638,60.27242504199645,514.6902382578479,-8.148122785729674,305.5023003920221,620.907447503037,662.9257151897806,52.46080677816283,582.4824824824825,0.003200333077240657,170.67067067067063,1.319377907079669e-57,185.92592592592592,0.0
2.440325593064003,-9.00788269325598,0.336030681065057,12.584120668653046,501.00387535619916,864.9728067637052,245.78928648571235,12.52169903999862,60.29734058377583,531.3270575032644,5.54219815565439,285.18297530580503,384.98958412061694,452.2910875934578,42.0288267935667,583.5835835835836,0.0031576086949616383,171.37137137137137,1.4677228641051201e-58,186.29629629629628,0.0
3.632716111054385,-5.501458017717098,1.890423069222967,8.501656546793516,499.70468482234753,864.3515086704334,244.60042323860466,11.233327952942236,60.30414525854261,466.4746219875256,18.909315218742666,237.2472675763898,311.60693404873496,371.77557219252037,54.47102515421178,584.6846846846847,0.0031152446156828286,172.07207207207205,1.6010400222690746e-59,186.66666666666666,0.0
-1.1461388921295215,-3.5407070945393384,1.0016631820084232,12.631016581880207,495.2108243742895,867.0423708123185,255.40441239776675,10.175947094258339,60.3106703790128,617.8409919791739,9.676295110276463,369.52793336980244,384.3859449796599,449.5182941562858,49.01281934812119,585.7857857857858,0.003073516394444432,172.77277277277278,1.7125499709885406e-60,187.03703703703704,0.0
-4.094142307706051,3.6708566170521215,-1.75694760268412,10.420992597843007,505.54958564756083,866.0835948503757,252.55349780288475,9.119450726298393,59.418990543353374,595.3741397585566,-22.482313609072666,348.1934701038856,365.3840799277887,459.93328068995294,57.5521219074651,586.8868868868869,0.0030326890620667826,173.47347347347346,1.796250576224888e-61,187.4074074074074,0.0
-1.4790010605425081,1.0957414843586688,1.4849178271852406,9.679161236049305,500.7123476856096,868.215985477635,233.1432508240987,8.942003171593747,59.92278886563141,480.3155548866008,11.010322799056212,233.64352860949538,511.95393002856025,558.3830102821545,49.79319946379356,587.987987987988,0.0029930109287318466,174.17417417417414,1.8474507417521578e-62,187.77777777777777,0.0
-0.1483758983918121,1.5085355509159208,-1.2751750841519278,15.001800995868564,495.98602452740005,871.409227853951,248.20298374508965,7.848526703116777,60.302395134839784,607.0522436437767,-13.664466882831507,377.9995426150996,576.377421392199,632.9412056168379,40.48520794296854,589.0890890890892,0.0029547077664280295,174.87487487487488,1.863205591891012e-63,188.14814814814812,0.0
0.24293214991173448,-4.057177648721255,0.43336623792857243,7.888721020402807,500.6398198329367,871.1857884010197,230.49046616905528,9.13708871088023,60.24238586168998,432.2185622618069,3.5103145869194923,182.31457006917844,485.1572718062723,542.6193847555342,54.760205837052055,590.1901901901903,0.002917977573131204,175.57557557557556,1.8425969448079597e-64,188.5185185185185,0.0
3.1504723067046956,-1.5613954124920892,-0.6067001349542684,9.292628480865988,497.6819461340883,871.774620386946,246.95932100940848,5.759825569759651,60.47904540406506,595.7762075218466,-3.125025735927243,353.90829075126965,533.7326047263559,588.826124206897,63.777322218720016,591.2912912912914,0.0028829860988232375,176.27627627627623,1.7868219198460603e-65,188.88888888888889,0.0
-4.922344164354211,-1.353819009501895,-0.4377325034712514,7.535137521672,502.4512569019431,867.7742700931071,234.83385801239893,8.527872693062971,59.72476666131561,454.07427783904274,-8.429088487694367,203.25512670152034,443.1041660451426,516.5196284037646,60.91594430622811,592.3923923923924,0.0028498632826290077,176.97697697697697,1.6990777849030845e-66,189.25925925925924,0.0
4.745819159201855,2.6886372212749396,1.532485950081019,11.904923941072338,500.74005030393414,865.2394872875892,229.76746776624415,9.378124967297813,60.099725737610534,487.2348435649984,17.65399549118109,255.16083686069553,574.9702008077196,603.7049753780525,40.54302775077372,593.4934934934935,0.0028187007130096205,177.67767767767765,1.5842584519387653e-67,189.62962962962962,0.0
-1.1025348558079964,-1.1044498360078607,-2.080387439631796,13.378377867303358,503.79641444391694,866.4692606652433,242.80045342697406,11.219760094380838,59.80202300510902,542.4565957728795,-20.847633188820502,295.29172876462746,460.7551230673132,541.3240123222984,40.65647149658081,594.5945945945946,0.002789550180955963,178.3783783783784,1.4485026969264665e-68,190.0,0.0
-1.0170993371918415,6.5672537542141765,3.890390148553866,13.339845562809277,493.77957942035243,862.49254999434,213.2543287184586,9.920147073253272,59.968482275087105,423.40596230550744,27.845646481132057,229.23334245130792,689.0198576677417,689.0967594171947,31.889674299676848,595.6956956956957,0.0027624233516146783,179.07907907907907,1.2986520883871743e-69,190.37037037037035,0.0
1.2077859482181483,1.3599110938543315,-3.6421721385889927,12.447897506292009,499.4123041296038,867.0057066435779,222.49024425594772,11.589846227751117,60.078312116265245,421.202972383946,-25.526443894894616,210.4756276625185,602.334514832365,662.2804521554725,33.80853608737571,596.7967967967968,0.0027372925350075835,179.77977977977974,1.1416850143927273e-70,190.74074074074073,0.0
3.25804235032601,0.7551176230799382,-1.1953353665097142,9.60475906440807,499.8210514857293,869.8801278814009,238.22508116225717,12.698270210226859,60.259087293311715,442.46560373844903,-5.9062716200708785,193.98418666404785,376.1332880919108,455.73812635791984,45.73807185927548,597.8978978978979,0.0027140924937277024,180.48048048048048,9.84191250008572e-72,191.1111111111111,0.0
-0.8191631907708893,-0.6209127413388595,0.740423779883482,9.269518045020307,493.8300741626379,866.4794687083186,240.82441766634844,12.116340187648204,60.29681366517599,450.4598328925808,5.0129644883133615,206.24968636834745,351.399626192827,423.8187290247857,48.68825738526209,598.998998998999,0.0026927231868414197,181.18118118118116,8.319403076282258e-73,191.48148148148147,0.0
-0.2264230630850153,-0.1177070469765759,1.1686283328706197,6.65766045501187,494.2510449089081,868.4278250046034,236.30681229841812,10.941019694757113,60.34641846834181,385.1506228777393,7.634976175459271,142.8475012228513,341.3846980251176,412.431424116092,57.8967977556737,600.1001001001001,0.002673053316547779,181.8818818818819,6.8957905013861876e-74,191.85185185185185,0.0
2.3009666507217346,0.16426731422608068,-0.2009514411434103,14.071747070363585,499.70129531751195,867.3523270249543,224.205637012824,10.023725358361569,60.16234941727337,468.794717245759,0.6648430716754212,261.4950789071406,635.6613007153258,667.9772760171608,33.151293682599,601.2012012012012,0.002654924518957448,182.58258258258257,5.604733164157414e-75,192.2222222222222,0.0
2.3168113491228626,-0.25524823808256125,-0.11478140600308481,10.937956156296936,497.26816221272696,870.0714271547888,231.82108157861495,8.038423983172882,60.373280827749205,500.76327980083323,1.3182654965549374,270.8421271800107,582.1173104184525,624.6529172305817,45.57043944313688,602.3023023023023,0.0026381560236884093,183.28328328328325,4.466883065132865e-76,192.59259259259258,0.0
0.24866630563966216,-6.3188653852290475,0.8211001706552331,9.016086190261033,503.2942226331998,867.8707328975717,243.91209327237394,11.479888102758633,60.082062421805,474.3382000321814,7.043261852290624,237.81530732839303,325.6712074491443,396.820924962683,52.58803109176126,603.4034034034034,0.0026225495993858947,183.983983983984,3.4908626610078294e-77,192.96296296296296,0.0
2.897682535105695,1.0956927668380123,-0.4621389549153606,12.656113777973935,499.5904305036373,867.8590735238133,245.81781770628362,13.359494764443058,60.185433486848325,521.655723235064,-1.2866308630310717,275.26923205139417,368.306342704921,444.19057750992596,40.99006416241316,604.5045045045046,0.0026078946037704307,184.68468468468467,2.675095321354656e-78,193.33333333333331,0.0
3.1559850750313685,-9.158763680604425,2.7863625158698118,8.054470966479998,497.76460942411467,868.7309083319905,239.83776882404058,10.684212079300837,60.60281298101681,444.86396198732905,24.653724077765965,203.01894393688247,361.5384093995773,414.70508070217403,54.9050101765042,605.6056056056057,0.002593972966887437,185.38538538538535,2.0101287194411523e-79,193.7037037037037,0.0
6.6040206749888295,-0.44142116270631704,1.6786982284632044,10.813244068445348,505.2161165829952,869.4109716410011,251.56833781036988,13.834518296852245,60.17803532262161,510.44991126671533,21.37033179025846,301.31601433428614,257.5936824200297,315.49716041337007,46.61526370418937,606.7067067067068,0.0025805639538989183,186.08608608608608,1.48110680495511e-80,194.07407407407408,0.0
3.5043817647515176,-3.2884712820257533,1.7456487020112692,9.65474173141833,497.69279440892444,867.1683056928493,243.97397023459234,6.9488565838778324,60.41492421080105,567.4535313864501,20.69171794247224,319.5121638487211,502.2647171382961,541.6525411100183,58.438745601511606,607.8078078078079,0.0025674485776215903,186.78678678678676,1.070105479285693e-81,194.44444444444443,0.0
1.9377612307135035,-3.3311925022977453,-1.932313446740834,11.277354279760601,495.9107273847365,867.8354608783662,232.52544346041788,7.691673230440918,60.44569463496563,505.68394188568664,-15.057639455478382,286.7558142472915,595.0086993648054,648.1592881636725,44.69424141796825,608.908908908909,0.0025544135593841117,187.4874874874875,7.58131086865306e-83,194.8148148148148,0.0
-1.9725306495147925,6.052698591194776,-0.15877684881140575,9.872852921627757,501.424933106091,860.1125253453182,237.19497946588382,11.710403015496524,59.484175509024226,454.8058001053406,-3.2383483106389446,207.8893215739946,404.7220541371342,476.86417074012775,46.26627057908135,610.0100100100101,0.0025412547677498283,188.18818818818818,5.266709199938627e-84,195.18518518518516,0.0
-0.6029906961212048,0.687583117442462,-0.6009318974414074,7.098144217777552,496.3261169044515,865.1300399765411,225.97133842792147,10.528580420306502,60.107340204903245,366.4728569795022,-4.453111530931386,117.88281060096733,473.63263683316006,538.8534067326061,51.717185097105315,611.1111111111111,0.002527780096272787,188.88888888888886,3.5876618852964907e-85,195.55555555555554,0.0
2.7513957475904456,1.567483760885853,-2.0112027513789315,10.151152745340076,499.04859794277274,862.2007018910748,238.91861009608584,12.627564353143615,60.029448644967715,455.09921696783357,-13.133491969651262,208.37287093300142,379.9879865819143,464.13186351108106,44.58869428359525,612.2122122122122,0.002513811771811727,189.5895895895896,2.3964072634301674e-86,195.92592592592592,0.0
0.4756663434025183,1.1541080249316016,0.7203283678915339,12.097728283750724,501.2300587461112,866.8206331601131,251.12100619221337,9.96905671854652,59.95228941323521,592.1383953827382,7.914502279991306,343.45885319228785,405.4567650113027,468.915093979265,48.910793553781446,613.3133133133133,0.0024991881123005957,190.29029029029027,1.5695910964189838e-87,196.29629629629628,0.0
7.600267413299509,-0.1822066346650832,-1.075291515559633,9.94156718829203,499.3856670638841,863.6353812077426,246.85290084710968,8.264049154943336,60.346437041180764,564.8393360216278,-2.85887645266123,317.2682359422133,437.6377438385523,505.3006254523271,56.061303643896615,614.4144144144144,0.0024837647758087877,190.99099099099095,1.0080661568287732e-88,196.66666666666666,0.0
0.635931022907899,3.322460925052573,1.310807659700474,11.550230243178172,503.31630311792657,871.2602607166416,254.0200932591912,9.572813515589916,59.922020819935454,611.0760884804623,14.60396274902449,363.9966795028155,384.7511271665023,445.03613074338426,52.86474219599302,615.5155155155155,0.002467415560149544,191.6916916916917,6.348454141020251e-90,197.03703703703704,0.0
3.495979960529838,3.7537194172164354,-2.1403831257886634,7.908941028651894,498.47084432231435,864.0895620180257,236.97114756201006,6.934632058152532,60.0869984930359,502.0817134612567,-15.138223038265771,260.02301014492014,497.31657841434287,566.7471564842816,63.084783240494474,616.6166166166166,0.002450032823547957,192.39239239239237,3.920335380756692e-91,197.4074074074074,0.0
2.0198423119972793,-3.6144989009903163,3.438081225683642,9.947478413460296,501.55333502683595,864.8932154751808,253.46099794514257,7.742818653805931,60.09408047629012,611.3463149723918,38.62693512679278,366.29716930135396,409.4148368030943,444.4465680187217,61.364809914196016,617.7177177177177,0.002431527601753788,193.0930930930931,2.3738571681384298e-92,197.77777777777777,0.0
5.16536404401036,-3.625062427179938,-1.7926653171841236,8.750979089822845,499.55918734645275,868.3643924224107,238.0669577355203,11.94488799583602,60.447966510148916,435.7665600083391,-8.311646341902073,188.52386919846714,369.30700738437645,451.3588326386812,49.23015384930233,618.8188188188188,0.0024118294957167527,193.79379379379378,1.4094897504523484e-93,198.14814814814812,0.0
0.957017370900059,-2.3852296701207307,0.43860467440087214,11.49396168020942,493.9620858991693,870.1942417756683,254.71585082569894,11.745574828939219,60.533667838712034,574.1676380723078,5.345085233486401,339.54793462973095,305.1370314702971,380.68571850272696,49.872048669702764,619.91991991992,0.002390886397174584,194.49449449449446,8.206256497330774e-95,198.5185185185185,0.0
-0.20282326059115702,1.0396380256058069,1.5837186207761351,10.062983124523992,500.2298359984161,864.7241482060772,239.78143252557877,10.726008569612153,59.91130941553377,487.17858479926855,13.27236909639394,238.66870152436888,415.65192776116317,472.93389740698296,48.451602122738386,621.021021021021,0.0023686641082351786,195.1951951951952,4.6849389553589294e-96,198.88888888888889,0.0
1.0162207433523154,1.3342305754796342,-1.1412808604002256,11.380147352673225,499.7178168275816,865.9065949731419,247.07231373804277,6.557844958079061,60.02284334563327,598.8862034959433,-10.894391737055548,365.4751400116977,548.537587599085,606.1723055871148,52.54664922478945,622.1221221221222,0.0023451458965132034,195.89589589589588,2.6226378813922824e-97,199.25925925925924,0.0
5.103003096106125,1.4342013897977286,1.7049372868659012,12.175420852315732,494.52546079286185,870.7528135444456,254.75112364309857,9.283192848974222,60.62068513904909,621.7536944810596,23.45795327116129,370.8108574724962,416.93783204695654,466.6891068445041,50.66960814159502,623.2232232232233,0.002320332011040164,196.59659659659656,1.439620863268861e-98,199.62962962962962,0.0
-0.772091073361497,3.048711314733265,-2.4583671956008324,11.383237150242778,500.13068312372184,867.4262995249593,238.06572371418795,7.550000222679898,59.907908494957994,537.5851579964254,-23.885356578398756,311.08660797048077,564.1188943098496,630.1195063053558,47.33742905315664,624.3243243243244,0.0022942391674757776,197.2972972972973,7.74877785505233e-100,200.0,0.0
3.761435954555951,-3.882036769255825,2.904235398365121,10.546236868587288,503.00906458202473,862.7962045574931,242.18388987544174,12.35306650757553,60.056024167969426,480.89392971878874,27.967286447385032,241.88190655919504,367.86184761545667,415.51782143065554,45.30014922533105,625.4254254254255,0.0022668999955454644,197.99799799799797,4.089718701909146e-101,200.37037037037035,0.0
1.8891448950692356,2.2173028989287538,0.028298529931516585,8.00357548297719,501.4972496090367,865.1790483417462,252.888634252063,8.832555732874798,59.931483158705724,550.2195321353051,2.15996667756838,323.4515281077154,286.8406234326825,363.95989336900857,68.51068691564942,626.5265265265266,0.002238362428393896,198.6986986986987,2.1165507582185483e-102,200.74074074074073,0.0
-0.9409784191567411,4.350366922676765,-1.1928228159377592,9.994427778666198,502.6777243057507,859.2985200349634,238.66996836069936,7.828504578436901,59.49921619784015,526.5456677129736,-11.924143838625259,287.79466878890406,506.2949290830573,570.5725607028867,52.789513264712326,627.6276276276277,0.0022086890037247998,199.39939939939939,1.0740854681305939e-103,201.1111111111111,0.0
-0.4745174306564112,0.397107613456232,-0.598363544854869,8.933819195968333,499.68663630809715,864.1191174915649,226.79107717493838,10.059592330242848,59.92587438964941,417.76356335190223,-4.842509650507603,177.23407648862843,520.8491614082841,578.105671198004,46.8177025066865,628.7287287287288,0.002177956040938495,200.10010010010006,5.344705476205526e-105,201.48148148148147,0.0
-0.5473011635374682,0.049265274133575,1.6178385387854388,9.311872086591547,501.366935472109,867.5118140174451,261.4300705458491,8.719691086330776,59.946305748641535,633.2442917148466,17.353582148972563,412.89250472906207,280.4180910364877,343.1586307585139,68.08988932617116,629.8298298298298,0.002146252657386952,200.8008008008008,2.6078546687675354e-106,201.85185185185185,0.0
-3.466726216687846,-4.553840735533695,-1.1689105837008764,9.250931698499498,497.76229044104775,863.7733122835989,235.30235535662862,12.967487820407413,60.00494404914264,413.61364967416387,-11.976904802765784,164.88796838632885,382.9995132575093,466.76636056577905,45.09461338753097,630.9309309309309,0.002113679590374654,201.50150150150148,1.2477211905105523e-107,202.2222222222222,0.0
5.042267740461699,-2.6783269508131378,-1.4987153788455552,8.04014885043551,499.65004537725696,863.189972099836,241.58756050937544,8.530378204931619,60.26380448054173,498.2008582884685,-7.860479813401583,250.60512705036749,402.8299527472733,479.55216350695804,61.35798742941908,632.032032032032,0.002080347799342952,202.20220220220216,5.853642118411914e-109,202.59259259259258,0.0
-3.1350578791475234,-6.809617449876476,-0.44307319516747634,6.085322821732021,502.6625862303544,864.8578681024903,251.56006669451128,7.201543481550738,59.874930816235995,527.8164583973889,-7.2410335073716485,303.9052604353538,268.758755794717,355.40414779176535,87.25377565688805,633.1331331331331,0.0020463768341412816,202.9029029029029,2.6928311839231466e-110,202.96296296296296,0.0
-2.0205744604206575,-4.183977296089329,-2.353924225539936,8.663713903344465,490.80729609566663,864.8401123682451,233.915060962688,5.694172968484969,60.44221285316541,510.06720912338005,-23.070894466447474,292.40758029189215,592.6159088776271,653.0282948196857,59.15710778829436,634.2342342342342,0.0020118929695294623,203.60360360360357,1.2146924492316298e-111,203.33333333333331,0.0
5.192507858557044,3.1933220224844687,3.641087815883631,10.386758903848317,496.7158360762393,860.8668567156335,229.9213208677787,9.93842699517317,60.18344942070645,459.5176828278105,34.10333410959725,216.2634243101802,527.5672621245053,550.1629599844617,43.82927485735932,635.3353353353353,0.0019770271219707873,204.3043043043043,5.372762944933876e-113,203.7037037037037,0.0
-2.1761224633926752,7.1228274282036805,-1.1327891824294465,7.30364590914502,496.08691338585163,866.3713837507491,242.53737296774833,8.876139772284148,59.89131294931481,475.041312471805,-11.612370647052163,228.57286321598167,351.6622388609949,438.99332385788557,65.3523905013498,636.4364364364365,0.001941912581170536,205.005005005005,2.330252987852516e-114,204.07407407407408,0.0
3.1046150670378485,-1.0272070273909042,1.6632335723608072,10.031364472943249,504.2015312095571,867.0157800496534,222.0692360208761,7.142190786976546,60.00336324175035,467.1414875885883,16.578881026475074,258.8395382674365,645.5533933775419,662.5697240881551,46.27809697095221,637.5375375375376,0.0019066826044592652,205.70570570570567,9.910200038624154e-116,204.44444444444443,0.0
-7.903814855841879,7.244596518032378,0.4189401672955452,13.80053684862193,498.08206788462905,867.467099436004,237.1209392313208,12.37845292251157,59.53580868332977,500.49442661925445,-4.186398984341896,250.5223757640668,484.49125732817515,548.9006084782956,36.84000396300711,638.6386386386387,0.001871467935847024,206.4064064064064,4.132716651726201e-117,204.8148148148148,0.0
-4.394213968831588,-5.203207699570823,-1.9690681009639361,12.046113110504479,498.5482289679948,863.8288845542893,242.45038664315405,11.334490294858483,59.94037543361515,520.1486105765674,-22.42813150653501,270.1357788660731,425.9787609233494,513.3957120959678,43.57029803266218,639.7397397397398,0.0018363943223579304,207.10710710710708,1.6899062517249071e-118,205.18518518518516,0.0
3.2336516330928142,7.715174530908729,-0.011909418425458767,13.28708301824106,496.3495847225146,860.4856346844082,237.30048103174835,9.943564242125541,59.96128075677254,523.491743535178,3.12551153189198,286.0140725239687,532.8483529284528,580.5186757772345,39.15517818521766,640.8408408408409,0.0018015801072700994,207.80780780780782,6.775842183546889e-120,205.55555555555554,0.0
4.377455009554129,1.7832372127067855,1.568005558621496,10.782255753865453,498.76695297357713,866.5252128047247,224.56549056814254,12.728652488341734,60.24257200677874,404.1376787831377,15.32036897889587,162.41906344745075,535.2404924994785,573.3627332164689,37.08963864744852,641.941941941942,0.0017671339825701675,208.5085085085085,2.6640204567037226e-121,205.92592592592592,0.0
1.8807783679362855,2.6987369563710817,-0.3765226701726131,12.335019645972892,499.69444912686856,864.7100008608218,255.94177956204013,11.325072066797226,59.99345825439133,604.1721687776334,-2.077272800910909,365.36894211982957,328.282527164303,407.6328967284591,48.82881527789934,643.0430430430431,0.0017331529810108719,209.20920920920918,1.0270352523177006e-122,206.29629629629628,0.0
2.39994292514578,0.8892053582492925,2.386225891702056,8.552070539064426,497.0092883600664,867.9488471282865,241.03538153949177,8.354288196963136,60.29764384455933,508.21820127993317,23.47819633681203,257.51426792378584,435.2584631418371,482.09485615411955,59.197038630700774,644.1441441441442,0.001699720781658175,209.9099099099099,3.882456417309829e-124,206.66666666666666,0.0
0.32951282319190073,-0.19793685003672185,2.0430307855637277,8.71131946595603,495.8348631540583,868.4794195200529,254.3115211776174,7.921559672018468,60.29897810325031,591.3595127815714,21.41316885218091,350.41285353203307,350.7245134504634,408.0456522065171,67.88936377966363,645.2452452452453,0.0016669063920580587,210.6106106106106,1.439133869183717e-125,207.03703703703704,0.0
-2.3842453759311275,-0.8875725253418424,1.8378297093166587,4.5217195877250544,496.8307115104076,863.6459946426336,237.39963749819555,11.635963088907722,59.9962091692101,291.440664935667,7.043768851875704,89.244848366349,226.33062665144644,298.2781826445616,65.01423295109875,646.3463463463464,0.001634763255726895,211.31131131131127,5.230811754238104e-127,207.4074074074074,0.0
-5.353599513159898,-0.3109772049223334,-0.9193135445459939,12.372290948084597,495.3616179594503,864.4398309765817,231.19988018309238,10.792733912934702,59.9279429876883,471.8465993599883,-13.010956833895172,234.4868781554385,539.9784815495073,601.7781619616089,38.57504107585525,647.4474474474475,0.0016033288163915184,212.012012012012,1.8642759936581542e-128,207.77777777777777,0.0
-3.126199573184471,-3.4898558438319074,-2.159684895562974,13.080647959639773,503.08420879912893,867.6559629694802,242.6918092025516,10.339495535941323,59.83973982324241,548.6836118062294,-23.935761030011804,302.8356722061471,479.81757841444113,560.5431619483409,42.21519096729704,648.5485485485485,0.0015726245512569183,212.7127127127127,6.515150800744209e-130,208.14814814814812,0.0
0.5688752553875986,4.401897733010834,-1.2271752107255889,8.89364550930546,503.0940423870811,867.6765634928689,237.8421287367178,8.307004394262185,59.79567146964821,501.51879568098286,-10.162235323690005,253.99191116023275,471.4633070816767,541.5096690344619,56.33964667112332,649.6496496496496,0.0015426564656508927,213.41341341341342,2.2326046157519188e-131,208.5185185185185,0.0
2.903972088122762,-4.966358974118528,0.3924818813334409,9.49209658720553,496.5098895570367,864.9793564101232,228.22238542008643,11.215895134011507,60.42948737064575,416.6130603759309,5.737965489600921,170.81683029090618,500.424944197385,552.3866341857359,43.585607362450794,650.7507507507507,0.0015134160218039261,214.1141141141141,7.50191567790909e-133,208.88888888888889,0.0
-3.1294789481504406,2.974979711105202,1.091573427064711,8.492275772618077,497.53279372350914,870.2330510786619,254.69784258787496,8.489002233732101,60.002448195390535,578.5366314095776,7.95350315963703,344.0569781839177,309.30294132667086,381.82743701888774,68.505981567704,651.8518518518518,0.0014848814563590313,214.81481481481478,2.471755379687979e-134,209.25925925925924,0.0
-3.1068979359832554,-0.7103523919688436,-4.343142809520895,10.765307102954983,496.21542199946305,868.8515240225379,233.77729777106003,9.796026690812644,60.13457189238837,476.0982056509223,-39.50140510395665,237.79518644655633,516.0584357758204,604.5122544335059,44.642029313545535,652.952952952953,0.0014570194254531238,215.51551551551552,7.985675981374752e-136,209.62962962962962,0.0
1.7394174646740657,-3.0621740369632016,-0.01622640322350058,12.249865090606482,502.82376807500594,871.8111708749182,221.5973361520443,12.89388829277396,60.19804410675315,410.0350935932874,1.623786426773883,181.4357557385576,586.4962607776718,627.9597666419104,33.33062768301839,654.0540540540541,0.0014297869036947815,216.2162162162162,2.5298263248652577e-137,210.0,0.0
0.3332266090143048,-4.218559020674904,0.31617845064636885,6.514456052237918,498.7044572404574,868.2779642365218,253.28166053957332,8.678331528379708,60.26493194271345,507.05486769633103,3.129524889025066,304.5155929445506,221.7646896076783,298.03270469619576,77.78536727039538,655.1551551551552,0.0014031332547081625,216.91691691691688,7.85855138116079e-139,210.37037037037035,0.0
-1.901691466015015,1.0112392664643806,-0.5550885126311031,10.818877061284505,507.21521663096905,864.0722493074823,234.95701984187377,6.854021485854278,59.46378244709164,533.7853534421696,-7.091655387415326,312.3425182493404,586.2090564341274,633.2792937608081,49.51643156425022,656.2562562562563,0.0013770023865039376,217.6176176176176,2.3936849875027095e-140,210.74074074074073,0.0
-5.037488496335418,1.3929034237206905,2.5825476780317578,9.446656456561708,495.1457765177692,860.0802900533197,233.92176107384375,7.894905616259779,59.77930657734408,493.67258031808933,17.45658474663787,249.45319597108335,522.8827228879995,561.3365201083227,52.84590430868229,657.3573573573574,0.0013513349049095703,218.3183183183183,7.149310325153147e-142,211.1111111111111,0.0
-0.06210017284072259,1.7471266403207928,0.8435601485017418,10.22678878393338,502.2537933270016,860.0703599507535,222.34612412970026,11.988597653375246,59.662579264262504,394.398183877093,5.7459196062357,160.45050861994508,548.5499514574454,591.0733725622844,38.57545595301089,658.4584584584585,0.001326070182525579,219.01901901901903,2.093793756722556e-143,211.48148148148147,0.0
0.7080786639486264,4.313790807038775,2.620383816161794,10.917988003348581,498.82262377643946,867.4083095063089,257.4094148659699,10.50946227476042,60.00962535089523,598.8224318746123,28.08152272225138,373.1910401798971,304.93077686696563,357.1484767412268,54.839812532487215,659.5595595595596,0.0013011482688125972,219.7197197197197,6.012792255397753e-145,211.85185185185185,0.0
0.39599464722917327,-1.3578995498529018,-0.43192104070046444,9.623595122454358,500.585576463327,867.3707785740816,227.10519412790313,9.742245242622493,60.06787077335494,437.1208854909598,-2.8962939683397204,199.6533537755634,543.4702589974227,595.7409158507513,45.38192792946977,660.6606606606607,0.0012765115783892039,220.42042042042038,1.6931326829039655e-146,212.2222222222222,0.0
0.38673866173336563,1.718059220035281,1.8749549850138498,9.792826293188439,500.7029422450812,870.0695325762326,240.5844948070565,8.981812389376861,60.050836631309195,518.6229706901042,17.351628697865312,267.1307464629641,455.80782923356537,505.4623414606831,52.94833401288014,661.7617617617618,0.0012521063086968927,221.12112112112112,4.674963590853355e-148,212.59259259259258,0.0
0.15450910886523075,0.12836219828249057,3.270132789055039,9.572249664890721,496.9885111837774,863.8845571820486,249.1262032254044,10.97071981510638,60.09241533639485,513.9503627096082,29.511077133871613,286.8293466663431,312.7759675856039,363.07430932407897,53.76310230761172,662.8628628628629,0.0012278835540080425,221.8218218218218,1.265720663435992e-149,212.96296296296296,0.0
-2.2198926319751977,-2.096276762476484,2.623386898545322,11.940632403576563,497.5566362973021,868.6507008047464,244.21716933003097,8.301790298019553,60.14577158215637,573.1786449879809,24.144155988972216,323.3682549835529,508.04900054014223,544.5816096181145,48.23883572689153,663.963963963964,0.0012038000993941185,222.52252252252248,3.360236601944316e-151,213.33333333333331,0.0
-4.435427317046569,5.5326474497302085,-2.184283186857466,10.837519920254993,502.847310341329,867.4523035314219,239.4034568800781,10.611331137285191,59.52106465331761,500.7675986006191,-23.70458453045258,250.8880182043494,441.35373561333483,527.9384867898696,46.6500059540868,665.0650650650651,0.0011798188948023954,223.22322322322321,8.747302611525888e-153,213.7037037037037,0.0
-3.933440921582623,-2.19115862760455,-0.507352155084762,10.441167075474722,503.7425355837569,862.3001114667688,222.98334141712584,8.537490862374087,59.57624253749379,446.68375971256575,-7.9237450142884835,234.18518643406355,611.0803020734519,654.4628743912067,43.15943462017481,666.1661661661662,0.0011559092249250498,223.9239239239239,2.232804531905024e-154,214.07407407407405,0.0
-2.271803246812125,2.8299993647515125,-0.6903294108995929,7.458096557815434,505.2722255624524,870.842307248985,231.90275164232716,8.204681229449893,59.684326034871404,448.0690587767391,-7.69800721558264,199.57577050108114,480.9346037674556,548.1886015178995,60.38719769773875,667.2672672672672,0.001132046604294563,224.62462462462463,5.588554321231558e-156,214.44444444444443,0.0
-0.9327127785367298,3.945706882068339,0.9785090701526552,9.242840513573691,502.3262410082188,871.6599466685577,241.8780033804252,8.725025130349977,59.88702307973067,521.7128001075635,7.994002338302768,269.74441858833416,436.4750922030148,497.07555729191847,56.554231364994266,668.3683683683684,0.0011082124383518675,225.3253253253253,1.3715777285929998e-157,214.8148148148148,0.0
-2.129764355379242,0.8822570065177218,1.3727071100290662,11.797338320678348,494.7612974390442,864.3669531592183,232.12825930013003,9.249185107032076,60.081785391216435,493.7385816214681,9.752651358228654,256.0322668333222,557.3937770432465,597.0051043598494,42.04428832150123,669.4694694694695,0.001084393499626389,226.026026026026,3.3007566579687905e-159,215.18518518518516,0.0
-2.6415993250108163,6.783557164487471,-1.6777853480514726,10.075393146247846,497.67476629284107,868.3069217322299,242.03359459998768,9.902340328132594,59.854785246544445,512.2858525488055,-17.72446868442597,260.2433633192063,421.13106574844323,506.08259847520134,51.12935000084331,670.5705705705706,0.0010605812733475012,226.72672672672672,7.788945905999134e-161,215.55555555555554,0.0
-3.7555159497483146,0.9797391106084301,0.13567702783387536,11.319062939178277,496.6791633991235,868.4208137728745,246.81743408815143,10.47091159022223,60.01896000101828,547.3853739284697,-2.4504059004122825,295.97258825545674,399.7434828997566,474.3082468058794,48.69152491666708,671.6716716716717,0.0010367712286802238,227.4274274274274,1.8022536984820207e-162,215.92592592592592,0.0
2.0041784721027702,1.3085476416687112,-4.039854664312273,13.533023600655268,504.33401583061425,868.2238283846585,249.62502885800103,2.6232694171431117,59.91006165424373,551.26837173013,-36.7880679124055,467.1726325477321,768.1661171449623,809.3351181000396,40.68805117515207,672.7727727727728,0.0010129620704425817,228.12812812812814,4.089076015104709e-164,216.29629629629628,0.0
-0.5859310243738762,-0.41052909859444064,2.88389001160378,12.077212138417632,500.8972995231748,862.9014739874323,227.73820642187317,8.38469888450647,59.84842607152203,494.30310576815475,24.34456185880983,269.5397728560954,608.3020171414191,625.7194782023953,41.02905385312099,673.8738738738739,0.0009891550218937746,228.82882882882882,9.097172452192993e-166,216.66666666666666,0.0
0.13854403909863122,-0.4648611457498053,-1.0247484813533871,10.186316675399485,497.32202210832986,869.9770457323823,261.96646054978953,9.216860045287921,60.26563436233115,649.0801039754285,-11.46916598863744,415.24884450589434,288.46616734393535,380.31337353086883,63.717375641954824,674.974974974975,0.0009653531824070247,229.5295295295295,1.984538921627965e-167,217.03703703703704,0.0
3.048053398143371,6.990287505220682,0.11172787968899393,8.978021659608546,502.4645179445244,865.9020132300005,247.6747934455413,13.010124077216659,59.824028040705784,462.5389686474244,3.9440707174936223,249.53138815548886,249.9593010558317,325.41623024282904,51.17962579020501,676.0760760760761,0.0009415609951036142,230.23023023023023,4.245068768554118e-169,217.4074074074074,0.0
-1.7629438174576653,-4.331697361155001,-0.6192994279761225,4.8929008078882035,498.67845397945354,859.6192368035053,239.98285846330936,7.839994783235736,59.918540527985016,404.2702673665123,-6.151852225703899,173.19324111225427,296.2516190688158,380.58435531887864,82.98899708078163,677.1771771771772,0.000917783849446351,230.9309309309309,8.90392969150916e-171,217.77777777777777,0.0
-0.27917234929507784,8.157757208192018,2.29205515002683,9.663230155054295,496.613667319057,872.06984166292,250.8953658307664,10.325593236199825,60.09395174245556,542.1560707869985,21.431940517643774,306.7566466067815,323.9388623717381,383.30578742567513,56.17889225857471,678.2782782782783,0.0008940278330314153,231.6316316316316,1.8312623420038134e-172,218.14814814814812,0.0
-2.5414421323361536,5.183342456262334,-5.675012882794758,9.347975008366301,495.95084395298085,866.6245915901387,263.65407771999975,12.990060619471675,59.943217592039325,563.9389191891099,-58.83420237146606,408.5136681336911,80.40646878822895,208.6743232183641,60.89773189285262,679.3793793793794,0.0008702996360307327,232.33233233233233,3.6931013565615357e-174,218.5185185185185,0.0
5.305355804800232,-1.7505997296850844,-0.033220684651817975,10.780732388790751,503.18581757030654,862.0569898661761,225.6127989894313,7.374062940105454,60.041759398785786,481.49498732561807,5.029256107922513,275.3465313335454,629.2911784324561,657.4192981440669,44.1704417093838,680.4804804804805,0.0008466066015339698,233.033033033033,7.303039986746367e-176,218.88888888888889,0.0
1.7992824803214122,5.149442263213004,-0.21163751499539576,9.692189546050624,500.58410580799944,868.9913531358334,237.74737357508647,10.787950451728804,59.99773846635176,472.02876716398566,0.062354331838918364,221.27245612179917,426.3541427486391,494.5739746479587,48.51666286146161,681.5815815815816,0.0008229569059545041,233.73373373373374,1.416080329555672e-177,219.25925925925924,0.0
-1.1989071856748341,-0.6437776248007328,-0.9072727751833656,9.359229881126412,500.03952632643467,875.0960906877324,216.21568340126672,8.395456332130959,60.214906241727036,405.0652094312708,-7.6325954294046765,205.98203138568027,659.7549059971634,696.4482671678705,43.413300158007544,682.6826826826828,0.0007993598461280516,234.43443443443442,2.6924263558647477e-179,219.62962962962962,0.0
-1.8394365595261217,-3.2089425399755536,3.452453091271265,6.441202138985559,494.7234258398761,869.3733973626732,241.92651532648026,8.99073251542153,60.35697355948112,439.1199082130131,24.763511848978116,204.5411684333692,325.3044822370474,381.2506525088295,68.58364020130796,683.7837837837839,0.0007758262040562279,235.1351351351351,5.019627384681652e-181,220.0,0.0
-2.0531958760112023,-3.870438962962811,-1.7746589177115424,8.120064341699868,499.45355292619297,868.4664296455123,243.6539424192514,8.39377833209337,60.10539030507643,513.6299182684303,-18.03088944815328,262.7697912451119,390.5408254647187,479.4388903259732,63.53774500939836,684.884884884885,0.0007523686566084004,235.83583583583584,9.17636761542589e-183,220.37037037037035,0.0
0.10778139025720865,-2.4348691475044086,1.5435923544713224,10.953302081601114,501.3955357470912,863.7069603209037,239.60837884557242,8.536285383168227,59.93948258344851,535.5425356908712,14.536296295568969,290.21238284782817,503.6333566795984,547.1771361910966,48.90115507719342,685.985985985986,0.0007290021959415617,236.53653653653652,1.644908625377965e-184,220.74074074074073,0.0
0.7392959661179768,-4.920174043542976,0.7125055774121671,13.431815262265388,500.72415017613343,860.1502035298873,233.4546642900169,15.443824295812986,59.973369817480055,444.0873574845811,6.252865265358612,197.16023069365457,450.58526594609816,508.3348190316414,33.0098602077694,687.0870870870871,0.0007057445268523812,237.2372372372372,2.8912415575191686e-186,221.1111111111111,0.0
1.0463351665231033,2.6358500143992494,2.523038505071032,9.804949232508752,501.9076360946094,866.9682636406305,219.50485483811676,11.688911744143331,59.90866749701171,383.46611065840654,17.897209131313698,149.80765716738853,576.6693281873302,605.6587768060207,39.04057463938379,688.1881881881882,0.000682616409553033,237.93793793793793,4.9830882447296376e-188,221.48148148148147,0.0
-6.304745682785162,1.1828707344681904,-1.3343781695550108,10.655622147148247,502.0196207837396,869.3714677256764,243.73533683411767,12.203475723572417,59.65102975465608,495.4499112106574,-17.992369827558,247.66181374395632,353.91745179797283,446.8958006825545,47.10102839264574,689.2892892892893,0.0006596419201889292,238.6386386386386,8.42140115170942e-190,221.85185185185185,0.0
3.8822302289797146,-3.82522077023052,-1.465937798247518,11.904956313905611,501.16251600812996,866.493703648374,254.55434483915326,10.983986973672993,60.257342776848056,597.6587618475494,-11.313120157082166,355.21116565229534,338.26507104110226,425.4241984916365,49.89274352915159,690.3903903903904,0.000636848606455112,239.33933933933935,1.3955380629439895e-191,222.2222222222222,0.0
5.289138293911375,1.3250544525041297,2.192139814954797,8.3782121275995,497.2138172818944,863.7731639744432,234.08981544266567,6.787486423196084,60.30035276361507,502.43191891333146,24.319136113334295,260.81961761806076,537.3295660073712,567.059260851334,59.38103044683427,691.4914914914915,0.000614267521545053,240.04004004004003,2.2676214069194276e-193,222.59259259259258,0.0
-2.229443241618668,-0.1763573084051592,0.8506426166602208,10.733628086570885,503.7527843779353,870.5674951504114,244.40059929023144,10.789915940646614,59.83947438098549,524.1716489234651,5.5863524214930695,275.0894004107388,393.2973855640563,460.8273122815414,49.04763865919457,692.5925925925926,0.0005919331259967869,240.7407407407407,3.613024605914658e-195,222.96296296296296,0.0
1.7655847225382277,0.2403501513158225,-3.0898746933535173,8.519019787335683,499.24702868659756,866.170877244384,224.3185568657995,12.145859229014693,60.12241575538223,367.7112661767855,-17.98846598468133,125.41511419654302,501.1271402788254,572.8773323589971,43.01885343203711,693.6936936936937,0.0005698830534183283,241.44144144144144,5.644724862796595e-197,223.33333333333331,0.0
1.7036960391949976,-2.911425535701833,-1.0786100289265408,11.729648876982022,497.13935817089015,869.7339865570374,244.57213063692515,8.293201051921777,60.414691553816176,569.8875404784537,-8.993796944602572,324.61943849740317,506.86351324126633,571.1962940369858,48.44855503441841,694.7947947947948,0.0005481577422444522,242.14214214214212,8.64741107053841e-199,223.7037037037037,0.0
0.5355659503569974,-4.4705577714187985,0.772765307696122,10.302806095903465,502.10423275626084,872.1640723172973,236.06617702255343,11.930653334322253,60.223861781835076,458.175579973065,6.708267928510929,206.24219488135975,432.43586310696855,494.6861791279378,44.423008346649645,695.8958958958959,0.0005267999413217831,242.8428428428428,1.298975254561277e-200,224.07407407407405,0.0
-0.3517276890315127,-2.858406941459594,1.6755284430931783,10.59690362796288,497.2224985546243,864.8300378500061,232.37582049397085,11.408672419708157,60.16796987126083,450.06322721851626,12.823732676972762,201.06296713485722,480.59458969245463,529.915751978301,42.52257382596217,696.996996996997,0.0005058541020250718,243.54354354354354,1.9133176551783495e-202,224.44444444444443,0.0
-2.3259499058365494,3.9088698338545647,-1.3584613063859101,8.434802805162821,500.7318962703398,868.0697832071214,232.3963635878387,13.70408008962734,59.7948404579291,375.45169559811774,-11.284594043523189,126.10215470220737,381.66701206133763,465.3881802166778,44.80055577394625,698.0980980980981,0.0004853656736311988,244.24424424424421,2.7634059537473078e-204,224.8148148148148,0.0
3.4510256146709173,1.926263871701711,-5.828511979633882,11.41406471922157,499.31799904776193,863.2648584299006,236.0638841796699,9.164433974972763,60.071248322069444,501.03536919214855,-47.341928187270376,275.12301036038707,530.0813780457091,620.0436020587227,43.82050448354491,699.1991991991993,0.000465380321747189,244.94494494494495,3.9135752548883593e-206,225.18518518518516,0.0
-3.454196253640857,-1.0005713719583826,1.0464463714740664,14.169425842462033,502.7872553382193,868.3058340313739,243.82433315692535,7.804778035448546,59.78557488075554,591.8099450437581,7.41887811803722,358.1261125574265,574.0001230316259,612.8804456444436,42.017470802042176,700.3003003003004,0.00044594309169619797,245.64564564564563,5.434681063803736e-208,225.55555555555554,0.0
3.836151756245815,0.44814823007148225,-2.4406413798879516,7.984176609143588,497.10248688119657,870.3116902740105,226.87836798804483,9.27674378125491,60.444086485246494,412.93817231191855,-13.60100825400811,171.89458140826537,523.049832259153,588.2993603083468,51.285622063308935,701.4014014014015,0.00042709753996014445,246.3463463463463,7.400239763754245e-210,225.92592592592592,0.0
7.334363990852716,1.2437802168625167,-4.034677596244823,9.320481984704953,503.7004932360504,866.4500865975242,236.02884668432148,12.871141986327247,60.15724265079376,426.7053666419825,-22.245984551830176,179.29209740944196,384.9721443838298,476.4870725698583,45.106351202005825,702.5025025025026,0.0004088848571493652,247.04704704704704,9.880726038255961e-212,226.29629629629628,0.0
0.6073126307315017,-0.9775120891378087,-5.664651849968282,10.463214948336184,500.251710541989,867.7774882964811,239.58528222000854,6.343188238316074,60.09563286421481,541.0192914832065,-52.99627031229735,333.5795707038772,583.8588257420117,669.7877657343029,51.902206932125516,703.6036036036037,0.00039134300563724436,247.74774774774772,1.293609651148316e-213,226.66666666666666,0.0
0.42229341991168406,-0.48215195743572203,1.6279617203954824,11.572812423991634,497.27505563123026,866.120371660101,229.0096077546814,5.8632485691379355,60.17288306830031,523.9031878641977,15.300112903549225,323.24082230951205,665.8490719121528,680.7931646375278,45.2519451101678,704.7047047047047,0.0003745058940916054,248.4484484484484,1.660691422779662e-215,227.037037037037,0.0
2.2392362492637234,3.025358363830845,0.25723490080993305,8.880907429421063,493.19356560076847,868.796999892341,257.9666520167502,10.178790557863227,60.443668126101585,567.4557639734098,4.776847144193868,358.1342696582527,235.20650518177035,311.3090350209014,63.64464764997383,705.8058058058058,0.00035840260978417743,249.14914914914914,2.0904795776837562e-217,227.4074074074074,0.0
-2.4855169120920855,-4.209728229515731,-0.4513127614245033,4.33393941971452,495.0621248661679,870.7796347217338,231.4650451993866,9.114821414451688,60.3760201332385,319.1948953785509,-5.0194117125495685,73.57349126190837,341.55883763586985,424.78977986958,74.2258626156236,706.9069069069069,0.0003430567278794139,249.84984984984982,2.5803237030325538e-219,227.77777777777777,0.0
-5.806591230845699,1.606409624654829,2.7780487259255233,12.71837898832805,498.9560686016773,865.3560540160823,233.3056308636651,10.01545578635137,59.69860950828531,502.49153501233604,18.85813219016979,259.4923330704832,544.0249054440037,578.661171908243,40.012661359405634,708.008008008008,0.0003284857149869089,250.55055055055055,3.123012453889123e-221,228.14814814814812,0.0
-3.489151569679443,-6.808037826880293,1.274649366046145,11.521012239168286,498.01493109225885,865.1145448881748,230.216920501775,11.89062354247173,60.09376031120964,446.8013649717536,6.530037170673012,200.56443547564754,507.88890951282133,558.563643933134,39.093958011122936,709.1091091091091,0.00031470044217160885,251.25125125125123,3.706333438577073e-223,228.5185185185185,0.0
1.2287934403276712,7.883556680788264,3.232600085443833,6.514104939026669,504.48578998301036,858.1582620471042,257.9848008713812,8.894861307762294,59.379738212177365,513.5132340497544,30.162339634351444,358.63535028881324,172.87982364322113,210.60731022471555,78.76766958953266,710.2102102102102,0.0003017048203877163,251.9519519519519,4.313069868105596e-225,228.88888888888889,0.0
-0.019197907939463073,2.6515406443057103,-2.785470944333993,8.784862416440888,504.0381191132351,867.0943278873389,245.52905228599482,6.253988338138759,59.75350266064196,575.7198794563686,-28.03119324328718,334.0554448863187,493.59963626505237,574.891660427963,65.6151564714707,711.3113113113113,0.00028949556894341253,252.65265265265265,4.921525271793589e-227,229.25925925925924,0.0
0.2587671524808733,-0.31271654110814917,-0.06910124790792703,13.136364859054652,496.1830624076416,862.6249674261968,230.63407993756357,14.088963114399888,60.11431668199217,441.23156258437956,-0.2730658287774996,196.20420721203232,496.9815291569887,554.3469465192578,33.56888460927979,712.4124124124124,0.0002780621251013596,253.35335335335333,5.506607897846304e-229,229.62962962962962,0.0
2.9063750301383444,-0.9179287064033312,-3.2334267498960285,12.895592836915732,505.30122021960267,863.0354485004602,251.0623155885997,8.005543425122447,59.82170368063606,617.3150826362058,-31.8039871266735,381.31697407858087,501.6828165561864,583.3551893542482,47.72082964367106,713.5135135135135,0.00026738670024850864,254.05405405405406,6.041430479028407e-231,230.0,0.0
0.8455687412903057,1.0172977858588308,-0.45876466371093444,11.877280045357889,496.35278544599873,869.6219081543431,242.00698694288877,7.881925755975805,60.29682006270363,561.6807573281758,-3.645108712543201,321.6603125528161,540.9764748389885,595.1659291158555,47.22067382975934,714.6146146146147,0.00025744448520055395,254.75475475475474,6.499300153649318e-233,230.37037037037035,0.0
-2.1126875165271715,3.137113359880297,-0.4972317075333547,9.647775132080275,501.0705981974648,863.059422686857,242.57253421111503,12.207440027445193,59.66597581146664,467.7178061396538,-6.190134154759024,227.22687483833454,335.38059238302685,417.7396907952688,48.70015936830363,715.7157157157158,0.0002482040041210355,255.45545545545542,6.855901626495303e-235,230.74074074074073,0.0
-0.5532713300263858,-2.3898760346446117,1.2532272745261417,10.16597483762502,500.68502832035665,862.7816889881052,236.55522791247546,9.231021757916965,59.9140851163735,497.86316491788114,10.350301484589195,251.19490094167324,485.0526484454745,534.9649994749273,49.03963422831812,716.8168168168169,0.0002396276132309965,256.15615615615616,7.091428367340943e-237,231.1111111111111,0.0
1.696593092783119,-2.8412052271943677,0.09112776228379663,9.738148389747748,503.48110291606724,869.3817534758083,232.50584013043027,9.873220295930379,60.088446504252545,464.4623706480769,2.432613192122559,217.8972461237965,497.1230660381548,552.7323084176338,47.52098082167767,717.917917917918,0.00023167213698590823,256.85685685685684,7.192402973114112e-239,231.48148148148147,0.0
0.08911664438608376,-0.028836799371115288,1.2468142765598311,12.256479566537674,501.6823513176058,867.1690764789728,243.37766099054602,10.965580248120636,59.954616500831854,536.5594546668756,11.765098414330657,286.5544179929836,437.9865542677008,494.13282403831505,43.78071049896236,719.0190190190191,0.00022428963075739114,257.5575575575575,7.152954150908468e-241,231.85185185185185,0.0
3.433903289105101,1.5011276171576815,1.4068802662777884,8.24831518700978,505.569365862622,866.0244118645458,234.5491277000441,12.167166206219992,59.85097223644038,405.55095339795355,13.309748839364644,161.4262217535662,382.67741056350513,442.75202329069396,48.76611723224921,720.1201201201202,0.00021742825536656509,258.25825825825825,6.975382028645851e-243,232.2222222222222,0.0
-0.07914219254172428,2.5860040991996387,4.309857354766284,8.38840069023159,496.26258585605086,867.4467650978166,258.16755629575107,9.333078613636456,60.14857873156891,564.7591027702034,42.488986081247944,367.033552895639,250.6073834490802,287.0690864515958,67.52658034412238,721.2212212212213,0.00021103324519384834,258.95895895895893,6.669936081694088e-245,232.59259259259258,0.0
4.396222275254887,1.763951070388174,-0.6305933105722488,12.02054917367203,506.5966599828115,862.8164525086931,227.30708894756896,13.039904011828598,59.747544145410465,430.38770320059734,-0.29239924909289616,193.23127320600844,523.141320565478,574.6529659948665,35.4407503642073,722.3223223223224,0.0002050479481840255,259.65965965965967,6.253835498893338e-247,232.96296296296296,0.0
0.03273785845493836,-4.148390411360365,-1.882045401332758,9.911277088976878,498.85695436790104,867.3423217873924,255.36156772854946,5.728400302530389,60.21402329030482,646.4756917327286,-21.20918893489068,404.3845060079223,505.651774204199,579.8194690466092,65.25817567871827,723.4234234234235,0.00019941491304106913,260.36036036036035,5.749662230208069e-249,233.33333333333331,0.0
-3.368185142283361,-0.9652052639122638,0.49216723063281764,12.756934710907617,499.8295379002145,862.9190871167079,238.886811512022,11.519574473906154,59.77993681512446,508.99821304223946,1.0331190354737232,260.745385288786,466.79094482926183,527.787664478569,40.16523666371632,724.5245245245245,0.0001940769964384646,261.061061061061,5.183335256444035e-251,233.7037037037037,0.0
-1.9274468204883342,-0.5912551745234493,-1.604560054279087,8.656975586038909,503.5476260366421,873.3620167303546,242.99085734021105,8.320944883964685,59.95586956888506,525.7611388855381,-16.70915416733332,273.11857845646557,421.29789082064985,505.64655125815176,60.979215406196246,725.6256256256256,0.0001889784613268511,261.76176176176176,4.5819183581265234e-253,234.07407407407405,0.0
0.17914279195233848,1.675035563855347,2.963921536873072,9.89044327932235,500.62022213132764,863.1664888285399,248.33157766629435,12.744542633215982,59.847661499417775,485.78163154552755,25.321883031437135,269.26826954634413,280.87075402279595,334.93769777250753,49.16391909254198,726.7267267267267,0.00018406603655334058,262.46246246246244,3.9715173476738246e-255,234.44444444444443,0.0
-0.22293671092543285,1.5384532799067923,-0.5664360778904651,8.155174030312093,495.10175673514084,866.8411954667143,233.69750704995565,10.28408895766109,60.211911148612444,427.4203993574636,-4.450831121952899,175.8063864840588,432.2128574979385,503.9690351930239,52.4408471848793,727.8278278278278,0.00017928990813707908,263.1631631631631,3.375488582272055e-257,234.8148148148148,0.0
0.20388600160647255,-6.246973791190383,-1.1311527357479807,10.014725362847134,503.49076666233515,867.5280161340135,248.64248384698635,8.654189335981197,60.05842741530134,572.756612332744,-11.101113133624006,323.2673963980179,406.6465382323722,486.57781401285683,57.182229444480896,728.9289289289289,0.00017460461375338375,263.86386386386386,2.81311752644676e-259,235.18518518518516,0.0
-2.970439331278514,-0.45564485856673115,-0.9426314423022358,7.042906126002402,499.9923983875638,864.1619632042148,212.92456144618822,11.325682186043265,59.81270458131745,304.74197549537433,-8.033387644992613,84.58093685744774,595.1675600608819,642.1232484869207,43.69702763737439,730.03003003003,0.00016996981429293678,264.56456456456453,2.2988474643727376e-261,235.55555555555554,0.0
-3.825390660909567,1.8971412205601852,1.436834846943282,9.024733158090074,496.5462753430074,868.6651192554717,232.8001046677806,11.786376694414503,60.00282892164178,416.84253773754904,6.726120819371882,164.27837570918376,430.91666693072347,493.68641398294227,46.62744379471557,731.1311311311312,0.00016535091975613593,265.26526526526527,1.8420587288467862e-263,235.92592592592592,0.0
4.840659160404627,3.854063376687872,-0.3154939664629705,7.127492270143764,502.8895995848036,861.1373770113297,230.75937192658935,11.283788245717277,59.84504442394209,376.40445753245314,2.794656429672659,130.77845100815034,405.5440020016606,471.74057535868315,52.13186031869037,732.2322322322323,0.00016071955112978198,265.96596596596595,1.447330851218036e-265,236.29629629629628,0.0
-0.6749656224647996,4.714089959989714,-1.2833336402607647,11.387846466382516,505.0275122839658,867.8407763816173,227.4649398762824,7.940607520733879,59.634132878432226,485.85312421024275,-11.57423787630218,275.62288132908304,617.7969047129321,663.5546625154176,42.73416922931847,733.3333333333334,0.00015605382513156541,266.66666666666663,1.1150727170696304e-267,236.66666666666666,0.0
0.470127778704276,-1.0659594360227393,3.330703835247062,11.433178679519303,504.42590687963593,861.7812231883121,237.8504516192105,9.03196575275583,59.71244618477187,527.3319126096701,31.132070881283433,282.5731987853803,508.796175880485,536.7213664440878,46.15980094976035,734.4344344344345,0.00015133845460315695,267.36736736736736,8.423829655163843e-270,237.037037037037,0.0
-1.9397495396032947,-0.9564931324595418,-1.7123396813235001,6.5394745390313105,495.6808847856115,865.5543214641108,243.85749968181696,9.99185432575713,60.13207053862797,432.0059698800348,-14.912498798824194,203.41224024117378,270.0782231203657,365.3420381098043,66.38753355880834,735.5355355355356,0.0001465646636490148,268.06806806806804,6.240034217775239e-272,237.4074074074074,0.0
-1.2275228814681625,0.5389034129482915,0.07113214806598706,12.667771491001146,501.58994396105135,871.7059954843822,247.02659998499306,9.91748069469988,60.007453252040946,576.8698893807602,-0.5098202478395483,324.943373292651,455.01500057379684,520.5476269207999,45.63532411232236,736.6366366366367,0.00014172992308845138,268.7687687687687,4.5324744908328295e-274,237.77777777777777,0.0
0.5077795130782875,0.009632361483565237,1.3046123032204608,14.994830252839709,502.23281757547363,865.2579782042347,242.40876757200408,11.499490950876694,59.89216379964752,553.0004037059016,13.09008966434345,305.93856745421374,489.6417258237814,536.7876794956206,36.85509400785262,737.7377377377378,0.00013683751812977496,269.46946946946946,3.228157842004268e-276,238.14814814814812,0.0
1.3817198130637414,3.765154115919549,-3.2626702208341465,10.092012773472682,496.7543355835135,869.9150071175427,233.34306535106452,5.9701975349867835,60.23368836861636,516.3858231415747,-27.976587636514537,314.5676251148777,625.1089858816097,683.5578625048798,51.11371096577658,738.8388388388389,0.00013189596610305445,270.17017017017014,2.254473547493915e-278,238.5185185185185,0.0
3.002753829626598,-4.695659673258541,0.9605210028118498,8.717771479550711,496.9493335835054,871.1750735154818,243.69016437825167,10.668654109107006,60.579210940379326,480.6099983735477,11.01023316074842,237.8535079954853,347.16099383084463,414.6420715746999,54.79317357024435,739.93993993994,0.00012691830733217903,270.8708708708709,1.5438550030750452e-280,238.88888888888889,0.0
-8.076207750732326,2.9545789827624587,-2.1102153509608987,15.648661182006093,499.1006967756546,871.0552659393423,241.24285694850852,9.42003729112672,59.7049291334072,562.0414783966521,-29.083258757610118,333.878581123717,569.9841312119574,641.0460556129566,36.457085385931634,741.0410410410411,0.00012192129654665033,271.57157157157155,1.0366659935338663e-282,239.25925925925924,0.0
-4.322449972159118,-0.7107706091840008,1.645565561668005,7.3620630033949785,502.1469692513439,865.5921860086308,249.36056167936016,8.322998767232095,59.68802852388035,522.776563163071,10.820280614393141,292.01439893735005,307.70981546545363,376.02469645253046,71.62618433430042,742.1421421421422,0.00011692452543091288,272.27227227227223,6.82562094599277e-285,239.62962962962962,0.0
-3.7002222821795336,-5.698362481819737,-1.9253020238379526,10.040212933738196,498.3575244566018,864.9473584197317,247.76936702931516,8.515026444460801,60.03010632096191,566.0332660396747,-22.852105598322357,315.4475285972384,417.42419262491137,506.59296342006513,56.77721193632286,743.2432432432432,0.00011194950883936655,272.97297297297297,4.4067300439956174e-287,240.0,0.0
1.7122554892158244,2.400659404026605,1.385538063697721,10.359244545263847,501.35445630777554,866.2693940487648,240.3047641392063,9.570924670964073,59.95587954317711,515.520843836857,14.139700641626725,266.12143740525187,453.782318926768,505.45592858433406,49.61354613397816,744.3443443443443,0.0001070187677855591,273.67367367367365,2.789726878144557e-289,240.37037037037035,0.0
-1.8230859610728252,-8.19359515700132,2.2116661325894253,12.69029524090483,498.1222034499113,865.501631275769,231.02746993838744,2.7978297910809644,60.22097611215674,558.6663677269255,19.823038877590687,420.34448594199114,769.3599375924227,762.1932205914546,44.19970334784076,745.4454454454454,0.0001021549415271344,274.3743743743744,1.731720834443645e-291,240.74074074074073,0.0
-1.7273766156998287,1.238993053448964,1.7228730512656099,10.719477950253577,500.24848238568336,859.2937555132319,233.47049844167918,8.5974208584169,59.67167821038804,499.56097124666235,13.35081223201658,260.82421294492224,536.0786131550733,574.6647662962106,46.785400034385745,746.5465465465466,9.737995896342262e-05,275.07507507507506,1.0540592580029778e-293,241.1111111111111,0.0
-4.676729015298999,0.5798349780878901,0.5026332964762048,9.002732208423097,501.4488547939979,862.9272532423238,234.50210640361968,8.248370350707413,59.59064129833953,485.66554388356633,-0.3750391214686939,240.56841395433003,497.1579211848726,554.627487319859,54.468035945384585,747.6476476476477,9.271429625317281e-05,275.77577577577574,6.291049712339804e-296,241.48148148148147,0.0
-0.04841399402031119,1.8318805679139616,-0.4626018858593989,8.097631259224087,496.3528427065943,860.689552450559,236.84733666083744,11.065566418645249,59.97301172379909,424.74712560860286,-3.478256289254475,178.88830427191533,374.67699494420634,451.0520525000492,52.46094471644864,748.7487487487488,8.817634321606565e-05,276.4764764764765,3.681731785426472e-298,241.85185185185185,0.0
0.3781463276307814,-3.0771141735534484,-1.1528391526696877,9.31635635950773,494.3272138292488,861.7391024258156,242.68050427589753,8.388946634978959,60.26668840380111,526.0919545086904,-10.2010842450348,277.0241715784993,441.0734355568845,515.4449075470759,56.4405463872833,749.8498498498499,8.378189592113805e-05,277.17717717717716,2.1127694674291575e-300,242.2222222222222,0.0
3.783891328507752,-0.501314527259219,2.942069381634208,7.986145278109712,497.757878865094,872.2021515195586,247.15174390128058,9.569772399659021,60.48895423829435,499.5065188145077,29.261047960702502,266.7992225773155,324.06597480156177,375.58305421260513,62.154752341871394,750.950950950951,7.954378714154359e-05,277.87787787787784,1.1888389018440256e-302,242.59259259259258,0.0
-0.0863445353134424,-2.951252417928105,-1.3989904403352864,10.095650639569365,498.3370224489801,866.5874989745826,239.48881306984623,13.084553255322604,60.178478966067175,449.6296743503154,-11.06923851092846,202.32781952727697,364.2878831863319,449.50103026329884,44.55880321247831,752.0520520520521,7.54716603431822e-05,278.5785785785786,6.559410790053445e-305,242.96296296296296,0.0
-1.4017815600920611,-2.79799185622362,-2.0741321471399923,8.871607640279027,501.26643334186235,866.4398682948348,240.16124787900472,11.988703039630847,59.959799815788934,445.3348952598968,-17.58091167837614,200.69186103760836,342.42921841085865,435.26716848431784,50.38878777166549,753.1531531531532,7.157188685683101e-05,279.27927927927925,3.548767717941436e-307,243.33333333333331,0.0
-0.5469034617099824,5.412897487474903,1.33073787006566,7.011924413420498,499.7551022742202,862.2455530184701,241.43306305000004,11.804542799886905,59.71947302364713,398.1952857475049,8.715851469346823,178.6720751589662,272.528180752626,343.2016682199683,56.88164015724509,754.2542542542543,6.784762013357917e-05,279.97997997998,1.88261378979738e-309,243.7037037037037,0.0
-4.3383323362512956,-5.1025291618156805,-1.5922736063729908,12.510291576749808,504.58823577244635,871.740261358146,234.8409468686766,9.000255139178297,59.86877778016583,518.7808054097854,-18.87977500744433,287.7860133494239,563.9367467374852,626.9239921855501,41.83125580396066,755.3553553553554,6.429897575380485e-05,280.68068068068067,9.79300126894e-312,244.07407407407405,0.0
4.652249060935637,-0.6619395880016444,-1.9001269949322543,9.004654953141921,494.67896600188783,862.7871410481049,230.74607742357043,11.086064558579304,60.42411760714952,418.70546106448336,-9.084229387695537,171.9460725352567,467.8369975303395,536.9767709243312,46.007427236085746,756.4564564564565,6.092332136823524e-05,281.38138138138135,4.9950667455e-314,244.44444444444443,0.0
-2.1157937744919306,3.288467361656995,-2.88720852433953,7.463726390049375,499.11516200521726,862.975267463206,222.4456210268929,9.532204399092812,59.75614578713713,375.7977976017141,-21.175484398525555,142.50804856077013,536.8271511021031,604.8066205269533,50.697720480546444,757.5575575575576,5.771565716853451e-05,282.0820820820821,2.4982603e-316,244.8148148148148,0.0
-1.915124491960701,5.774349724399938,-0.9658196789210354,9.663481731024916,501.60000356650835,863.7224048682465,233.04850641923127,9.607813578646125,59.59205193498725,466.0636427075449,-9.804465061857037,221.8607129013231,491.84120322137284,557.9278156117248,48.434433474081914,758.6586586586587,5.466906493484231e-05,282.78278278278276,1.225194e-318,245.18518518518516,0.0
2.1437898381863536,-1.5429113461204518,-0.1654300477929864,10.136743131935317,506.84650843623695,869.7902490076763,244.73145453267787,10.8193706874931,59.91926997347478,517.6365157009369,0.6554040622163051,271.9833659541689,372.22662936271814,445.4330987385472,50.85409266686405,759.7597597597598,5.17752022524459e-05,283.48348348348344,5.894e-321,245.55555555555554,0.0
6.822007568907264,-1.915438769444067,0.48618345532139756,6.507066548841933,500.6722181082003,869.2730195022344,232.97088561960433,8.806012823158134,60.45241951888199,416.5264175450715,10.298638629309469,166.75711253490482,426.6208763183392,485.498621336521,62.965263605243116,760.860860860861,4.902481813546822e-05,284.1841841841842,3e-323,245.92592592592592,0.0
2.346711616619374,0.9464462408735979,1.9026124885989668,10.663295334251526,503.497164206316,864.242045241444,237.6219296257406,12.986006208886407,59.86446966384398,454.181154085691,17.35622859772281,208.67143392284532,399.27776501218335,454.0254207328274,42.39624436983246,761.961961961962,4.640826699287059e-05,284.88488488488485,0.0,246.2962962962963,0.0
4.116467398784601,4.937931973512118,1.0537958473315874,7.905684862619471,497.41889444174086,866.2725138467647,244.66431287412317,9.679739720804125,60.19942592359746,483.92139451342416,12.942134209033906,245.9838332330979,335.21389578262665,400.59127720879746,60.70139393209414,763.063063063063,4.3915999522033624e-05,285.5855855855856,0.0,246.66666666666663,0.0
0.10120600562337251,-2.3825165001673727,-0.3817444391063596,13.422057618381576,502.724732667694,866.4651513765144,245.20689496422668,11.23672113251933,59.95085815021656,556.6377175224228,-3.606883211819628,307.33891587998426,443.4778260786013,511.89318200348805,41.465241792616574,764.1641641641642,4.153901157666378e-05,286.28628628628627,0.0,247.037037037037,0.0
1.4545596319161445,-2.1431241737198383,-0.39639135275943976,11.047921024153469,495.0130992542034,863.4866499802957,229.2046714783396,12.911200958514597,60.3093882008576,420.7388734996478,-1.446235670431781,174.8606064583675,492.5252746246704,551.7825433868377,37.9523303367932,765.2652652652653,3.926923515587276e-05,286.98698698698695,0.0,247.4074074074074,0.0
6.366889514121343,0.43176262730663395,1.0203149378303669,9.200200019781366,499.76607726599696,865.7861281342359,249.97059356453641,12.06330754915035,60.30950419151761,494.91088851654405,15.067730000284085,280.3313902755831,263.85569300052157,328.54194800535,53.109874964936665,766.3663663663664,3.709985920677924e-05,287.6876876876877,0.0,247.77777777777777,0.0
-1.1552481804923376,0.5840104055096632,2.545140325857139,8.509664459365299,506.2377260594024,861.6425250769275,251.27350089355485,7.182161794618951,59.49057791260349,588.5878125569886,25.059019228803834,346.27887024251106,389.7831660156085,437.87820997958266,69.37117113512501,767.4674674674675,3.502557172238455e-05,288.38838838838836,0.0,248.14814814814815,0.0
-4.25998737080528,-3.072513368288213,0.2526283989664004,9.790064584872752,501.5988135646792,870.734392900369,228.7015014278144,10.889791790019768,59.93286141529378,429.97695867765174,-2.3453385731588186,182.81439124383263,507.85052168652084,566.9119425154066,44.35529135920794,768.5685685685686,3.304271845180649e-05,289.08908908908904,0.0,248.51851851851848,0.0
3.796042084048078,-2.07728210348366,-0.9382617084208179,11.225581483166579,507.1829547861458,864.7465868472743,231.76163130358844,11.701438788921294,59.85516282485875,457.14269016948145,-3.6285157160764183,214.65743316335914,493.52475428527447,553.1369394086435,40.390552729725144,769.6696696696697,3.114937723788213e-05,289.7897897897898,0.0,248.88888888888886,0.0
-3.310623212720023,1.6970450105849069,-1.985732002171091,9.949011742829601,501.554036379886,867.8271442336575,251.91090683146192,11.783726044321497,59.76221812932454,532.6089919263912,-21.891730373688965,304.3487684252076,264.0877058656308,365.905681268506,53.89898506161722,770.7707707707708,2.934535039816602e-05,290.49049049049046,0.0,249.25925925925924,0.0
3.7495257598596283,2.2735299930202375,-2.890410528824451,9.565682385726287,500.6181675126621,865.7128278127446,238.531464787447,7.773410331770737,60.081600728264476,520.3520066676882,-22.333743170380004,281.185820958636,507.1899866263219,581.0299861491035,54.07460893021184,771.8718718718719,2.7632080541178364e-05,291.1911911911912,0.0,249.62962962962962,0.0
3.1497793452861464,-2.393196201908356,1.3325393440870463,10.116740581635792,501.3786752345993,858.0177385590996,217.8022205254815,8.685929525965353,59.92661703641975,421.8405850267665,12.889110774569415,217.26913339381548,637.6221517624274,657.3742095071493,41.39713400690957,772.972972972973,2.6012497668030773e-05,291.8918918918919,0.0,250.0,0.0
-4.496160108426841,4.747633868037845,1.1559570472791143,8.79228213752609,502.1568931111076,866.4244133503958,226.00318495267314,11.989116471483243,59.545108879513066,383.1475763572554,3.3257130032965625,134.9143375473535,486.0913072019188,542.8465342912328,44.09806660269872,774.0740740740741,2.449080729600114e-05,292.59259259259255,0.0,250.37037037037038,0.0
-1.0204032457572187,-0.7932036443684438,1.1547270502133231,9.313588146313924,499.29647260396996,872.4981503794057,237.5063037482752,8.476479258634708,60.19119677599807,503.9993819882528,9.159037190088618,252.3308034248247,484.74556563430747,538.0702737317498,54.23499063069159,775.1751751751752,2.3072230638487575e-05,293.2932932932933,0.0,250.7407407407407,0.0
4.200118663135788,1.7589537326429545,-0.2573188927041118,5.828415122189992,497.86567123029107,864.7507655888679,228.369573497154,9.400607886671372,60.22873089269726,362.8208195335133,2.5895200666036873,113.60615059454676,432.41150363638076,496.84493433486506,61.530332003995326,776.2762762762763,2.1762708602867792e-05,293.99399399399397,0.0,251.1111111111111,0.0
1.4416437171976018,6.846338549492855,2.8138694917835014,11.947452461704735,506.2978445165967,863.3941949082214,235.86576229363558,13.151751619003939,59.484560261886394,465.8679968485765,24.268574984728815,219.07733082634564,439.7168355845787,483.22136756473947,38.91934262154569,777.3773773773775,2.0568581571426803e-05,294.6946946946947,0.0,251.48148148148147,0.0
-2.034983323842215,2.934088109239064,-0.9682369891696354,10.597595560643525,498.2603827302527,865.5604685724464,240.32396213683577,9.90440149923042,59.887655241383925,510.84492093583344,-10.702926667309494,260.9113651587684,449.038680210255,523.2868500141508,48.402785567976146,778.4784784784786,1.949625668085956e-05,295.3953953953954,0.0,251.85185185185185,0.0
0.18029133119843996,0.849363363142993,1.910538474414411,8.45308831193314,502.65863587097164,866.682533011169,254.6225460403473,8.546451724332314,59.871656319682536,575.7051005312462,19.37838963134976,348.27140509845157,305.3205117062655,365.361441582063,68.12243048926571,779.5795795795797,1.8551873698248494e-05,296.09609609609606,0.0,252.22222222222223,0.0
4.833441559117065,1.6059176671493909,-0.07748578997908605,13.797469962710478,495.9123597417331,864.3425390258176,237.0954608377221,8.24476528627419,60.35100487400194,543.7688556337274,4.104594476122569,320.9645653625222,593.9613935399941,630.5337383242328,39.06048778298689,780.6806806806807,1.7740979698376206e-05,296.7967967967968,0.0,252.59259259259255,0.0
1.7022416653348864,3.39156599314146,-1.2167015293586751,10.174032960784773,498.0793766440489,865.7812093982349,250.72541799572758,10.665438659170375,60.075985101683926,548.9838141167156,-9.921274782828633,308.6557464059421,324.1019972373813,411.4962045762771,53.80413003251866,781.7817817817818,1.7068221670676504e-05,297.4974974974975,0.0,252.96296296296293,0.0
-1.154081863650939,-2.6538139832234773,1.1850606146355227,7.927712856049606,501.3466358884096,867.3478865036369,254.2876016203677,7.333703983045583,59.98987541774476,591.8395151228269,11.112678241290032,352.75954610387464,339.17124439941324,405.9330664233044,74.81608759851116,782.8828828828829,1.6537065008456816e-05,298.19819819819816,0.0,253.33333333333331,0.0
-3.3039767733912444,-6.218165514508618,0.8192722373679874,11.713474842940917,494.3837577059764,869.3898806011398,254.34309669352075,9.505328072207163,60.3864896968548,610.6618339273609,5.4757175109307035,359.91090422576065,389.60242686937477,458.725797823453,52.420702688057276,783.983983983984,1.6149544629505717e-05,298.8988988988989,0.0,253.7037037037037,0.0
6.502297871689221,-3.488651169432546,0.7139455185338522,10.796096433018525,500.79869281934975,870.403678548332,242.84754593385568,10.666461069980043,60.50636241561921,519.3922097929054,12.893595979695924,269.5289805537449,419.4814766356636,477.22671553689526,47.5106660673968,785.0850850850851,1.5906054300089605e-05,299.59959959959957,0.0,254.07407407407408,0.0
-0.6996653910965904,-0.875360514276224,0.1625568441123975,10.789159970968438,501.4046784470756,869.5080927703169,220.36710852161025,12.598299641095334,60.02033408056546,387.3781806948805,0.4013734590892577,156.14273296866287,576.0087420096704,620.3173986072524,35.96938121583546,786.1861861861862,1.5805178618794267e-05,300.3003003003003,0.0,254.44444444444446,0.0
0.9721053330678512,2.5795875637810433,-0.07578616343366175,9.148488790696819,501.4753458158551,870.2825434188218,244.60824865403865,11.335096160739992,60.02304844947224,484.53517692984576,0.33248734272851477,244.56045487991503,329.01994620232927,406.9684420621865,52.85719922461068,787.2872872872873,1.5843571078703997e-05,301.001001001001,0.0,254.81481481481478,0.0
2.721056089407179,-1.8438527581347548,4.776743985740877,10.90099144755607,501.6515015192879,865.7157685880223,250.48399887813542,8.571869764035643,60.09694590877154,592.0811475230589,51.970109357468125,346.29159944660853,427.38201470670845,448.716615049602,54.25325107049989,788.3883883883884,1.6015880664602724e-05,301.70170170170167,0.0,255.18518518518516,0.0
-0.5284852620358229,0.8935962646406368,2.368513290392346,9.47648341955781,507.18606955066025,868.8367860152847,239.18932894564583,12.35683863512744,59.67395011666381,448.73734434074476,18.054011389259237,206.871285395472,365.2673106048143,423.1504054374387,47.44903244426588,789.4894894894895,1.631472854067068e-05,302.4024024024024,0.0,255.55555555555554,0.0
-0.7864303926123465,5.082873007218499,1.4456537899710242,11.111882903291685,501.8143391651886,861.9893748404452,257.44583870075246,9.400969924905045,59.607127967774254,624.4491931703164,14.992499833300835,386.8001547802627,345.5048975113584,407.0816999898371,56.285213042951895,790.5905905905906,1.6730735518306055e-05,303.1031031031031,0.0,255.92592592592592,0.0
1.5525991212678927,2.3238876057793356,0.22359831640677652,6.190111091978722,495.9260136018704,866.9510514144011,248.59833561467457,7.528593955901182,60.24009710147031,504.295009976863,3.514574824920057,272.80386458341906,297.65911161747624,374.31157999783557,81.21764403280712,791.6916916916917,1.7252600133545076e-05,303.80380380380376,0.0,256.2962962962963,0.0
2.0962146272510327,3.710850164317456,2.0143144011933383,9.132253074041621,500.46017843278355,864.0833777165075,245.68273377152784,9.655917281469055,59.918772443605924,517.4550961798625,20.22185535077205,275.93319501498604,367.2105169208598,422.7693934055506,56.46772231317465,792.7927927927929,1.7867226280341158e-05,304.5045045045045,0.0,256.66666666666663,0.0
0.5724404310975914,-4.100942698013416,1.0359895527829037,13.444310195616389,500.44582644145356,871.0490832293327,250.86380711205837,12.876338402291404,60.26559979114026,566.8868537381323,10.813330193955505,322.613400662474,358.5469178045769,424.95666582612813,42.12986702533533,793.893893893894,1.8559898417016742e-05,305.2052052052052,0.0,257.037037037037,0.0
1.2639242808658357,-2.059771354034569,0.05240950554807132,8.465865089199399,502.19905571009633,862.4172180639855,243.33369851260878,10.33048010012985,59.90916108521248,479.50413006995376,1.701379533628698,240.29515198512485,340.9153821117187,415.0747821073169,56.49043551065133,794.9949949949951,1.931450137622204e-05,305.9059059059059,0.0,257.4074074074074,0.0
-1.671632723489594,1.8542458372357842,-0.6071286505318301,8.792323405013626,499.6473781270144,863.4798762648542,215.07189500604647,10.025043728659572,59.807902440936914,365.986393251382,-5.567627819903286,156.5372932756345,622.5894199314694,662.1557234671999,41.81814646487668,796.0960960960962,2.0113780764963385e-05,306.6066066066066,0.0,257.77777777777777,0.0
3.915794893759272,0.06726663190900517,-0.1618346753253764,9.10407732310005,498.7739852154922,864.7174362051223,235.00861048529634,13.274423289405707,60.216550597299666,407.63537252209125,2.7754665646036525,161.20748308143953,382.46827687224646,452.6514496756745,44.345096571295436,797.1971971971973,2.0939638857177487e-05,307.30730730730727,0.0,258.14814814814815,0.0
0.9766157364642029,5.3828762922247675,-6.340851471756111,7.570387728222713,498.48955204465335,862.05631723716,251.97168027247852,7.137290305891145,59.85413062405901,577.1736943154582,-63.05199835695526,329.3310902854975,342.31435365987306,475.1292831638385,76.58044776359822,798.2982982982984,2.177345978869626e-05,308.008008008008,0.0,258.5185185185185,0.0
0.7613284011112076,8.227244390809963,0.42120167859528357,5.583438447543496,499.5963204524192,864.2526067783166,231.92408659901704,7.428801771894456,59.7691951003976,411.64011235719073,3.7818990717386467,162.4488084793063,433.8999815757038,497.08939922839625,73.5908330523782,799.3993993993994,2.2596456808797347e-05,308.7087087087087,0.0,258.88888888888886,0.0
1.7882985189903688,-5.568020738134879,-0.9769521602207194,9.538827202952774,490.7362698509964,872.5174713544709,237.76527494763062,6.768307058066336,60.88944692939637,529.2906486559712,-7.207032621250989,291.0644924754751,555.8698313403555,611.3977888554813,55.30858570019715,800.5005005005005,2.3390033380068906e-05,309.40940940940936,0.0,259.25925925925924,0.0
2.382275378893895,1.205328645500669,3.185339996565768,10.271718848163314,503.44299195459877,864.8354364085031,229.5516368609693,10.74529637296011,59.87856016577555,446.8105548287072,27.11560615013627,201.35449756358992,510.4890921647812,542.1241583162354,43.33412779837805,801.6016016016016,2.4136149111629576e-05,310.1101101101101,0.0,259.6296296296296,0.0
4.078556321376508,2.128786348362952,0.03868814162350858,9.894989862922696,500.0595110605804,862.3203074164771,257.83922595201767,10.33298625423025,60.03252467136255,589.3421563755209,4.473747113432643,371.31311156693096,264.8646382319141,339.6175504263921,59.14748186560508,802.7027027027027,2.481768092365164e-05,310.8108108108108,0.0,260.0,0.0
-0.4378362650685189,-3.8715709620014094,-2.3779268390699237,9.710242876104227,505.36234657433783,872.0251574388096,256.81492457418017,13.085472734559552,59.99504657486004,531.8270052434196,-22.540931231895414,341.6123450480115,173.05455005549743,272.83549852118114,54.86202381248941,803.8038038038038,2.541876953307787e-05,311.5115115115115,0.0,260.3703703703704,0.0
-0.6609895769712252,-2.689581831862333,-0.0997603082562354,10.086081741700776,500.4955090763226,869.2620918750437,231.1613110485927,10.48695015427354,60.11175181932061,451.9663087910135,-1.449080511833504,205.35716236918512,502.6911741019012,561.2249704181952,44.876493771352315,804.9049049049049,2.592514137095106e-05,312.2122122122122,0.0,260.7407407407407,0.0
-1.8357763365213542,1.8612483395568435,-2.0922421701250085,12.045682943101529,500.5543054651457,861.7983067913025,241.47298000389085,9.191685681041395,59.70578974723877,542.7987471800145,-21.73277558542551,301.94553458579486,496.4174704285233,571.3929886350305,45.24424650697398,806.006006006006,2.632439642555395e-05,312.91291291291293,0.0,261.1111111111111,0.0
5.280701708725003,1.2480609618636915,0.9468148314249328,9.619107628141567,498.69770016039104,866.442596646513,233.19505952235951,10.003589745756214,60.304060047978844,461.87667318846815,12.826653560442411,214.18186032170814,486.19078587226903,534.2530506046996,47.474083783658806,807.1071071071071,2.660625326836244e-05,313.61361361361355,0.0,261.48148148148147,0.0
-3.78171429124762,1.405957085363805,0.5818947286789707,8.851834845825461,498.5625939035372,865.3339614098832,246.14944639031378,10.235414836921915,59.82347712902516,501.7695583496146,1.3528303079157862,262.17764929636667,330.6557407152086,407.2403340614647,57.11554212590712,808.2082082082082,2.6762743655874374e-05,314.3143143143143,0.0,261.85185185185185,0.0
3.784081017673619,-1.9283028558817747,1.9156792622165353,9.437749030223827,499.71096922113975,865.7696435174506,245.0968307724233,6.6564774533436655,60.2501665282107,576.6854599068959,22.94612827443128,329.467881453381,499.0654205947756,536.4756393500503,60.737125724253566,809.3093093093094,2.6788350581292758e-05,315.015015015015,0.0,262.22222222222223,0.0
-0.4237994922488299,0.04644815006034291,-1.5817635833891308,11.158693519513552,500.16525585705443,862.6714760767112,248.11705571613265,15.420663288669786,59.87302139408098,475.32059259859125,-13.561004264556928,255.03225875994067,252.35908535495196,345.3120966439728,42.65066892176395,810.4104104104105,2.668008542540808e-05,315.71571571571565,0.0,262.59259259259255,0.0
-2.4820664009638143,2.0500427334687004,0.0680161924562936,12.8240537570865,497.7325958496329,861.9631916584118,243.31918447707886,11.039742036203823,59.81327765010322,537.8702235649606,-1.8406103822988138,288.86241999643966,446.3244289885106,512.6956102330682,42.13587068018012,811.5115115115116,2.6437501855744727e-05,316.4164164164164,0.0,262.96296296296293,0.0
-0.3824716283811129,1.3266780750830376,-2.7300435908532705,8.743712521661644,503.09212426853804,859.3667635000551,269.35406206388467,10.420016616045178,59.5967479272139,638.7982732792146,-30.861384645722048,494.4950956526392,96.82819736813667,192.68636803884425,73.18481870938042,812.6126126126127,2.606264626113415e-05,317.1171171171171,0.0,263.3333333333333,0.0
-2.8064966874377646,-1.3833646103679507,1.402989563849429,10.197867574057767,503.6479729716572,870.4094255125908,229.72076234989262,11.23032796855716,59.84621998356307,438.10469918667997,7.992160354379791,189.63909827297476,499.8707530699789,551.0714153440431,43.24859206953741,813.7137137137138,2.555994668856566e-05,317.81781781781785,0.0,263.7037037037037,0.0
2.2843704299808616,-1.1790019478299545,1.037742360880244,10.67671488387192,499.0444210804484,857.7935615252466,222.89396645563485,11.41882196117321,59.95839448436682,410.07434741382593,9.67107879315747,179.47368877932655,560.89281728223,597.5132372973676,38.20059609694551,814.8148148148149,2.4936044368751426e-05,318.5185185185185,0.0,264.0740740740741,0.0
5.461139206673746,-1.263760581963961,0.9916100420551417,8.014843986542354,498.8574356815081,865.8224356450584,236.06909799298538,9.718893028995137,60.35891326715026,447.9693881556112,13.120332305493744,199.2915959480232,420.5403989366751,477.31724778285206,55.219356688450894,815.915915915916,2.4199573876050243e-05,319.2192192192192,0.0,264.44444444444446,0.0
0.7105154888262478,2.9491111537101173,0.00323806271388224,10.040834334425837,496.804207825713,864.3961401675909,224.32011734439732,8.737517727518599,60.0630417149011,443.71263299686376,0.7355516896178492,220.99940728123994,595.0603851358883,634.6835341802996,44.120050531719905,817.0170170170171,2.3360899674602853e-05,319.91991991991995,0.0,264.8148148148148,0.0
-4.485266271202476,-5.568166369954432,0.8295457815775819,7.06865228531581,504.8389020930626,868.1280880954246,225.07537729994007,11.198901372643409,59.759809013272026,353.7183411708984,0.7012772839891754,104.0393970875362,466.2726239987869,528.2956123236432,50.6802626325826,818.1181181181181,2.2431818176514528e-05,320.62062062062057,0.0,265.18518518518516,0.0
-4.824548880659832,3.9926415043515004,3.2086782166171925,6.461899392521202,497.0762715557089,860.9733516205234,229.98685345802033,10.771421681062904,59.644125894861816,356.3632417288178,15.423861871974989,109.36046926114682,399.1269040640186,456.33145212021634,55.98275253240334,819.2192192192192,2.1425235418590234e-05,321.3213213213213,0.0,265.55555555555554,0.0
-1.7451286863376267,8.08973645132742,-0.5701885140840279,10.733492815784514,498.9658804420346,865.3503941796872,230.77811094568372,8.380219801821184,59.71154397583885,487.1210416656729,-6.610322596274043,257.6052684500548,569.6437697093097,620.279186377953,45.54811628769289,820.3203203203203,2.0354831012064024e-05,322.02202202202204,0.0,265.9259259259259,0.0
-1.7843075760379137,0.5836024632549512,0.277290367420169,9.232250517338434,501.56911960519284,864.332583703171,230.4538189804994,12.838071222734527,59.76832256146044,397.36336723704284,0.1474345255147853,148.1698019876339,436.3282635874831,502.34564654518255,43.23456653727035,821.4214214214214,1.923471911918904e-05,322.72272272272266,0.0,266.2962962962963,0.0
4.876579852528713,6.343822724448258,-2.1722525983628196,10.404560815242439,501.6175036803525,872.1448981743057,245.18218950445413,10.586704072645967,60.15557087498226,528.3343422847863,-14.978767591258581,277.8972667430692,388.36494885416766,474.7682407258263,50.346593606625156,822.5225225225225,1.8079116869756488e-05,323.4234234234234,0.0,266.66666666666663,0.0
6.5190467067544935,3.821189536306567,-1.7365219231966647,9.9642100459833,502.5788406651201,865.8733345719957,234.93810938914663,11.459638724535262,60.08213032644041,454.259193628036,-7.055229492280083,206.63173609336354,444.18727392915747,514.7224053984168,44.955482206180854,823.6236236236236,1.6902029880733638e-05,324.12412412412414,0.0,267.037037037037,0.0
3.238370047989192,1.8737347345066255,0.19562658618661477,8.047199902672405,499.42082735693896,864.8975043002393,238.2048542512752,12.783841775359837,60.10390276495952,402.29417511752104,4.600882764689438,165.4045763073692,326.08251604184716,399.3333476670632,49.58968783314927,824.7247247247248,1.5716963434660995e-05,324.82482482482476,0.0,267.4074074074074,0.0
2.461393842706377,-1.7430022773496268,2.2078670934038143,9.909491396071328,503.73351438212836,864.0416644883835,248.94232774500935,10.043777642329669,59.9300112396949,543.6417968665108,23.325865585456967,306.5018807370794,351.7774830042805,405.11208918880095,54.652901208208235,825.8258258258259,1.4536666475061776e-05,325.5255255255255,0.0,267.77777777777777,0.0
-2.5873720506210742,-0.010670971285843302,-0.5125616485031449,7.53379738997029,500.14300676240305,866.1873057658047,232.33677475218573,10.63390401396823,59.86966118657453,401.7377529648773,-6.204515983150804,151.41913673518638,414.39232578204724,489.44980634790977,53.67031836357131,826.926926926927,1.3372913969471684e-05,326.22622622622623,0.0,268.14814814814815,0.0
-0.5381710299147696,-1.4332329353493347,-0.47183305862424785,12.781944716002801,498.4132190568466,861.6852866430139,237.35454101295278,11.620054477012232,59.96866018231933,499.1679261845724,-4.653363950556564,253.3472736363082,479.15535929816104,542.6773202473166,39.09601025535365,828.0280280280281,1.2236331458924743e-05,326.92692692692685,0.0,268.5185185185185,0.0
2.202170467914052,3.02094031970502,-0.8137704890087494,7.288059310280072,501.02133505759423,865.8324922870588,243.65759986092917,8.550277832399896,59.96640918754927,490.45810485725394,-4.732982399691463,246.81705999302474,352.4460479173937,432.3630632244001,67.0007150501333,829.1291291291292,1.1136263844184761e-05,327.6276276276276,0.0,268.88888888888886,0.0
0.279567121525755,4.67236036754783,-1.0695133416886462,9.608429458062837,501.5818992612115,864.338011455927,220.5843219937978,10.108103325692001,59.75198233885409,401.6913227786801,-7.214267541689188,180.8206940714058,589.5646220264169,636.3402216265199,41.78432088014201,830.2302302302303,1.0080688737215514e-05,328.3283283283283,0.0,269.25925925925924,0.0
-3.6103379804818103,-0.6124049817605406,0.5899429114176431,7.915456823905503,503.86057592029437,863.2528016430911,216.15094491049416,10.251097173302297,59.56822445453631,353.647070532797,0.06827370604970406,130.2469541371952,590.2998832853584,631.0950522323479,45.136541698420984,831.3313313313314,9.076173106531243e-06,329.02902902902906,0.0,269.6296296296296,0.0
-2.266791210752306,-5.902507046056399,-2.994515290357289,11.140842346721591,505.4139467434582,860.4988918913141,243.46117328797723,8.08788289663321,59.63119785910901,560.2886220735368,-31.69507219317035,322.6911368219447,494.63472474944007,577.4734800382871,50.56391544884782,832.4324324324325,8.127870530393829e-06,329.7297297297297,0.0,270.0,0.0
-0.26145928576776784,-0.38499942594162,2.561879153333455,9.337137257436995,501.3748636624583,867.5288476107511,244.92014280566897,14.635273577347757,59.97297253959987,427.9551546463486,18.89825726389264,216.58214344287393,259.00467468758643,319.8900460365488,45.90754316486975,833.5335335335336,7.239555190963106e-06,330.4304304304304,0.0,270.3703703703704,0.0
4.7859483128421605,1.994801697840756,-1.330844596258921,8.96266656075758,497.48422765666163,867.3674552532474,260.6422013485241,7.185413113015195,60.34505921616525,657.7073264934389,-10.38258939337012,412.3486452797712,350.74384603796034,436.5926989932941,72.86866538984468,834.6346346346347,6.413687828004998e-06,331.13113113113116,0.0,270.7407407407407,0.0
-3.2387631144150415,5.863155502402863,1.4438069708762828,11.706403090103109,504.046193305151,859.0152070921089,241.5809487586681,7.403792192625684,59.264246445987695,568.6266024722037,11.174829260866975,331.8619672007321,540.8200719795277,580.1565096159328,48.86616121002162,835.7357357357358,5.651508238686128e-06,331.8318318318318,0.0,271.1111111111111,0.0
3.8612475776726627,1.8407545637141216,-2.5399971947877518,10.058861183355104,501.589818673494,858.1409891685591,248.19739717258093,12.628453151407157,59.83250134798928,498.968806713652,-18.101910807386815,270.4996864773379,280.4505517134006,375.94110147572525,49.269440912099036,836.8368368368368,4.953148560578089e-06,332.5325325325325,0.0,271.48148148148147,0.0
-0.7162056061761904,-3.0340132645796616,1.3376802610924363,11.033288891871935,496.9462997646078,871.1772801848625,238.04527356414027,11.426532501593085,60.348426853358085,484.20919096212043,10.607368695765466,231.08029229682626,444.9536709814424,502.7235320220702,43.96310045408398,837.9379379379379,4.317761494249301e-06,333.23323323323325,0.0,271.85185185185185,0.0
-1.1770211729327855,3.442925437629706,1.343889215628995,8.037348126965071,498.1602436727171,862.3132693972689,242.97227221585086,7.948070365038444,59.82677704270837,514.3160628179603,10.916237213374064,266.4473251816854,408.094608166141,468.1768570210345,64.15485652715672,839.039039039039,3.743657783741628e-06,333.9339339339339,0.0,272.22222222222223,0.0
5.959585173916265,4.880164533654573,0.768404144011793,7.190366112144986,499.3740659415274,872.5646978009338,256.6725684174953,11.214578030203386,60.37499199998041,482.41473711118715,12.349795192414437,328.0598446949669,149.40121918839725,206.4183267836206,66.26894865762702,840.1401401401401,3.2284476425712717e-06,334.6346346346346,0.0,272.59259259259255,0.0
-1.5458776057009642,-3.540541197224901,-1.9888570435995845,10.214415924080267,494.2077121491335,862.7008699369479,218.76007181874365,12.935700889994619,60.21731304287723,360.91168485381064,-14.132597902276343,136.0582619193387,575.1520203465412,630.7261078392135,35.506292563724905,841.2412412412413,2.7691813481974283e-06,335.33533533533534,0.0,272.96296296296293,0.0
0.44552143123226656,-5.592296299081748,0.499096379196154,9.362307289010538,504.73529475934737,871.8999744046504,244.1361625757168,9.939473884806029,60.11426474470963,514.4127698785237,4.9227391822056825,266.69423238643293,380.8852857696679,450.2358384821782,54.89958115519566,842.3423423423424,2.362484884477272e-06,336.03603603603597,0.0,273.3333333333333,0.0
1.0219460430542144,-0.4667603612353553,-2.366112369468778,11.25286934490789,499.6729217500631,862.1071751034673,261.35586730077364,15.197645800149164,59.96794332409161,549.9029774548889,-21.65778686549543,388.1634615838889,128.60692176986583,220.7694581581779,48.818605937813835,843.4434434434435,2.0046872444358886e-06,336.7367367367367,0.0,273.7037037037037,0.0
-1.4737368186809616,-5.0428938842197795,-0.5055265101923707,9.8401830946749,506.6276390849803,871.0674733402925,242.82034219209342,6.551876378263929,59.88835337616633,572.5628397068434,-6.538651549323268,332.03413451522067,531.048372648821,588.9430079450598,58.3382357093466,844.5445445445446,1.6919367718280492e-06,337.43743743743744,0.0,274.0740740740741,0.0
1.6241461432655135,-1.6845479648158004,2.058826201910652,10.41015067846926,502.14701889183925,863.4563619853254,256.5057296323285,11.387646907718205,59.948690506308225,567.3832412508244,21.96248953250145,357.6385572252924,261.2700178007233,318.21521893651794,54.38197426459498,845.6456456456457,1.4203046807627293e-06,338.1381381381382,0.0,274.44444444444446,0.0
-3.699601873821524,-9.082890631206345,1.593403854141484,6.753234940117514,499.84495561077523,865.5183006825678,233.70787850470558,12.333056672442007,60.06916242116093,353.6043307366039,6.239634270486611,113.46490457158791,339.3739806007525,410.66462801628865,52.929025937956375,846.7467467467468,1.1858746151315163e-06,338.8388388388388,0.0,274.8148148148148,0.0
-0.08700976956328114,5.604351632346473,0.030365885080866243,13.776873879228514,501.04624368942353,870.6138732171136,239.67952505836286,11.782687803210493,59.91463886677421,524.1421499013795,0.1908236772337119,274.7041375934368,483.5933440023022,543.9644461182786,38.051392347073964,847.8478478478479,9.848177674512094e-07,339.53953953953953,0.0,275.18518518518516,0.0
5.253362901913598,-1.4454652807493609,-1.9496131518456838,9.671516029935937,502.7809608631603,862.6184414845899,240.33524702388587,9.591288546708704,60.06668252831301,504.31931351120966,-11.734995514829109,257.68818282829045,432.310188084889,507.93999616100575,51.631513593451544,848.948948948949,8.134536508467167e-07,340.24024024024027,0.0,275.55555555555554,0.0
-1.9043617451660304,1.482394357648099,1.2911754243483868,11.395173940678397,504.352863973198,867.0156145554829,217.82408920641228,9.4191170359777,59.676297156017206,428.5567516358695,7.797834824554659,223.22489938518828,648.7610381624946,673.0490305928157,37.78533272259415,850.0500500500501,6.6829709618222e-07,340.9409409409409,0.0,275.9259259259259,0.0
-3.1571719705825303,0.9543497828188708,0.038762475396050426,8.327816659560748,502.1726928173106,870.6630131814594,228.318221721498,10.888290342174514,59.84197743568654,401.03963000595263,-2.8837195258252812,150.74296362236822,475.97428374345964,540.32713100286,48.53575805037417,851.1511511511512,5.46092423327101e-07,341.6416416416416,0.0,276.2962962962963,0.0
2.422558550231479,3.8799035244077147,-4.640631196460847,10.616019804434682,496.484874609479,865.9121133572326,229.03124920616014,11.63150897330414,60.181394152479456,427.43850073995964,-32.07677995582013,190.16448342573545,513.1424130125563,594.6115771438683,40.167015425298544,852.2522522522523,4.4383601158490676e-07,342.34234234234236,0.0,276.66666666666663,0.0
-0.31671499862735003,-0.6440729501473347,1.5652596526330362,7.39431047295051,498.3193931448421,861.0673969493209,248.22066078032526,11.204946872564726,59.943842585624644,447.4500831488463,11.918840918792014,246.4713223035293,230.74320789634692,297.11372552281523,60.578189319644345,853.3533533533534,3.5878867463186287e-07,343.043043043043,0.0,277.037037037037,0.0
-2.7764247201171193,-2.61482527121237,-0.048465667739384294,10.904135676519342,501.0963932167376,873.9676429597636,248.72153105684055,12.080115781586779,60.10906150330954,528.897608745694,-3.2261601703796376,287.3426521745736,325.10830574511976,407.61785848033213,48.75895159880095,854.4544544544545,2.884793388600969e-07,343.7437437437437,0.0,277.4074074074074,0.0
-0.7161891403598873,1.1617117353212345,2.4049024959661445,9.288051831228334,494.18116325557656,865.9233235292603,243.24036442706534,7.96226008586653,60.21777929718787,537.7175591873573,21.89702322304847,286.1736324501209,453.4165578833656,499.4831887780056,58.021682616089564,855.5555555555555,2.3070154236205307e-07,344.44444444444446,0.0,277.77777777777777,0.0
2.8890082542106836,-2.539874852853935,-2.1905410376856094,10.058381007871136,502.0255746139658,866.4146112319896,248.24102896855706,9.54445804175273,60.12648880157056,555.4549968028015,-18.247078635648272,307.51162224125846,379.0832508215832,468.3452868296613,54.976051950862285,856.6566566566567,1.835042280144011e-07,345.1451451451451,0.0,278.14814814814815,0.0
4.720295715209403,-0.8573681067213196,-6.353407626392001,11.395948060260196,499.64225768679125,861.9169209025887,238.35850587278227,8.119968135752492,60.15968728609148,522.2113061386154,-52.89954698308582,305.0109642487788,546.0610433954846,637.1261863584855,45.69071009793358,857.7577577577578,1.4517821186084287e-07,345.8458458458458,0.0,278.5185185185185,0.0
-0.06756931757630173,-2.3628908003860647,0.5581677166903704,7.53491937755944,500.73613631678313,863.632305965901,252.01931669539545,9.227774447827716,59.959270388790664,519.8319289854762,4.997381343410273,304.17853447985044,257.99552844829157,332.43713541104614,69.0019552270148,858.8588588588589,1.142395806176543e-07,346.54654654654655,0.0,278.88888888888886,0.0
-7.666120817941901,2.795597007487248,0.5831273533639455,8.631016538774405,493.0748595148286,869.8030360763801,240.08788442632073,12.03044178362861,59.99137661925853,432.43377256725,-3.1868528956710414,187.15509907578365,338.0524988140967,420.24507471835517,50.99314610996909,859.95995995996,8.941112207279273e-08,347.2472472472472,0.0,279.25925925925924,0.0
2.33010499480681,-0.88963584906467,-3.381343255212904,10.91464856217353,503.03068206790874,866.1887701374372,240.57864047426756,10.215967841450457,59.99540973036761,514.2028278925142,-27.913476339585525,267.269644606998,448.1448031757133,536.2904833227835,46.97956147835621,861.0610610610611,6.960273045864955e-08,347.9479479479479,0.0,279.6296296296296,0.0
0.21184324851886951,1.6315430621504239,-1.9569990917332127,14.196442949093495,500.724397769023,869.4226956359655,237.34407366737588,15.213718326299539,60.02510739619301,476.1511534332109,-16.05070142494678,225.34783792401282,439.75296240469015,520.2492508701258,33.54481620963601,862.1621621621622,5.3891564895340835e-08,348.64864864864865,0.0,280.0,0.0
-4.941203856220972,-1.6730114626244577,5.510435487439803,9.723835330677037,500.7094242849193,868.8841583022603,246.8445047763643,10.386812734379435,59.85045339307014,516.3020093032671,45.34462681640282,280.75078121701176,354.5792620396361,388.7292639802016,53.8535656932765,863.2632632632633,4.150258023446535e-08,349.3493493493494,0.0,280.3703703703704,0.0
2.511685452628899,-3.9664114222736004,-0.6112212283076067,11.182272235847865,499.059278681879,870.1742606514351,235.78801183387088,10.119383761159472,60.40165623066153,495.0274090598305,-2.742584376127127,248.4464843601712,501.5746520252952,561.3715590919326,44.04683943429524,864.3643643643644,3.178990174901983e-08,350.05005005005,0.0,280.7407407407407,0.0
0.9283116908557564,-4.289888334951499,1.4619179527524322,9.78605706028304,501.01441353481795,866.6390499106157,249.76431377198068,10.212365838880432,60.13562155402871,542.6490785681306,14.753469969942442,305.4164691699725,336.0394492763061,399.37950806308044,55.374411728076325,865.4654654654655,2.4219382037254788e-08,350.75075075075074,0.0,281.1111111111111,0.0
1.4749811134822701,-0.11270826324461905,-1.3013196547367674,13.884491189512598,495.9837141921169,866.9328378719514,228.67850859283993,8.724382614280128,60.302259454939175,495.3669964401044,-9.7443779592566,291.01897476208137,633.8027901085243,675.2118715572042,35.580664992046934,866.5665665665666,1.8352562594565965e-08,351.4514514514515,0.0,281.48148148148147,0.0
-5.10749525966518,3.6832292405188527,-4.180605797706313,6.505556666069489,497.3691275501402,864.0069765774662,229.01083745271805,9.884326775244812,59.71271011910751,371.2049585186889,-32.61409167853725,121.34412047018282,431.27440442070304,526.8993976116471,57.99909717607015,867.6676676676677,1.3832164776489294e-08,352.1521521521521,0.0,281.85185185185185,0.0
-2.3229825326563356,-2.562243180667564,-0.340516493591811,10.189242089338716,497.4215558659303,862.6536728788025,246.87426755126504,12.255576054223292,59.98947706657404,497.1616429741808,-5.291521528774096,261.4617447204877,310.1413718244562,393.766875506297,49.021648751275684,868.7687687687688,1.0369155257899786e-08,352.85285285285283,0.0,282.22222222222223,0.0
0.6342554917213162,3.632310229733447,-0.5312091205722104,6.7489119328758775,506.7191171407253,870.2354675582741,239.11455785416987,10.227941336255544,59.7156328088139,419.53164068387025,-3.2495992974535417,180.82862561719992,325.3980263269094,406.18763057292927,62.071544831613274,869.86986986987,7.731368685792758e-09,353.55355355355357,0.0,282.59259259259255,0.0
-3.2123106448669922,0.19504881125678078,-0.7997564773367429,4.986856858926567,506.0727352513443,862.1582701833669,235.4610858384687,8.413080540233057,59.42357447812168,379.06279017822527,-8.54859977023445,140.39092720452408,330.86133657526545,414.9257319875371,76.66399000988737,870.970970970971,5.733623531987115e-09,354.2542542542542,0.0,282.96296296296293,0.0
1.3560368393069573,2.191792377985679,-0.2292816710127849,10.594924106235633,500.22532414154654,861.9349735179982,248.9005773247546,8.149830759042729,59.87538485734057,586.0668749483817,-0.9838247488434733,338.3119696350069,442.3141184260398,507.83418507414535,55.18826883401006,872.0720720720722,4.229234311347661e-09,354.9549549549549,0.0,283.3333333333333,0.0
0.5579571885785335,-1.160643936193065,0.5285365432912731,10.278995592294917,497.80001963154626,863.1220313355826,233.92738585913915,9.099596216668314,60.08717397591559,487.1131608612212,5.046411701661125,244.17196706246324,514.9617216373159,564.830989722714,47.33691164473896,873.1731731731733,3.102802287777833e-09,355.65565565565566,0.0,283.7037037037037,0.0
-2.6170700665312663,0.2724108769177085,-0.30023390250761317,9.430326124515597,503.9199088114723,864.7724155250817,237.9979874569963,10.14772686882176,59.63265867651039,478.50436427691096,-5.138203196483561,229.5497686625357,425.72272399994733,497.61383548097336,51.01923660571901,874.2742742742743,2.2641554558348323e-09,356.3563563563563,0.0,284.0740740740741,0.0
-3.3904012461970834,-9.23812137147709,-2.5280123358947275,9.787611819920494,503.3785120995263,867.9358017776254,253.9922795007116,12.387173070952525,59.98372301889997,530.18358360674,-26.94811574296422,316.9745689833958,218.19844200945033,324.8921647170262,54.56834490197901,875.3753753753754,1.6433049516993926e-09,357.057057057057,0.0,284.4444444444444,0.0
1.380523316015276,2.8584929542147295,0.9723695831238778,16.196598868142516,507.2847453628793,861.3469903681387,255.39142345810652,7.319022717267126,59.48930612210682,660.6901371999708,12.570774594084687,432.1309747135871,573.0041712770599,605.2477863438198,40.71253333447489,876.4764764764765,1.186287266220441e-09,357.75775775775776,0.0,284.8148148148148,0.0
-7.472248453401215,-3.1930488502903103,-3.8987435106448465,9.48364972393713,503.98204514311936,869.6507681376108,255.72398210270327,9.360347444222487,59.63126991885745,598.0999639782752,-48.74267838055149,356.25158102220576,289.06585299799303,415.45787296739815,64.00245835145854,877.5775775775776,8.517680709021627e-10,358.4584584584584,0.0,285.18518518518516,0.0
1.957937687774799,6.506371959766952,-4.1007149145684005,11.020248722500149,496.92190584562655,869.2102390351785,237.17874223066087,10.288620038870159,60.15556971965133,492.7972125476476,-33.23201499257389,247.90223892776064,483.1220180362244,571.48493902236,44.6540831084788,878.6786786786787,6.082927307871842e-10,359.1591591591591,0.0,285.55555555555554,0.0
0.06575547725401415,-2.3021474375857656,1.4783609894031358,8.701270360772238,501.0629837071561,865.3060606893692,252.30702904984472,6.33258846474113,59.99586965896121,614.4496893190773,15.921772562215283,365.1262386684021,439.1794635392996,491.23238494180396,70.63204340298134,879.7797797797798,4.320795179344115e-10,359.85985985985985,0.0,285.9259259259259,0.0
-0.5783693298301378,4.347740985764602,1.0140405442707137,10.590465150081206,497.3944872161286,863.7513800309049,230.5104717223132,8.332803434067188,59.91028109505824,486.7072507550714,8.046680859739094,253.53371945618187,567.8144307320646,606.39082240377,46.018936820336094,880.8808808808809,3.0526324436949225e-10,360.5605605605606,0.0,286.2962962962963,0.0
-2.0427180929145234,-2.527267028815236,-0.11479073014807202,9.523532649888764,506.48207499804687,866.0275630475738,230.9309712527794,8.640222920527627,59.6517176611634,473.3498060543788,-2.995156971165298,234.6521691989788,531.1712724964367,585.0729323858002,49.91776641281043,881.981981981982,2.1450881033059135e-10,361.2612612612612,0.0,286.66666666666663,0.0
-1.5265690557872398,-3.0146897606959384,-2.790897009510144,9.17896303454054,502.4733122311905,863.5243603383503,216.4954414737564,8.408059252299003,59.81669114634746,398.27040060202893,-21.01623293552475,207.7181922616905,645.4533343277668,693.17517857429,43.60751166817489,883.0830830830831,1.4992551027922368e-10,361.96196196196195,0.0,287.037037037037,0.0
0.3879175998361377,5.137684394175092,-1.4158218813481507,13.63779706440065,497.5338884499469,869.4469401753712,256.7286820189853,10.383779090043294,60.09272180807118,637.6551957355099,-15.362642999391152,386.11303930722255,397.0474163947884,483.06884969960925,46.74229196536215,884.1841841841842,1.0422351592127194e-10,362.6626626626627,0.0,287.4074074074074,0.0
1.0216663678382574,-0.798011842239213,-0.525493495373008,12.354369926368678,495.732265295516,864.7123825619974,231.36020150923923,9.678880780996405,60.24847043429586,488.1565455354587,-3.4462611214052394,257.41778150342805,566.6059127729466,614.9795591633151,39.43182624593438,885.2852852852853,7.206355564386884e-11,363.3633633633633,0.0,287.77777777777777,0.0
-0.9227882566770126,-4.943243372921982,-3.1917879371482267,10.273493294798461,500.1076041218672,866.3775948751922,238.7346742025294,8.889427794797928,60.10006481387738,512.6677643207665,-29.563116843103913,269.1055334240791,485.9274572426988,570.1342756673043,50.06948275142063,886.3863863863864,4.9559331101455876e-11,364.06406406406404,0.0,288.14814814814815,0.0
2.792638319748737,-0.24614282924370878,-1.4780573160464658,5.391576128112066,499.43365730570736,867.2770958356509,230.89675658071715,10.85592525310527,60.20966032828118,329.55239422144706,-5.638642597293873,84.32612766484147,356.54646940949345,437.3945326231919,60.62578082970743,887.4874874874876,3.389963080022192e-11,364.7647647647648,0.0,288.5185185185185,0.0
-0.5707275988567551,10.097492728310392,1.3046606763533597,9.277981553494861,502.19100227834184,868.3485316827656,246.95165248330142,13.446149435292499,59.6383139794638,457.0955216433422,9.852420208321028,242.44656200064185,257.86175715542856,327.9981815325163,49.341004023619774,888.5885885885887,2.306345055827107e-11,365.4654654654654,0.0,288.88888888888886,0.0
0.9447396480351405,-2.3773720428305283,2.854610728578433,15.406055128810166,496.88261463854093,865.1268264662355,236.2436633928266,13.278513033483504,60.244107068057964,503.8159243086432,26.019717903394007,255.7450720947556,504.32537785501165,538.8092909925339,32.68169281119397,889.6896896896898,1.560678260594671e-11,366.16616616616614,0.0,289.25925925925924,0.0
-1.3482611017238804,3.6317042101091292,-0.8388695053171012,9.538676666720583,503.7781719073124,868.8545265994359,226.9518310956705,6.154456455875327,59.72315552678579,491.365396258674,-8.562614433022265,286.7494250422124,636.5116147477144,676.7484442759934,51.65983587873944,890.7907907907909,1.0504182564833038e-11,366.86686686686687,0.0,289.6296296296296,0.0
0.35819248880167354,-4.548234319945149,1.5129767086321968,12.206435144107317,495.6586372260305,867.1368808213206,244.4166256418606,11.154144367670279,60.39431643281866,535.4594884892869,14.491589989410704,284.4354116302628,425.951511776986,481.98791935105885,43.85292731056482,891.891891891892,7.031871474897261e-12,367.5675675675675,0.0,290.0,0.0
2.906857124387547,-2.1128571154735916,-3.8281201411749346,12.883884803905202,493.7443024871211,866.1738249767063,225.66269975189772,9.643953419872323,60.52077481694296,456.362621666325,-27.435181761647403,255.99648348273297,622.8616774983367,680.4649840322468,35.274280590098236,892.992992992993,4.682085822684675e-12,368.26826826826823,0.0,290.3703703703704,0.0
5.923887708575848,3.4154118701175027,1.318902482227223,10.43792783171195,506.0012662412603,863.0279038203826,231.62594274684508,10.310310685730713,59.81140468062625,466.06085484056655,16.51773959577616,223.76918272135657,506.608231519184,546.7119393721439,44.09485396777067,894.0940940940941,3.1007560410841432e-12,368.96896896896897,0.0,290.7407407407407,0.0
-1.4145560375458397,4.050929423025123,-1.607896829454962,8.316356736263696,497.3616388718784,868.4414780944098,218.9311088537392,9.203433932914903,60.01391779197692,384.5502266124638,-12.248766164349798,164.96208312237542,599.9307349864782,650.371197387077,46.42860156190343,895.1951951951952,2.0424696394296864e-12,369.6696696696697,0.0,291.1111111111111,0.0
0.21457796506012775,2.696707142018682,0.6146912334159401,5.129375336434223,495.12123323437874,864.024456689074,225.76041887802393,10.235177259774405,60.11893845391951,311.6212520232841,3.555597120958239,61.58266098075961,418.82272251607253,484.73300119184415,60.7139418886879,896.2962962962963,1.3381457017962072e-12,370.3703703703703,0.0,291.48148148148147,0.0
1.5328597592807982,-2.676414742612476,-0.4955048364794185,11.36832641721791,501.8861124849803,864.0196158181294,241.78529169720477,10.302814792144037,60.00168250845671,525.4681643679545,-2.998345716571337,277.3896038269894,445.59335199881144,512.6182629006175,46.08900895932383,897.3973973973974,8.71988946900616e-13,371.07107107107106,0.0,291.85185185185185,0.0
-2.035083257942617,3.2570220842856656,2.6408280195676683,8.370487994352903,499.2537973809726,868.3787256311844,220.35463961897077,8.842096485302154,59.910144809545535,404.1061679361262,16.69769874901179,171.96798273313368,590.2831478921297,618.7797705953639,48.57220219260488,898.4984984984985,5.651690088105908e-13,371.7717717717718,0.0,292.22222222222223,0.0
-1.0586525538959641,-1.2764485178714635,-1.7488712966798363,10.352300903775385,501.33304576269927,866.8691576383656,225.18854275378285,8.207264904349639,59.94223935840464,457.76636837749714,-15.067977717558785,244.8479331374321,608.6904388324424,659.0969748694364,44.341721618671265,899.5995995995996,3.643388482371368e-13,372.4724724724724,0.0,292.59259259259255,0.0
-3.020362795398859,1.3395378619944018,1.2552125951236621,7.500359320821271,498.92760119219906,867.1956397821506,239.9763108386719,9.102608634761031,59.89857668368279,462.99279119108274,7.190497121705367,215.87505408038106,377.4020286853137,445.11094582967337,62.147023389353514,900.7007007007007,2.336105251410893e-13,373.17317317317315,0.0,292.96296296296293,0.0
6.522276475663189,-3.3758354862407334,-0.559014926593067,9.469524919059596,499.6087229098879,867.4731122374067,234.56393103906947,10.468518528913531,60.48087433554157,458.5954755311841,2.1114160685874452,209.83411144627155,460.26375775829746,521.330782188383,47.74206950225691,901.8018018018018,1.4898382254602472e-13,373.8738738738739,0.0,293.3333333333333,0.0
0.07658864677767883,4.465833513620793,-0.31661095601932754,10.067438109802106,498.4285629583473,865.4480699953183,259.9203663595931,11.197992683368529,59.936971084681716,588.4428293286988,-3.1746995920505356,383.8890753769903,221.10052121253716,303.54836998851215,58.44339120244038,902.902902902903,9.450300164063122e-14,374.5745745745745,0.0,293.7037037037037,0.0
-0.25184819236105455,1.4305252253707754,-0.3677077863184193,10.537187162088596,496.8694785881033,865.91470000138,258.33896546024374,11.706697954680294,60.09896008171402,578.744798491232,-3.967732678488274,366.8504848263648,235.91942398179026,320.0703799073856,54.94906387779836,904.0040040040041,5.962273247732764e-14,375.27527527527525,0.0,294.0740740740741,0.0
-3.3595833203663443,1.3544259651913138,-1.6913462089882259,7.7703556252951715,497.4353900865693,862.5024795827014,231.32077537248847,9.011619953866175,59.82014031658833,430.05803601762705,-16.15759843093621,183.16045068662595,469.9315995736799,545.1982447321799,55.802662047160624,905.1051051051052,3.7414326427642846e-14,375.975975975976,0.0,294.4444444444444,0.0
-0.5918021284525157,3.117151944296304,-0.028197931813343156,12.393821897522704,500.8179583694167,866.6981460250626,245.57137618403482,10.567689134605473,59.859823411704134,555.0675254148654,-0.865268084019921,304.87878528486186,435.32560196465255,502.848765337707,44.833579135672124,906.2062062062063,2.335198317430202e-14,376.6766766766766,0.0,294.8148148148148,0.0
3.7548443848587523,8.18891925473973,-0.125296444243643,8.806210430536057,502.4756641227606,864.6620650270439,247.4928255687945,11.925005183906597,59.787931364630296,477.84441133645373,2.718086840265615,256.7209375354972,271.5677372615859,348.10303819051677,53.835949560915246,907.3073073073074,1.449670795308235e-14,377.37737737737734,0.0,295.18518518518516,0.0
1.832961034745799,1.03025841369293,0.4824804968134586,6.651061079093509,501.2903764017201,867.7671786425145,234.02521141975598,12.331189790288256,60.04728995643377,355.68680699417456,4.812789853850747,115.892868115991,336.82187148577646,409.5499522754077,53.20450198935608,908.4084084084085,8.951066698258275e-15,378.0780780780781,0.0,295.55555555555554,0.0
0.6146971343654428,-1.1168098780797244,0.16901029138572515,9.781953160073073,501.406498276334,863.4144575882776,225.04458463501797,9.882334291736955,59.91783355699574,428.60835668084184,1.877190524436477,195.90033229888627,557.4324628115808,602.3244019444969,43.75358525917612,909.5095095095096,5.497180273762921e-15,378.7787787787787,0.0,295.9259259259259,0.0
1.0703798965068367,-0.9341412800648898,1.5959890992244725,10.06875061805292,500.4723288032313,867.1769165078193,239.87701550691943,9.558136550120775,60.089289991732386,508.71428306886594,15.214593574420512,258.533278452914,450.19577133462485,501.7959346948732,50.43733136142938,910.6106106106107,3.3578782715578192e-15,379.47947947947944,0.0,296.2962962962963,0.0
0.5327203818675568,4.166609251945962,1.8470172320947373,10.32117886634352,500.02270030553734,859.4273820969313,238.2715432518589,10.382248467672785,59.714188029090224,488.6803483497884,16.27436028203289,241.6555251590333,441.5596325156469,491.8219454754363,47.3203094537062,911.7117117117117,2.0400917506851108e-15,380.1801801801802,0.0,296.66666666666663,0.0
-3.182967068192382,3.604612509163257,-2.1012466436556023,12.724264807370158,500.5075127525803,873.0220412627536,235.6423550302938,7.700585054205188,59.91446339270399,533.6726856887118,-22.880266838764193,317.0250715489149,604.6272919727467,663.8538431598089,42.21987576772553,912.8128128128128,1.2328045652049236e-15,380.8808808808809,0.0,297.037037037037,0.0
4.165083553320027,-0.3733654652728756,1.737545001181542,9.527102326528281,498.86145586362653,863.7230218430104,244.42316868164485,9.612780977928983,60.20880324519668,519.6512942982469,19.80245110249404,274.2105282757087,394.353382757276,447.80528137706847,54.132234515547715,913.9139139139139,7.409664614679007e-16,381.58158158158153,0.0,297.4074074074074,0.0
-6.709894345253712,-1.9221018911478769,-2.372672854219709,9.760760751262458,501.1806318098315,867.0132304209204,232.492703929944,11.48917279694626,59.69382103835018,434.3475089464366,-24.98494953488257,184.81311494636486,454.82374588732944,540.817712350241,45.22555796152208,915.015015015015,4.429581028369359e-16,382.28228228228227,0.0,297.77777777777777,0.0
4.101456879950413,-0.07231516253909369,1.17571177627547,7.793631237533813,503.77175976809366,862.0476754155707,228.48002452420857,11.283894258887402,59.9041376539945,384.8200665198373,11.914915276046294,138.30292138052795,449.25038356093563,502.0288982395324,48.8602510296542,916.1161161161161,2.6338226779119606e-16,382.982982982983,0.0,298.14814814814815,0.0
-3.160071124942589,-1.5962384568132455,1.2394775694057374,11.641107005775794,502.3128274338063,867.8924822788047,241.09082970349831,9.459464791272222,59.82863709372731,538.7450854807641,8.564773014192792,289.389103038296,482.3276879017963,535.3780958375559,46.561893370788326,917.2172172172172,1.5576511415718957e-16,383.6836836836836,0.0,298.5185185185185,0.0
2.658273930505499,1.728923348787367,-3.822633783325008,10.368618128156207,499.5504931817627,867.0964271236847,243.85970092568877,10.435436402174334,60.13564720661265,519.8150180182018,-31.896440292309666,269.7267889883484,398.8018656411906,498.04131659258496,49.98832711475112,918.3183183183183,9.162492779171047e-17,384.38438438438436,0.0,298.88888888888886,0.0
-0.7555696395014602,-1.1600006426859923,0.1859584930588193,9.159944545411674,503.2554303961518,868.7839072233238,228.23355056099948,8.350699319418625,59.91369866183467,459.61730420203696,0.7386162707893857,223.69304984796668,555.7416790906478,603.0660440879985,50.259616345623684,919.4194194194195,5.36064287718453e-17,385.0850850850851,0.0,299.25925925925924,0.0
-1.2388480429101925,-2.9169171199514077,-0.9369922267206314,6.190650613069073,496.38545556428835,868.6189716962197,249.2809061099108,11.40698429645005,60.27475792556155,407.54909701662876,-7.924598368362063,229.8640841723328,164.00086651866934,247.24548381335399,66.04194613344234,920.5205205205206,3.119463359014821e-17,385.7857857857857,0.0,299.6296296296296,0.0
5.108266455588309,-1.01926681920201,-1.51753051587075,12.888824390110175,499.79543666943835,866.255851916598,222.2951886222392,9.844357127727054,60.29989152207229,449.46176510043813,-6.663590445707321,248.66268903149174,637.7811804797609,675.0032086763157,34.48797100811026,921.6216216216217,1.805521584044595e-17,386.48648648648646,0.0,300.0,0.0
3.848993199290057,4.810823765049927,2.701704661398011,7.544640071087885,500.23146920943634,865.5502937373649,234.21886541284357,9.448097096607723,60.02824966099181,433.5670189074508,24.12679426861458,185.2402146503959,428.500904584944,474.53621864578963,57.020109155912365,922.7227227227228,1.0394061041557333e-17,387.1871871871872,0.0,300.3703703703704,0.0
3.1569362511159254,-1.3649032725831745,-1.3073582812748379,8.817443981260588,503.76850999555694,865.7606643502526,237.4199146380239,9.276552327813226,60.001169855098155,481.01084410734364,-7.748486667295171,232.98637283088107,442.0260243980286,513.6275393278868,54.20826405478573,923.8238238238239,5.951516255327049e-18,387.8878878878878,0.0,300.7407407407407,0.0
1.2767066454092217,-0.07651322556422147,-1.6127538582360996,10.716689022152007,496.459684288686,864.7809531122963,233.6377628734807,9.874212266200283,60.206264312863794,477.7158100148671,-12.13757975615423,236.08776090308163,511.13331181293825,576.3649365472195,44.47529517844447,924.924924924925,3.389454184871166e-18,388.58858858858855,0.0,301.1111111111111,0.0
-2.8577562056394803,1.0257141104564869,0.15138988001018688,7.606884142766627,500.56508231096,869.9125222363698,234.34939526448807,9.104244710136083,59.91249996297572,442.1792649810485,-1.681853571951672,190.11999697523765,437.09555890900856,506.0232131939323,58.50471314542617,926.0260260260261,1.9199578499042482e-18,389.2892892892893,0.0,301.48148148148147,0.0
-3.728451192034235,3.7557719975744455,1.3711794925968328,7.0129804434937135,501.9071528491801,863.3357750732717,258.71074482308114,11.316286072005127,59.5344398225825,473.50892897221513,7.69478221890895,351.11141958205246,107.939625539742,158.20928834089776,68.07007072708379,927.1271271271272,1.0817163739128342e-18,389.98998998999,0.0,301.85185185185185,0.0
-1.4692488997745188,0.6361226858938387,-0.2832971720202538,5.75210483459867,507.8588605547895,866.8626968353084,231.491159109611,9.209432903967638,59.545116495566575,377.3826538778037,-3.3424854319017,130.18695678414667,392.21439176747947,466.4450190122576,65.86398279593914,928.2282282282283,6.061706374331445e-19,390.69069069069064,0.0,302.22222222222223,0.0
0.8958349075870149,-0.8187294144508855,2.3327410913385043,11.441993905811271,504.0331396387601,865.5456406204122,264.41221722471914,13.185928192054762,59.854310478531765,599.8976384081184,25.297086152554012,436.7625249195849,177.95719846646296,223.42375689396147,52.39459254128579,929.3293293293294,3.3785952733548804e-19,391.3913913913914,0.0,302.59259259259255,0.0
1.8552887017645234,-1.501777224069684,1.061951323928181,8.909627510547356,501.6866300243764,868.6800362826921,244.3712677973105,12.930421006962762,60.12699452044431,447.0893076686293,10.108444685127399,222.1490095582579,285.9900687197945,355.96180721249885,49.980821856297155,930.4304304304304,1.8729976282269477e-19,392.0920920920921,0.0,302.96296296296293,0.0
2.7552839791141266,-4.256361473884872,-4.356422639462861,15.85454018494666,503.85226992271583,869.3690959551062,240.9205513731199,8.21691302029099,60.16213696820752,560.77442674282,-39.75504936056159,362.88555420846365,615.8879790304572,684.8560334483919,35.298156167475234,931.5315315315315,1.0327568100134181e-19,392.79279279279274,0.0,303.3333333333333,0.0
0.3996473211010908,6.1314318583746505,-1.0589339270140166,8.011289868738253,502.7581290885968,865.029012053368,244.76240353387666,10.13940853885856,59.6771672626802,480.5109884251217,-8.474725053317414,243.6291740809616,315.28857772685114,401.167882804823,59.939580125646124,932.6326326326326,5.663940599743887e-20,393.4934934934935,0.0,303.7037037037037,0.0
-3.1633254005668525,-2.1432177795822147,-1.123684198703398,8.157097953142157,498.19198026423277,867.0772010839411,265.29927749251954,8.69868675732761,60.02419736190506,636.6858553143361,-15.713649626013465,442.2633965883841,186.9096893264641,280.8136569778883,78.45587447232245,933.7337337337337,3.089577512430619e-20,394.1941941941942,0.0,304.0740740740741,0.0
1.625119312361557,0.56788745720082,0.9587219068588446,8.869214059429197,502.95081005724023,865.3210990879157,230.06406996068552,9.346704873622777,59.89772935560048,446.4260773769472,9.068603461240226,202.00522106755915,505.85253678019643,553.656781230816,50.1581348587521,934.8348348348349,1.6762519013391578e-20,394.89489489489483,0.0,304.4444444444444,0.0
1.1087897299153975,1.546945533307838,-5.249634112748224,10.486269310276978,503.36836951141635,870.618981267476,228.79582081063612,14.004854935289593,59.97525338296786,398.3742173532357,-35.392216704260626,152.38967821095616,469.75825204813054,561.858869804331,38.04391817126857,935.935935935936,9.045639054127961e-21,395.59559559559557,0.0,304.8148148148148,0.0
2.0071655204621512,3.509179019710546,5.098019417435444,9.059593322429377,497.10233882806926,863.3788281394912,232.45133803428078,9.384857165768402,60.06755191655723,457.4389789177689,42.63750344352232,208.43932172412866,487.84668066052154,510.10983205657567,50.47032222743319,937.0370370370371,4.85510925855644e-21,396.2962962962963,0.0,305.18518518518516,0.0
1.2959603835252445,-0.7629236915448355,1.06205218978842,11.224664428005024,499.55609508717896,866.998160453038,240.3214314696456,10.720452074154858,60.13596864849427,509.48758780859964,10.717035713865362,259.1948969783637,445.233629609436,501.4490018472948,45.282328853589235,938.1381381381382,2.591901802836194e-21,396.9969969969969,0.0,305.55555555555554,0.0
2.12686479013016,6.007954199676616,0.2977536078353822,8.042823220022692,498.3411734511033,870.30144410784,222.74228875187427,11.082642588016556,60.13869911262247,370.05770259348014,4.038937922647402,125.99429025595111,526.2004484352233,576.3849341391685,45.74709602108855,939.2392392392393,1.3762516814457112e-21,397.69769769769766,0.0,305.9259259259259,0.0
-0.41942473317005097,-3.081732249339394,2.3631354328382925,7.236816563072837,501.3410171625976,866.1501463038499,240.2233923931861,7.998741255033519,60.00448989192014,482.98333417608166,19.529590538224635,235.7724995696314,402.00206454292726,455.4101339650839,66.85456326566808,940.3403403403404,7.26836894419041e-22,398.3983983983984,0.0,306.2962962962963,0.0
3.5008964684904518,-0.3806786654755307,4.68730810562525,6.403570521181785,495.4592553906476,861.8644288232537,256.9354713341367,8.28980905118159,60.29285928188041,517.4208531456449,45.63819955105654,344.56456662336126,211.60978814810176,239.63694208468908,80.5245325828887,941.4414414414415,3.8179993338979395e-22,399.099099099099,0.0,306.66666666666663,0.0
-6.870584368288362,2.6797826383951993,1.7414932891768065,5.5528516641256065,500.88862927446695,859.2815442776764,241.51407390624777,7.587955257183762,59.34223601017708,441.894182842462,6.773729292181822,208.27506788934596,320.038573283353,390.7847916082329,80.85433726118652,942.5425425425426,1.9947777489963976e-22,399.79979979979976,0.0,307.037037037037,0.0
-1.692856363300554,-0.2862913761321649,1.89762619294324,8.963861961049886,503.20224065836834,865.5252774155102,237.07314541024724,8.228058532204447,59.751544975696454,500.77855587147013,14.954996478684308,252.3571381242722,478.1759913260624,525.6299942572936,56.08599581401449,943.6436436436437,1.0366042015003015e-22,400.5005005005005,0.0,307.4074074074074,0.0
1.0498139829737085,0.6024128816345716,0.26138004892876465,9.398039375213557,510.25556044759867,873.3236757853015,233.81839551316372,4.2999397813656355,59.73776628651876,556.0343377823052,3.5816390063217005,360.35007106289567,668.3657591491373,692.986477960119,59.05383843071675,944.7447447447448,5.357857972551427e-23,401.20120120120123,0.0,307.77777777777777,0.0
2.2434836323046468,-1.3771288209608241,-0.28305150673389656,8.737125945033632,499.42620766186036,865.6891366568846,248.98511704551564,11.089164801587255,60.16969617769959,498.66806088624566,-0.20896345671279803,273.4765196458876,277.5267701445597,357.55890139282633,56.818527986813194,945.8458458458459,2.7544139675958284e-23,401.90190190190185,0.0,308.14814814814815,0.0
1.6225830028750916,-0.8207586602945465,-0.9515908880098023,12.486811594374323,503.14830518060535,871.411308480193,231.74167226761952,14.10838768251214,60.101479098138505,443.00155286434114,-5.708686983476032,194.30799353850216,479.76633757209214,545.4672180043308,35.35248756139722,946.946946946947,1.408403221118793e-23,402.6026026026026,0.0,308.5185185185185,0.0
2.336323878808808,1.9459628474885013,-1.6522239834290842,12.45606041921627,494.82009730496355,860.3763885576745,258.46395920599247,10.295641478073055,60.15699430068634,634.4409326233184,-15.896571927758721,390.29077040228344,348.24747669897135,438.4178256672783,50.76785872867521,948.0480480480481,7.16282911132259e-24,403.3033033033033,0.0,308.88888888888886,0.0
-2.958116909932529,3.4341769853226864,-1.3740281993989947,9.330394025110996,498.0329532305483,867.8681818254498,259.3335974771436,7.167462281318786,59.90514964021023,654.3451250789659,-18.72413620647095,404.5483742364334,371.5198600972904,463.34522052419663,70.46779527489308,949.1491491491491,3.623280469648105e-24,404.00400400400395,0.0,309.25925925925924,0.0
-1.6948652291510355,2.555303123629312,-2.7011119286859664,6.412157773616074,501.57125225518996,869.4083181580198,242.56750798661787,8.714447234200104,59.86197047899631,456.488046630911,-23.311134506396613,214.37515540173382,316.1190643260609,416.93106382085875,71.53481769188376,950.2502502502502,1.8229682249043125e-24,404.7047047047047,0.0,309.6296296296296,0.0
1.1614644660323217,5.812847176415389,-0.15174290137004665,8.866589783889895,496.2062233070913,858.701113788836,239.88484911923354,9.082246309950007,59.86769298562517,491.6603835652211,-0.1375824053953263,244.11685796450007,424.0890561928099,491.16803434585097,55.32010065446777,951.3513513513514,9.122545270298786e-25,405.4054054054054,0.0,310.0,0.0
-0.7066614838620889,-1.1046367006861684,-3.3693351544527737,8.800357212165878,502.71327912191146,863.406417212206,250.3065980824156,7.964830445573249,59.7870068452731,574.6245421139539,-34.57863740362589,326.9377306720603,372.3061573452149,476.3444056143186,65.48909486102343,952.4524524524525,4.540594704679655e-25,406.10610610610604,0.0,310.3703703703704,0.0
-0.061410185868051165,-0.9587386542715299,0.3818330482874214,8.685730075443884,493.61698091912297,866.4841356275863,250.94798502227326,11.720365276790313,60.354964946369115,489.91487060244214,3.2039595882728493,277.79047242676137,241.52211255658642,319.04905944951986,56.41289300759378,953.5535535535536,2.2478598596993724e-25,406.8068068068068,0.0,310.7407407407407,0.0
2.5296384059439494,-5.111222928952183,-0.07266121608468348,8.60456219220351,502.50824175944274,865.6394252422673,231.94008268940584,11.620520088750668,60.135875145419554,411.0908955635416,2.0115099511579024,162.3531500790636,431.1979828439782,496.05593892511814,47.4819725362957,954.6546546546547,1.106841689602635e-25,407.5075075075075,0.0,311.1111111111111,0.0
-3.3320363749786903,-3.3766893243724105,0.29387059677337557,8.693074208550385,498.5521562766311,865.521456157849,234.73444866863298,7.68909641236468,59.988843367638005,491.1667479062893,-0.7957251776196439,246.0153493792062,508.3958386476721,565.132955038574,56.884972659181635,955.7557557557558,5.420777326982201e-26,408.20820820820813,0.0,311.48148148148147,0.0
3.0051364683864463,5.409434453301111,-1.0442631400399849,9.22691676820448,498.82811440921665,861.7625045174957,226.77652565316706,11.450162088895016,59.929431754900854,401.8548160656552,-4.265035029633102,159.8051203422953,501.03596555351606,560.2831037878109,43.23393652590867,956.8568568568569,2.640568326998596e-26,408.90890890890887,0.0,311.85185185185185,0.0
-0.33029743040309106,-0.5338611637949007,6.153720740361007,8.728917802368887,497.73998126099923,867.6738355827584,244.09064938334058,13.053625327154531,60.15812341323795,428.62009743755124,45.918095246485585,215.82519801580668,287.3343116682013,321.81276974552617,49.42610248749108,957.957957957958,1.2793607841552082e-26,409.6096096096096,0.0,312.22222222222223,0.0
0.22152439045928488,3.674181800172237,2.720231800360626,10.416645017251184,501.01723686515055,866.5568555544197,246.6662788345689,13.805116410459119,59.87018303072538,473.7171866256083,22.71858440198149,252.1846048001608,289.70871075617424,346.92998195727677,45.50695624756861,959.0590590590591,6.165218054704271e-27,410.31031031031034,0.0,312.59259259259255,0.0
-2.932548099337982,0.7537889089792732,-2.4890850001694456,10.720737431809722,496.8530641872847,865.4514403895671,226.50074362138727,15.730424046171926,59.97256604702332,368.99434144776137,-19.10023924288603,120.85158185362968,469.2182521051817,547.749740421156,34.725048670059266,960.1601601601602,2.9550418206006206e-27,411.01101101101096,0.0,312.96296296296293,0.0
3.0838456789101314,1.5845988992413902,0.4657361748537965,8.178709825635021,493.1155158389004,866.5897965515047,235.4480109518384,8.196014701113604,60.468134302843275,474.87914581205007,6.918979435111456,224.96000114273352,477.1785394841612,532.5444889300504,57.687691270231014,961.2612612612613,1.4087651650757358e-27,411.7117117117117,0.0,313.3333333333333,0.0
0.5995097109488131,3.165585695323918,-1.2160122858746472,12.542130652014066,504.51844480897836,861.3637886751454,226.5274608241865,15.648440852790406,59.57929131281053,401.36059208316954,-7.907287598876914,160.42542290108588,498.4171744343742,560.7265078467938,31.960387635939,962.3623623623624,6.679952272720244e-28,412.41241241241244,0.0,313.7037037037037,0.0
-8.54837109039723,2.143629979332091,-2.028959453414828,8.039875396318772,498.14713400819295,867.0661307985636,231.01200189756162,9.291587222982423,59.63704913534369,428.81981635575636,-24.042940669081226,179.93291567816016,473.93594644526115,556.7114704589251,54.43399823654666,963.4634634634635,3.1504159499681476e-28,413.11311311311306,0.0,314.0740740740741,0.0
-2.0683689208132243,-5.788969513698499,-2.68014414224787,6.764398772369326,503.9618362745566,864.607993093575,245.510170602263,8.815069089238971,59.827195331207754,479.09086695017186,-24.592148589424767,243.7551699288877,293.36788122540406,395.57738920764984,71.209009020106,964.5645645645646,1.477822308854876e-28,413.8138138138138,0.0,314.4444444444444,0.0
1.6165645602978491,4.343889730068218,0.8644333815185079,10.761556142730104,497.8109122485184,859.7991221165877,232.6651793332172,10.654144749755691,59.884747667234045,464.1954187186663,8.596117839078149,220.0383906299175,495.62990150185135,544.8069023002619,42.98927590114494,965.6656656656658,6.895032565366742e-29,414.51451451451453,0.0,314.8148148148148,0.0
-0.43465036723047673,3.0132538935629136,-1.3627604701391478,8.36518373117132,500.3271000855207,872.4830152265503,236.99174043967702,8.835877331813975,60.060671713291,477.46438701301815,-11.803459006052291,225.2601841097748,449.0507554631942,525.3508988820012,57.14569586567616,966.7667667667669,3.199706973458669e-29,415.21521521521515,0.0,315.18518518518516,0.0
5.098471517212684,4.158124601601345,1.9356520480504082,10.642582941514776,500.8770844681297,865.9549514662746,223.72688272052685,10.798088281293053,60.08883649384275,425.9918224464373,19.323134698624013,192.10109359694326,570.6049041818756,598.8459421306388,39.57062449628466,967.8678678678679,1.4768754680441626e-29,415.9159159159159,0.0,315.55555555555554,0.0
5.186023194699706,2.3468131860134536,1.987564429060878,5.192662797798939,501.01851369607397,865.9903277881455,241.86990209724664,7.359845624525397,60.139130695511604,441.0673051514312,20.312613921999965,209.56652696527198,320.83869067090563,379.35278186259086,83.99229692282134,968.968968968969,6.780119183163662e-30,416.6166166166166,0.0,315.9259259259259,0.0
0.23854211112371532,-5.065860699315916,2.747828770422899,12.784911882966135,497.4290228132061,868.6288434698515,239.5572668015535,9.522494795873131,60.35724095520278,541.1279620111313,26.19877971951356,293.0707387405995,520.903043574107,553.4118671411029,42.355555775133546,970.0700700700701,3.09592593461877e-30,417.31731731731725,0.0,316.2962962962963,0.0
-0.7781179092187834,-2.6665798703814394,-1.7047735321482071,11.344586816080804,500.713920621062,866.0811017775513,232.71040749966838,12.571164468723358,60.00394092918629,447.16778686964085,-14.110195061099775,199.85326291512678,470.99618087702663,544.5114045955977,39.50291600720508,971.1711711711712,1.4060591118966092e-30,418.018018018018,0.0,316.66666666666663,0.0
6.86512365704857,-0.5561997753953439,0.9507312213840204,6.999046901673997,496.9156218014509,870.1474577974482,238.10985702317527,9.885877417137689,60.62826730507482,427.6767050298359,13.848455334866344,182.86616190027155,365.4123692639983,428.4033001793548,60.132404767137785,972.2722722722723,6.351501116090423e-31,418.7187187187187,0.0,317.037037037037,0.0
0.3896078081199406,1.7439498845623287,1.2649084332846017,7.042445752307429,502.1019746422196,864.2769145725904,241.80294880503445,10.283191573479765,59.81458062179476,433.37056292867265,9.95000232501762,203.29836748585484,306.94166845658265,375.6823989322379,61.49660305223992,973.3733733733734,2.853704243210084e-31,419.41941941941934,0.0,317.4074074074074,0.0
0.1378830420923002,5.360222037999339,-0.9483563502079297,13.344531808195056,503.1680483542,864.4519466378619,231.85131851090657,10.950517209434622,59.64943958853492,488.28125990288834,-7.942575169448197,255.70019460051543,549.3961504483651,603.92086154601,36.58504165134772,974.4744744744745,1.2752676000021693e-31,420.1201201201201,0.0,317.77777777777777,0.0
-1.9689901667309577,0.6154028081989505,-1.5435439147857501,8.525240193004082,497.5270878254588,863.6230115876704,225.23737455998221,12.34132325863532,59.93837438884773,367.0946836612067,-11.91394329004678,121.17677638971134,484.1412946068169,553.6663401017854,43.30642089958527,975.5755755755756,5.668308431174439e-32,420.8208208208208,0.0,318.14814814814815,0.0
-2.34789814648507,-4.174277698152602,3.2190413315519457,8.331630302534752,494.3993894799429,867.5165517198577,258.05574432686814,6.6895505756211335,60.32263908516479,631.4425790165162,33.297783104220834,388.9158434650549,368.87043494098646,414.0389137726158,76.19062007417182,976.6766766766767,2.505909623368365e-32,421.52152152152155,0.0,318.5185185185185,0.0
-1.9345837293513026,-0.1171206359103835,0.4549917514641075,5.4678958117014345,494.209411458699,862.1407233000552,233.66727295289726,11.16904810367487,60.083835895705874,329.5057534588903,0.6974738290377733,93.0805959994562,316.72324523758596,394.6759978439101,60.61761221847449,977.7777777777778,1.101887146273477e-32,422.2222222222222,0.0,318.88888888888886,0.0
-1.3575728340515212,-2.189627396086994,1.271935501423476,9.298443588796891,493.4364144071777,865.7532275177084,239.0323989681311,9.463721721516473,60.31354357291898,488.55785112904886,9.520073137932828,236.8047761830132,438.0988756767745,497.05070237392454,52.70088087198775,978.8788788788789,4.819129675712784e-33,422.9229229229229,0.0,319.25925925925924,0.0
-4.447166298474097,-0.2628028957592222,-1.6441520236558549,9.544560770328495,499.52464496661617,864.9922996478177,250.10839735020315,10.333275790623677,59.78114250263281,539.0262869170032,-20.04688991741434,299.2496037511149,311.48515419755313,409.15321588016815,56.96409771489618,979.97997997998,2.096331166450697e-33,423.62362362362364,0.0,319.6296296296296,0.0
-4.758343623598447,2.4035079944533795,-2.4385689330443876,11.43098619353897,496.7030798471535,862.3184751734506,275.29055187570486,12.119900339524753,59.75130085455887,718.0905541751303,-35.542146658671214,567.4353115753044,98.47872086048142,201.63976555580166,63.293234726432836,981.0810810810812,9.070076544801768e-34,424.32432432432427,0.0,320.0,0.0
0.26069738901458034,-4.609182545302874,-1.1388995489842209,7.201843143631049,501.46846644554887,864.2844057100343,227.55513550111135,7.611626697176312,60.022169956719765,431.6011151351431,-8.314421449918326,193.74075503200817,527.8090593066945,586.5201936225037,59.904893526839565,982.1821821821823,3.903208905627139e-34,425.025025025025,0.0,320.3703703703703,0.0
-0.9778049566760664,-2.378527398351648,-0.24804277477999406,6.959426415518781,501.00041285280224,863.2260016406145,244.4982721372651,7.974711117113821,59.88985338473686,497.28153614544624,-3.134864388879372,255.18288928578525,347.8988408401657,426.42281484239436,71.59555694552559,983.2832832832834,1.6706767257706158e-34,425.72572572572574,0.0,320.7407407407407,0.0
1.009318423993754,4.23887650002173,-2.1284400136346977,10.901925269552954,500.57257066655393,870.1467308068313,232.92447714705895,6.1291400805723875,60.01830956644291,524.1313709954775,-18.432713412510214,323.14514081552437,635.3371809012431,683.9667677840534,48.01750151864837,984.3843843843845,7.112509044499175e-35,426.42642642642636,0.0,321.1111111111111,0.0
-5.929816009723507,0.3637444004246372,-0.01968961730076601,12.013460142454129,501.8536190157369,864.7212367803479,234.6120969542329,8.901682116472447,59.56707466264189,513.9716309073101,-6.10847944730773,278.760908154085,550.6588893190235,604.4121003264895,43.276580722858434,985.4854854854856,3.011709116269216e-35,427.1271271271271,0.0,321.48148148148147,0.0
-0.506384362080697,2.1229637261350396,-3.377010376137,6.857695297764234,500.813334558175,865.2643536794412,232.7978797899321,12.660864688757632,59.85162281196857,351.9453497812984,-21.30396052990073,106.69349057518008,346.07053041520373,441.7153959748656,51.48447114597557,986.5865865865867,1.2684197572648416e-35,427.82782782782783,0.0,321.85185185185185,0.0
0.6741869346992675,-2.3779358188894126,-2.2400948449397444,12.163028172599482,500.02491933201827,864.9957312283254,228.74345032199415,9.758825623053061,60.07078159176701,471.57913417907406,-17.746184811651183,250.68548672616032,580.7441543397277,637.9535167569693,38.74570356589989,987.6876876876877,5.313402984438688e-36,428.52852852852845,0.0,322.22222222222223,0.0
-1.008937133147346,-2.5172547838860666,1.3418224965537502,10.075083682973643,499.48032644964957,866.6961018567353,239.5870863821534,7.3197502086904285,60.06685011131718,543.3917863595982,11.742834837391612,299.20304372738224,525.5079482619144,568.8433297494271,54.049183682514915,988.7887887887888,2.2138199423506047e-36,429.2292292292292,0.0,322.59259259259255,0.0
3.4026333365720487,0.06739335049664,1.2075810405557883,12.183610678149291,496.8587239757782,862.8129128644101,225.25497312951765,9.028642510849906,60.23216221538371,470.4011879346491,13.246676341556178,253.1886697104074,616.9644276753235,641.6045521571812,38.33857701201022,989.8898898898899,9.174272125408202e-37,429.9299299299299,0.0,322.96296296296293,0.0
6.012092833276937,-0.19182633637360869,-0.7837535307737328,9.859559276964767,495.6090429018265,860.9649022204535,249.4680756651187,7.0242765930187545,60.38029395781798,594.4915543474461,-2.038266711565977,348.55126389434093,468.30810412070235,530.7658005403546,59.691767815872225,990.990990990991,3.7814705569861685e-37,430.63063063063066,0.0,323.3333333333333,0.0
-2.240178893313065,-4.786785207634891,-2.035528618153906,4.955444165024099,496.15061413628166,866.5296685073397,240.55002936033375,7.749627796537677,60.23055343906705,413.7100435261591,-17.023728028924825,176.1272949123147,299.7361770430384,395.9575733586975,83.99102913200628,992.0920920920921,1.5502780974249067e-37,431.3313313313313,0.0,323.7037037037037,0.0
-5.70202831638742,-5.00947770323603,-2.054807103052022,9.696065235367922,497.1767579844829,867.649595330616,244.2243497290144,10.777637820527426,60.046859733106054,501.5023927071887,-23.89977870688482,251.85935959121082,359.6353222963797,457.6251934552222,52.34399295006523,993.1931931931932,6.321472922432429e-38,432.032032032032,0.0,324.0740740740741,0.0
0.8447286409292091,1.6087297761286596,-0.7465364918826282,12.120287637342539,500.10977451218105,859.8004468863361,235.33811388053778,7.652253347387942,59.810696389063395,530.1751406236818,-6.05258274622858,310.0246332477143,584.8920915895587,630.6202137766643,43.6767973488518,994.2942942942943,2.56381530284146e-38,432.73273273273276,0.0,324.4444444444444,0.0
-5.000164033502172,2.8303596655976695,1.2890369832905828,8.212507961832571,502.0712146579401,868.5893742282881,236.32796065788253,12.225268610406603,59.642675127589364,406.7945333473894,4.265931590424784,162.11220992766596,358.3030553457117,430.3623175778643,50.15507293527436,995.3953953953954,1.0342248568416442e-38,433.4334334334334,0.0,324.8148148148148,0.0
-1.5275731722359838,0.46420026247073193,1.856491382688649,9.224070062185096,496.85713026609466,867.3541661135271,242.8756390516733,9.857759418339327,60.104924313385325,500.3149141244957,14.73876345272807,252.2084272321782,389.7695120134146,449.6719817867649,54.43432638438089,996.4964964964965,4.149568997798861e-39,434.1341341341341,0.0,325.18518518518516,0.0
5.098289275994758,2.8360549333222647,-0.9930634709639381,9.647732992898044,497.2915147578674,866.3342646348901,228.35949367594174,10.17118940788905,60.31689758481319,435.6064841468887,-2.3641238567688223,195.67264151401992,527.0961147316732,581.2885626663441,44.6294343890906,997.5975975975977,1.6559636210736317e-39,434.83483483483485,0.0,325.55555555555554,0.0
-0.8491684689431543,-2.818197265346506,-2.3069848519695677,4.200972240263036,496.00130493636794,860.3551033072847,236.42009565586665,9.443254064784211,60.074874319270975,319.9119237391203,-13.771431587901812,96.87637213916463,259.16643201520674,352.47685692216106,76.41594924059548,998.6986986986988,6.572920446604047e-40,435.5355355355355,0.0,325.9259259259259,0.0
-6.804637772429917,-2.2741624756762437,0.5356872757326666,13.342695150874953,498.78942575335856,865.6341385017175,231.40386486121545,11.545695677087446,59.7773527672056,477.7524064380952,-2.274136420688894,237.2094358305639,537.9132079141145,591.3233359915565,36.3178666575058,999.7997997997999,2.594930572821019e-40,436.2362362362362,0.0,326.2962962962963,0.0
-0.6676524376308327,-3.121735765285773,-1.647069941251699,8.19724864020565,498.74242638898005,862.2811704012147,231.09431189408986,11.566319775554021,60.011447957993596,395.91894650910393,-12.071386935348118,147.1559876962902,426.6438229577077,504.33525067043814,48.400449717926676,1000.900900900901,1.0189500439518326e-40,436.93693693693695,0.0,326.66666666666663,0.0
-0.41507097477745136,0.2430269926223877,-1.0365052777224049,11.011470864945597,498.7354081295005,866.8769885645253,218.9016175937436,10.670108703824344,60.05958066938454,404.65525528067764,-7.743766769596771,193.22189792539234,620.3444212629099,662.7207832477303,36.79223444903555,1002.0020020020021,3.9796036876575077e-41,437.63763763763757,0.0,327.037037037037,0.0
-0.7110570480269144,-2.0554886403898185,2.650552180874075,9.826597727703582,499.85803577374634,866.6025227164602,253.3932658948,11.129578211815296,60.04705979981157,541.1486361200032,24.37373667684206,324.2715877902598,277.86224416066943,333.6046725071462,55.20120328467665,1003.1031031031032,1.5459183047789201e-41,438.3383383383383,0.0,327.4074074074074,0.0
0.5333329014434092,1.3975390432536445,1.654230857131536,12.51523811271872,497.88090967186446,869.7307011701646,233.1346124684623,9.575820660159149,60.19759095059485,505.5926275063078,15.11934433111251,265.9460890273058,560.4335542618508,595.6492684099873,40.37237379764112,1004.2042042042043,5.973007185489862e-42,439.03903903903904,0.0,327.77777777777777,0.0
-3.448144643265723,4.461759944479838,0.3159486245029034,10.812112244856161,496.2806133333272,867.567204819901,251.6337605516355,11.084406013818096,59.92962077828477,555.4582875520741,-0.3661112042847594,315.73703906215826,323.76357645615144,403.14554617459925,51.69340802753081,1005.3053053053054,2.2954049694009564e-42,439.73973973973966,0.0,328.14814814814815,0.0
-0.31176304828024587,0.05960774154108906,-2.5438380022254456,9.53015145695805,503.7374678000194,867.5461687027326,250.68792321394292,9.324244449052387,59.8414598576837,565.9716439087028,-25.470344406686987,320.3255487540399,344.1576258514125,443.8094641418276,59.478802725601945,1006.4064064064064,8.773752527726822e-43,440.4404404404404,0.0,328.5185185185185,0.0
2.239570649273244,0.7374941618854677,0.4227931349413178,8.21296981496144,499.35956216111015,864.3547818358434,227.14000293483505,10.004463244324803,60.07417890199118,407.88791192958126,5.232957742211971,163.2370265672527,502.1370330701655,553.8661533133251,49.39253336729319,1007.5075075075075,3.3355789638144917e-43,441.14114114114113,0.0,328.88888888888886,0.0
3.014082684511942,0.9079663333122239,2.125314581575053,11.595701402764277,503.27639683288004,861.5255619673038,229.11588764327155,9.450712501267406,59.83129429800803,480.9125727969058,20.749258589108027,248.16351484226252,566.8501251637033,593.6314348586147,41.24178807292609,1008.6086086086086,1.261295524315808e-43,441.84184184184187,0.0,329.25925925925924,0.0
-1.9366970280776292,1.1431745218313718,-0.7512673315310712,6.253117392090767,496.93219772381417,864.7682157439976,265.6050295935568,9.085562921361609,59.9873261549826,543.7427072301787,-9.092103741768264,436.16943634248554,74.17838496580828,136.0366968838763,87.2726804687322,1009.7097097097097,4.743755161067377e-44,442.5425425425425,0.0,329.6296296296296,0.0
-3.616779834759237,0.3432959323715513,2.7022281799734302,11.291780840551786,503.9138048284038,867.2263344959457,257.5092594192714,8.62177640455642,59.65247575274326,641.6018916186199,26.836108113149727,397.2432700686465,385.69839114604457,434.158121091135,57.20416780362866,1010.8108108108108,1.774546808457006e-44,443.2432432432432,0.0,330.0,0.0
-0.10508245706258264,-0.6581232884574034,2.585490579036414,7.801910496890255,496.93877052384244,865.0441246599217,239.68481486671897,10.93538020771777,60.13766684646484,430.4598793807695,19.337499418195485,192.01182958724917,343.541545221208,402.4496686113371,55.24335518352726,1011.911911911912,6.602561208633947e-45,443.94394394394396,0.0,330.3703703703703,0.0
-0.40647130091696826,-5.950929196386372,3.327465664286947,12.50456732391328,498.0573396453,863.7808539108651,242.5737310641735,12.621211825626926,60.18196012385888,507.9915210799446,29.152098370045646,261.3022451821016,407.54606044115394,451.7052018461526,40.725642950917695,1013.013013013013,2.4434147721601265e-45,444.6446446446446,0.0,330.7407407407407,0.0
-1.7352205173271977,0.2936013567390887,0.6104862530627059,10.32259908532539,503.0955205827963,861.6875711312791,233.69153597052812,12.342203943339118,59.62702990543415,438.83120506196303,2.9591902640919265,191.16461360671207,437.17654925011385,499.8834417820398,42.68221904542526,1014.1141141141142,8.993769171102634e-46,445.3453453453453,0.0,331.1111111111111,0.0
0.5055102972484985,-3.2497941400605486,1.1747833996120245,11.288247535700217,505.0874117601955,868.6444960311976,244.3235271420034,7.48686932810913,59.94121258273998,582.1344882862869,12.432808312986255,337.9057000372096,520.9012074987063,564.0813894998677,51.53601195653292,1015.2152152152153,3.2926537359502025e-46,446.04604604604606,0.0,331.48148148148147,0.0
4.002519629466398,-2.739085372308453,2.82837457666218,10.16397762764944,503.44960749128416,864.5614605075518,232.8281809927753,12.578406102813746,60.063912473198386,431.2237523530662,25.109207705131663,183.61161168400724,442.7598263296142,485.53456256390933,42.08414404508207,1016.3163163163164,1.198975113629408e-46,446.7467467467467,0.0,331.85185185185185,0.0
3.0656928477150767,1.3509071870967155,0.8947878741379512,6.495245809718007,499.52584581370667,861.4933798177374,219.67646235701616,9.363682996764142,60.00716139354993,350.52704479382857,8.49243605795634,113.94933578956937,541.6490784317436,583.2881086607154,53.501243478253585,1017.4174174174175,4.3424423225961687e-47,447.4474474474474,0.0,332.22222222222223,0.0
-2.0435501853097677,5.614025975552645,-1.0024682155804254,8.278541673209324,498.3408717910026,867.5864774809744,226.7844421348895,11.201466030291183,59.864366860852456,386.4168211722689,-8.84089058623435,138.3735236620243,484.4687107328991,552.1592525652343,46.93095144120024,1018.5185185185186,1.56429166540671e-47,448.14814814814815,0.0,332.59259259259255,0.0
-3.7746110874176795,2.906620709457436,-0.8970856730557227,11.344778675222765,504.0985112664409,862.5242665163611,240.21092747850588,8.187569335905579,59.42486181952673,545.6628722060868,-12.377911004245508,307.07436371893135,518.3485188821526,581.8891816850415,48.436805314448485,1019.6196196196197,5.604813766595921e-48,448.8488488488488,0.0,332.96296296296293,0.0
3.164119111506803,-2.120687305620522,0.47710990754747834,10.333311634719688,498.8441687408127,865.5469536402964,228.68932764497413,10.28395982774801,60.261592015900916,447.29799883981036,6.862569050596382,207.04308396212116,533.5214994768011,578.8713614617324,42.982278505751395,1020.7207207207208,1.9973971446552065e-48,449.5495495495495,0.0,333.3333333333333,0.0
4.403361910953086,-0.7907165071192349,-2.5811228438924374,12.361979810611345,495.5861269876026,867.8954142810087,239.32722535086467,10.627446365793814,60.514801392090135,516.1810131602111,-18.66736544526455,270.91485124506573,489.09595717106015,563.8963397424709,41.44137141939718,1021.8218218218219,7.079905246990064e-49,450.25025025025025,0.0,333.7037037037037,0.0
0.9129294145046238,0.823209935200186,-0.28651783072838527,10.806549126074344,497.71054154775254,865.4075252418991,229.25338960567137,7.030790416160695,60.117952970033066,499.0172924436853,-1.5779516314934792,286.1832321041561,619.8886274238339,656.9010931056074,46.09339996328808,1022.922922922923,2.4960325744118783e-49,450.950950950951,0.0,334.0740740740741,0.0
-0.42472153271764373,2.5640008888928802,2.1930942364605075,8.06659621859468,498.57081059767603,863.5292962614906,232.17646077498006,11.21653433268838,59.90441306842949,402.9735873177983,15.023585871598677,154.3435890083726,420.1305027275424,475.31935595331436,50.045147822586436,1024.0240240240241,8.75251441863701e-50,451.6516516516516,0.0,334.4444444444444,0.0
2.509231654597853,-5.529343597061234,-4.382507702330562,8.407871724558731,499.97772179979876,865.3435864308146,248.53165306413192,12.691870015676631,60.26370875766762,461.35847661349845,-32.65638161568021,245.73584121709206,218.86584537531144,331.29526342192025,54.73380312399235,1025.1251251251251,3.052637279766086e-50,452.35235235235234,0.0,334.8148148148148,0.0
4.12468601131218,-5.25726127397413,3.06896420358903,10.205834781046475,498.8240821261128,863.7218058719088,242.47480547640106,9.650704108636743,60.34765791141957,520.4212139852987,31.80582850679835,272.87778342094236,430.1486021623679,468.9932998873039,50.66102540534929,1026.2262262262263,1.0589546338872856e-50,453.0530530530531,0.0,335.18518518518516,0.0
3.265197795081278,3.5629544837868243,2.244748437406319,5.371911867999789,501.0104257282897,871.2546007310603,239.90335578686654,12.720336261656026,60.159564445013494,320.3563580063068,15.694635006896117,124.19940800987604,221.13372817867446,284.0471264335284,59.07294850769127,1027.3273273273273,3.653753877769195e-51,453.7537537537537,0.0,335.55555555555554,0.0
-3.449938770263167,-1.2991088452767634,-0.9195292316609526,13.34688377124597,500.4423622713501,869.1754061623388,248.7896397307065,9.620613013095184,59.93470192938819,594.4514302346631,-13.046369744840005,344.49835721536476,467.3432845457341,541.5263231470914,44.80284586035876,1028.4284284284286,1.2538945251643647e-51,454.45445445445444,0.0,335.9259259259259,0.0
-3.4965451718969587,-0.6796399727824394,1.0867816557436192,10.883493472755115,495.603732263411,866.5242892595533,244.80608593347347,11.699169062093235,60.07836136607058,508.140008580784,6.209299122332176,261.4436402162608,368.7715346570473,438.5321798912535,47.018781940161446,1029.5295295295296,4.279987549821055e-52,455.15515515515517,0.0,336.2962962962963,0.0
-0.9740899354465276,2.4655030837103213,0.006295453812653266,12.454069194097745,496.5298166799414,861.3549570803586,254.46563291251368,5.562860068097801,59.91882232328519,644.1331614692921,-0.9032078747383303,419.3585116407365,583.7309762452912,626.355148815145,51.79891369196838,1030.6306306306308,1.453060803958739e-52,455.8558558558558,0.0,336.66666666666663,0.0
4.143560075777279,4.413539735519749,2.459980736877366,6.838792118381662,497.6619023156251,869.7945204228242,235.4014073768486,14.837555558626928,60.30430910141185,326.38115711348723,17.98726257247184,100.31213867077264,293.77297716386306,356.60196504273046,47.16254349619498,1031.7317317317318,4.906647432561103e-53,456.55655655655653,0.0,337.037037037037,0.0
-1.7777313917095086,-0.6616176573608894,1.9653662855398824,12.489130320710512,503.0042138318085,866.7938521883067,235.70365021472492,12.990916490485914,59.80440084207574,473.88000266252305,14.544736167946382,224.05114553325268,457.8079786783965,508.81898550997045,38.108154598939905,1032.832832832833,1.6479563358207496e-53,457.25725725725727,0.0,337.4074074074074,0.0
-5.3234989875345535,-2.548384908279304,-2.8001414463660184,14.462997822055497,495.1531752597326,865.4047098654312,226.98890733608656,9.430748991492642,60.03151177289765,477.1409265658627,-28.921139938805304,280.29816279391156,635.0903305592162,692.5736831574854,33.39841259497979,1033.933933933934,5.505114177441557e-54,457.9579579579579,0.0,337.77777777777777,0.0
3.051128764721068,5.108921471058326,1.1745248269283535,7.358243289245365,500.9540591982227,866.5804980817852,235.7101928262758,6.0558219467123635,59.973465751343895,509.53904185078034,13.435243880714776,266.0665017029874,522.1165970352979,563.946448568653,68.84718683208625,1035.035035035035,1.8291391437342173e-54,458.6586586586586,0.0,338.14814814814815,0.0
-3.9033538623999187,-1.8735364911674068,-0.4112557072864953,11.542803589807534,494.16941274099713,863.2099715431962,249.64769894302447,10.576056736610978,60.06876755244983,562.3035067688703,-7.967524102100207,313.73560488181954,376.79902337518854,458.073463438042,49.054065775292386,1036.1361361361362,6.044869638733546e-55,459.35935935935936,0.0,338.5185185185185,0.0
-0.08350233533105067,0.885947373782128,0.1656651410361998,10.002219889374587,499.7973683179191,867.7213045469562,252.99987372262134,7.112148905852486,60.029095927525645,621.3198263836811,1.7132296028421063,370.610519640073,445.1734930665912,509.42336200767073,62.12680116323523,1037.2372372372372,1.986949905230031e-55,460.06006006006,0.0,338.88888888888886,0.0
-2.560191124641907,1.3409987674564607,-1.456343801939631,6.9111323035035115,493.0552340524615,865.512722758601,249.60305168086668,10.889707075114977,60.165083305876166,447.3088412074823,-13.99742286950402,245.92621139386975,200.89445926966937,294.5054916295499,65.11442353324959,1038.3383383383384,6.4960099125049875e-56,460.7607607607607,0.0,339.25925925925924,0.0
-1.4984115817511294,-0.045702093337084054,3.4962741382416707,10.98576794370374,500.4523599293029,868.7121127955346,222.05808133450563,10.823131438328565,59.98154298773885,423.6325401468523,24.475962373142412,188.90005735363684,587.6167659914722,610.1040101311951,38.77049811037272,1039.4394394394394,2.112351671522899e-56,461.46146146146145,0.0,339.6296296296296,0.0
1.727502473563982,0.02030900035070246,2.080123639805152,11.667206409674696,502.1910080603124,867.8676560513625,250.83145212660733,8.11719366199595,60.029143127780124,612.435803421758,23.90901755640677,362.5883304103821,466.2736860231444,508.0455291387347,52.37851922261188,1040.5405405405406,6.831963684340357e-57,462.1621621621622,0.0,340.0,0.0
-1.3799733528248521,-0.3466166342900912,-1.4795423279459345,8.797746894662307,497.4703660061928,859.99177125066,221.6148137672793,12.241934047228755,59.89353929263177,359.05724905181063,-10.689571684787412,122.37849335838325,526.7961583273296,587.2884669080838,40.982928213921895,1041.6416416416416,2.1977822336354213e-57,462.8628628628628,0.0,340.3703703703703,0.0
-0.27942821188140177,-1.1700776138121471,-2.669221213820465,12.331833040510446,498.75705804707724,869.1928417290093,248.98117324122347,11.611149405612347,60.171507694329705,560.03086523697,-26.401335372228395,309.32723015315906,376.1955205119792,474.2747526614569,45.48544148999405,1042.7427427427428,7.032075909180622e-58,463.56356356356355,0.0,340.7407407407407,0.0
-0.8183850075117138,5.055366233778456,-0.7713452619556964,6.666473186421605,504.4064901228511,868.2723573370876,236.32215473428946,11.951646674577127,59.66035389693243,371.157902493853,-5.826423723020677,134.5735891313803,313.2665239075726,397.2309738134392,55.803119281289106,1043.8438438438438,2.2379079789691754e-58,464.2642642642643,0.0,341.1111111111111,0.0
1.7737830393785596,-0.9343908087230619,0.8690052921826115,7.010487707100712,501.3576948925444,867.2259297634437,247.02533313933856,10.017715407337791,60.0816729201647,461.52450603012727,8.747358631699138,244.89854949885006,262.30254498549505,333.4921851708057,65.58796296893415,1044.944944944945,7.08370850980705e-59,464.9649649649649,0.0,341.48148148148147,0.0
2.2039633435402552,-1.0556299149842374,0.480411687892446,10.273194791177504,498.2413981107177,865.614117023659,226.67551652105433,7.168951866172587,60.215385513348586,482.8455356959943,6.234124768754917,268.1010885882656,621.6041441864271,651.7633300222637,46.787633078261734,1046.046046046046,2.2301748908414e-59,465.66566566566564,0.0,341.85185185185185,0.0
3.709745834033362,1.1689112466436988,2.506265649536487,10.050770555944544,505.27806127478857,863.0447736593101,251.71167632706147,11.955744544422275,59.8027518285535,523.6627387931318,26.468352528962615,311.00683409562436,275.22103890823735,327.26202465856187,51.78218223352342,1047.1471471471473,6.983561217057106e-60,466.3663663663664,0.0,342.22222222222223,0.0
-0.33931917287274344,1.4158052325691046,1.5798394443617045,8.56685302315179,505.1063788959756,865.0070613455431,225.3502525389511,9.459257201728418,59.66026630026745,419.3046387523594,11.234624861055385,179.34796099109025,535.2413350868642,576.3351798770402,49.00323764108217,1048.2482482482483,2.1750775696212975e-60,467.067067067067,0.0,342.59259259259255,0.0
-4.967546562577481,-3.5631515951379464,1.9391380515058136,11.619188871943772,504.19138434866136,861.576664107915,233.31545089146823,7.220439713614661,59.52200079211235,530.8359789443144,13.173299026547067,305.163523677223,594.4099749029265,623.5095271526336,46.14010007302354,1049.3493493493495,6.738020652246191e-61,467.76776776776774,0.0,342.96296296296293,0.0
-3.7755223756521223,0.45202575524660155,0.6537108012208747,11.061788628431898,501.8527917663419,863.6955320428522,230.01905372230965,12.704078731948652,59.641179809407426,429.2458303725456,1.1652083616524278,182.29403639125337,482.60293413420106,541.0799130882816,39.148238408927085,1050.4504504504505,2.0761068838618394e-61,468.4684684684685,0.0,343.3333333333333,0.0
5.478693478778338,7.0559906054354,-2.7785974604219805,11.716278141868031,495.52453217580904,866.716469104741,222.457151471775,14.19881504100502,60.31487954918898,385.9285083617069,-12.985954330814264,154.96034842882324,555.1151141161133,613.2577882696011,32.51012188449265,1051.5515515515517,6.3624863240123075e-62,469.1691691691691,0.0,343.7037037037037,0.0
2.017694744131935,1.583809294335618,-0.3913970622938029,9.753727129295465,503.19223008564734,863.3534643490239,240.9452756758847,9.917503742041594,59.819242358058155,503.2339354152436,-1.4062505688070468,255.6862187064574,417.844845891551,486.87919849891506,51.38834917607839,1052.6526526526527,1.9393839534363442e-62,469.86986986986983,0.0,344.0740740740741,0.0
-5.6954446373846865,-1.716085233657586,2.120179479817331,11.205160535956681,495.2596953160067,865.7349651379787,258.0608911783696,14.318242309206584,59.99345930238542,533.2414415855349,14.256544228076624,352.69606325771986,191.50323871929686,253.00795312321273,48.13015212441443,1053.7537537537537,5.87977241859089e-63,470.57057057057057,0.0,344.4444444444444,0.0
-2.491190959703053,-1.9632924903186972,-0.10304585704929212,9.108699393940011,499.7235052130986,867.759342693286,266.6690522232001,10.1826294572227,59.996042591456565,630.8140238023094,-3.6301849579629786,458.5879026717077,160.98136329881913,238.2410514986609,69.52762536196886,1054.854854854855,1.77303381362267e-63,471.2712712712712,0.0,344.8148148148148,0.0
-0.531717441206085,-1.4928814874276104,1.0061807372474936,14.107637380173191,503.0028816992432,865.8375164840257,240.97155787086248,9.239088191667298,59.8623988907188,562.9737677495765,9.365113737652678,323.9011129621926,543.1072998441236,584.838828650084,39.949452356030335,1055.955955955956,5.3178159498631225e-64,471.9719719719719,0.0,345.18518518518516,0.0
-6.259095573126864,2.3650998947312885,-0.6374966304922662,8.374908459756028,505.8676166807424,866.7344963077161,251.16681275067523,8.739083091629045,59.35385492741155,554.5720881299603,-12.499393677094552,316.9392581414256,312.813001234216,402.8616588498989,66.96979469448775,1057.0570570570571,1.5863878285639606e-64,472.67267267267266,0.0,345.55555555555554,0.0
-3.392311305398423,0.7565650136440282,-2.05962369708369,14.210594858916625,498.9045031991643,860.9291803268911,242.32094637928537,13.274164815985484,59.717256803153134,520.0201039652652,-22.215638407911978,271.6447756205714,427.6784168831262,513.901707252029,36.8563582312309,1058.1581581581581,4.7070110587765695e-65,473.3733733733734,0.0,345.9259259259259,0.0
6.558825291892732,-2.907349355076776,-0.2466881280922209,10.069775894178818,499.1693976666738,864.9616548617927,244.98883194768212,8.439712237224457,60.42035012365954,553.6067537977,4.203484907435813,305.3188698788405,449.4593240499552,509.8035264603553,54.32623374592881,1059.2592592592594,1.3891234759347964e-65,474.074074074074,0.0,346.2962962962963,0.0
-8.001471706983509,-0.9044247615653149,0.6180948860653078,7.248978220862515,503.03675040423354,867.487905417019,236.57851348872762,11.470538619949975,59.523711323720484,394.24259171613323,-3.6619785399366167,152.43752143061408,336.2098990263494,417.1121973476889,55.49298924153749,1060.3603603603603,4.0775215574326756e-66,474.77477477477476,0.0,346.66666666666663,0.0
3.4815400585031147,6.192838405329402,-1.3113754389228873,12.736158700977203,496.2705073735689,866.5701199824522,241.95076925422603,8.881672329881583,60.197680681242176,554.8021951342291,-9.139191258989845,315.4345905355006,527.1710730865137,587.3036265626811,43.29916930500114,1061.4614614614616,1.1904508334084513e-66,475.4754754754755,0.0,347.037037037037,0.0
-3.8881772146059688,1.5707008574638395,-0.471422489713337,10.251802776789917,502.1235680224656,870.8574632162674,245.37478704606428,9.079386474851274,59.79631902594934,549.980679713021,-8.445443561315589,297.7233008292471,424.9271111716728,501.44347278343236,54.0283126198485,1062.5625625625626,3.456897031696468e-67,476.1761761761761,0.0,347.4074074074074,0.0
-1.4714408625183069,-0.33503811394757255,-1.8789264839719653,11.702248196760475,502.8065339694644,868.4314121621817,234.2154027112367,12.060499387939133,59.8668548936495,467.355656096435,-16.851414146178907,220.12022572415196,476.25500577926067,551.6151732893612,40.08454554149922,1063.6636636636638,9.98438241442724e-68,476.87687687687685,0.0,347.77777777777777,0.0
8.36214789208685,-4.752809493379926,2.238489835128192,12.447711837085187,500.1900085984606,867.2533541643644,239.22505700107013,9.239926307421293,60.57618497967785,541.7034806356149,29.209878287889786,297.4668750445651,526.8437451374821,554.3383307568724,42.87925698432605,1064.7647647647648,2.8682417452373998e-68,477.5775775775776,0.0,348.14814814814815,0.0
0.8023952630429764,1.478975668887122,-0.588911515176068,10.67591110829005,503.9512814337741,861.8107915944114,239.4156988100251,9.190409241159413,59.67957211032748,520.6999141500226,-4.541530950934391,276.22013451407474,476.49753806944597,539.6007307026518,48.70075982093189,1065.865865865866,8.195398590871633e-69,478.2782782782782,0.0,348.5185185185185,0.0
3.4335578390720225,0.30984993729386245,2.905511090252366,8.81551831037437,498.89497582195764,863.5823268893025,248.26403317330525,12.265609394349614,60.14702090778579,468.00881198110477,27.01272579010574,259.2077856401777,262.3738466776198,314.63109481812427,52.76754291532112,1066.966966966967,2.3290788508603324e-69,478.97897897897894,0.0,348.88888888888886,0.0
0.9741413392766397,-1.2385015153948795,3.057495701081817,11.9514267553385,501.1989874371309,869.9157078875428,229.3396782837232,13.194794586443246,60.135156914563225,436.5310515597391,24.239012111426277,187.43024917196675,504.6144926539005,541.1208848830777,36.49587722151961,1068.0680680680682,6.583518883078824e-70,479.6796796796797,0.0,349.25925925925924,0.0
0.851054114048851,-1.0852692659478131,-0.16209192944348752,10.001511014909191,498.11220154940713,858.4665976821871,239.4845779139235,11.289379606568467,59.95009952379803,473.4247263844897,-0.4858782629960101,227.25337942455099,398.92246115765334,469.1773158016393,47.25041673037123,1069.1691691691692,1.850937532770711e-70,480.3803803803803,0.0,349.6296296296296,0.0
1.96558290148043,-1.1688105086381113,-2.0168974650946994,11.371715637216838,498.6964435469513,868.9140613603479,259.12005469052696,8.690460448752102,60.277926795419596,654.5861316437416,-21.0171340481433,404.4993279927855,378.8316163148227,471.6168280788732,57.425381043915976,1070.2702702702704,5.175892183188894e-71,481.08108108108104,0.0,350.0,0.0
1.1924961512775805,-0.09253714198967658,-4.1717957554666745,5.692538852417077,501.700135031537,867.3794475902813,251.64060152585938,8.97878300140484,60.01622820326681,464.992283642697,-32.63729961768699,270.66795453696943,171.22440978091583,281.64080215997024,81.69148147231768,1071.3713713713714,1.4395888125981132e-71,481.7817817817818,0.0,350.3703703703703,0.0
3.560883552243829,-0.16252122397673874,-2.944074146053583,10.893963434019703,499.11458343648565,861.980753460622,253.49179048888706,10.159830527480075,60.1100231933981,587.7806569042916,-26.484988965426396,344.08941510509237,338.8997908326236,439.19410132389675,53.69871875791981,1072.4724724724724,3.982460596833879e-72,482.4824824824825,0.0,350.7407407407407,0.0
-5.606820964963823,3.9905461705940115,-2.74766964979732,8.722828349709939,501.6295037216848,863.3871730542812,240.24431840178033,10.641860123851314,59.44988522496563,464.4590034686748,-28.16653892333329,216.68189150161533,364.94698819865056,464.68456227964305,53.95117785732494,1073.5735735735736,1.0957823344661975e-72,483.18318318318313,0.0,351.1111111111111,0.0
-2.8641770211107653,-2.0673906876792385,2.7569392549230094,13.306619274357061,506.90672030761584,867.8295059843831,243.20997563686024,8.024268179720456,59.62914252074202,587.9110172651083,25.58450644164568,346.1490171396108,549.4456177416293,576.9569556189915,44.448537703127535,1074.6746746746746,2.998864786504152e-73,483.88388388388387,0.0,351.48148148148147,0.0
-1.8836464031807234,4.346354877318501,0.2316491744538922,11.24617469577819,498.1638288444191,864.092033874865,250.02236166702926,11.446075879159729,59.816751828014574,547.8493947506105,0.33895882375285047,307.0056458986206,338.250777777022,414.9579602193303,48.882179858729586,1075.7757757757759,8.162989863948535e-74,484.5845845845846,0.0,351.85185185185185,0.0
-6.753594856262493,9.922432091219088,0.7792090481839756,10.479715491698594,499.70608461178387,865.2680322068618,255.60255529530932,10.171026659279198,59.369751157623114,589.1803199271458,1.3514651106429332,355.88046707132855,305.0005036596267,382.92500565289305,56.8707260759265,1076.8768768768768,2.2100465054208467e-74,485.2852852852852,0.0,352.22222222222223,0.0
3.3395448551782794,0.7059434310308889,-4.440842017870252,10.972619986700444,503.53173849847997,866.6149034735143,220.48397087117112,6.568583362723741,59.98712749981979,453.06244810385914,-31.587237322689194,298.15018538646893,691.3018326240418,739.3013029805045,41.10933599778286,1077.977977977978,5.951320654774681e-75,485.98598598598596,0.0,352.59259259259255,0.0
-0.17359007182615172,0.9030012716924176,-2.395932858434523,8.003118294246564,497.6863772965795,872.0035021309801,226.84558692950154,8.142147035078539,60.25074302252838,431.95267422545106,-18.254318426640435,196.72880610439734,551.0048122644117,615.9433626632917,54.04198009482065,1079.079079079079,1.5939880866366263e-75,486.6866866866867,0.0,352.96296296296293,0.0
1.6479338134766779,2.040350833442316,1.774159552892574,13.246513381056108,500.1559266352267,868.4566883160061,253.09444101402647,8.991742652696672,60.08526690440403,627.2619896136864,21.026220407515197,376.60557224422166,461.94639044942517,507.18757468838106,47.251233994299376,1080.1801801801803,4.246357695695711e-76,487.3873873873873,0.0,353.3333333333333,0.0
1.756975590732487,0.28327898711613764,0.5735482247651724,13.982740836833809,498.0766189031853,867.1736762221132,237.23110644231195,9.85428462231789,60.20762369046828,533.1759338323815,7.076819109187932,295.35926267642844,552.2425478014062,594.7793211101207,38.0072541780918,1081.2812812812813,1.1251433575641949e-76,488.08808808808806,0.0,353.7037037037037,0.0
-0.6240388780307754,-0.47836812547781454,-0.29441055737119454,10.785827021096432,500.98381617484745,860.04980804249,233.28279210741923,13.778557591007992,59.76179373353493,423.97191054368085,-2.805816164163425,176.69222785972187,425.25185398279797,494.34867294241246,39.36662010825728,1082.3823823823825,2.965233714395956e-77,488.7887887887888,0.0,354.0740740740741,0.0
-0.6163541007411186,3.585295849089658,1.129684717200245,13.180807137147276,506.37285946090316,870.1067799304341,227.45839013004397,10.476342612279257,59.668713417760685,477.93481630526986,8.82032715582869,249.15105386141846,589.8073874038746,624.4101009221673,36.313724844795196,1083.4834834834835,7.77266196968597e-78,489.4894894894894,0.0,354.4444444444444,0.0
1.8769911629115366,-9.298325291611857,3.27159561227163,8.861703602654933,498.74395812502814,862.5397208087154,234.4498329845589,8.31845622020275,60.320863861561634,482.9823070995399,29.37805500675218,235.7409625728573,494.5051687700215,526.7556496148011,54.37901197098046,1084.5845845845847,2.026471101845099e-78,490.19019019019015,0.0,354.8148148148148,0.0
2.0741403729071557,0.6158099181853812,-0.44208492707410113,8.405772867550038,501.09908632686313,866.2995659824848,225.97630716576174,10.441261608614326,60.03862455882881,400.36723287018367,-0.9990854139764225,157.26558116435672,510.54406803894113,566.3698534585474,47.38469086515455,1085.6856856856857,5.254977147823864e-79,490.8908908908909,0.0,355.18518518518516,0.0
-0.05916228255839257,-1.2286032247661602,0.13873960531613885,10.081849497457846,501.1247239704572,866.6312247046164,260.91094272732477,9.295824505092238,59.993821889672674,636.2165824398224,1.4815588487678237,408.44866864944913,287.32683378544357,365.4938354555965,63.111199019909215,1086.786786786787,1.355379870121309e-79,491.5915915915915,0.0,355.55555555555554,0.0
3.5547565419228837,2.9963417635894936,0.38519383746261027,10.869882076735797,501.6008745711438,870.6021862650597,239.77563948019426,10.649516479067083,60.142171145425834,505.12925349202146,6.926842892987899,254.22768457822596,445.98785483597965,505.6937506948331,46.14455139004593,1087.887887887888,3.477050621331444e-80,492.29229229229225,0.0,355.9259259259259,0.0
-2.4440537830016367,1.2872123540943623,4.784219270547985,9.212026637513759,501.7965000742485,862.7061016493628,239.4204945823728,11.161135374071229,59.6569814529489,457.88134128268985,36.08287314430545,217.0723920338487,380.8706517805317,420.5562534729858,50.14475695386917,1088.9889889889891,8.871984581621272e-81,492.992992992993,0.0,356.29629629629625,0.0
-3.0726483849920663,-4.362735702074533,-4.198712528838051,11.075536380736967,504.308802069708,871.2134825675045,245.88076675167832,12.418461294447876,59.90844135802201,514.9171740168305,-41.099740860211014,266.3351113711076,339.69538479115033,454.7504475963033,46.89468454689146,1090.0900900900901,2.251595261364467e-81,493.6936936936937,0.0,356.66666666666663,0.0
-1.9818538785635758,2.7271276119910346,1.366446029577616,10.612778964146829,509.96767859513096,862.4726037017925,249.6234516926657,9.951427008659948,59.227623250374215,564.8518121881635,11.539115727423212,324.8492427670361,364.079828900461,426.48116930680203,53.42567731852408,1091.1911911911911,5.68354962437831e-82,494.39439439439434,0.0,357.037037037037,0.0
3.014046038339772,1.6225185617317777,-0.22960449751812734,8.00338644941789,500.76806036424193,859.4412295690785,249.4588815655464,13.277921055199666,59.87531449100217,434.1888472721657,1.2861665266876914,249.7695501538747,189.5811104900763,263.56301537161875,53.87447751978199,1092.2922922922924,1.4269500441817451e-82,495.0950950950951,0.0,357.4074074074074,0.0
2.2929542082316345,1.6322990660076127,1.1335434523683592,11.037586034903443,501.7492112199591,864.2918422282481,250.7362194390757,11.816045325072382,59.930333527505034,542.9216349706035,12.990183118229771,310.76927289290757,317.831584582922,383.17489383467085,48.99028644873582,1093.3933933933934,3.563343297589943e-83,495.7957957957958,0.0,357.77777777777777,0.0
-2.028542917982717,1.3658590139454814,-1.3147451079894488,11.727056485043043,506.0824696675199,863.5758561695168,233.69154449209142,8.585120910375624,59.48862921158051,510.97952190731326,-13.802416235663209,283.6416168807966,560.8529741285342,617.989757792533,43.757200007562055,1094.4944944944946,8.850470182732582e-84,496.49649649649643,0.0,358.14814814814815,0.0
2.5311171606134786,2.385278621528165,-0.09793006171690051,10.342938635180781,494.65833421510087,864.5351369851676,237.02133195043137,14.419711331496927,60.28167003323223,422.55911846817685,1.8132037558955223,175.90761488104488,373.30176742327205,445.91559420751753,40.610181463180425,1095.5955955955956,2.1864261066313568e-84,497.19719719719717,0.0,358.5185185185185,0.0
3.759674194489733,2.2398534326152415,1.4228211589309903,12.305296206523385,493.75295915314433,868.4005888099917,247.69031655442276,10.653989026540195,60.5028503256953,561.4916726360541,17.612632587409294,310.38637827749733,421.5218087100567,475.60118945496055,45.33852762089757,1096.6966966966968,5.372334531803103e-85,497.8978978978979,0.0,358.88888888888886,0.0
1.111376815414968,3.384112191651906,6.225820402087682,7.565192413006097,493.4696340164313,866.1153945576765,234.7261093836038,8.32975099205553,60.28672170517967,454.3355565603305,50.55394526901436,203.57826793739275,456.29127082179775,476.97169218335443,60.264569905381705,1097.7977977977978,1.3129587279131063e-85,498.5985985985985,0.0,359.25925925925924,0.0
-0.08386758564283665,-2.788732508646193,1.616072378804143,10.935900844263703,493.42938210003507,865.0125331925514,239.94893367972776,13.305826102460843,60.37337614794259,459.9629997053487,12.895557144934193,213.0139661998556,380.31695446133966,442.698891296598,42.08431782680591,1098.898898898899,3.1915296512176942e-86,499.29929929929926,0.0,359.6296296296296,0.0
-0.5156630171908472,-2.3555889926717755,-1.6961311960610173,7.65943858720645,505.1968180293095,867.1658725547128,243.98763764424814,14.15555517039689,59.81777645540607,391.8703638726388,-12.134889912329804,187.0204957536178,215.1648207538882,305.98795227480235,51.251539835119914,1100.0,7.716253295563587e-87,500.0,0.0,360.0,0.0


==> data/bearing_90_data.csv <==
os_north,os_east,os_cog,os_sog,tv_north,tv_east,tv_cog,tv_sog,bearing,os_cpa_north,os_cpa_east,tv_cpa_north,tv_cpa_east,d_cpa,tcpa,kernel_dcpa_x,kernel_dcpa_y,kernel_tcpa_x,kernel_tcpa_y,kernel_bearing_x,kernel_bearing_y
1.5707480695568794,-0.43723011079242996,-1.726987209929868,9.152480635954593,-2.1351011755824487,999.5429918361191,258.85918641766915,11.570370164620753,90.21233274875985,400.8834981629168,-10.468828564521981,-99.71785652264482,504.0281498854422,717.8501634374421,43.64873588390736,0.0,3.6452275479207586e-37,-200.0,0.0,-10.0,0.0
2.0481709947829363,4.816243290688553,-0.06240697787816795,9.093171783232291,-2.5058518136505086,999.0261401346312,263.6906916626221,6.444638075259597,90.26244403995122,422.3918194163958,1.5903294684959843,-35.24511779613859,702.9186358828522,837.4323612562977,46.226323199887155,1.1011011011011012,8.845698289491036e-37,-199.2992992992993,0.0,-9.62962962962963,0.0
-0.7404579859406406,-0.7404060683801993,0.03603374408889317,6.4087136547399695,-5.988135358275081,1000.6744939258799,260.57939816425755,11.42949129977789,90.3002422008719,367.5921647296434,-0.5088108152559644,-113.5092507853231,352.6382724888384,596.8010007169001,57.4737327022688,2.2022022022022023,2.135007394892464e-36,-198.59859859859858,0.0,-9.25925925925926,0.0
4.993909407130633,2.4268416996376145,0.9452606916868113,9.339819616597126,0.0038120478079063215,997.4161388755955,264.5200418125886,9.532551884296549,90.28734894110526,453.88037363749066,12.400270473842935,-43.754301095473274,541.298483051944,726.2049220191867,48.06811895623007,3.3033033033033035,5.125384221631318e-36,-197.8978978978979,0.0,-8.88888888888889,0.0
-1.484608362663367,1.7157255051318783,-2.733716726561653,11.46565816364349,2.0847178498466263,1002.9648571010574,267.8584968928881,11.414915421728763,89.79574867540914,482.6401191300817,-24.60088435515186,-15.946308374689579,520.7705617009572,738.9306055816756,42.27199967325686,4.404404404404405,1.223807905436427e-35,-197.1971971971972,0.0,-8.518518518518519,0.0
-1.465455417307622,-1.4727667953909478,1.1851345476946613,7.45153576184641,-5.0835506464772555,997.5880524718832,278.37154486331383,11.553863384709658,90.20749555607357,512.453454778666,9.166216539641786,110.95587580411541,209.06098210697235,448.50665906276527,68.98294337623689,5.505505505505505,2.906429973375052e-35,-196.4964964964965,0.0,-8.148148148148149,0.0
0.7651518859768643,-6.050323375322846,-5.40878326320555,12.096965302101186,-2.4322416702217255,997.0277654206404,266.788409612943,13.215830122238316,90.18263437093623,467.64409048347824,-43.44011325025491,-31.135445246807265,485.49002453193856,727.0131470046531,38.76732635684966,6.606606606606607,6.865406482083229e-35,-195.79579579579578,0.0,-7.777777777777778,0.0
-5.454669127382026,-1.7781092923100024,-1.2597691047276207,10.975549642168676,2.623029762312527,999.387067931402,254.14374293230406,12.706907295242406,89.53773061356648,373.2711341161092,-13.783100439015957,-117.2064633855997,577.5001624875149,768.2344503262616,34.51466016614584,7.7077077077077085,1.6129928062503457e-34,-195.0950950950951,0.0,-7.407407407407407,0.0
-3.20285322535686,0.9937373196335372,-0.9765476849030893,8.531533356057924,-0.8364693734594671,993.6632308109844,281.4006784649516,12.693143325220593,89.86341521374396,555.2191383932621,-12.7215039714495,163.41381838897462,179.1223555738427,436.2516191705149,65.46339187622489,8.80880880880881,3.769279894501512e-34,-194.3943943943944,0.0,-7.037037037037037,0.0
-2.871424248915771,-4.466096444105707,1.266653652142477,9.716940725324305,2.0093682417988945,996.0811208627788,261.6290986638496,12.887340638332477,89.72050635151514,414.9599116054981,6.367193829383069,-78.68521330209886,447.69144077587305,662.1575343435454,43.010806813678215,9.90990990990991,8.760807305239444e-34,-193.6936936936937,0.0,-6.666666666666667,0.0
4.634788359613918,-0.713967351224035,0.04526170535373828,13.196643615282067,0.18952361780640234,1000.8771428943511,269.4127957289537,10.582757969631892,90.25428863499441,483.42887710181924,5.013019385735516,-3.7454630157163415,616.9388032843118,782.1713384347725,36.28151612600502,11.01101101101101,2.025301344097708e-33,-192.99299299299298,0.0,-6.296296296296297,0.0
0.2135429331158992,-4.505449360628233,-2.8111261077125733,11.467095627011732,4.3027802807367035,995.8611464906929,274.46536506940714,10.06437017407368,89.7657911235418,533.2824856441048,-25.96164166726795,40.77263924239973,528.8586438349738,741.8837496585433,46.5428396841393,12.112112112112113,4.6568790287575745e-33,-192.2922922922923,0.0,-5.9259259259259265,0.0
-1.721489328347582,0.3507680274475325,-1.9699862516340303,10.017567309796295,-9.548535834958999,1000.5813833082067,271.99610418402784,11.74563416635667,90.44834418253703,509.8390349689892,-19.317279361406932,11.356008108547238,400.7842717635003,651.8977230559262,51.096542110869734,13.213213213213214,1.0650255942394445e-32,-191.5915915915916,0.0,-5.555555555555555,0.0
-3.6397612768798324,1.1880614503840485,0.3973600190948138,9.524633366078032,5.693716286175208,1003.9178923740475,280.94179547521475,11.464161902866046,89.4667023831287,596.3193578955428,0.5211663045107531,142.76583546541684,294.8982810463923,540.7112754442335,62.99177350848058,14.314314314314315,2.4226178655394187e-32,-190.8908908908909,0.0,-5.185185185185185,0.0
-1.8993863109630396,-0.922416628582024,-0.15813468372911257,10.15321814090332,0.6630012851669755,998.4453098732454,274.7900314339276,9.381867526523479,89.8530934418657,541.4817926782406,-3.3991063566102877,42.590749476513906,498.09709523495707,707.3830031868713,53.51832700149293,15.415415415415417,5.481123267074046e-32,-190.19019019019018,0.0,-4.814814814814815,0.0
-1.9027633778286197,5.857417923289858,-1.158248219271493,8.976472884115394,2.5523457563633216,996.9213766015328,261.3869042030289,10.809646817616535,89.74244121273871,423.07897309744294,-10.495043754638795,-74.10689146799166,490.81819456935466,706.0515185470305,47.35363125883607,16.516516516516518,1.233428574798957e-31,-189.4894894894895,0.0,-4.444444444444445,0.0
-0.04268197226304045,-3.3447756415531877,-0.9616675790239587,5.790500988561971,1.506375532282875,1001.5984369922144,291.7856217399166,9.929807066430811,89.91168218679084,603.7001641823011,-10.177013905003843,385.8056356254488,40.0820336054627,223.61573610028492,104.27904217669612,17.61761761761762,2.7606937019329336e-31,-188.7887887887888,0.0,-4.074074074074074,0.0
2.601115400029078,-3.8606466008617883,1.392335994318578,14.084355821069462,3.352678105572953,1008.7268112907079,271.94333463338234,8.292134183079888,89.95747393193137,464.6806557441377,13.832250659806459,12.580856962907234,736.7546437172093,852.6494088673674,32.81768907176697,18.71871871871872,6.145853818202629e-31,-188.08808808808809,0.0,-3.703703703703704,0.0
0.660484680505994,-6.1970210540444155,-1.0353851457384293,10.310649998398803,1.2409282465028444,998.3905156965869,268.5265977337849,12.5809214827527,89.96689490795016,478.9785618588072,-7.9840848087925105,-13.768527690528723,414.85068960630645,649.2988069556334,46.39825683796586,19.81981981981982,1.3608366918884304e-30,-187.38738738738738,0.0,-3.333333333333334,0.0
-4.200093070978814,0.6225298883420674,-0.17618248805814657,10.796294530245074,-0.0808730761188546,994.405690786827,279.6392542305557,10.110398485060179,89.76251100014052,587.9340716110039,-6.020890345984107,92.76998150521847,447.71653288659843,671.6138216058646,54.84631439693033,20.92092092092092,2.9970195615529578e-30,-186.6866866866867,0.0,-2.9629629629629637,0.0
2.335236368700432,0.5419140872684968,4.339873176161086,9.884184500246182,-2.1968758146684944,998.7057352892557,272.49450945930073,14.0974165153977,90.2601467920021,477.890785115179,38.42527397485868,27.408616653793935,319.13410080008987,530.7839763588096,48.25112521136479,22.02202202202202,6.564972743936075e-30,-185.985985985986,0.0,-2.5925925925925934,0.0
-0.36571197983317727,-0.9521734899561481,-2.847365273767846,8.529766398550825,-1.6573130327419365,1000.48178840825,273.99228192939324,6.749015459600335,90.07389728222546,513.0848805946639,-25.903127351236208,26.662184348044182,594.7086189198851,788.5213878098184,60.26956092224128,23.123123123123126,1.4303293811334018e-29,-185.28528528528528,0.0,-2.2222222222222223,0.0
-4.675497060206603,-2.276347259008179,-3.7036854631493172,9.628151038102459,-2.6007201794493606,1003.5450102356439,294.9218399860069,8.886442454313267,89.8818122232074,799.8728634900662,-56.75527365246182,310.95929398504853,328.7114685165865,622.592232335545,83.73697102616086,24.224224224224226,3.0995523439734493e-29,-184.58458458458458,0.0,-1.851851851851853,0.0
-1.4566676948135548,3.342914000039541,1.5671793295972134,6.801210475611377,0.0006547967650804952,999.970589802231,267.24878571744955,10.065277673381743,89.91621909498139,440.58562079680587,10.637283360412923,-31.4117166245253,346.2909256015603,579.1760130414364,65.01896977325696,25.325325325325327,6.680695427840534e-29,-183.8838838838839,0.0,-1.4814814814814827,0.0
1.0866164407276149,-5.575222497283363,-1.3572861225882065,14.554172996106608,-1.0368941369159828,1000.4907560326335,266.82239105982603,12.274762195257829,90.12093442752924,463.1367566348397,-9.860988869382938,-22.643755746941586,611.2948268749196,788.5539002775117,31.755828098560375,26.426426426426428,1.4322015957886618e-28,-183.1831831831832,0.0,-1.1111111111111107,0.0
1.024843496435853,-1.2177370926872133,-0.6364750554852405,7.530976003155208,2.6091898098022193,997.2578934904004,271.1657851201246,10.79893874520437,89.90908513129777,479.3233971903419,-4.28859536054454,16.56392461111221,311.5079588465537,560.2444048010507,63.51475110151074,27.52752752752753,3.053840964768155e-28,-182.48248248248248,0.0,-0.7407407407407405,0.0
-2.1406153192440263,1.9342902634561776,-1.5623127562622283,7.9360674323056415,-2.0811470711910705,999.0395339643879,280.7151593558104,10.620945508361503,89.99658282849683,577.9009099086227,-17.96081955927978,142.30312649536256,236.01398856763,504.2307329761308,73.11646886372955,28.62862862862863,6.476620682821997e-28,-181.78178178178177,6e-323,-0.37037037037037024,0.0
3.2603067576332125,2.944966316040102,-0.519600281535025,9.1194815912272,-4.256017554769473,997.4092791722853,254.934659698096,7.745472414891706,90.43304264897358,374.3600813478395,-0.10519128131316835,-86.18295354681669,693.042619624611,832.1981583455081,40.694751273791724,29.72972972972973,1.366187448381027e-27,-181.0810810810811,1.203e-320,0.0,0.0
-2.653838825708788,-0.9778153884018844,3.1970762241926827,12.576151449704755,-1.5059426297160847,1002.7650613724608,250.34444108523496,7.686117205541057,89.93447567081188,340.99255300931367,16.541386390638674,-72.26111210049189,804.669524003471,889.9014288244282,27.36783778861114,30.830830830830834,2.8663677066759422e-27,-180.3803803803804,2.494686e-318,0.37037037037037024,0.0
1.0475469487582107,3.0849445619851585,1.6042569172362386,10.029017998525308,0.8302918251269686,1000.6121850519515,264.1288472937985,10.64500932057981,90.01247865818556,451.65227223111725,13.667581463564007,-48.11310172867935,524.6532042903434,714.7529193678379,44.947712191969906,31.931931931931935,5.9815439248654614e-27,-179.67967967967968,5.07347217e-316,0.7407407407407405,0.0
-1.5152819876663701,-0.5871052343137113,1.7244470237739542,7.527728407939075,2.6907756168466386,999.5655922624072,253.66077040940712,7.271788012363283,89.7590488641666,378.79317311679466,9.934424874219582,-100.70825512468033,646.8651068228646,797.2467079224476,50.54390248965024,33.033033033033036,1.2415221521303712e-26,-178.97897897897897,1.01173193926e-313,1.1111111111111107,0.0
-3.4985383729622277,-3.78273748427574,-2.832454111585291,12.508676721514679,1.2347582720111876,999.6735841566582,265.7516865247436,8.936244499421342,89.72973820212029,429.5077370572054,-24.92194006510469,-21.70900590226122,690.8049277559853,846.0859876206066,34.658815864269144,34.134134134134136,2.5630402849265382e-26,-178.27827827827826,1.978319421058e-311,1.481481481481481,0.0
2.569432256467113,4.288807544175638,-2.3023074731057385,11.462001253570962,0.8391494293563023,998.1571553157652,275.0249969612929,11.001834658171715,90.09974943202461,545.1526657642991,-19.244848302769768,46.49306428317181,478.93961820935476,704.8752803321214,47.37580815190879,35.23523523523524,5.262791618657094e-26,-177.57757757757759,3.793133663466843e-309,1.8518518518518512,0.0
-0.22771599877949866,3.1734496642479835,-5.678157318970854,11.076869914432905,-7.712217016852821,999.5753720051921,261.0925113644774,8.035351455446449,90.43037076249018,376.8515647347709,-37.72005252232458,-50.27582734565728,728.0020701243623,876.7942621709927,34.20989851422369,36.33633633633634,1.074822375967238e-25,-176.87687687687688,7.131332028675901e-307,2.2222222222222214,0.0
1.143593523120226,-2.0400477881210914,-1.618761642165508,11.43146848234168,4.499124646835103,1002.9289502750124,255.73173423218657,13.210711924723613,89.80869354445186,387.3859674434275,-9.771708708989815,-105.55540270636926,570.1665308056926,761.1304461500328,33.8011322225134,37.43743743743744,2.1833180568652928e-25,-176.17617617617617,1.3146615039741628e-304,2.5925925925925917,0.0
1.142833249782282,4.863698674657414,1.9134063727713169,14.788723801164902,3.052854898705468,1003.9089885666156,270.6933716171535,12.44787268847578,89.89045937453095,504.9827458252503,17.97494638210101,8.187755626177259,579.6144684173823,749.8294572760637,34.08820136985531,38.53853853853854,4.411203534049224e-25,-175.4754754754755,2.376446343772883e-302,2.962962962962962,0.0
-0.1132918831297184,4.947837678904815,1.0338930314967418,14.370189790072224,0.2803599193017609,1000.623967053529,278.6254348461517,6.857160003323399,89.97734746767905,445.1156992090357,7.921665040098769,32.148201601219554,790.5384935740121,884.8905324303919,30.987864065166608,39.63963963963964,8.864555624363036e-25,-174.77477477477478,4.212237579274667e-300,3.333333333333332,0.0
-8.284361417998484,2.599083928422214,-0.4430265259042478,8.626569313993409,-1.9531867906926401,999.0004898684,253.05026561483388,8.135257513636025,89.63594521083806,366.4882091657944,-11.182262456995167,-104.9920676702868,660.9149568144396,820.980099392076,43.44528637943549,40.74074074074074,1.7718078644527674e-24,-174.07407407407408,7.320967549809589e-298,3.7037037037037024,0.0
0.2752669992727213,-0.9455442646043498,-0.0446005674361061,13.247769985622305,1.9472393506975396,1003.8070168610833,278.20232398305984,5.4284455110101,89.90465625619508,388.5223241096761,-0.026954956641331573,24.64436535947371,846.3451162253448,921.2778363453118,29.30660595410384,41.84184184184184,3.522378837778409e-24,-173.37337337337337,1.2476560692861836e-295,4.074074074074073,0.0
0.29017305371792174,-6.2852447766875175,-1.3777710851508111,10.766336379517801,-0.4409678423796448,998.5763765449127,278.17306203738326,8.434817274903734,90.04168860596765,553.7596060900698,-13.021474014595926,61.220699933690696,569.2442917863684,762.6453934178754,51.42227322625543,42.94294294294294,6.964906395905153e-24,-172.67267267267266,2.084932809055681e-293,4.444444444444443,0.0
-0.6946635034755779,1.1292891070568785,0.40951776480356833,10.998191632275498,0.0016695524977668923,1001.901182671281,279.54085102156625,11.532776953144799,89.960133833633,590.5035991898709,3.5309586272549316,102.75890427938435,390.52626790204874,622.6236879641,53.75550669611005,44.04404404404404,1.3697909347715786e-23,-171.97197197197198,3.4163316292638176e-291,4.814814814814813,0.0
4.673511321781984,-1.638914333177345,1.5317565589612296,6.615458336713343,-4.565869829585561,992.73883826819,282.18480214871687,9.172210115450286,90.53235534506334,568.4186265704344,19.748374920812157,160.46658958789337,228.45204852221104,458.23802532409263,85.24679708059995,45.14514514514515,2.679495759154433e-23,-171.27127127127127,5.489069861449632e-289,5.185185185185185,0.0
-2.5566812588181724,-1.5866950897595118,-3.2317735748209455,9.659228469223608,-1.7409503802466548,996.1397683660417,292.02013924659616,10.921594487231935,89.95315557133291,750.5754383497407,-45.082274359260545,318.04476612357354,205.44264249843934,499.8454925104131,78.09441199498336,46.24624624624625,5.2132871054858446e-23,-170.57057057057057,8.647852487578287e-287,5.555555555555555,0.0
2.8947556668800947,1.0396022898323853,0.5992953756746963,8.37435281932687,-1.6068803952535748,999.532677599191,266.4390795138095,6.955331363436512,90.25831225688225,462.3745394738433,7.700941296744922,-25.31061414578607,618.6270018252623,781.7080404434223,54.87049919266529,47.34734734734735,1.0088578895800232e-22,-169.86986986986986,1.3359449600260794e-284,5.925925925925926,0.0
-1.6752488576187554,1.623094137426334,1.8648697419093345,11.656117629786618,-1.4332973183602742,1004.5931056363767,271.0957158007786,11.59595050916381,89.98617824898217,510.78303994553704,15.01019603530029,8.32086224270109,494.60315847132665,694.6061111450432,43.98804721862943,48.44844844844845,1.9418162405293303e-22,-169.16916916916918,2.0236697369918346e-282,6.296296296296294,0.0
0.30698616560720154,3.063124414196167,-0.8302005779267392,12.14216100080561,1.033257669678954,1000.9501833548508,265.83561566751973,8.8897815441433,89.95829960490651,442.493115950199,-6.100621465728644,-22.47884875259827,678.0281537366691,827.1826334126655,36.421239417848774,49.54954954954955,3.7174577905303533e-22,-168.46846846846847,3.005809733695948e-280,6.666666666666664,0.0
-2.2200868150204456,-1.036158686268939,1.4014012242411673,5.851027297967377,1.9675917516056802,996.398693472982,270.01976844755814,10.02433936456581,89.75944805062967,430.5901746834559,8.368159264418177,2.2235098675136036,254.65975228846878,494.12300930017255,73.99380232032387,50.650650650650654,7.078540900715611e-22,-167.76776776776777,4.3777818276627885e-278,7.0370370370370345,0.0
-1.239954853019704,-4.628040625800684,5.629308888945106,9.955930271991459,3.285959991776811,999.7604122892503,285.3287335563631,9.814250997213895,89.74181895147272,638.0024154520702,61.76846376015999,170.6764448220101,389.08725866179736,570.5533772761212,64.51834563385924,51.751751751751755,1.3406062144257825e-21,-167.06706706706706,6.25197913636605e-276,7.407407407407405,0.0
0.9364145368841799,0.8255292552836399,-0.20868558597378384,12.243723009588503,2.1202458774778536,996.6104898170672,256.5498551606933,7.456902958215432,89.93188438246946,357.0068844580968,-0.3604890724390437,-48.32172123871648,785.6962507801649,884.4074156540224,29.08207180682947,52.852852852852855,2.5253320662884107e-21,-166.36636636636638,8.754910368483485e-274,7.777777777777779,0.0
0.01617016970669368,-0.7418296512351672,0.7866141000106472,9.62664207537311,-4.913416635063327,1002.5863941940553,261.38950327834425,7.693831336520436,90.28150533320216,421.34382115546214,5.800943466314298,-55.33289485638797,669.6157179607012,817.2335935489166,43.77095958320163,53.953953953953956,4.731464012455429e-21,-165.66566566566567,1.2021444799974768e-271,8.148148148148149,0.0
-4.475795278441967,-1.3301973070352124,-1.476114167322783,11.458127290004729,1.1903114354528046,997.1474625213351,283.7718093650456,11.935588938006852,89.67486451695723,640.5384831154378,-21.097009425016346,161.19109413463931,344.354600046722,602.7676154109416,56.31185450393377,55.05505505505506,8.81723410241878e-21,-164.96496496496496,1.6185734312423037e-269,8.518518518518519,0.0
-1.08375845942801,-2.537023485720418,0.3625023252041008,10.702330935254167,-2.7501161337881026,1003.5589372767313,280.2003650690209,10.797984315003392,90.0948966881104,598.115810538543,2.7073433839459984,104.31328083986425,408.547346826766,639.1768509037875,55.988883687736966,56.15615615615616,1.634289479109378e-20,-164.26426426426426,2.136874054942304e-267,8.88888888888889,0.0
-0.5100302029057793,1.2777209980765074,0.9205432499646077,10.683320463905252,-3.7612506575528757,1005.1945879830441,266.3686835318292,12.100098083106854,90.18555376964166,466.1997429140276,6.9890125834681225,-37.245168343280326,477.58490398198603,689.1424175539075,43.69147379928764,57.25725725725726,3.012904602213934e-20,-163.56356356356355,2.766280549932249e-265,9.25925925925926,0.0
5.964643538322622,0.552063517479181,0.3896846805402761,9.457370043863405,-2.8480128294613283,1002.0187725247832,278.5440200112072,10.649316471005037,90.50417550489058,574.8859515608126,9.834096725602585,92.33127400520605,368.4892534007978,601.2424953714634,60.15778848169927,58.35835835835836,5.524609162825925e-20,-162.86286286286287,3.511432290553031e-263,9.62962962962963,0.0
0.8144458469502353,-0.23541865631812753,-2.0393906394177135,7.566838391728581,-1.0391828645795371,1001.9074461382061,273.41215842492034,10.285981269618432,90.1059778845589,510.656347604627,-17.340576048546925,40.23626350171526,309.6440404505462,572.8996377677765,67.42116259494867,59.45945945945946,1.007575318855776e-19,-162.16216216216216,4.370621040116088e-261,10.0,0.0
-6.067687349114291,-0.0838442360175454,0.4127235426509014,7.756939705149945,-1.7206395534704604,999.4852036298937,285.00274609000985,6.547978762666467,89.75082669639785,639.0950032418085,-1.4202518984709176,139.26382663716848,473.4248667600376,689.4266399115949,83.17448037757902,60.56056056056056,1.827735152517686e-19,-161.46146146146145,5.334242852081095e-259,10.37037037037037,0.0
0.19046464736375934,7.7894555038981865,2.9243918774352737,11.418705028910635,0.12939779422646178,996.8308049972812,270.74509593826775,9.45926660647766,90.0035376407167,500.5150111327126,25.74936145143933,5.5261898278179125,581.8560888521722,744.4921930263353,43.8733598348456,61.66166166166167,3.297682133450354e-19,-160.76076076076077,6.383710652494963e-257,10.74074074074074,0.0
-0.6082987816157802,0.9535764241447293,0.8972715290290546,10.038916511037765,2.3426922776309884,998.3770762038515,280.2563211387258,9.945231359192512,89.83048440328895,597.1444849686447,8.753479848346158,107.7935297051594,415.59349793786157,636.3828703982869,59.55085779634103,62.76276276276277,5.917852013422334e-19,-160.06006006006007,7.491079089530595e-255,11.11111111111111,0.0
-0.10976825388380046,-3.695684450293667,1.923974378143682,9.72297551078555,-0.7228964053960624,996.8555911862732,296.4201191049262,13.906214396545149,90.0351102955346,704.086633274518,23.54581891345891,447.67062140343836,94.36855579072414,266.0169754031799,72.46687104022313,63.86386386386387,1.0562803305649463e-18,-159.35935935935936,8.619584843932321e-253,11.481481481481481,0.0
3.6139230558716013,2.377821031208046,-0.47402394002525544,9.152219915355294,-8.102810487105858,999.3959171738576,275.98099155047464,11.373913264197355,90.6732961847243,538.8426470540527,-0.814274264792588,61.20772753122658,337.8390083933141,585.5093186301035,58.48275575846463,64.96496496496496,1.875227949746215e-18,-158.65865865865865,9.725212366022434e-251,11.851851851851851,0.0
2.5014626546137237,-2.875735632734785,1.499800478847421,9.389622309038497,7.629359850344302,1002.4811366116922,270.49328165794844,13.072122363419057,89.70776116684102,478.8359824682832,14.973061153706187,13.340539404880833,339.1311126329864,567.2428490969604,50.7472765761714,66.06606606606607,3.311225247720968e-18,-157.95795795795794,1.0759265306537733e-248,12.222222222222221,0.0
4.436025111284522,-4.43304229875133,0.5585356764330519,12.093823588976278,-0.06090666856037472,999.1686662037315,277.2244698522098,11.195075411789457,90.25672882501404,564.233227996004,9.893261517815748,65.10893925982045,485.0620803273621,689.1374768326423,46.290058584761105,67.16716716716716,5.8154478423099255e-18,-157.25725725725727,1.1671775295076746e-246,12.592592592592592,0.0
1.855805077435934,6.926828891089042,-1.901821459374464,9.329511836263947,0.07104339095533287,1001.7301425553696,266.34719141796114,8.57739354610104,90.10279338734823,465.62966425269565,-13.54391818945634,-27.109117144331005,575.9761021035215,768.3263375798462,49.73780757785159,68.26826826826827,1.0158682516635235e-17,-156.55655655655656,1.241543662644999e-244,12.962962962962962,0.0
-3.1323508925460586,-1.7907906593269192,0.6370420095977489,7.3178705733968625,-3.7340579866916297,1003.5237946012924,293.8796770552473,10.234248432299703,90.03429301970382,697.7911039740515,4.661174050534825,393.11714730471886,107.11987477762023,321.44051584582303,95.7883545985248,69.36936936936937,1.765027162638142e-17,-155.85585585585585,1.2949644770565716e-242,13.333333333333332,0.0
0.31512528562193104,-1.5921298134503188,-1.983393326880621,11.487303551080347,2.262234352321776,1002.271102676258,271.80071037695984,10.472447292528466,89.88886833558448,514.5082973861681,-17.491681389384762,17.001179155216565,533.4554162237919,742.3314873146963,44.78870149354343,70.47047047047047,3.050177980109712e-17,-155.15515515515517,1.3244162209234763e-240,13.703703703703702,0.0
-4.903628326500481,0.21681516354378766,-1.2657605497695839,9.590246672270565,1.3865820333638872,1000.0620333183929,267.27066679774487,8.121688860458637,89.63954645714291,468.9804685943207,-15.37423190459115,-17.72798016629995,599.1013783712867,783.8784278948377,49.425189411969896,71.57157157157158,5.242745212963904e-17,-154.45445445445446,1.3281951969761927e-238,14.074074074074073,0.0
-3.359299302229967,1.4976307634224777,0.37865661458474825,10.062791731065554,2.1277740548912205,1001.8714806141022,261.6431099497996,9.231225246814157,89.68573449563208,433.0196508222001,-0.4753140761866881,-56.05511177137806,605.7958413624065,778.9472622217833,43.366541976558,72.67267267267268,8.962973367284685e-17,-153.75375375375376,1.306080958516184e-236,14.444444444444443,0.0
-2.907474716134975,4.901322943713334,0.5944885467602481,13.21515661279902,-1.119575030998869,998.1861119277352,280.97220191606436,9.588466012645656,89.89686845439017,570.1714417575203,3.0388808703712957,78.02626245477862,589.9587520742039,765.9515733549028,43.36761058446255,73.77377377377378,1.524071150259358e-16,-153.05305305305305,1.2593576034385548e-234,14.814814814814813,0.0
-2.4768643886082153,-1.0184479378971645,-2.378464930154258,9.958878885298986,0.3220978870545561,1004.8984318202239,278.6718741282774,13.211239665130236,89.84057498709224,566.2722843930552,-26.100375473190486,114.17894156671139,258.38995509897575,534.1564740943973,57.158999108361876,74.87487487487488,2.5776156576672043e-16,-152.35235235235234,1.1906903051927917e-232,15.185185185185183,0.0
2.57256732265045,-3.8923347305575198,2.1079715423657523,10.578367346237451,-3.9184006238968396,995.3592776363784,265.02645628585907,5.838518949218043,90.37217837117075,401.83098410897867,17.26833251727607,-23.035847278797664,775.6775948524569,869.3080199844485,37.768473194274165,75.97597597597598,4.3360158678465955e-16,-151.65165165165166,1.103873594296339e-230,15.555555555555554,0.0
0.719291469781999,4.133548330518288,1.1440125566009458,7.642153017403349,0.5210195275128473,1000.1609210427566,275.7645134512242,12.411636841432086,90.01140545495943,484.85047833877894,10.387119975615017,79.51064711113922,217.7025971453836,455.28022783092644,63.36273386615395,77.07707707707708,7.254764968074997e-16,-150.95095095095095,1.0034844572018677e-228,15.925925925925924,0.0
-5.083308321748177,0.5838635261473946,-1.4094568712217677,9.56066109529808,0.5481544728150083,1000.7714477478727,254.91444031787142,8.126409530081235,89.6774048726673,374.9706241601883,-14.434393333648584,-83.55200321883436,688.7697797669807,839.4874084134328,39.763877336860716,78.17817817817819,1.2073011498194618e-15,-150.25025025025025,8.944843239067588e-227,16.296296296296294,0.0
0.8218215545139251,2.472341001630076,-3.0751695928983507,11.219052090417202,-0.705827503530797,1004.711361868593,271.8497057507316,7.255841625460771,90.08733223711756,454.235903278486,-23.537138479526124,8.773052744541845,711.1991950688252,859.2290911287287,40.472932121895795,79.27927927927928,1.9983320968272155e-15,-149.54954954954957,7.818178751758484e-225,16.666666666666664,0.0
-3.9115815997391548,-4.175650448778009,-0.2898091581628626,6.889252532317515,-5.062502887210904,997.3800623670214,274.52756352076693,12.359884260076928,90.065840474428,451.6762847020961,-6.216021178796506,59.45979888471309,182.5582284783959,435.28093121635067,66.13107768188986,80.38038038038039,3.2898757524658917e-15,-148.84884884884886,6.700531233053954e-223,17.037037037037035,0.0
1.6505241528636239,0.9391479975777104,-0.8918874277223203,10.40169018623142,-0.32652022132531555,994.8037807310485,287.07329809559224,11.463796138468762,90.1139754302598,672.3697692251475,-8.790984619163712,216.72677043915175,288.08929456065584,543.82758527734,64.48956880171843,81.48148148148148,5.3870513032782815e-15,-148.14814814814815,5.630975714391787e-221,17.407407407407405,0.0
0.7921279446806665,1.0955654332976208,0.22628091410604562,10.201582145289613,-0.5561004545776926,1005.254029988118,262.2918119727131,12.50903740476238,90.07692784894603,431.08424387805957,2.4915096509461625,-71.32491951960925,482.39931124587747,694.7851937812329,42.17928802939952,82.58258258258259,8.773694523526427e-15,-147.44744744744744,4.6401161404594565e-219,17.777777777777775,0.0
-2.150426985409884,0.7344506780237537,-0.726233322311133,10.082574911174879,0.06604887533774952,1000.7295403203348,257.21647371197673,11.601403895091153,89.87300487216153,395.5163815989565,-7.191188401665386,-101.18794281601144,554.4645587042583,749.7815442844956,39.44416567702516,83.68368368368368,1.4212605120717543e-14,-146.74674674674674,3.749253674688642e-217,18.148148148148145,0.0
0.9267765351227136,-2.2589775307343865,-4.01491372149002,12.074317797316485,-3.984990885036521,998.0508940887669,261.0457203907496,14.119690003474805,90.28133410394781,418.84458215936064,-28.406198479765703,-80.23840214381065,514.1067507664045,737.1594978840992,34.6972777245562,84.78478478478479,2.289942898959164e-14,-146.04604604604606,2.9705138315581136e-215,18.518518518518515,0.0
5.900097055504643,1.4983912604516763,-0.7766938766023168,10.668877029697043,-1.1864751316743636,998.9952966472296,256.6343149968508,11.117447673888972,90.40704271312832,393.4739311087281,0.6458764730617261,-94.55560269739885,606.0289002666815,777.599788686013,36.33085715331032,85.88588588588588,3.669740872840047e-14,-145.34534534534535,2.3077518631853002e-213,18.888888888888886,0.0
-3.767232435684399,2.076204809285693,-0.6112382221366259,12.956143796712889,4.0529135412339015,1001.7635739826067,283.3665735775898,9.687045247753684,89.55180766066638,603.2894454287201,-10.24363130474031,108.98792927637668,560.149811803441,754.773256555445,46.85740087606673,86.98698698698699,5.8493273613094e-14,-144.64464464464464,1.757994126963057e-211,19.259259259259256,0.0
-3.082214071535462,2.4889800590772375,1.2673220495481174,8.012820968811928,-3.5147386674383037,1000.7795165539603,285.4863929502404,10.685852754642685,90.02482426851124,614.6934397359524,10.584558945379587,216.51811205981883,206.63436468398436,443.823295806046,77.11726115661418,88.08808808808809,9.273341190681791e-14,-143.94394394394396,1.3131565603836816e-209,19.629629629629626,0.0
3.6638009166649628,-2.5952253614188083,-1.3963993492220994,10.271849134436696,1.5755155050814738,1003.6054678337782,273.20216577948827,12.486938256691927,90.1189124292207,523.6282386104095,-9.01116052165967,36.894242152215234,372.31191482431234,618.318098634898,50.63537189179898,89.1891891891892,1.4622658345049528e-13,-143.24324324324323,9.618035457128638e-208,20.0,0.0
3.046462811848804,1.3053279037948846,3.3573493467451323,10.168933572779896,4.998108504122421,996.7899903142161,282.2129494568515,8.441249349479765,89.8876718826201,606.1587859065413,38.42741890989219,111.08940055790042,506.63468771739525,681.4042433634108,59.411266765298905,90.2902902902903,2.2933809971266316e-13,-142.54254254254255,6.907597411609044e-206,20.37037037037037,0.0
2.5995824792650195,5.998186075010726,-3.823281101303514,7.861491012489839,-2.5641565932801225,996.0231896308319,271.33958380580236,8.696222834937238,90.29883868736715,508.91401860652445,-31.236430151000558,10.558487647331027,434.8525306264237,682.3467993595331,64.54803209733865,91.3913913913914,3.5775512921876077e-13,-141.84184184184184,4.8645026089528854e-204,20.74074074074074,0.0
-0.7759853573066842,-2.3835230342086913,2.622334995605249,11.912590004182693,-0.7400357724896975,1001.4747546691441,269.04888352299236,9.382079970804185,89.99794815709535,484.6941788813417,21.458724998379232,-7.093368990529512,618.7816244542439,773.7245236233559,40.79541696991278,92.4924924924925,5.550796569142116e-13,-141.14114114114113,3.359082276339724e-202,21.11111111111111,0.0
-2.8128916092022105,-2.579818639081805,-0.4486379417562096,14.649346611705635,3.1222258849229245,999.7598217746684,266.6696238094624,5.7908344024693355,89.66074053603118,326.49396608223344,-5.391485906751733,-4.44023356677342,869.8018559438003,935.6713259028867,22.479975519612132,93.5935935935936,8.56612753539242e-13,-140.44044044044045,2.2744354746857244e-200,21.48148148148148,0.0
-0.24381701324101576,1.0788172686849986,1.7191697446871124,9.965987851032338,-1.011446677448918,1000.4799009086402,266.8960900862243,10.276156816835094,90.04400828862298,473.28189437123666,13.96866908645557,-27.461313751101134,512.7135052105352,706.7461864354742,47.535573845026704,94.6946946946947,1.31484192520157e-12,-139.73973973973975,1.5100710364484461e-198,21.85185185185185,0.0
0.8749731334954512,2.6157831092921153,0.1596029681174662,11.010042176547534,-2.6409537408727592,1006.6077016196722,254.5219844369097,6.227742592097948,90.20064598506815,337.51646069486196,1.812723174323168,-53.457891166682025,823.0943409848284,909.5957561285096,30.57597675477385,95.7957957957958,2.007346448117936e-12,-139.03903903903904,9.830869096853883e-197,22.22222222222222,0.0
0.04111559222543007,4.596478340488045,2.2791110720509384,10.169036951630655,-5.083870551178727,1000.5842010055685,272.6425476360734,10.106118625865237,90.29482038565146,520.2211607940843,20.74375372157063,18.76941169732071,483.7635443142634,682.5255915734623,51.19382068025158,96.8968968968969,3.048111903168298e-12,-138.33833833833833,6.275628505906307e-195,22.592592592592588,0.0
-0.8369183913592968,8.601930187385191,-0.7747239291056225,8.572830660185648,6.399204740047746,1000.0215029965447,269.5966608978596,11.7305795122705,89.5818198823892,476.6800536822032,-7.294049706884924,1.7990986827931739,346.57057989253883,592.2263904139102,55.70629429943306,97.997997997998,4.603617821891795e-12,-137.63763763763762,3.928197537366473e-193,22.962962962962962,0.0
1.9785338765340796,-2.710570191899728,-2.1972408503556244,6.358479444395968,-0.6009561949451214,998.8696583247172,277.45360724077875,9.046247078712328,90.14756038849718,537.8761561600749,-18.58273130357898,98.37612754888465,242.33096082355644,511.11273696578,84.3427942442115,99.0990990990991,6.9155607569685484e-12,-136.93693693693695,2.4110165375370438e-191,23.33333333333333,0.0
-3.386459423060565,1.5257117403710068,2.8410085745421263,8.58845303380927,-0.5704485853174047,1004.3413280622658,270.9352349643861,13.354231740373741,89.83910789845343,455.95519495485337,19.40866018034093,11.101751462906554,289.324856535914,520.3357946957935,53.54944782995294,100.2002002002002,1.0332735740923047e-11,-136.23623623623624,1.451034831954803e-189,23.703703703703702,0.0
-0.7066513739149407,2.2578678118166073,-0.22696129176428237,7.216083238096537,-6.994521509574572,1004.8491431369587,268.3729629843091,7.078998201163024,90.35933256789109,484.5935538369305,-2.6290431889793195,-20.512152304463555,528.9564689787741,733.2904820896347,67.2531062507583,101.30130130130131,1.535546691291437e-11,-135.53553553553553,8.563006318519545e-188,24.07407407407407,0.0
1.4965087681400715,-0.2303052435091829,0.4431169472484212,13.408204156118236,-4.502947892230012,999.1567712962301,261.2880696999237,12.382521363263665,90.34395023203075,426.12495786838474,4.780586848687805,-63.901731455430564,611.5238196910129,779.9124994828683,31.67024782009434,102.4024024024024,2.2697107438859136e-11,-134.83483483483485,4.9550206579791595e-186,24.444444444444443,0.0
-2.677796857418638,-4.7903675371921794,2.4695038280895902,9.769780612153522,-1.3573900410623236,1001.861168856815,270.7215323682176,11.350274112813842,89.92484619384689,497.36993019434647,18.888102504005438,5.9650904170124095,420.4249563232828,634.5948010594407,51.23068516093585,103.50350350350351,3.336858441805152e-11,-134.13413413413414,2.811482940499181e-184,24.81481481481481,0.0
-1.4120042578526955,2.7081707754842514,-2.06391048418887,9.30816134190566,-5.053712936132984,1001.4615182970914,277.3823723081616,6.567933503378622,90.2089140560155,521.3155614697756,-20.249862722040966,42.36972852579124,635.4395998681003,811.9838559024158,56.194437568366986,104.6046046046046,4.879382179495499e-11,-133.43343343343344,1.5642141638840293e-182,25.185185185185183,0.0
0.6770238642447491,-3.93937191032636,1.1909817952785147,11.778307649575613,6.401429098983943,995.6892652983539,258.5666100891614,15.421588598081065,89.67189747990282,397.60001237895875,8.92887338631906,-96.64016276344955,486.1925046246662,687.0618053913428,33.70677411144571,105.70570570570571,7.096621966814584e-11,-132.73273273273273,8.533511022058161e-181,25.555555555555557,0.0
0.5476461729864694,1.2184805419911169,-1.1797895129257818,7.756497794288224,0.5999035758305737,997.9066285477242,270.8747375368074,9.872509428992068,89.99699592231079,494.2841994570651,-9.620424732779092,10.19584307379312,369.4162608008155,614.8254595949576,63.668069859567865,106.80680680680682,1.0265929788025023e-10,-132.03203203203202,4.564887423459378e-179,25.925925925925924,0.0
-2.7950026252725415,0.48612146833856024,-0.2643387112887437,8.466271923990895,1.3467735978958226,1000.0605505887637,272.33042951529484,8.245031955688736,89.76259402774004,521.4282381455695,-5.213566091146804,22.106164667874896,489.9530764893943,703.2158537650794,61.91967664235754,107.90790790790791,1.4770822902286366e-10,-131.33133133133134,2.394435638413588e-177,26.296296296296298,0.0
0.18407212996881656,-3.6143894390657785,0.14455793076857779,10.136144538497241,-2.028559721761224,1001.5427876274631,262.81935216381737,7.185825610431966,90.12612381908616,418.6573460308797,1.239887399970942,-39.111700173440795,707.200013817465,841.3870689250089,41.28538264519254,109.00900900900902,2.1138339835360855e-10,-130.63063063063063,1.2315358034591133e-175,26.666666666666664,0.0
1.1314229767199901,1.7733563799023733,-3.000443722893872,12.057537982846961,5.705849718745721,999.3963092041794,264.12143695092,9.559963944680652,89.73728199775223,433.7352924235808,-21.543744601791435,-29.47206643205055,657.7364998895796,822.1816756984227,35.92754408787223,110.11011011011011,3.0088244072503364e-10,-129.92992992992993,6.211002369080673e-174,27.037037037037038,0.0
3.4249087511107694,3.3324146873895697,-1.5576740856408695,11.003370090337576,2.276074461184022,995.9103118168241,272.30610848766213,9.74518625522008,90.06631552744633,513.8597593082275,-10.455469348162755,20.473296469339807,544.0404415264414,742.2236299723461,46.40610446839253,111.21121121121122,4.25973511864824e-10,-129.22922922922925,3.071475997308702e-172,27.407407407407405,0.0
-4.356573065389,-2.9656631728701117,2.7021457848262784,10.496650285031764,-3.0245173877839138,1001.4938798190644,258.66578981707374,10.205291057079329,89.92401772257035,412.1921986069839,15.303003240751845,-82.70576119732493,603.9636432311306,769.0548352961248,39.728144911212574,112.31231231231232,5.998299253863578e-10,-128.5285285285285,1.4893725144249692e-170,27.77777777777778,0.0
1.6286845196927968,1.6247338346780456,1.7723823771695912,10.156235470472033,4.69318696213716,1001.1245481485225,273.49923715249395,9.40440768755208,89.82432962612482,532.8876793830344,18.067845352039377,34.73274470291002,509.87478273691437,700.0231443359922,52.333690020406124,113.41341341341342,8.401047627817034e-10,-127.82782782782783,7.081582553039701e-169,28.148148148148145,0.0
1.6287237923270268,12.183406723524644,-0.12527915465446973,10.80047171105355,-0.9899764162596204,999.9977592272002,261.046456263408,11.266450620230188,90.15189100856574,426.62009849381474,0.6994643344694784,-69.98676219340277,562.0713854131121,749.5043748085392,39.34942861759613,114.51451451451452,1.1703036207324326e-09,-127.12712712712712,3.3016276114293255e-167,28.51851851851852,0.0
1.8053143083671193,3.5909738555979125,0.48624691702578615,10.403305810258509,-3.9541364432341424,1001.911645311763,280.6285369303322,9.224740334673507,90.33054365080123,595.5965847696681,6.844710035975404,93.16156405293154,484.4041421152464,693.18393028871,57.079227037272865,115.61561561561562,1.6215241999001927e-09,-126.42642642642643,1.5093731903008315e-165,28.888888888888886,0.0
3.0168184644557914,2.059880002033452,-0.5884850112729153,7.9400554504461285,2.7901821318133324,998.5703648401038,293.378277453883,6.130071765519058,90.013030776212,720.4706619034864,-4.352409848454979,222.59158864764524,490.1104794610906,701.6958888937851,90.36356142919256,116.71671671671672,2.2346427600603527e-09,-125.72572572572572,6.766061699854351e-164,29.25925925925926,0.0
-0.9969688892643246,2.4000714107212686,2.713166771655964,10.092158443266303,-1.4864037831973749,1000.8407807859538,261.3924319829818,9.701277008700718,90.0280863462991,432.6162534255732,19.551580122267378,-63.940000995219776,588.2542090743127,754.9773466676832,43.01357737631074,117.81781781781783,3.0630392345334898e-09,-125.02502502502503,2.9740348556171044e-162,29.629629629629626,0.0
-2.4438879111469984,-0.7488861896061308,-0.40070515558832775,7.852622682164495,-1.3810290650357453,999.7908703101602,275.3420786237468,5.265044693253444,89.93913554878935,501.62350307837016,-5.969203338451122,30.085206405924108,663.2823001135782,818.6854952309546,64.19253016581048,118.91891891891892,4.1759645176151155e-09,-124.32432432432432,1.2818196729333052e-160,30.0,0.0
-1.5348543043600407,0.25890876192687984,0.4636841842696961,10.162165085801647,6.639903306450113,999.2188361450435,262.7325809511798,10.70754126178278,89.53114370048074,442.6802198054599,2.06017490798624,-52.57123996178398,534.9088262943599,727.4625032851268,43.71407248287252,120.02002002002003,5.662664426946825e-09,-123.62362362362363,5.417246398336627e-159,30.370370370370367,0.0
7.3195930763089985,-5.904811004142892,2.29206028828413,9.038704117023517,-1.1331710574779907,997.9522930140148,280.4095417379779,8.04139953943473,90.48243546081555,590.7532160738215,30.671729255390968,92.72707202149924,487.02727950314426,675.4927300878627,64.6000540731608,121.12112112112112,7.63738419677697e-09,-122.92292292292292,2.2449208036302625e-157,30.74074074074074,0.0
2.170145269084223,-5.099855371662021,-1.5547429696918131,15.078763245565723,2.353341646350975,999.42691884555,257.34741590914786,10.326720709831601,89.98955092149606,371.1415638391127,-7.844493944991314,-53.0161354640162,752.7816219918013,870.8971478442301,24.478619130529577,122.22222222222223,1.024538393972525e-08,-122.22222222222223,9.122087586630056e-156,31.111111111111107,0.0
-1.4923795963075075,3.4435641458169224,3.117578368993788,9.920211232496577,-2.0534978521994494,1004.1783302235474,274.8058675842771,12.628149963049209,90.03212609933315,520.1895334534346,26.92142723246333,53.66605299849719,341.4458393556773,562.6453266821309,52.6657263354187,123.32332332332334,1.3670097940074524e-08,-121.52152152152152,3.634613450006328e-154,31.48148148148148,0.0
0.20327126838077877,-3.408128234608976,-3.0609228194867537,7.1915208674768225,4.4891788674814475,998.1012939714259,261.2701103311065,8.102502609464,89.75480718171909,426.1658822138385,-22.574680368760504,-68.45563239676939,523.0623498395134,736.4578816539317,59.31585249852938,124.42442442442443,1.8141567286599102e-08,-120.82082082082083,1.4200152196171648e-152,31.851851851851848,0.0
-2.2619889400283753,2.1490767793568444,3.2592842622255973,9.731639578646151,-5.902517589999389,1003.1860380336851,267.9301541090163,12.122512517024235,90.20836993570663,465.8851618376492,24.397437076270432,-26.999142144895856,419.4606124942767,631.6722644565901,48.18361957139145,125.52552552552554,2.3946264378645313e-08,-120.12012012012012,5.439995584000449e-151,32.22222222222222,0.0
-2.3096220832115275,0.6845021621866351,-0.7453511679039492,11.038717491275776,-2.1649896034857696,1002.5001776697897,259.68974724852694,9.133220866627694,89.99172818831467,408.48609780094296,-7.6538960478904885,-63.00206287714977,668.0755700575298,823.960798231765,37.217229454423716,126.62662662662663,3.1438407242711296e-08,-119.41941941941943,2.0435010886031847e-149,32.59259259259259,0.0
0.14411081126060024,-2.060541222591826,-0.4853974956505635,13.346727892305047,-6.2300152909625135,1002.8226406224296,278.22350470895753,13.50638960413117,90.36343092640699,576.6747486546966,-4.740249351266241,77.22350260163063,425.3734823775328,659.127733755479,43.197953254362524,127.72772772772774,4.105282929164799e-08,-118.71871871871872,7.527001072104536e-148,32.96296296296296,0.0
6.779746498323518,2.004627962632027,-3.780020342365886,8.821095200122564,-3.8300619345875897,1002.3108790485767,261.6301964556041,9.269694773603574,90.6076883450031,427.0669048243103,-20.988493926060475,-68.25912238655113,564.4012699043424,766.8305215821224,47.749567296959704,128.82882882882885,5.331942408869582e-08,-118.01801801801803,2.718565872120114e-146,33.33333333333333,0.0
-6.404063160442957,0.5896203142373642,-0.9095894347553858,6.83514405195272,0.045135403561284634,996.983378684888,275.5196425933183,8.319014028986617,89.62915594773403,539.2298389367339,-15.066909442880316,63.92980079223431,335.89141739633374,590.8315101938482,79.83777110875762,129.92992992992993,6.887912296775127e-08,-117.31731731731732,9.627832401435367e-145,33.7037037037037,0.0
-2.0927525533388818,2.695630891408932,-2.0796130620537685,11.633674022861962,-1.2871618392456026,1002.1703295241954,266.55901971737666,11.374476900790576,89.95381880301703,469.29567191566707,-19.209829013351122,-28.967923967038644,541.8120932260272,750.3413944433103,40.54601316552999,131.03103103103103,8.850128449832939e-08,-116.61661661661662,3.343397095224997e-143,34.07407407407407,0.0
-2.506170626365877,-0.36282848565799164,-1.2152926907469452,7.238802588200698,0.3348676634221143,1001.8480761124606,268.85527628201135,9.128420540752728,89.8375800276497,479.73272301065526,-12.736405963257807,-11.816859178414688,393.71005199050785,637.8242037845628,66.63358861725212,132.13213213213214,1.1310227783940305e-07,-115.91591591591592,1.1384610539445423e-141,34.44444444444444,0.0
1.5969099909891167,2.7377583096989127,-0.2746219315777592,9.12768911698503,6.250053907063515,995.0534336961804,271.4775590740013,8.317100971741983,89.73133191340001,511.41702861129886,-0.8467055612167904,18.2286845950511,530.6572246116634,725.0732173116772,55.85487939954279,133.23323323323325,1.437649268951156e-07,-115.21521521521522,3.801186462891941e-140,34.81481481481481,0.0
-3.795670513612853,-1.0577857853985455,1.9155832289458112,9.484759028978011,5.114075197566722,1000.3300024499356,262.3817532834115,9.044320298592417,89.49023009702827,442.05411767924187,11.116086421634913,-51.279930221265126,578.700888996651,752.0179458842852,47.0332545281105,134.33433433433433,1.8175834984043374e-07,-114.51451451451452,1.2444886722837578e-138,35.18518518518518,0.0
-1.5019089472860114,-2.0660084369028007,0.41520670280125155,9.860733093399784,-2.8422047173278644,995.7931789403079,272.1036711354089,9.910786935633997,90.07695799739378,514.9604833637405,2.240817003608492,16.21269543191766,477.0454025587637,688.6136438025966,52.37703411393785,135.43543543543544,2.2855758133006697e-07,-113.81381381381382,3.9951537742784664e-137,35.55555555555555,0.0
5.582856504090451,1.2806646173485974,0.6153533068022277,11.378328914148671,-0.5980511868364657,1002.9145135594304,285.3033456435441,12.684360262489708,90.35355776925714,648.6364243298922,12.489479607173738,188.6145296515788,311.42845008991253,548.6206810326285,56.5189019756564,136.53653653653654,2.8586220640251064e-07,-113.11311311311312,1.2576124568371201e-135,35.925925925925924,0.0
-3.9872651608584806,2.90253433028997,-2.1910387776911247,8.632731435427225,-0.40334573394394263,1004.7786914769745,262.2190521416729,6.131824509080846,89.7950419521093,406.7458117192666,-19.70170414048282,-39.930261582337984,715.5098324225467,860.2647952552232,47.61338670788703,137.63763763763765,3.556130713451011e-07,-112.41241241241242,3.8817801879190794e-134,36.29629629629629,0.0
6.710847133200937,3.264941828340817,-1.7615081792054603,9.452541495666479,-4.589020465629416,999.9617713902915,281.7181014327384,10.046161317900841,90.64955256816314,614.8675250964027,-11.99228635953948,126.74434596795554,366.7843788811157,617.8478778253539,64.36831899201778,138.73873873873873,4.400059750406434e-07,-111.71171171171171,1.1748592106617947e-132,36.666666666666664,0.0
-4.804669700867168,-1.531282590917294,3.597450036702624,9.971459294101223,-3.9604158110088745,1001.14990497895,284.9809763348778,11.249807189308086,89.95175717476823,628.732162226576,35.025782027693324,181.16777705269965,309.3233485121842,524.9314563401432,63.66045815066084,139.83983983983984,5.415010938587698e-07,-111.01101101101102,3.4866751874672345e-131,37.03703703703703,0.0
4.006324824491106,-2.2378473419095655,-1.4704020695264932,10.299195915037576,2.804584180789793,998.66943437959,261.8384501097196,10.386897149983593,90.06879221994359,432.82759844623547,-7.0010854275449645,-58.61150772177828,570.4357916075826,758.2517669160404,41.650098557679584,140.94094094094095,6.62826764981228e-07,-110.31031031031031,1.0146305499171474e-129,37.407407407407405,0.0
1.4034802627755234,2.4496079619652704,3.312416504114591,10.195654349415845,-8.235247301112866,1000.6291292801465,255.44945394909448,12.619730338867068,90.55324842223062,378.19636184720713,23.211147977601954,-125.60123307153943,548.4545310514476,727.7998544303042,37.01806897215388,142.04204204204206,8.069761595734657e-07,-109.6096096096096,2.8951772411127335e-128,37.77777777777778,0.0
-2.9312115228007127,-0.18823570368779882,-0.486122397761733,10.87201155044516,1.3810885654812306,1001.2784922717386,273.01960900171764,9.85130934048295,89.75328679314998,525.7814550066162,-7.4171481619625705,26.61859341345526,522.8511526140355,728.2499798844746,48.63237079103377,143.14314314314316,9.771953318025193e-07,-108.90890890890891,8.100524800656593e-127,38.148148148148145,0.0
-10.249787300133814,-3.2393981535440033,0.004575872287008099,11.687679019283475,3.9078864180331743,996.6130308760047,264.5259247723313,9.630897115628109,89.18875953939036,447.8546563750376,-10.213201229560385,-32.10269998659279,620.8467316324824,792.8402757109977,39.19550189394332,144.24424424424424,1.176961146030804e-06,-108.2082082082082,2.22239849397893e-125,38.51851851851852,0.0
-0.798690622820616,-3.9458368810612594,2.1407303204598596,10.785268231301936,2.1510321943527564,1003.7710398662921,288.68603219163003,11.184659094026687,89.83228802715315,689.9581120791598,25.02192858314513,231.8126250821751,324.7200311767996,547.4634599258118,64.09105543027569,145.34534534534535,1.4099476757552907e-06,-107.50750750750751,5.97862743116506e-124,38.888888888888886,0.0
5.162137798629345,-4.522504130407332,2.543784843877313,10.907171047018437,-5.624387783556598,1001.0108278281356,270.3480754049983,10.198627629902699,90.61459791311049,500.3832275866798,27.163134519516223,-2.80856743781591,537.5117279272438,716.6991484390226,45.448041627637735,146.44644644644646,1.679979845702128e-06,-106.8068068068068,1.577073103366416e-122,39.25925925925926,0.0
-1.3915428497621334,0.41343800682932413,-0.221625120558175,6.835553666507044,-1.5943566163029672,999.7422026720535,261.9780059196482,9.219182523439057,90.01162817793431,417.08682821940084,-3.0102621129473044,-80.35964287741425,440.85483385615055,666.685244344234,61.22130293525089,147.54754754754757,1.990973362059669e-06,-106.10610610610611,4.0791806403900155e-121,39.629629629629626,0.0
4.55770632421118,-4.540594803756053,-0.7764861070430777,10.100455398331361,1.0994495768592416,998.4592479963078,258.5284048898829,11.032288079172758,90.19755011163763,407.1599073546557,-0.8987890485963215,-86.36596751215096,567.459394975532,752.7275832000922,39.86346749553609,148.64864864864865,2.3468603505762207e-06,-105.4054054054054,1.0345817873635732e-119,40.0,0.0
3.6782467485572585,0.03235978025737998,-0.11184089704442624,10.959015096003217,-2.1367765635279907,1000.1079994268631,280.8990495909083,8.69494341356671,90.33314733965369,583.7540604773212,2.545942025393912,84.88430398094715,548.1735626698414,739.3108509665423,52.93148278128477,149.74974974974975,2.7515005987976747e-06,-104.70470470470471,2.572927199948008e-118,40.37037037037037,0.0
-3.1038028804709366,1.4612994933489347,0.6759150564642366,11.4578823891409,-3.438173543574575,996.566319452077,264.28816025915813,8.777645695961345,90.01925226652821,436.99504401301755,2.088259076623333,-36.9955447230761,661.0663336243854,811.7383697627362,38.412811157477904,150.85085085085086,3.2085788719024905e-06,-104.004004004004,6.274237378718063e-117,40.74074074074074,0.0
0.6294820283519027,-1.898052421895285,1.782607373739511,8.61529845153241,2.148366955608663,996.3671942864831,270.4382879946043,8.944011956468772,89.9128231409147,501.7703572105254,16.226194084815493,6.130032767821322,475.8688017529553,675.9664621840616,58.1968834739951,151.95195195195197,3.7214894296400375e-06,-103.30330330330331,1.500255306245809e-115,41.11111111111111,0.0
0.22073357399711138,-1.2184685795150694,0.008459717988303153,8.68192145022271,2.107065136316185,1001.4628421111804,279.5580274511248,12.706138320332816,89.89221030787608,544.8042184930944,0.3011412894716771,134.44722851141438,215.5198279994471,463.3702000949038,62.726148120267126,153.05305305305305,4.293209595942014e-06,-102.6026026026026,3.5175491585559696e-114,41.48148148148148,0.0
0.35897336492964277,2.093841040150126,1.2377725960463073,8.851798649432803,-5.457480064222712,997.8573524365992,265.1574164806917,3.557967288028573,90.33467227838175,333.1939212066784,7.550394480653341,-16.75382638605673,864.5212790517471,925.6686896767069,37.60960262742278,154.15415415415416,4.926164996844546e-06,-101.90190190190191,8.086972341581603e-113,41.85185185185185,0.0
5.015425546347827,-3.9143162993503235,3.276719464541882,11.072827799782686,3.7761054890537666,996.8972821599498,269.5407117125984,10.791197669525884,90.07095018938948,496.3520698202495,33.14541826730906,-0.06856339480949325,517.2887478470666,693.4177735378679,44.44584917216242,155.25525525525526,5.622089853653218e-06,-101.2012012012012,1.8230665317741516e-111,42.22222222222222,0.0
6.7452437890690815,-6.173043639117258,0.7626192245295693,12.067762109848417,-1.4685752239878915,1001.4611648403679,269.8343159017748,10.068543628400445,90.46704124936453,491.23908857505404,13.194342560330487,-2.6376014166172155,597.1973821581983,764.8357569940608,40.15133547207961,156.35635635635637,6.381886458197259e-06,-100.50050050050051,4.0298590562082955e-110,42.59259259259259,0.0
-0.47998661517755953,1.860422359158844,0.6233057120095566,9.185079785416796,2.4772983066923424,999.2045641999979,276.83324511516093,6.63825908152376,89.83010934625946,534.5948009633026,5.341180872864758,48.490853944367615,615.2184739076727,779.9021476229261,58.25822571679631,157.45745745745745,7.2054886225954924e-06,-99.7997997997998,8.734699609789125e-109,42.96296296296296,0.0
0.8885743060274819,-1.9691487805262409,-3.0378216501801356,11.815924627254098,-1.8894931403961759,1004.497928438146,275.9074433551033,10.619453558272005,90.15814837788095,550.7412383873439,-28.29195682533605,49.04344194665425,512.2555297428715,737.4905180330458,46.600366746816206,158.55855855855856,8.091734441907736e-06,-99.0990990990991,1.8564226955658244e-107,43.33333333333333,0.0
-0.658140342888782,-1.559005842113758,-5.261460273658127,10.24695961832919,5.498883560101451,1003.0954209464633,267.79886268745173,10.951503983663065,89.64886725407989,483.61180866828704,-45.25398061453558,-14.463741573239375,483.72235968501127,726.563983655329,47.45983403023728,159.65965965965967,9.038254089224903e-06,-98.3983983983984,3.868802347297445e-106,43.7037037037037,0.0
-1.863735004575247,2.6866777314417942,0.7767514584603367,9.751428445675128,0.26979965624049773,997.444039364975,270.63649061496517,11.1792784627148,89.87711340595891,498.6344328675874,4.921869513600461,6.644332713742311,423.64325149836304,646.0509688721316,51.330342743705216,160.76076076076077,1.0041378536984985e-05,-97.6976976976977,7.905821316010693e-105,44.07407407407407,0.0
1.128982095601427,-2.1911725336090804,-0.18964846256174447,9.577231540364062,-2.6260957948655523,1001.6523346822048,266.2822098847651,4.696343873910102,90.21432535032419,371.9750943568153,-0.09851934488104108,-14.41771498178829,820.1839012050759,906.7318526289208,38.72185215622083,161.86186186186188,1.1096075029388427e-05,-96.996996996997,1.584120536987936e-103,44.44444444444444,0.0
2.844784589172826,0.9717664098485482,-1.029565349829484,11.493222729204314,1.3230913469705408,1004.432243918998,255.22387593080555,12.732778823708877,90.08688586707136,385.14519776836465,-4.0256277125584905,-106.7131353458636,594.8405105053268,774.9614644341424,33.2684880574411,162.96296296296296,1.2195914791511618e-05,-96.2962962962963,3.1124345850489384e-102,44.81481481481481,0.0
2.570495719201578,1.991061221012727,0.48706040837268927,10.65115563357414,2.0569037966815493,995.2468427403057,272.5760085739813,8.524526590630318,90.0296264542098,509.20104049022683,6.877368340961331,20.281543460302544,590.1661773419783,761.0966491069443,47.56750049096796,164.06406406406407,1.3333077835615057e-05,-95.5955955955956,5.996295389646679e-101,45.18518518518518,0.0
-2.621512403429911,-1.7714479890647619,-0.12080745839381658,14.551650855295275,3.326550451192593,996.84385517475,288.92191760833066,11.373135493506352,89.65873258039592,670.7466403513857,-4.041303116449377,173.990078014792,498.9980052818581,706.9763984874726,46.27445066249035,165.16516516516518,1.4498398812810193e-05,-94.8948948948949,1.1327565538832124e-99,45.55555555555555,0.0
2.3631498730679814,1.93016025481129,2.255560501267797,8.295550714005351,-1.2142237754412977,1000.7912025227993,261.1628085930894,11.482147561364572,90.20520125099587,408.1783353640311,18.3471168647497,-87.57392600469858,445.3265911855483,654.2795856080753,48.957550885208974,166.26626626626629,1.5681456672978846e-05,-94.1941941941942,2.098267850698798e-98,45.925925925925924,0.0
-0.06609664365473589,0.3710217631633737,0.1722217365179558,11.036203404059952,6.3108547200682,1009.8344259745988,262.269702903973,8.246605828761414,89.63805766743674,429.5805104856843,1.2253546333242633,-36.87326307583846,691.704833315139,833.2712843669191,38.93082904926677,167.36736736736736,1.6870709468358983e-05,-93.4934934934935,3.811150048117948e-97,46.29629629629629,0.0
4.040331157133097,-1.870712987310327,-1.4938465701403352,8.941597980376974,1.9186267758154305,999.4206814252021,261.29272228356257,11.3209199047031,90.1214077392055,420.6272012871593,-6.823608963186664,-77.95558430305077,477.8834379406711,695.3601336035537,46.6055960389786,168.46846846846847,1.8053674013434673e-05,-92.7927927927928,6.787689180280812e-96,46.666666666666664,0.0
1.7300738264106357,-0.639389307841893,1.980332477918578,8.261426026022713,1.690255271423918,1002.807012923168,277.24591778723124,9.229013518175284,90.00227359940779,561.3558828575149,21.080306903197194,80.58897731363761,382.25922179177485,601.3210673395085,67.78009567965347,169.56956956956958,1.921714835741196e-05,-92.0920920920921,1.1853828091426514e-94,47.03703703703703,0.0
-0.6883684060040117,3.4746374925492294,-0.43426214989240497,9.978265725930056,-1.014040068638685,1005.6769567660821,274.4848545419644,5.8572456413236855,90.01861860700214,466.3695106516926,-4.228409999396963,20.424919148988444,732.3454365529725,861.0502947653332,46.80886513519635,170.6706706706707,2.0347473209708174e-05,-91.3913913913914,2.029859976533352e-93,47.407407407407405,0.0
2.6101956807425934,2.5725433482565294,1.0530733673446142,10.274704958814072,0.7275476220490109,1001.5740018511369,268.41462307583544,12.335483851055558,90.10797547837197,478.7558899976832,11.362547470687831,-15.090560134366159,430.05092196501164,647.4444155637809,46.349372642994936,171.77177177177177,2.1430826666477157e-05,-90.6906906906907,3.408351012222343e-92,47.77777777777777,0.0
4.128286467687399,0.06641997917298847,-0.9548214123856009,15.836347110120185,2.105837385636222,1001.3331739205722,260.81980938361033,8.449910073967521,90.11573103634346,356.42800876640825,-1.7432535355996563,-27.888478618924577,815.7361177677784,903.3115104894696,22.24936375380689,172.87287287287288,2.245354490477368e-05,-89.98998998999,5.6116855443109e-91,48.148148148148145,0.0
2.1565246464115124,-0.9811496330683863,-1.2996537709948728,9.631708368633596,2.652962802845596,998.0480740375149,270.92376791639924,8.291013074523892,89.97152855178028,500.8106458025766,-9.156505545698703,9.575046608985943,568.749962786077,758.4776200091811,51.78545857527197,173.97397397397398,2.3402460027738786e-05,-89.2892892892893,9.059685412697673e-90,48.51851851851851,0.0
1.0251040146524688,-0.4115484734530078,0.1683364603713923,7.7396425410306335,-1.7655051641362944,996.5210068463339,254.35377872664196,9.193868263926555,90.16038167251907,373.0834413983009,2.1182240369263,-120.96268174672628,570.9305194656949,753.4115735941252,48.07198022642795,175.0750750750751,2.426524504090106e-05,-88.58858858858859,1.4341800809731337e-88,48.888888888888886,0.0
0.30672817322294693,1.882051765831416,0.02565728708737024,10.546021434988772,1.3898249232069142,1002.463213503746,271.43426566857494,10.544473450654776,89.93797919577803,514.6235478358685,0.5370413880905668,14.261309218258205,488.38294776799034,698.8247263842718,48.768805790958375,176.17617617617617,2.5030755087510306e-05,-87.8878878878879,2.226204382926948e-87,49.25925925925925,0.0
-2.5874409876769184,6.616709538320707,0.959654070733666,5.8507199249072634,1.4476049080634195,1005.2952100140959,278.71524386087935,9.885459178355795,89.76850423652166,498.4495070421085,5.805273416029534,129.73946173785615,168.3934092669856,402.9664991382693,85.64881611295264,177.27727727727728,2.5689353625751648e-05,-87.18718718718719,3.388419393597514e-86,49.629629629629626,0.0
-3.181306291257598,-3.8396015254494804,-0.5372915066194851,9.816086434791469,-0.017696165328914302,1002.1147467979042,257.48800863366324,11.096133849414342,89.81981199149897,398.67930867709873,-6.949867019110883,-98.43566383930087,558.6192587557084,752.9885337305436,40.94078506924706,178.3783783783784,2.623321222972438e-05,-86.48648648648648,5.057082775305036e-85,50.0,0.0
3.6622681432673527,2.503457251507709,-3.6727195675407946,10.032050564590321,-3.4522612922015394,998.7758832586073,254.67481723170337,7.321021266942682,90.40915072046114,346.7115557507564,-18.35771893560203,-69.75378630936828,756.836172860924,879.9823583549279,34.265704632018966,179.4794794794795,2.6656573154490842e-05,-85.78578578578579,7.400716093238692e-84,50.37037037037037,0.0
1.9736401547324063,1.9870029668135558,-0.8655477671767773,11.589200765890423,2.19948351255393,1002.6850966360049,285.7943789169486,8.51522725913853,89.98706915592584,621.0693316997773,-7.379538466736301,126.0265639118018,564.9255519882392,756.7036794544198,53.426146723424054,180.5805805805806,2.6955964715511413e-05,-85.08508508508508,1.0619845635736728e-82,50.74074074074074,0.0
-0.03872769618295482,-2.8373674544380654,1.5876369342876313,11.947244498855694,-0.9296051114262694,999.7735832853645,263.88240360495416,9.768005855356932,90.05091057751342,444.5211216086217,12.282953571746466,-39.67926012472737,638.2348063764568,791.3695291710255,37.224531065260464,181.68168168168168,2.7130360863577297e-05,-84.38438438438439,1.494285018837422e-81,51.11111111111111,0.0
0.23971506091495468,-2.1413733526361356,-0.5947521584862129,8.992860762184565,-4.799938240084741,998.8709745342614,281.3594784594382,13.79577458531741,90.288456406527,547.7251756986952,-5.443598057442822,160.6364674278137,175.39248301897146,427.2462478359466,60.88329096448956,182.7827827827828,2.7181278035721473e-05,-83.68368368368368,2.0616714596860127e-80,51.48148148148148,0.0
3.0835993489763003,-0.46503627228707173,-0.49276680502909603,9.698771970740134,2.8156387869887305,1001.8189579724506,268.4600233480217,9.772374923172483,90.0153180226365,488.9598091006373,-1.095234988794091,-10.341585615621042,512.4142072211719,716.2358759545567,50.09852599467146,183.8838838838839,2.71128043598502e-05,-82.98298298298299,2.789178145540123e-79,51.85185185185185,0.0
-2.6104513439485797,-1.0163112673536734,1.9727530118118741,8.467758338778658,1.5832440259359468,1000.1573982190365,268.3804518305867,12.170444527323262,89.76000204791362,452.94832868309385,13.081110383371946,-16.933016723454866,345.2704074560347,575.4460946523993,53.831123520445615,184.984984984985,2.6931558500990898e-05,-82.28228228228228,3.700017913095126e-78,52.22222222222222,0.0
1.3058039130366474,-1.7826535598204192,-1.4239464545178455,7.743874890384612,0.022335668740169165,997.9118812121062,274.38412699496644,10.077110337568636,90.0735597430772,522.6112251511382,-11.652635254663728,51.895253713637246,321.3127441567318,576.5756408771748,67.33921480689278,186.08608608608608,2.6646577765774265e-05,-81.58158158158159,4.81284835382672e-77,52.59259259259259,0.0
-2.6000891886345343,0.7706066249696015,-3.0856064364857994,10.61978955876127,2.209889501497298,1001.3312333375778,261.1600114325356,9.032682725124863,89.72456506063352,416.6146230394215,-25.19832592606596,-52.664806241885685,648.4912948946222,821.024291935453,39.53217336771427,187.1871871871872,2.6269137430895896e-05,-80.88088088088088,6.13862787780989e-76,52.96296296296296,0.0
0.7746523153051628,-1.6030950784509448,-0.3212622390509887,7.452828902806802,1.5559002113894722,998.3365317685622,271.32497143495647,9.506551151771118,89.95523509931064,497.00452138829996,-2.007779320785348,16.192383504809943,365.5234730642288,605.1937982297814,66.58380008834864,188.2882882882883,2.5812505534441033e-05,-80.18018018018019,7.677347792119251e-75,53.33333333333333,0.0
-1.4895539109403877,0.7338063329495251,-0.968347902497474,9.170746198856273,-6.8094682101905235,1003.4695015101719,266.1851058517591,9.663160575942237,90.30397419618019,465.22994960876736,-9.378265649714129,-39.53384806546851,512.7095376262353,726.1970571215662,50.89947513409116,189.3893893893894,2.529163947667944e-05,-79.47947947947948,9.415034180213994e-74,53.7037037037037,0.0
-4.579244763156627,-4.450791251207249,-1.932492639506508,8.009652080201525,-1.5142169899871745,997.2716634756317,256.7950655659497,11.207291477921476,89.82468935718622,376.10670946430287,-17.424028540168308,-123.26255699764721,478.3959748494757,703.7095565984965,47.5554478137698,190.4904904904905,2.472283264136747e-05,-78.77877877877879,1.132148421045075e-72,54.074074074074076,0.0
-2.271920110943647,-0.6749791594849455,-0.35075691179738144,11.09936637258052,2.192972870943559,998.7603471862801,273.374820747264,12.749222535153109,89.74403764280548,525.7422088963924,-5.504390644288948,37.89691098016337,393.3004442385925,630.1097769634563,47.57244744290117,191.5915915915916,2.4123320806881845e-05,-78.07807807807808,1.3349211307013458e-71,54.44444444444444,0.0
0.9831760490679049,4.665486005650101,0.9830112944935673,13.602860198532976,3.3518131484703453,1001.9511441305374,267.3669219312208,10.719361695372642,89.86391797304763,470.3326137131221,9.036493012361795,-13.641855233254358,632.4292717222507,789.2083648438881,34.50881042781285,192.6926926926927,2.351085932313567e-05,-77.37737737737739,1.5434004705175797e-70,54.81481481481481,0.0
2.712157866480176,-0.5057700403035166,-0.018577123135631493,7.396824034393338,2.1616359999333503,995.6804687696912,268.4297517155529,12.374155357483511,90.03166333266101,429.4367642847651,2.573800104292539,-17.40018653051169,282.08042327956275,527.05522766854,57.69025014845958,193.7937937937938,2.2903282857943127e-05,-76.67667667667668,1.7497355967325843e-69,55.185185185185176,0.0
-0.06013452943179028,-3.170276213456942,0.6139621453724755,6.293963034204862,3.8325033903629087,1000.8261467186279,257.89839056585845,8.070420524740628,89.77785717026747,395.8886965841043,4.182881289420679,-102.61184723906673,504.3756508729596,706.183828004896,62.91291552532748,194.89489489489492,2.231805995597721e-05,-75.97597597597598,1.945077922209609e-68,55.55555555555556,0.0
-0.05854367636839384,-0.9128187652717641,3.626815397030846,9.750226229299866,-1.167756847849095,1000.4534341470022,285.91400367762805,9.170738982371939,90.06346649602791,650.4087612588397,41.17103414178972,166.9231229429481,410.91273026359454,608.6602371674645,66.84692631322878,195.995995995996,2.177185471174167e-05,-75.27527527527528,2.1201781758904477e-67,55.925925925925924,0.0
1.0205256938788416,-2.615933932595521,-0.6857577231151282,10.031395591915517,-5.616948996198275,1001.2922736565104,278.7671418638612,8.551394931584667,90.37881326420572,571.2402430728607,-5.804606127857156,68.47794454603034,520.8460873817144,728.1008733644634,56.84757985285915,197.0970970970971,2.1280107555988614e-05,-74.57457457457458,2.266096987288626e-66,56.29629629629629,0.0
1.6423178798711784,4.846946023458817,0.5566972692893392,10.437318613514595,-3.255158524337936,995.7224809735034,279.64155884171976,10.628889181749706,90.28318636740305,586.6624781207306,7.326669805446587,96.52938929568177,408.35210069800155,633.2865393988274,56.05345561181527,198.1981981981982,2.0856646524472903e-05,-73.87387387387388,2.374955110139692e-65,56.66666666666666,0.0
-0.34392978778171723,1.270324004621251,-1.018426725198269,9.10735896953131,-4.8141224453288896,1003.5186295909597,266.94555297558315,9.282083229641172,90.25554692696586,472.83525672469455,-8.755528186735988,-30.51520898304615,521.8705551844937,731.3861713773994,51.9639060810468,199.29929929929932,2.0513339457914623e-05,-73.17317317317318,2.440636463436968e-64,57.03703703703704,0.0
2.1824269272874823,-1.2687705350467955,-1.6927194397739458,9.598721402349137,-1.9899055722363845,1004.8500728738502,252.7081711049658,11.459545874068391,90.23760182423062,363.1395643537338,-8.484623854214776,-130.1357657211256,593.214329953432,778.0502440547642,37.62112732579741,200.4004004004004,2.0259796415655918e-05,-72.47247247247248,2.45935693376114e-63,57.407407407407405,0.0
0.7086426490407699,0.03982066768015672,-1.1698153068355397,10.735020821081203,-1.6943529968957536,994.6008600727931,289.5291738248951,8.137996576735118,90.1384341788298,662.9015509018126,-12.813314181800852,166.15082827469337,521.3865776512969,729.4729637656617,61.698152602956156,201.5015015015015,2.0103130216911883e-05,-71.77177177177177,2.430025384566095e-62,57.77777777777777,0.0
0.3088789443733756,-2.444471570577729,-0.9575171430433771,12.080861785289677,-3.530760293481595,1003.9079794781244,269.38902491994133,10.086061946642563,90.21860537573177,484.66842649747053,-7.786407563755862,-7.84341674136663,599.492717578537,781.8924808208003,40.09872815781211,202.60260260260262,2.0047781495630856e-05,-71.07107107107109,2.3543489658637863e-61,58.14814814814814,0.0
0.07750797650588861,1.5748088712075121,0.7189515950942511,6.089902459363435,-0.49299332535001744,998.2661633309536,262.5120020397995,11.373715822024511,90.03279582298669,370.50661402329035,4.725923227405045,-90.65787665638413,312.2855141126838,554.3154241128093,60.83156064111508,203.70370370370372,2.009541300790585e-05,-70.37037037037038,2.236668586737685e-60,58.51851851851852,0.0
4.5889190126264054,3.0334807033805165,4.698151573401515,9.262121121937076,0.50602206083411,1001.5867763368408,274.16801574483117,5.869394449918779,90.23427037985971,503.79345808336654,45.614789380919056,23.575971827784617,685.0144855442446,799.6504270988561,54.0791358271823,204.8048048048048,2.0244876201266908e-05,-69.66966966966967,2.083546606628655e-59,58.888888888888886,0.0
6.8089607836552455,-2.4265660557055297,-1.4320868725516807,10.427617587882127,3.533525313027013,1004.5805567554615,281.67120788003297,14.243262614660406,90.18636210455925,588.6196976055154,-7.736213022900102,164.34882120754068,226.06292979123214,484.4252426743765,55.812606955302115,205.9059059059059,2.0492251276375222e-05,-68.96896896896897,1.903161217732706e-58,59.25925925925925,0.0
2.7585200620056574,0.5797783289168525,-0.833250611230925,8.164047790778529,-1.1376883514077953,995.8066690259848,269.7694944391453,9.43369623024025,90.22430579380395,491.31106190874374,-4.3469842059356525,-3.4090754641690735,431.2207536130488,659.1413115190257,59.8482790442646,207.00700700700702,2.0830960174500478e-05,-68.26826826826829,1.7045852140082194e-57,59.62962962962962,0.0
6.924764895885435,-2.5560636105310017,-0.1262460262224965,13.462339263534599,-1.307491642277994,1000.8230792313444,282.78575167939374,5.949920172647654,90.47007452350573,426.602211781352,6.0000424091921465,39.74130815150989,819.9379127130223,901.1971013446686,31.17426009263521,208.10810810810813,2.1251950138356705e-05,-67.56756756756758,1.4970373402564361e-56,60.0,0.0
-2.655433622283706,-1.8954459723568575,0.7915976974194942,8.729180239542526,-3.0476733221436194,996.9732230444176,280.82999938516866,10.316187797153573,90.02249913216963,588.7377119549418,5.515765815553074,128.2872220682371,310.44470184800093,552.2647097785509,67.75545662181682,209.2092092092092,2.1743943749316524e-05,-66.86686686686687,1.289191184867267e-55,60.37037037037037,0.0
-6.716348001512042,-1.6625833597824127,0.5271016239095699,9.917414625985435,1.087152737661877,999.8461477555142,259.2361881259794,10.066886935946302,89.55357492545028,414.3367529288093,-2.842693842503659,-78.73764746887737,579.9492054646618,763.3929278069004,42.45773067721214,210.3103103103103,2.2293749672227716e-05,-66.16616616616616,1.0886112040425363e-54,60.74074074074073,0.0
-2.400588256735422,0.47558691120184476,2.5681915878962345,11.112044193684582,0.1037132059107661,997.601427147736,263.26209894340525,9.836211240855015,89.85610080798335,444.838842599961,17.659639597349102,-46.39178718894727,604.050962009823,764.959028081542,40.28863475885888,211.41141141141142,2.288662677406715e-05,-65.46546546546546,9.013615965205692e-54,61.111111111111114,0.0
1.0807272874291571,5.9329731315117575,-4.8527841410704164,8.81743042239621,-0.7285910314196762,997.0773181750932,279.57537163279767,11.982382225853332,90.10459242272037,574.71728813472,-47.62111503467648,129.41028319881184,225.63360265568974,522.4619310390285,65.29115836977769,212.51251251251253,2.350669286138621e-05,-64.76476476476478,7.3180619150138445e-53,61.48148148148148,0.0
3.0055040711872336,-1.8243295423706887,-4.773859740391345,6.306853904391166,2.8150545486173613,1003.2737458439011,242.87387436189562,11.494889942854112,90.01085660592749,271.67882785629007,-19.432187864033086,-221.23433852371,565.9346987945439,765.2566769307622,42.74851113403109,213.61361361361364,2.4137368043248394e-05,-64.06406406406407,5.825911549753484e-52,61.85185185185185,0.0
-2.841036644772429,1.5555850066635606,-0.9917563440202986,9.142690946166933,-5.83815863322948,997.0606285719297,268.50544306835013,10.59575238204769,90.17249728959597,478.5961582276948,-11.175264536024454,-20.392851449917906,439.2141498159415,672.1909374123928,52.66603998837611,214.71471471471472,2.4761841711596983e-05,-63.36336336336336,4.547811675307282e-51,62.222222222222214,0.0
-4.174943976773832,5.791581140780774,2.1946003750874175,12.058881111854081,-4.732441031159722,997.9444438336503,255.69168798375327,10.900311267893295,90.03219486245173,388.32187982924745,10.866219222371845,-92.47878069116899,653.9103723175988,802.9165946639953,32.57225245365272,215.81581581581582,2.5363551379298953e-05,-62.662662662662655,3.481062621770378e-50,62.592592592592595,0.0
3.7297171452632227,-1.4836636833456396,-3.1312960632111926,9.326209746429722,-0.26385402787780105,995.4158193065774,265.2344619856648,9.791283101123827,90.22952519618866,455.868921777425,-21.004965786629864,-39.759019712150156,521.6632962329434,734.939384567556,48.55297897767925,216.91691691691693,2.5926661163548022e-05,-61.961961961961975,2.6127146350004902e-49,62.96296296296296,0.0
-5.417407050207159,4.28132036354241,-6.015264679387514,8.307131397082042,-2.9151766928531138,996.8252080305053,267.01179910970797,13.550981698480097,89.85555607474772,430.830141415385,-51.386383831421284,-40.21791931506568,282.23083839864194,577.2232899722791,52.80557148436427,218.01801801801804,2.6436527578400206e-05,-61.26126126126127,1.9228388938947967e-48,63.33333333333333,0.0
-0.3622067938414968,3.9143188707456917,1.1423588124384174,11.851344419005443,0.6554368454411026,1000.2192860478689,266.4175562209249,7.041607963284466,89.94147709062675,422.9765570560389,8.079407279820355,-15.0645553674533,749.129463031197,860.8340149542937,35.72783861402045,219.11911911911912,2.6880140524902702e-05,-60.56056056056056,1.3876009758955458e-47,63.703703703703695,0.0
-5.0420229661599985,-1.8953902451496256,0.48731444740542884,9.338450207953894,-2.282334541422919,1000.559156693818,264.47738747887394,10.279303348431792,89.84226905793123,450.8440753032906,-1.1645080592637984,-50.5782262171706,501.0535443484132,709.6811231998753,48.81994097704683,220.22022022022023,2.72465279481376e-05,-59.85985985985985,9.818769690002717e-47,64.07407407407408,0.0
0.01658203447544185,0.14856568212368967,-2.1804168135988595,8.979678372699565,-1.728754218749208,999.1409511133453,259.02856350371184,10.130049262377561,90.10010116278582,407.136547141834,-15.48403592220754,-89.20119674602329,547.9334261777883,750.8597689361766,45.37077223845905,221.32132132132134,2.7527113560591712e-05,-59.159159159159174,6.8127166781620285e-46,64.44444444444444,0.0
-1.423231986071961,1.969624426699882,-1.9710792014418599,10.298912179326619,5.291920160513203,1004.2389100384024,292.91911266818687,11.626560812129187,89.61612699758987,764.5270089820061,-27.783715649536376,342.22858480482654,207.33981205644966,483.34152764213906,74.41598653128521,222.42242242242244,2.7716018287854304e-05,-58.458458458458466,4.6350493381848257e-45,64.81481481481481,0.0
-3.376112233375951,-0.4502434647491148,-1.9394874392693489,11.541500419237575,-4.109636713110071,1002.6238442889768,288.6746200416135,8.312292245150202,90.04189904801622,640.5743102925541,-25.182447998589282,144.47440870243582,563.010060423295,769.4709476785679,55.82632339086235,223.52352352352352,2.7810297637106574e-05,-57.75775775775776,3.092140170553093e-44,65.18518518518518,0.0
0.3804081887783806,1.6267984324670501,0.22107063494788026,14.763427063465091,2.5658611978064183,996.3688726539862,258.3793417974372,6.512654795206927,89.8741211058428,317.7420747948287,1.6049258392027916,-25.634527600815204,859.2383256206567,923.819538380452,21.496636762626324,224.62462462462463,2.7810108967739532e-05,-57.05705705705705,2.0227153136670406e-43,65.55555555555556,0.0
2.250323831623941,-3.556430562703929,-1.252630552366014,11.654472215314847,2.589202251491361,1004.8633677484559,285.8211675130357,10.313646032196386,89.9807458138683,660.5795313341242,-12.144710076826085,161.4619025342887,444.2098220943034,676.2971731509018,56.50076275587155,225.72572572572574,2.7718804590793267e-05,-56.35635635635637,1.2974216190656921e-42,65.92592592592592,0.0
-4.8512949702649975,4.040368870804588,0.9881278379510393,12.319679932776689,-3.549798363324691,997.0986013259651,266.0053450952715,10.562460984437209,89.92490851241567,459.83703505777856,3.1635537251647436,-31.308348847076026,599.599941681524,772.6319647862595,37.72479858687975,226.82682682682685,2.7542948664746207e-05,-55.655655655655664,8.160152526213928e-42,66.29629629629629,0.0
1.05086917624399,-2.3669222534895926,-5.709253325808782,8.98806760202429,3.2181281222134532,1000.8585435562644,271.2918747333171,12.979198818895298,89.87622463565789,491.0726792427034,-47.939738538711794,19.251232114774798,289.89680023750475,580.3007883005043,54.79094001458235,227.92792792792793,2.7292257909745724e-05,-54.95495495495496,5.032528011201608e-41,66.66666666666666,0.0
4.905173239720924,0.3657953118724541,-1.7137037302555986,7.948263788061047,1.743921105302874,1001.0770376703175,269.3672604010308,7.459275907349827,90.18099706999377,493.4036081733282,-9.710062310469546,-3.3210318814294837,542.4545132105825,742.7119808498259,61.487267338627696,229.02902902902903,2.69794681509593e-05,-54.25425425425425,3.0433009634134353e-40,67.03703703703704,0.0
3.729265139864516,0.21351218541168157,-2.2521079218221005,10.124662699238247,1.2354889826700433,995.8053268218058,263.40251358746036,12.30938753343344,90.14351519160479,437.72071791565725,-13.338296773110986,-59.43372478992196,471.2550831639795,694.2573613442988,42.89791607147946,230.13013013013014,2.6620130549670533e-05,-53.55355355355357,1.804572705750354e-39,67.4074074074074,0.0
6.516657126092654,5.550875132039288,-0.5126813567449844,10.214339830519192,3.311909386747848,1003.6985683046108,279.83852343606145,14.734828728054243,90.18395863676366,555.1614012898589,1.6072651699189855,138.55476365449022,223.85247779640497,472.1800769380675,53.715337259077195,231.23123123123125,2.623234302307425e-05,-52.85285285285286,1.0492395281662743e-38,67.77777777777777,0.0
-0.7872937649182176,3.0723771134715063,-1.076095516980277,7.842974517270806,-0.7253972254156651,999.8625138128714,271.25886530576656,9.244470224955046,89.99644216937465,505.14319937777725,-10.290499123253786,12.378195034618964,403.56383512072296,643.5003958645543,64.51885524415123,232.33233233233236,2.583642373918087e-05,-52.152152152152155,5.981989974390934e-38,68.14814814814814,0.0
2.0408579477830666,4.327992999386001,1.5956875597915332,9.649410940191974,-4.841787050648099,1001.6262163265906,265.2344857678076,7.418115561013552,90.39540855546649,448.2889363102919,14.472081857366264,-33.35353782754108,659.6202681434577,805.1059900173681,46.264087737876885,233.43343343343344,2.545453466719865e-05,-51.45145145145145,3.344163453814913e-37,68.51851851851852,0.0
-3.0513559031648283,2.1694852056789653,-3.718673543320115,10.798635203438263,1.809004468265774,999.8033347362799,256.9541055619953,9.186051267253259,89.72086358827474,382.1654479812896,-28.088284707897348,-72.31735442217042,679.896110241135,841.3064371391972,35.74799676571462,234.53453453453454,2.5110263949909545e-05,-50.75075075075077,1.8331588098615957e-36,68.88888888888889,0.0
3.347032109739632,-5.561622587971823,0.090982952661504,10.72078679003616,3.5555175120538105,998.9435550357013,261.0640498628088,10.028009934742762,89.98810824101533,428.4313893170828,4.022046269343243,-58.20626296845063,606.1536564126102,774.1955053832971,39.65053139081164,235.63563563563565,2.4828176345063376e-05,-50.05005005005006,9.853339854421062e-36,69.25925925925925,0.0
-3.7417919608070442,-6.44861835962728,1.116672846423411,11.008575706768545,1.785440706252077,996.7755382408835,253.58619884397902,11.127575750013829,89.68433385707728,375.0701282747571,3.642042525331178,-106.43404881825877,629.4039897883519,789.5722178499127,34.417156829513324,236.73673673673676,2.4633341177067175e-05,-49.34934934934935,5.193230664381418e-35,69.62962962962962,0.0
-0.8519392140607062,2.2690678457303965,3.7132948731239095,10.581929460274885,-0.07447844055845715,999.4486434252786,270.1222354841517,8.817210540323906,89.9553287962132,497.9382125594756,31.51959766660452,0.8140498555235669,582.9669281497629,742.4463559349638,47.235195436184924,237.83783783783784,2.4550847182201656e-05,-48.648648648648646,2.683876585124611e-34,70.0,3.18e-321
4.750870143439692,0.23430826885653652,-0.9635319421869504,8.985982681459888,0.7124862085290897,998.8314532481196,258.033344077156,13.110397068294684,90.23170614429098,383.7039272676471,-1.6225102805921034,-113.94046449859012,457.88393138915364,677.3448978123181,42.17754048386457,238.93893893893895,2.460531336501754e-05,-47.947947947947966,1.3600605647923262e-33,70.37037037037037,4.81794713733464e-309
5.1501345567630334,-4.364264010078755,0.6489172087050341,8.972198746702313,-0.41575285221680386,1002.6121905164947,267.3443948748146,7.770935369983876,90.3166892421165,474.57619228137423,10.466960247133432,-19.254621586295396,596.4468979833898,766.3167492327124,52.32342481453133,240.04004004004005,2.48204045615012e-05,-47.24724724724726,6.758101863657052e-33,70.74074074074073,4.215457030528055e-297
-5.386568234695925,-0.1756572472945373,-3.60772558512473,7.602097204012248,-1.381169790178836,994.919557124996,283.70101853610373,6.5215896956544,89.76937766010438,624.9162741140029,-45.12718703844068,126.94468227169475,468.5464224723504,715.4273431941268,83.07634150971329,241.14114114114116,2.521835987846919e-05,-46.54654654654655,3.2927745544383765e-32,71.1111111111111,2.130859926833106e-285
1.2145215892233108,-0.10338987150278335,-4.783912408626048,13.56955007837019,5.5326700948590375,1004.3685413715914,281.99299572921586,12.213420848574636,89.75369131492134,621.3011159999417,-50.680272192279695,121.91012699033774,456.52634642646717,711.7934488843327,45.85666649265088,242.24224224224224,2.5819541597437855e-05,-45.845845845845844,1.5731496527922469e-31,71.48148148148148,6.222937056660858e-274
-6.537825966647702,-0.28182231002461405,1.6895487515633998,10.026900729238585,-4.086493451801418,1002.1810475845706,269.6772310589738,5.450757937587601,89.85989433468447,428.5629588854294,6.296228211985975,-5.419510499898541,765.5552969856217,874.5370874061291,43.41222046816691,243.34334334334335,2.6642011536164287e-05,-45.145145145145165,7.369683871376586e-31,71.85185185185185,1.0499513068000018e-262
-4.125094759817502,2.117690540793249,-0.011120587296141132,9.550293888410296,-1.5905458805427675,1000.8332197347814,269.1291527385685,9.591740462254567,89.85459458900084,492.03074671249834,-4.221394076516871,-9.164129700515305,502.5816980613394,712.7732306583549,51.95189348254839,244.44444444444446,2.770114128230158e-05,-44.44444444444446,3.3853101024321915e-30,72.22222222222221,1.0234802381879563e-251
1.159285443888973,-2.9721608515468256,2.3570253795968457,8.142415837095083,0.9304183902619316,999.2587374496904,288.7987454942101,16.235362258416096,90.01308392710374,501.10846171228934,21.737731146963565,322.43583469083325,54.77499631383375,181.70131682641835,61.45258637293432,245.54554554554556,2.900926216800778e-05,-43.74374374374375,1.5248208929871727e-29,72.59259259259258,5.764080005746338e-241
-1.6249898729934174,-3.3495272576177024,-2.7468057779394983,15.871315804655556,-2.478484655090801,997.8163174568311,275.2075612035871,9.975912894080137,90.04884469167845,470.27556444740645,-24.265630012656093,24.474267333608857,702.0878197605614,852.2488665324222,29.76712008983607,246.64664664664667,3.057536034472748e-05,-43.04304304304304,6.734571826082348e-29,72.96296296296296,1.8755337065881008e-230
-0.19820870906647223,3.0204252224024524,1.039804279057505,7.853343935554209,-2.897253226753148,997.3695472136809,266.72193540123476,7.758464698607501,90.15552231742754,469.9717427070599,8.33537631275602,-29.461987739083057,533.5635292478912,724.7749055693115,59.878618736939174,247.74774774774775,3.2404821833235474e-05,-42.342342342342334,2.916566765779424e-28,73.33333333333333,3.525889072780902e-220
-3.1171394553729908,1.5939350357077937,3.7376356810877063,9.142304148787852,-0.21243640587132664,997.7365681763927,255.73981882879548,9.885205072426412,89.83292879127616,389.99463691468077,22.563571643621714,-105.13773079598988,584.8997298236677,749.251637536728,43.09085494304876,248.84884884884886,3.449923194371999e-05,-41.641641641641655,1.2385245932184442e-27,73.7037037037037,3.8297144680476134e-210
-1.6768218207132597,-2.507284044817642,0.8394112167145318,10.831673672572121,2.156838010474775,1004.7030852921902,273.9387321816474,9.898398422760932,89.78192096270082,537.2512545613017,6.219303250082413,35.98968063747796,513.3204595161181,713.0320807501857,49.76016955072976,249.94994994994997,3.685623295457877e-05,-40.94094094094095,5.157130547706454e-27,74.07407407407408,2.4033874267946177e-200
-0.33845971624407856,-3.2737236690476172,0.5531630111820975,11.200425931488555,-1.8342894068926825,1000.7570635037868,278.29323772582865,10.321299880706233,90.08536059434644,575.0633469712478,5.216938750580376,74.65053321606,476.03912506331756,687.0855225477321,51.37560194200437,251.05105105105108,3.946944337336141e-05,-40.24024024024024,2.105631623416967e-26,74.44444444444444,8.714593210761864e-191
-1.7507928298671356,-3.788022499343293,0.017112161648699664,11.915864110431368,1.5801430614298015,1001.4926022368768,263.68348475486357,11.324525964319239,89.81015463217516,448.6484308866224,-1.6162749889834231,-45.51400940169925,576.0434829880478,760.1889984587987,37.79828635423852,252.15215215215215,4.2328441446382546e-05,-39.53953953953953,8.429997430870354e-26,74.81481481481481,1.8257589165027485e-181
6.213006396192848,0.111513142618384,-3.1417629142518244,13.615217015538526,0.24019164690320852,1002.3485680201787,272.91202755138033,7.921777663264521,90.34144918513923,431.99979640722614,-17.158060656150276,12.844800231020837,754.5593841550874,878.2019844235496,31.31993532852424,253.25325325325326,4.541881480789523e-05,-38.83883883883885,3.3093543276361e-25,75.18518518518518,2.2101439548097606e-172
-2.2127263421749244,0.6766638914396543,2.711145871420696,11.012315310921425,1.5250050897017016,996.0861677710445,266.3642670508497,13.375096110473587,89.7848571581299,456.9806817404893,19.53181243857644,-33.881099609404544,438.8678984707185,645.591234016345,41.74489648600306,254.35435435435437,4.872227724786097e-05,-38.138138138138146,1.2738839753804275e-24,75.55555555555556,1.545920919049101e-163
-0.3552124821475948,-0.6987672281802643,-1.2217152796101316,7.887938400066664,2.7485128056181294,1002.8058599927607,268.15967600800997,10.490228568745236,89.8227912578596,469.7187431631152,-10.380097264748933,-17.33239516337421,377.831351243324,622.837812032848,59.60756992858244,255.45545545545548,5.22168525246872e-05,-37.43743743743744,4.808252424291255e-24,75.92592592592592,6.248177532519971e-155
1.9421656351666576,2.395449708887899,1.0089665127660339,9.486109749756437,-2.4137225955608215,1000.1199699695111,245.12177942437668,11.453588092803608,90.25014161819298,316.33910980458467,7.479201437715346,-162.1348214735024,655.6875467357818,805.6744763406402,33.14801396324414,256.5565565565566,5.587712396614308e-05,-36.73673673673673,1.7795714241313172e-23,76.29629629629629,1.4592502918882476e-146
-1.677591927782459,-1.8208971587081315,-3.126068613142507,10.61566474502777,2.1608760085118655,999.3380915843796,267.78218596283864,8.743701200488715,89.78032766283887,465.6064166247226,-27.198024414813144,-12.755722420208878,614.1699815290071,800.1145262523327,44.08394503508433,257.6576576576577,5.9674547313882995e-05,-36.03603603603605,6.458242780283187e-23,76.66666666666666,1.9693769941907484e-138
-0.8697898372940426,-7.279313874712116,-2.358919329015561,14.136452083011648,3.3930545103016008,1007.4752211812213,279.6936930240805,12.572764273991067,89.75930972005811,594.6605635170139,-25.402178593829877,92.65270643680087,484.9384210432753,715.8627076529602,42.16301456507229,258.75875875875874,6.35778229150828e-05,-35.335335335335344,2.298180264924685e-22,77.03703703703704,1.5359051922979015e-130
-4.791454846877279,4.322435960198839,2.870174798444471,7.204389043151406,-2.485506072205918,995.6327535037507,263.6859744443344,9.48589518237387,89.8667209531458,426.4989722623953,16.831698092823757,-65.01723631705217,430.49581171835064,642.4221215041615,59.94014661389437,259.85985985985985,6.755332200127286e-05,-34.63463463463464,8.019080907084186e-22,77.4074074074074,6.92232577637423e-123
5.201844652103369,-0.787521104465944,-0.6946045779156859,12.405153010450455,0.9607587576250908,1002.2817809903755,270.52526368215314,10.555105026987064,90.24225133179431,498.1610497452926,-0.7746600622229876,4.80625142284917,582.8270674962566,764.1923406034771,39.741181113521435,260.96096096096096,7.156556048058383e-05,-33.93393393393393,2.743695308329924e-21,77.77777777777777,1.8030567359378585e-115
1.823233204085776,0.9842594104369798,2.906550952085089,10.359828739092833,-0.7300635764933331,1004.5956137300216,262.4404929330808,8.13378784562578,90.14576639962881,436.93086403871945,23.914711198832272,-45.72940066775626,665.51343856119,802.8759917194699,42.05359953482312,262.06206206206207,7.55777124700205e-05,-33.23323323323325,9.204876114510505e-21,78.14814814814814,2.7142919197396976e-108
9.736275998899158,3.540406731314554,-0.15646131811703562,11.675661070458961,-4.233043216236596,1002.1912010819275,273.6044167629277,8.006136747195747,90.80141210604583,490.1668465623188,8.424329677198273,16.477889254682673,673.4048027355175,816.4436648196013,41.14819357755616,263.1631631631632,7.95521547720148e-05,-32.53253253253254,3.0281040762140886e-20,78.51851851851852,2.3616549784691362e-101
-0.404510941882173,-3.0216841886981767,-3.683795545915715,9.796010566728135,-1.915900138657066,1005.4371503421864,267.83476802463827,11.376410612905765,90.08586979892102,480.0240738701746,-31.33599283522668,-23.03918871418639,446.74454569973784,693.9983051044891,49.14483137265485,264.2642642642643,8.345103271022847e-05,-31.831831831831835,9.767747664832266e-20,78.88888888888889,1.1877237818157835e-94
-5.08002931081022,0.6434085103595535,1.7841351994634411,8.315134739747347,6.300886788866111,997.5756189994318,260.6075845931799,9.112786339585227,89.34594335725161,424.5564464484171,8.302761087448712,-70.57700113870332,532.8121323742484,721.2955091272797,51.69427431188681,265.3653653653654,8.723683722694581e-05,-31.131131131131127,3.089504634643526e-19,79.25925925925925,3.452900843101482e-88
-2.3917910650642566,-4.497561132952331,-1.1797846355112156,11.501745558802664,-1.7378522538697596,1002.7182555719476,283.32551467665127,8.292353824991245,89.96280049612486,588.6884789804933,-14.564520029606836,96.50289722127363,587.9557238245408,777.9956883850468,51.40138047319815,266.4664664664665,9.087298293562076e-05,-30.430430430430448,9.58195347085808e-19,79.62962962962962,5.80307398105875e-82
-2.044642987510777,-3.420155090229511,1.397377627034087,11.308862054211243,-1.2242146053957894,999.8563971200118,279.28932013532216,8.71363331594594,89.95314644490963,567.2132788005644,11.841651032402185,69.59899818273118,566.8587447534583,745.4286998750257,50.35230448098245,267.5675675675676,9.4324376925046e-05,-29.72972972972974,2.9140033977729623e-18,80.0,5.638707637051348e-76
5.335210302129924,2.7879897077175273,0.05042173508016423,11.944113931479444,0.08028523510828492,993.9294604633312,263.95093236071824,11.397906143434842,90.30377319056505,446.90279108626083,5.723801041536328,-44.32423667395685,574.9009386926119,751.8421422258858,36.9694859160044,268.66866866866866,9.755796851352136e-05,-29.029029029029033,8.68954111799471e-18,80.37037037037037,3.1680993698923104e-70
-0.025211705528074533,4.679994288709058,-3.0862364558857407,9.973390729242729,-0.04375879534082747,997.8188892684792,274.9778830941778,8.741924277592778,90.00107001142919,536.2486959686481,-28.939568924464705,40.80292304069453,528.8542713024449,746.0566212475167,53.848570295067205,269.76976976976977,0.00010054327081946122,-28.328328328328325,2.5408230911297952e-17,80.74074074074073,1.0293819192026065e-64
0.24466007087909775,-2.723619788916333,0.3285895307411381,8.8003559533603,-1.559391284993917,1004.5651652340736,275.37412002820383,9.764690136795672,90.10261646881578,547.2001361184158,3.3814672690490295,55.28205084602166,400.332584584762,632.102517125388,62.15253947877766,270.8708708708709,0.00010325284589851171,-27.627627627627646,7.284886901521524e-17,81.1111111111111,1.9345826841011488e-59
4.816541243214414,1.7041831919843615,4.392446284305598,6.882426009952317,-3.973423681626783,1002.5715805951862,276.4230123501118,10.030055500574194,90.50317848893643,504.5831493099562,43.20520869209648,77.74361012334221,276.67984216880166,486.5207053046384,72.82879858541631,271.971971971972,0.00010566274623199129,-26.92692692692694,2.048056845367817e-16,81.48148148148148,2.1034093125505243e-54
-3.2800603419221166,-0.6019037495697749,0.9859729170289184,11.638746536278813,-0.8821582426033249,999.1153206689606,253.0574410400492,6.165302227979402,89.8625717321404,325.2639157434126,2.374238191988107,-51.6062924698867,832.6072965012636,911.7664640401666,28.232647492204222,273.0730730730731,0.00010775290646433275,-26.22622622622623,5.645884819304244e-16,81.85185185185185,1.323437125436497e-49
-2.7689480415142733,-4.372796697715366,-0.11503550601092626,10.847778964887972,2.4993753901093125,1001.0753366121265,280.0660654103263,7.057747189252964,89.69978567237217,538.3514835194653,-3.855383147701185,64.03417158091297,654.431932874506,811.3686602527456,49.883162623149275,274.1741741741742,0.00010950748040294694,-25.525525525525524,1.5261346222631918e-15,82.22222222222221,4.820330640900706e-45
2.928830567908847,6.038105586112453,2.1506868039137954,8.068434734272081,1.8044367337091056,1003.0616687229208,264.3030103707427,10.672555778495125,90.06461531731105,437.4352400199521,19.246373535692,-55.28927892869036,430.75214488052256,641.9614096059631,53.89058869530894,275.2752752752753,0.00011091511934165534,-24.824824824824844,4.045055750438985e-15,82.59259259259258,1.0168156663370149e-40
-4.422658994924161,1.780265040548637,0.4213369304062216,8.922852653406752,-1.0476890987670655,998.0639374517317,266.4217206655873,8.525941277694606,89.805907898813,468.1103015539747,-0.9477228351638933,-29.22838544945962,547.418513821811,740.3048690206173,52.959043011215286,276.3763763763764,0.0001119691886885679,-24.124124124124137,1.0513008819000627e-14,82.96296296296296,1.2429791984482879e-36
-2.057512461088514,-1.540425718780047,0.41906846052558866,9.066482376097118,-3.4315472680536176,997.3898227205798,296.378817522602,12.113449822560836,90.07881065351225,742.6652734162873,3.3895797924160194,438.6633531699954,105.96807788387252,320.8418859565125,82.14240930803298,277.47747747747746,0.00011266792062765583,-23.42342342342343,2.6791708861686556e-14,83.33333333333333,8.812553419968315e-33
-1.8733140726400554,-2.732178709550166,-2.183250344318205,7.034031136035164,9.325855418880948,1003.9360224322317,273.01873380721014,11.933614208501089,89.36261155841443,467.1443046007421,-19.753841685769128,51.26054922393856,208.74919629007456,474.5239049305133,66.72679132954966,278.5785785785786,0.00011301450109806102,-22.72272272272272,6.694909253670718e-14,83.7037037037037,3.627905470212439e-29
0.15343886008492816,-2.627694989840939,0.46769605157919675,8.364635206789732,-4.2724722854857164,995.8180207468779,266.13677524552827,11.438337332710875,90.25397912395105,442.76489500624035,3.766483836086137,-45.052849429363775,391.9179828797528,623.400142762324,52.91637849496972,279.6796796796797,0.00011301708973807234,-22.022022022022043,1.6404382882235141e-13,84.07407407407406,8.686287436713301e-26
0.8552595782036357,-0.15886685120009977,2.0708868328338896,7.732339286387292,1.5237942821657646,1001.7306032429449,247.94705627244093,13.639543574625195,89.96176802685987,302.02294223264505,11.74534474699323,-198.07063058505517,509.0283522969643,705.254543531282,38.97455833430643,280.7807807807808,0.00011268877163795327,-21.321321321321335,3.9413595994445157e-13,84.44444444444444,1.212427149930104e-22
-0.7556200705465145,-2.86996829365475,-1.6721243042000493,9.175041976224126,1.7357230904517025,999.1937589897146,283.8976413394636,9.833821344513634,89.85755082192128,642.8305078959895,-19.5434198708669,167.48718006298316,329.30494003274714,589.615516691003,70.17518844823104,281.8818818818819,0.0001120474398269155,-20.620620620620628,9.285455912405951e-13,84.81481481481481,9.899388598452968e-20
-1.8239110936818301,2.388756798115996,2.8489916424938952,8.522605003340875,-0.3967212037800656,1001.0368460944758,256.547903291914,11.297763851807678,89.91811740045212,381.730133126065,17.263773386597297,-118.82457419084336,505.9261081910561,699.5326243097321,45.060014232719155,282.982982982983,0.00011111560745357579,-19.91991991991992,2.145020625723299e-12,85.18518518518518,4.752049062119239e-17
1.584039232018952,-3.0913011122068896,-0.18341204829025196,6.745990158266503,0.27161753496616203,992.9819560100572,259.96561096500494,8.831198046807938,90.07549262077853,404.2793045015882,0.2949492439806367,-91.58249644041499,473.8735210914883,685.6789258439927,59.69432494046738,284.0840840840841,0.00010992014868929901,-19.219219219219212,4.858820523439158e-12,85.55555555555556,1.3510790131726528e-14
0.3141163303918632,2.3760947143767908,-1.7755390230770813,14.045180461138962,-0.7266902380828206,997.307616453215,266.6864770091215,14.904739825737447,90.05993759430356,469.25703174613665,-14.222610182510147,-29.504044469190365,500.25889757210405,716.5569293286699,33.40421107894252,285.1851851851852,0.0001084919675800611,-18.518518518518533,1.0791988708090781e-11,85.92592592592592,2.299381980912563e-12
-5.279123026257228,1.7182557977878616,1.995264153840489,12.505081462058461,0.5540671558208525,1009.4402178537493,284.16411791700295,13.967267304872038,89.66834756176962,635.1339346891107,17.03159529252767,175.69305414930997,315.470451919923,547.8609986632142,51.24329436458485,286.2862862862863,0.00010686559448370884,-17.817817817817826,2.350409147055037e-11,86.29629629629629,2.376686166755206e-10
-2.0954003100112484,1.8043914226139686,-0.5735884714765386,8.441961156960028,1.1620790612509238,999.0085320776175,277.7323998666576,10.023760869035584,89.81283756418898,564.2544276820946,-7.765322031950864,91.6449658878978,332.6209427443938,582.4281179903595,67.0908333398667,287.3873873873874,0.00010507871043485684,-17.117117117117118,5.0194596709914216e-11,86.66666666666666,1.5194030250960076e-08
-2.4136373796533612,-5.707538346169185,1.5190297749722157,10.54484279330722,2.9149922968123843,1001.5263931225555,268.4216249015974,10.773172459810384,89.69688755188977,488.2634283404068,10.598276619800924,-10.89789815925417,500.2386332983832,699.2207868486394,46.54877951613612,288.4884884884885,0.0001031716008400824,-16.41641641641641,1.051095501842327e-10,87.03703703703704,6.128496602603947e-07
-5.146741092293908,0.15205795261767638,-0.5835172645170743,10.83493017964259,1.3284554223157377,1001.9190300739858,273.0829206363882,12.718595198729611,89.62965811870664,522.8115262275885,-10.523811062882979,34.66075496329306,383.0394459630786,627.0432303811353,48.72995392150409,289.5895895895896,0.00010118654135681355,-15.715715715715731,2.1582380155905348e-10,87.4074074074074,1.5872730094303034e-05
0.8213146650368857,-2.8597002612865348,-0.11965228705980739,12.382171709546954,6.5033617722235615,996.423816764826,263.99614307128894,9.705720990371786,89.67421276932858,440.329874178257,-0.09652398246488603,-29.53058999431064,653.8055293175266,805.2060302198473,35.495349943178375,290.6906906906907,9.916712065405167e-05,-15.015015015015024,4.3453899946281094e-10,87.77777777777777,0.0002669671085318511
2.0194066663436865,-5.254187774834707,0.9871204086685832,8.362789946679843,1.4977561356400777,997.0705256478578,271.3965368956535,8.68675185840059,90.02981905034498,510.5957341541976,10.782281577260928,14.374723771366563,468.87124442757977,675.3375371106204,60.82322026486531,291.7917917917918,9.715750696006531e-05,-14.314314314314316,8.578884786319969e-10,88.14814814814814,0.002927214353265848
-0.20896267105083388,-3.829569474610824,0.5817941151800118,12.184213567964852,1.7566852314691708,997.0948581680295,270.73336744778135,11.747979502013765,89.88748083178842,505.6360458163085,4.92767683167004,7.99967573166119,509.3755381583182,708.5969246532568,41.518567052425645,292.8928928928929,9.520166780271779e-05,-13.613613613613609,1.6607568790166342e-09,88.51851851851852,0.020901694334483138
-2.0612867617938755,0.1498877594255598,-3.991063560903477,8.90418939158613,-1.3198297507589571,999.0668437564644,279.6876989568135,10.15687849216734,89.95747159024008,596.2592695890859,-43.806160268176015,113.80817312551535,324.66851782526487,607.068899611046,67.35874919527492,293.993993993994,9.33425550378823e-05,-12.91291291291293,3.152499766449959e-09,88.88888888888889,0.09694063707986682
-2.7208659635477384,-1.2160714066118699,-2.2424874801887835,7.328275191662773,3.085803412002632,1002.9044079699614,279.6717812243895,10.365988899290521,89.66867129338995,562.6030817849173,-24.85826605831751,137.53506172290588,214.00457121293448,487.5841226995719,77.2019614149452,295.09509509509513,9.162127000451347e-05,-12.212212212212222,5.8678451233103395e-09,89.25925925925925,0.2913649693286248
3.1821772701669064,-1.824292271325825,1.858819969581631,11.448273118628995,-3.939304230419904,1000.173716911996,274.93977382205645,8.33145731386407,90.40721035369847,518.645433197293,19.91097826083266,28.379372465103362,626.2429335916352,779.7430668887882,45.04912109359377,296.1961961961962,9.007622628048233e-05,-11.511511511511515,1.0709712477959437e-08,89.62962962962962,0.5665731645611158
2.642690496762528,-3.5724467490228724,-0.2642731778030945,12.581516848244856,-2.243888522778771,996.0202580357592,266.37652442453896,6.564655703273207,90.2800922039889,383.35886109064865,0.8866486625273593,-14.798349387546445,797.7690538463419,890.8146451127299,30.260279822333978,297.2972972972973,8.874232986421498e-05,-10.810810810810807,1.9166987434201667e-08,90.0,0.7119512439888627
1.6753879160853722,4.558640244706224,-1.0474626055428435,15.175817947061368,-0.68626817043256,999.0244917695197,277.41822294390124,10.472284819758203,90.13606567972035,521.6875008569888,-7.832361831740238,45.65187130114221,643.1268596273985,806.4476601797039,34.27156453467434,298.3983983983984,8.765019849102173e-05,-10.110110110110128,3.363631577691465e-08,90.37037037037037,0.577757212824566
-7.816026186630569,-2.520004063868462,-2.7171480305149487,7.600549469819573,7.673951332332811,1001.3691391834885,269.0803153379695,11.809924082988399,89.11599809736062,454.7207524697995,-29.76744922855188,-3.8747882147905166,281.9516776638411,554.5076050031661,60.92419780999964,299.4994994994995,8.682544303365869e-05,-9.40940940940942,5.788200783904016e-08,90.74074074074073,0.3028016954750906
1.8248622960888676,-0.6420858882840202,-2.159472642551697,11.397839370161577,-4.356409046892059,998.2140277835664,259.1808563128687,9.548386501847917,90.35456181755539,398.24355817563514,-13.123200493146125,-66.73799200575888,671.7908975596456,827.8376433338614,34.80487940747401,300.6006006006006,8.628803437654058e-05,-8.708708708708713,9.767018749834946e-08,91.1111111111111,0.10255088033208319
1.1736663040257722,-1.909968863024067,-4.043597279923895,9.180397512412934,3.229897577605608,1006.6042359251867,265.9671220808906,12.872859039117733,89.8831814069946,451.1090215601889,-30.632934162151532,-41.25164808825973,375.6913699570572,638.3717327189762,49.132750690226665,301.7017017017017,8.605177866501088e-05,-8.008008008008005,1.6160958838070832e-07,91.48148148148148,0.022458337644080804
0.2738209505242792,-0.49229464367714715,-0.20256143740306576,11.566717421048063,-5.015319597689886,994.0551571140691,270.84526983784326,8.59216734916891,90.30470398693099,478.67432332015983,-1.41750601935002,0.22724666750591993,638.7187717771715,799.1783651405085,41.3603509696236,302.80280280280283,8.612392232905065e-05,-7.307307307307326,2.6221845170290915e-07,91.85185185185185,0.0031807070505158017
3.692851125532182,0.8045493490526262,-1.1968751611620938,7.059020897537499,5.916511377031263,1001.232068209185,279.10215783664745,7.89059109006816,89.87264830758232,588.4993728854512,-8.52519065918565,109.35102860457613,355.6244956942369,601.8206791880784,82.86335297022187,303.90390390390394,8.650490572852679e-05,-6.6066066066066185,4.1721121554085767e-07,92.22222222222221,0.0002909776127948486
1.0675933562937865,-1.302469328707007,-1.9331757819706303,7.474460448602872,-2.745782708499145,1001.6906456155212,268.1647182784285,9.865539385607738,90.21783728939951,469.2060109999966,-14.733525552509201,-22.545927038150467,383.76007639807983,632.9432196965445,62.66740098007298,305.00500500500505,8.718828068424461e-05,-5.905905905905911,6.509572481929749e-07,92.59259259259258,1.713616555070876e-05
-1.5419462693435035,-1.3678690940649052,-0.1362468503359062,8.448250353667031,-8.33496619293233,1000.0106742891039,257.90801288760395,9.83481484929742,90.38866960376102,396.4245037378991,-2.488294813963447,-105.38449552426948,547.0059764874129,744.1479865816541,47.10650827513592,306.1061061061061,8.816080262444532e-05,-5.205205205205203,9.960059804461146e-07,92.96296296296296,6.454946467306302e-07
1.247367197848445,-1.3312698189755012,0.7279412617054762,10.157928091336169,1.036661571411947,1002.9227988142212,270.5674168329682,11.539937462670444,90.01202140306363,502.0459648661393,7.6103416139238025,6.671337736258106,433.97138595401407,653.5899030239384,49.305233745883186,307.2072072072072,8.940270272740534e-05,-4.504504504504524,1.4945013190287825e-06,93.33333333333333,1.5400238147200978e-08
0.9163485564420156,6.562993581452084,4.1863958644198895,8.717837466923289,-3.2062205196697757,1000.2709665962691,271.13456040056553,8.450074351872031,90.23770006892352,507.4089445621996,37.98993331094675,6.540573464735061,508.1180893585323,686.9422161103003,58.25385221439973,308.3083083083083,9.088813946958031e-05,-3.8038038038038167,2.1992312998943594e-06,93.7037037037037,2.297848260215857e-10
2.7547381888828455,-1.0309769324635512,-3.023766839126427,11.31810868782684,-2.926449621157848,1000.8075943453388,271.85837628902755,12.736188473629795,90.32490722992337,515.0662702372373,-24.30747157062619,15.795009527337138,423.8068955607025,670.8787355404585,45.32787339406364,309.4094094094094,9.258582263463117e-05,-3.103103103103109,3.173990923574688e-06,94.07407407407406,2.11432517967792e-12
3.7985719511422813,-1.2904476357709302,2.318762086601044,12.05378923651583,-2.8313336733224466,998.7094718332277,279.1987151595443,13.933833925016508,90.37986007584185,571.5548940946031,26.788241411936994,102.17173540514064,350.3088154410109,570.0755313828148,47.140494232768354,310.5105105105105,9.445979637745496e-05,-2.4024024024024015,4.492897379304639e-06,94.44444444444444,1.1833200349956267e-14
-6.44511568623399,-3.1878488205356623,1.946203122030144,11.199155082490712,-3.1490447765968352,1002.0590735912449,280.18923240089896,9.921711946063317,89.81213543546848,591.8372771715494,13.884952221791245,90.66880098904943,480.07858402718614,684.4752324627921,53.45293497510161,311.61161161161164,9.647036166785116e-05,-1.7017017017017224,6.238311737578232e-06,94.81481481481481,3.9794346657747604e-17
-5.915963498683551,-1.1115832378317845,-1.558185478753401,13.237575279321735,2.7146607885500336,999.2580646130077,264.05789127618334,12.499420840368638,89.50569664034383,448.8224290262943,-18.285836137689326,-41.7528535661206,572.025905664992,767.5493862942914,34.364798350529796,312.71271271271274,9.85751126670193e-05,-1.0010010010010149,8.497113687653755e-06,95.18518518518518,7.961419101592491e-20
0.05824402904762952,5.301360261280848,0.40647190917206205,10.831653258910686,0.12091915723178993,995.4191517307926,263.8385654195106,7.88700585874948,89.99637313827553,428.92733591847747,3.10080954772143,-33.39683627576596,684.9366807051206,823.7983948710157,39.59505295069158,313.81381381381385,0.00010073005661387545,-0.3003003003003073,1.1355263412615656e-05,95.55555555555554,9.402484145277515e-23
1.0338351305519295,-0.6928567075833498,-0.9152664986752305,7.566206579319665,-0.9476607692659443,999.8412390610915,259.59801289044526,12.150443082363832,90.11347059958685,380.4919539637838,-5.02830158868041,-110.98460251136146,400.4141809645213,637.1285680485297,50.158099098276764,314.9149149149149,0.0001028907828883975,0.40040040040040026,1.4890870554146865e-05,95.92592592592592,6.5172002737206e-26
2.622810740595519,-6.9922237912851415,0.37137716083747785,12.726753027076679,8.287675443687785,996.4836515155505,276.98815670280476,12.094552817118926,89.67655486380794,566.0697283267031,6.274986324872634,73.43507009624423,464.9924831176139,673.1349406721059,44.273567081959186,316.016016016016,0.00010501364430476084,1.1011011011010794,1.9166356754803314e-05,96.29629629629629,2.640031171266773e-29
0.7450786535171626,2.4376897816301217,3.018262026809101,8.789687528788004,4.630134972633918,1003.1523442296738,284.48820108337713,11.726874560379757,89.77756275383857,600.1695928057437,32.351170316166176,204.9849998888409,227.77889718449546,440.8660328351692,68.29107260557474,317.1171171171171,0.00010705691254045485,1.801801801801787,2.4220702658083053e-05,96.66666666666666,6.231093571784105e-33
-4.675700253661826,3.6168678595605313,1.211212465262626,11.82083699937114,0.8874502325491966,1005.5612462698848,266.84918072091074,9.968873822259413,89.68187678368925,472.4420952230915,5.411903495114028,-21.233433730286105,603.711667174801,775.6791444318756,40.37145793114646,318.2182182182182,0.00010898187003310671,2.5025025025024945,3.0063145398637507e-05,97.03703703703704,8.550289593856776e-37
1.0704196274668383,-1.3132556926664334,1.017216746466884,13.147468433110213,1.1767008232511407,1001.2306294307098,267.58569435275007,4.091502117515938,89.99392598765242,290.9794462943495,6.217941960963577,-2.624422139269881,911.0765976641455,951.3003828235095,22.054034458081418,319.31931931931933,0.00011075380270237102,3.203203203203202,3.666995464608431e-05,97.4074074074074,6.81055741238957e-41
2.0010319589475634,7.180561297338736,-0.8606186399092848,10.913376021460799,-0.16798225433087843,1003.8692645425497,284.66782556898977,8.71654571269574,90.12468804305095,627.688359322428,-7.397892044482249,126.38740055153205,520.3628249465887,727.8969883599938,57.33861972086188,320.42042042042044,0.00011234286142745762,3.9039039039039096,4.3985977771560745e-05,97.77777777777777,3.145466024261429e-45
0.5751115955099638,0.7849424148514501,-2.9681133298486704,7.007682373670701,3.4673401631421585,998.021434691276,275.0555785321501,8.748167964630795,89.83382875880201,538.9018615844791,-27.336990197891378,62.76754522689975,327.70661337767103,593.9358952388891,76.92270470603127,321.52152152152155,0.00011372476519907919,4.604604604604589,5.193243796060335e-05,98.14814814814814,8.416623773002725e-50
-1.4526267105709652,-2.6874438641783938,-0.4169364210808158,8.163575666980417,-4.171825931719428,999.358118864917,274.36235704801055,8.043490123879046,90.15548021207397,537.3504539957487,-5.373519233594337,36.20987235302246,470.0047557429666,690.7433581938379,66.00261561195101,322.62262262262266,0.00011488132505995077,5.305305305305296,6.042196041321688e-05,98.51851851851852,1.3040264944016553e-54
2.6257524030955377,-2.707174757903087,2.4132163097278303,12.64548893377027,-2.5299440794677976,999.7991176568222,258.0908349402627,10.244486009094132,90.29465854417936,404.0075753505779,19.541384690418212,-69.69209253090568,681.3443546580402,813.8639606279374,31.769282219585932,323.72372372372377,0.00011580077507663805,6.006006006006004,6.938101193613224e-05,98.88888888888889,1.1693444552026172e-59
0.2263123131811956,-1.5104854731183954,-3.054335713179295,9.661754628714368,3.913122969152145,998.553885192161,276.7872806927942,9.16207310895753,89.78877586314864,564.5647497756008,-29.886091788088958,67.24928222934076,466.39612100737327,702.5800374319753,58.49261014754175,324.8248248248248,0.00011647790432087416,6.706706706706711,7.877894987771398e-05,99.25925925925925,6.066880043277945e-65
1.514667202629158,1.0551322215936663,-2.11017873635339,10.159147069884332,-0.13541942205440408,1000.1834839980664,260.70863659490243,8.350775980469956,90.0946253935251,411.34501402521107,-13.586035147755798,-54.56311891379225,667.4988941561289,825.195170407332,40.36839427568348,325.9259259259259,0.00011691399181728022,7.407407407407391,8.866182472020253e-05,99.62962962962962,1.8207418099991538e-70
3.2809893872591003,-1.6128134644178924,0.25253547246813635,11.517648832327218,2.682974024994783,992.8947120542699,258.6597981406504,7.88239970350436,90.03445298434934,386.2752423527357,4.969076394141292,-48.85769350194443,735.8974622387695,850.6450358986096,33.25313861644759,327.02702702702703,0.0001171165542559633,8.108108108108098,9.918814101624225e-05,100.0,3.1601569822092474e-76
-0.8534194789176148,-3.095122633001784,-1.9693095696945249,11.392645724160648,-1.9185547885538075,1000.6681377000533,266.53228423233287,8.568974029029542,90.06079893273447,445.2108756549831,-16.19110706985419,-22.224067722521674,665.5774408179223,826.621908238185,39.17684418806296,328.12812812812814,0.00011709892359417848,8.808808808808806,0.00011066313606862858,100.37037037037037,3.17162000950075e-82
-1.4049786509020674,1.1931289203262512,-1.5850468942304252,10.557599624770921,3.794982874346907,998.4444678792689,264.1420727655131,12.242998423699856,89.70124567673831,447.89182084456013,-13.837626089686825,-49.4019504703218,479.9449912280984,700.8012329853455,42.57300869540523,329.22922922922925,0.00011687967812515196,9.509509509509513,0.00012356794159427447,100.74074074074073,1.8404056420715322e-88
2.3938081914193616,-2.9161428036288366,-0.8471971634563542,9.582663257559068,-5.934180700444677,1001.9596996613294,267.78400305614963,8.677949890745012,90.47483248301688,475.2096387475087,-4.597935868235458,-22.492209856574796,574.056539648898,763.2484078856181,49.34614835983847,330.33033033033036,0.00011648195586008836,10.210210210210192,0.00013858035103089827,101.1111111111111,6.173950281871747e-95
2.7499353743002977,4.286903316177392,-2.731234808380299,9.374663108535286,-2.009192288294442,996.2379437009114,255.5901836547508,8.970122587133455,90.27488840271279,379.00875104490734,-15.199559008628063,-91.7047280546006,647.1452054359804,812.5710839016774,40.181360111121016,331.43143143143146,0.0001159326828959054,10.9109109109109,0.00015658484683923513,101.48148148148148,1.1972760598639603e-101
1.3073959583981851,5.934949470749934,-1.9482436924327367,11.715797650582687,-1.974353478119188,999.4164795837503,279.58816306467673,9.086604769953507,90.1892634161064,563.6005335055065,-17.819780089255833,70.70775860887947,569.1534670414852,766.4730134796025,48.0221986501606,332.53253253253257,0.00011526175164406033,11.611611611611607,0.00017867098492595738,101.85185185185185,1.3420756739991e-108
-2.446936298004811,-3.9359437629051963,1.4068558335746175,11.107139062135587,-1.9123705427751496,993.02538772961,281.2768629451643,10.677987027618839,89.96927828819022,601.525983534541,12.386156808424492,111.66549645779749,423.4267160740153,639.4666826038977,54.39339810753497,333.6336336336336,0.00011450118427572331,12.312312312312315,0.0002061210431253944,102.22222222222221,8.69531804296739e-116
-5.6248073067991395,4.730907504844228,-2.614739564461928,9.485399998764422,2.8367723941084484,1004.031508862542,250.52657525859186,10.912498977057066,89.51485947479917,348.674351723104,-21.804771839281337,-133.1877087720124,619.3432660165099,802.0360663903652,37.39098151829082,334.73473473473473,0.0001136843154852647,13.013013013012994,0.00024038980747167154,102.59259259259258,3.256096991385488e-123
2.0692858966698555,-0.17577416306794325,-3.1957442689896753,12.164224625986282,2.0602934383213967,996.4023220201219,279.7845780566655,3.910686921513676,90.00051699903176,272.34428741385005,-13.021294870806768,16.84990891391763,910.6419602934654,958.348155101123,22.25344952543802,335.83583583583584,0.00011284502576728228,13.713713713713702,0.00028308123723167974,102.96296296296296,7.046816784312302e-131
0.8853385325591967,-3.5591088710358485,-1.2600499590677887,9.741931769740432,-0.6371721765152335,999.979377790535,261.89471370178376,12.043270427655216,90.08692578523294,425.52036491554895,-8.45474950663581,-74.6686537054474,480.15089870299073,699.2313878905786,43.59892311561719,336.93693693693695,0.00011201705200791602,14.41441441441441,0.0003359282346421483,103.33333333333333,8.813635314389211e-139
7.73414684745488,0.4086332569808148,1.4639110050196915,8.296675651331213,1.893554121145852,1002.1134781968592,278.5697553698279,12.872736068487509,90.33406798682084,519.0755105715399,20.80179661744391,120.1554240469901,217.34173590508328,444.7079751566676,61.65220070857452,338.03803803803805,0.00011123339655231103,15.115115115115117,0.00040078255940723947,103.7037037037037,6.370421837096959e-147
0.34593671511776114,2.29507558125066,-0.3938436159937791,8.48205860219331,-2.321661402558131,1000.2592927162797,269.31553507333587,7.899626925276661,90.15315353690137,491.38355939620686,-3.0294441686948894,-7.784880001881067,542.9612405610782,739.7803449016533,57.892694063778215,339.13913913913916,0.00011052584933508668,15.815815815815796,0.00047962180013576207,104.07407407407406,2.660838499520471e-155
1.5210847478557634,0.7079834484464922,-0.9291621562312367,8.042518327380467,1.446047607947596,1004.6037144064992,270.28775564080996,8.055403510530331,90.00428262745112,505.53729689509674,-6.653231972756759,3.9817381124969327,499.7199799552948,712.7214100222171,62.67719565912588,340.24024024024027,0.00010992463050648986,16.516516516516504,0.0005745790230280448,104.44444444444444,6.422345124650276e-164
-2.499699711388475,1.4909138532474464,0.0887175950312141,9.455179966792626,2.227845292330308,1002.495216335094,268.1490235057878,9.099493224443457,89.72940539652717,486.1761799999271,-1.7430264657382728,-12.962636796179979,532.4472646218775,731.0942658268422,51.68346528035219,341.3413413413414,0.00010945815364068831,17.21721721721721,0.0006879981333920051,104.81481481481481,8.957408425375553e-173
5.951484021092642,4.254591755498596,-3.491414865719304,12.467448556672386,0.26508307282832605,1004.4602634454573,282.12129204233486,8.48799196108679,90.32573627006678,550.9222044711701,-27.29839063515801,78.31802034826065,641.0348199775929,818.5499344929597,43.79276963823266,342.4424424424425,0.00010915290247105771,17.91791791791792,0.000822514127264526,105.18518518518518,7.21895967567317e-182
5.038098477900786,-1.6166059131062036,0.9894113075500649,8.389809637938983,1.2957837356309139,997.277000938217,257.6041198747497,10.447853747893213,90.21465533034544,394.83844555922025,11.770029082518644,-102.92237500994051,523.1030614862415,713.6016427397508,46.468095281216584,343.54354354354354,0.0001090334075459378,18.618618618618598,0.0009811525025958353,105.55555555555554,3.361717408276373e-191
-3.1294052154986547,-0.39777316737250223,0.7668700628072883,10.376951522036206,4.437845505478118,1002.2069639277086,276.0784033873501,6.106949427282272,89.56756308831896,488.892115393935,3.4564046008873985,35.10189264666385,714.249054647393,843.2981427829378,47.41908968194699,344.64464464464464,0.00010912230359122698,19.319319319319305,0.0011674366117308066,105.92592592592592,9.045526280847802e-201
0.17621764524538136,3.4601373948063974,-0.8186169481914425,8.686621308745174,-1.4010282104857057,998.4837101009855,281.0133016488955,7.76414478392652,90.09082142129881,600.726505950122,-8.404765166859894,101.15322278745067,471.54098757348083,692.7635894180805,69.14214038558016,345.74574574574575,0.00010944044400735302,20.020020020020013,0.001385486387845474,106.29629629629629,1.4063227266696668e-210
-5.352043089172322,4.836862805333707,2.0118490235928332,9.479381917457125,0.9378542209509511,1001.4647189306044,277.1634008054041,13.078394400349815,89.63840085091356,528.5538758994733,13.402912016875394,92.8497097705777,270.15091269319714,505.7248819599098,56.35760142363296,346.84684684684686,0.0001100070460553975,20.72072072072072,0.0016400875823853458,106.66666666666666,1.263303882922444e-220
-0.4996648478064893,-1.3499164710435019,-2.2549921979060774,6.979917576029496,0.6238929241296312,1000.9844444634451,293.24698914323415,8.143560065303964,89.93577483331168,761.6957450691388,-30.512917117872885,351.8841687330866,183.2855364243568,462.2286304807274,109.28296705792772,347.94794794794797,0.00011083983905950979,21.4214214214214,0.001936708402668714,107.03703703703702,6.556863383400035e-231
-3.200555055643902,-5.233116284221717,2.255817986507138,9.558923541686925,5.375737228861439,1003.3885169722188,264.710532372753,12.48685655620585,89.51282671957372,441.94990627327866,14.334726086399519,-48.27305040138642,423.91401590443854,638.8064980091387,46.60521644687858,349.0490490490491,0.00011195518844190499,22.122122122122107,0.00228144114032415,107.4074074074074,1.9662750198893348e-241
2.603093948170522,0.23185176972884786,0.30898733119050226,9.612589240390076,0.602842671490438,1002.9766854208411,279.57304822593534,10.710676391180273,90.11429209133074,588.3774806733795,5.76211579277924,109.14996145667551,359.36654249571654,595.5628478662092,60.93913826506934,350.1501501501502,0.00011336817059292838,22.822822822822815,0.002680850641081918,107.77777777777777,3.4068034718547663e-252
-4.079214535741838,-4.09539866905507,-0.6731051797563468,11.08057588807139,-3.265127273714928,1001.2583558204235,268.9390936465858,6.381464570823484,89.9536046353172,419.8652924836067,-9.059902023266154,-7.7860451016641985,757.1275647457212,877.4559252591264,38.26279138844256,351.2512512512513,0.00011509257735125577,23.523523523523522,0.003141719414389845,108.14814814814814,3.410357674873658e-263
-1.0618444531915296,5.277909483762802,-0.03974727073662314,10.446561826510742,5.721529050161872,999.3104783361093,282.3340607635267,11.270658390432413,89.60901417931959,621.2329436875015,-1.4935433252591892,149.13704691612045,343.42105755342004,584.6713757724701,59.56935384240032,352.35235235235234,0.00011714083403198758,24.2242242242242,0.0036706903415816058,108.5185185185185,1.9724162386999094e-274
-0.8208999311900478,-4.753355380684913,-0.21452953162188348,7.603215750095909,-2.6804538364728296,997.9379138751582,269.9231100427863,9.764665395614294,90.10625849817079,482.3324700964467,-2.6299537817518175,-3.5131661094286435,377.42943816681077,616.8396255337386,63.54636941578651,353.45345345345345,0.00011952382122081572,24.92492492492491,0.004273821206011148,108.88888888888889,6.590815406098985e-286
-0.7771078017003081,-0.8624276520144313,2.440565792835434,12.168396488087085,-3.445722211769191,997.5183649493766,266.1212421813753,9.089065887500519,90.15314795701303,453.80961519158495,18.598146390869523,-26.435513061456415,658.4394099367792,800.0201408382206,37.391897866157066,354.55455455455456,0.00012225059761556195,25.625625625625617,0.004956078992264372,109.25925925925925,1.2723839020690008e-297
-8.528304382980629,-0.1716954434511017,-2.153358254942027,10.42060608044399,-1.171649483082651,995.5552068153819,283.0607220387163,10.489914186344008,89.5766935622792,632.4751113540008,-32.63060773073146,144.75108087264735,366.5365782342584,630.2453270435133,61.55653374156032,355.65565565565566,0.00012532802866131553,26.326326326326324,0.005720814112987694,109.62962962962962,1.41916352926101e-309
-0.7302791058403821,2.2015978343165097,-1.5250384782931965,10.396787034354974,0.04938950853794032,1002.8532509499454,265.0843806098107,10.949266971133584,89.95535737951998,458.9622919709352,-12.968780220119399,-41.448876569432684,520.3425496435187,731.3223038858166,44.230535348573525,356.7567567567568,0.00012876033318436357,27.02702702702703,0.0065692634224960005,110.0,9.14e-322
5.84691255367783,3.5625114256658037,2.0726057841449594,9.981635293229722,-2.8705770893583282,1004.8043976111853,255.87274241099445,11.41518364394924,90.49884323743002,390.1393819388156,19.75429624033235,-110.20846656684455,578.333139624262,749.9055232363419,38.52515414006331,357.8578578578579,0.00013254856726916328,27.72772772772771,0.00750013437534907,110.37037037037037,0.0
-0.8503006992134691,-3.499142161611299,-1.1910698703677185,8.96448510555556,1.6152664105416232,1003.2589819629222,264.83153116826173,12.356505695096004,89.859681979527,439.1223786278307,-9.997810453286753,-53.028420349157486,399.14276775854955,640.0065793983712,49.09013258446198,358.958958958959,0.0001366900708427742,28.42842842842842,0.008509319913282819,110.74074074074073,0.0
8.13767821739233,0.1872651309541715,1.8010661546631832,10.435604679497452,-2.0802555137333845,1002.702246035603,276.1903294658853,10.816271825556713,90.583955569721,554.4327536332515,25.315868050161136,59.006596875275235,439.5028769537863,645.7537883315208,52.375028437434544,360.0600600600601,0.00014117790746899104,29.129129129129126,0.009589784390063461,111.1111111111111,0.0
0.04404828863827385,-0.0762902240175795,3.398871966017419,10.951176871857164,-3.4529981796005615,1002.815209783916,283.9203875158709,7.248731822427276,90.19978750574481,584.7505786024537,34.770464743731154,89.81903730898689,626.4946784950721,771.423862546894,53.48620070710193,361.1611611611612,0.00014600033140116204,29.829829829829833,0.010731645794495275,111.48148148148148,0.0
0.6263990137959855,-0.4565077056397882,-0.8035900538832673,6.50620861730889,0.5434037053672283,1001.7495339734188,271.11129375296514,9.052709084697618,90.00474481362487,485.4810364981301,-6.174274911928469,13.62870901371964,327.1855419348599,577.7312406652245,74.52917013694281,362.26226226226225,0.0001511403177611027,30.530530530530513,0.01192246033093795,111.85185185185185,0.0
-1.8140785488447304,-1.7293198131478247,1.3627246531506108,8.922478325307809,-3.7175565587818635,997.1695406334783,283.18197067234024,15.886096670537242,90.10918134825819,507.94576840854694,10.312352608063497,203.31553914212736,113.22838355379088,321.5451539185955,57.14825442867672,363.36336336336336,0.0001565751916491176,31.23123123123122,0.013147694392618495,112.22222222222221,0.0
-0.10357493470151005,-1.7184600137384194,-2.307384562679717,9.490106059192822,1.8886014526049053,997.0010602921766,256.4182507852241,11.448982120763455,89.88571050697647,386.20115020252945,-15.669044896064554,-107.64220586734137,543.623127757968,746.1159391987424,40.73907996118992,364.46446446446447,0.00016227638998884974,31.931931931931928,0.014391348830653015,112.59259259259258,0.0
-2.2542162937052406,0.3365619313967194,1.5094665961356184,10.512341211388556,1.4647869095545472,995.6767306562591,265.56736535182097,14.738574601622993,89.7859202284377,435.35959605645604,9.277458552551265,-45.970745936866,383.7536693863128,609.8453333459396,41.643028346876854,365.5655655655656,0.00016820938601162544,32.632632632632635,0.015636683889010062,112.96296296296296,0.0
-0.8063087585018663,4.7560434288449125,0.3988479719735342,12.386622011854252,2.68216236464677,996.1024190560709,267.114248828459,12.79086816439837,89.7983814212408,474.65381173855167,2.5035226050985155,-22.03646641182624,505.7360447981133,707.0673262157169,38.385900555023895,366.6666666666667,0.00017433380062845282,33.333333333333314,0.016866982533981497,113.33333333333333,0.0
-8.38310260286207,3.451647733755116,0.9460765643204304,8.456518370806435,1.746525754636406,1001.9784187249791,268.85440572527483,10.483604143111497,89.41877868334365,478.48787285732817,-0.34308480724718926,-10.322476692553362,398.43948066713233,630.8431598689211,57.581304103052986,367.7677677677678,0.00018060371775858368,34.03403403403402,0.01806628666920098,113.7037037037037,0.0
3.940467366901867,-6.556635612755615,-1.29114414407079,9.004076306364317,-2.203385955654682,1001.8405296107165,270.84094388250196,10.602814139562234,90.3490812170439,502.47627313479,-7.295797687096396,6.414830692198139,414.700301633977,651.2738767372956,55.38185119517756,368.8688688688689,0.0001869682123003729,34.73473473473473,0.01922004537460578,114.07407407407406,0.0
-1.0836733231771367,-1.174599152612088,-3.322166831134345,8.9749317787069,0.8235907511034556,998.296032435798,276.9091095739219,9.926839920246309,89.89066407178575,566.7190542037087,-34.04338176063199,76.49890073464873,373.781510898859,637.6809091857416,63.37190706426981,369.96996996997,0.0001933720902317017,35.43543543543544,0.020315626188047203,114.44444444444444,0.0
-4.450942788631902,-2.4596723348747926,1.0065041294990096,8.396944819790917,-3.1893299465123093,993.7936326199513,265.5519316182951,6.524390768307001,89.92744309882515,447.7747593697514,3.494037919676063,-30.444783311334746,643.4204419154418,798.8740410935,53.864292030860376,371.0710710710711,0.0001997568307531433,36.136136136136116,0.021342657852639453,114.81481481481481,0.0
-3.511949186039201,5.541165677811862,-4.126806304958909,9.305627009775476,1.1056905334526999,995.0516591535522,271.3902868695313,10.036094504936449,89.73262603228557,511.18803338877143,-40.6481547710734,14.608990496609499,438.6699066893275,690.1713916715559,55.454399077196975,372.17217217217217,0.0002060617109062142,36.836836836836824,0.022293193363226917,115.18518518518518,0.0
2.9588748797524627,4.02101027057331,-0.6347009844850696,11.541604439975941,0.30150483191994865,999.1669035916719,269.5487710967595,12.421349105084394,90.15299839699136,494.8927962212664,-2.490806041422533,-3.868204566892693,469.71985482772584,686.8372763221896,42.62527874362842,373.2732732732733,0.00021222508418558455,37.53753753753753,0.023161702618100435,115.55555555555554,0.0
2.2821274460915264,-3.570375193293784,1.8823637328399394,7.892329009271309,2.1476380268330173,999.0448482646088,260.7411009610885,8.800720010357592,90.00768557656635,424.4284003443977,16.156078715126874,-73.63247967129168,534.192568730622,718.6281689368828,53.517053894964256,374.3743743743744,0.00021818577677231886,38.23823823823824,0.023944921610101873,115.92592592592592,0.0
-1.658678720362098,1.547538242425748,0.38379547174607215,10.855628790305806,-1.041805374957271,1002.3143783783025,268.86333310918565,10.82390599812362,89.96468284790025,490.83563021983974,1.6403411087406758,-10.78322108789448,511.344871909284,715.1364769789699,45.36866244492852,375.4754754754755,0.00022388455855494412,38.93893893893892,0.024641597466069816,116.29629629629629,0.0
-3.8647074679295295,2.254699007469267,3.8966852895796262,6.596195539963329,1.0595465202328134,1000.9997729205282,268.56340470102884,11.703182091786395,89.71750880982637,409.6113780724296,24.299232406260113,-17.374993212833644,265.9284715030026,490.6139525633443,62.82927286760934,376.5765765765766,0.0002292656414188693,39.639639639639626,0.025252174241855656,116.66666666666666,0.0
-0.7599756377665414,-1.1852874662803636,2.050218305163547,8.877324007115588,1.4839544158926226,995.1440945792049,268.34919434996954,8.18063912137505,89.8709588349668,484.3024126512511,16.60445274301482,-11.401332416956969,548.0483056987737,726.7425759642194,54.67560914119251,377.6776776776777,0.00023427815462801402,40.34034034034033,0.02577846280671502,117.03703703703702,0.0
2.2482528247239224,1.4048839451447297,-1.307796776651153,9.341021399564028,2.393175936191211,1001.9367963848595,270.3175945658145,9.097394271312671,89.99170093179471,504.38559136509406,-9.215203424121219,5.104656624590323,512.7760069566837,722.3269865581439,53.770155477897156,378.7787787787788,0.00023887754664845068,41.04104104104104,0.02622333019612123,117.4074074074074,0.0
-1.1414752422463113,3.666122737946162,0.05462675970287734,13.34971934582813,-3.215034344967492,999.2281497708168,270.7567354061339,7.964177019045682,90.11933562162372,442.9430577963132,-0.7180774522048778,0.2839613588037433,734.3191372181718,858.0365858221069,33.26547348088187,379.8798798798799,0.0002430268645135181,41.74174174174172,0.026590431310908207,117.77777777777777,0.0
-3.4186224100964457,1.947759409942097,-0.0947414050888719,9.450395390494624,-0.12430055754660982,999.574683823322,265.6770482089267,8.355668786621186,89.81080096393484,460.01453962266015,-4.184932761845277,-31.010507120622563,590.9904373419316,771.5823466794784,49.03856150453385,380.980980980981,0.0002466978657283483,42.44244244244243,0.02688399135385814,118.14814814814815,0.0
1.875550858291183,-0.9788717898272985,-3.1643535266922544,5.597513053098163,1.0557579139043005,1004.5263791976919,282.72714733971264,7.424789432693878,90.04671349586128,611.5337393754947,-31.829163358495187,179.48628755954218,214.51319309118128,497.3424948683124,109.082220601135,382.0820820820821,0.00024987192357188497,43.143143143143135,0.02710863376088379,118.5185185185185,0.0
1.031323170479447,-3.956368512936609,-1.8807978329687065,6.0022221862775,3.4208467564332987,995.8503985593677,258.3051937079698,8.199103077243947,89.86306418364558,391.35401207492094,-11.786058341750284,-104.71326215411324,473.4520712040703,693.929955345747,65.06474903713446,383.1831831831832,0.00025254069418614004,43.84384384384384,0.027269238212393538,118.88888888888889,0.0
2.9220300002299613,-0.5847118953910698,-1.1215218139597205,10.068059172693362,1.9671580334060395,1004.2024561482202,262.79029891530104,12.838911361595677,90.05444945849686,433.0052019154022,-5.497600148621119,-66.87682969777086,459.987232743635,683.0506388127054,42.725769796682926,384.2842842842843,0.0002547065226691507,44.54454454454452,0.02737080849965335,119.25925925925924,0.0
-1.6529953302430962,3.3172584401745215,-4.072441005711873,11.227541711579818,1.223195943738305,1003.4499830262466,297.7996362422356,8.169045941819416,89.83522870242503,755.1685371456024,-55.53675197084587,258.68865200772285,515.1157784281509,756.3971091941719,67.5782214880895,385.3853853853854,0.00025638257506820273,45.24524524524523,0.02741833138382667,119.62962962962962,0.0
-2.227330317683918,-4.45394569270228,0.09498693650328591,10.750911715254505,6.363357876656659,1003.2372538281552,259.6200864501077,10.25291843812138,89.51155844848763,421.0066471396532,-1.5256776634257136,-66.36038434021057,606.2128804878638,779.0203966760452,39.36731788700592,386.4864864864865,0.0002575926932224894,45.94594594594594,0.027416614658905197,120.0,0.0
-4.922493660601009,1.9163717309800428,-0.49814368930608144,10.335140211601981,0.7883830024858522,1003.3048599344977,256.46245325290243,8.994262492658088,89.67324810831724,390.9373191677805,-8.36428358109596,-79.85634877447686,668.3624772756175,824.3820635082643,38.30376431322928,387.5875875875876,0.0002583709793371548,46.646646646646644,0.027370103718621447,120.37037037037035,0.0
-4.04907313682286,5.549146439882602,-3.3457878026231485,12.324519195011334,0.458175557832565,1000.0755880597901,277.34476745001217,12.357731874073878,89.74033414442434,572.8376826410763,-37.774726162966985,74.53213524303854,425.4008687784948,680.3234894644129,46.88797441307527,388.6886886886887,0.0002587611265093726,47.34734734734735,0.027282688398415817,120.74074074074073,0.0
-6.583638856598276,5.364666074893969,0.8084257305546642,8.920817558525737,-1.1112693870626202,1004.9439471382436,249.22880146226126,12.622324593207233,89.68632748995287,329.9552761679211,-1.8348636999944388,-169.99867023370575,559.6705929977629,751.8259947779924,37.72887577250521,389.78978978978984,0.00025881551974240376,48.04804804804803,0.02715752265745818,121.11111111111111,0.0
0.667295822440154,-0.3058337131131072,1.431745489381919,11.78982111205365,-2.5880986867497393,1004.8457722229126,267.6472609002756,11.728139964277894,90.18556376249792,481.34855872382764,12.681383412984616,-22.223682019744384,526.9331779419135,719.7498939379747,40.78360258354269,390.8908908908909,0.0002585941389164247,48.74874874874874,0.026996885944327646,121.48148148148147,0.0
-1.7231854548152956,1.2621792177819653,0.4540689577297778,6.735970229947165,1.5807091516238803,995.5750053436882,291.4582492507649,10.612269106205511,89.8096187484915,623.7573618418292,3.233850623365961,362.0819138605743,78.43007713996235,272.26551848981114,92.85970221036872,391.991991991992,0.00025816330046595697,49.449449449449446,0.026802114889353985,121.85185185185185,0.0
-0.11901137872518272,3.488946893922575,-0.6481363504179404,8.190104334123868,1.1626091460035328,993.3591330890919,254.550640778466,9.537880926318202,89.92581713542202,374.48288927058474,-4.356731287445477,-115.05516405158488,572.8484718123989,756.8443381145108,45.74128172310877,393.0930930930931,0.00025759427797715284,50.150150150150154,0.026573626708682924,122.22222222222223,0.0
0.36121954153753044,0.4752959025548522,1.1828843035037098,6.385917210136368,1.9780300278810723,1002.7993477427339,250.18035514261288,7.616250591617501,89.90757845566574,350.4807429373704,7.59054328342686,-139.6352640445989,609.8760470080354,776.5059744115014,54.83850479631713,394.1941941941942,0.0002569618435083503,50.85085085085083,0.026311042428727702,122.59259259259258,0.0
-1.1498427756482803,-0.18007787373748615,1.3604407209533822,9.450309398660416,-1.8731940054261191,1000.3906921188856,255.00818798042303,13.887057762244394,90.04142132330321,361.04995199213846,7.45190724918965,-139.59394729785984,486.1158804998854,692.6496323426707,38.33757234700685,395.2952952952953,0.0002563427712084237,51.55155155155154,0.02601340126781652,122.96296296296296,0.0
0.9733546575276693,-5.408027303224112,0.6148071394393768,9.907477565467316,6.179588397200562,998.4006884954086,278.98359568346984,8.480653964494893,89.70283925501059,579.6372085292027,7.182892722486778,83.53028849030899,509.1209782881085,705.7364365340355,58.41014181546078,396.3963963963964,0.0002558143429146877,52.25225225225225,0.025679440752308144,123.33333333333331,0.0
-4.263336642089573,2.3504074401333215,-1.6492245008695219,10.22820298445304,-3.34855980673183,1004.6854310774966,281.2477671998581,11.327292694065683,89.94770926279699,611.8361542949295,-22.002288801529264,129.79133433233918,335.20963520182363,599.9729719770245,60.26032256390684,397.49749749749753,0.0002554528920981532,52.952952952952955,0.025307904118922517,123.7037037037037,0.0
0.540323957886873,-0.5818063943913221,0.5532015310223614,10.12376670577427,6.206245628748217,1000.0116867405237,264.8741120302149,12.119131145246794,89.67556262224394,452.8105550660459,4.907213829438514,-42.168043489510325,460.74040942090767,672.8950254171546,44.67618881276839,398.59859859859864,0.00025533241809773063,53.653653653653635,0.02489783033261795,124.07407407407408,0.0
0.058293214721732,1.09914986194844,2.390961301650958,8.144893338376544,3.198526960958005,1004.2421193193372,276.8321240400107,8.889439006189342,89.82064216356257,559.7746287252091,23.428905651700962,75.93271740847096,397.17005981241823,611.3799517975866,68.77978784484779,399.6996996996997,0.0002555232973985503,54.35435435435434,0.024448784298356008,124.44444444444443,0.0
-1.7068699789019202,-2.4612156459432186,-1.1932581172234604,9.619518311173568,-2.347941301583335,998.4653281984669,283.9025532751199,12.076025054631923,90.03669667505568,621.199024156205,-14.681560304189636,185.57907120046457,239.2325936974978,504.2193382007023,64.7684204292332,400.8008008008008,0.0002560911131316012,55.05505505505505,0.023960995399299127,124.81481481481481,0.0
0.6193170750453758,-3.093886377968902,4.1958786782648625,7.005106662788503,3.8923669754199097,1005.3284830106246,287.8734641442983,11.52842640667771,89.81403497919534,561.8181247009035,41.790596512725706,288.113876187961,123.96633218895033,285.774154163674,80.3281140843554,401.9019019019019,0.00025709561836157943,55.75575575575576,0.023435389352470724,125.18518518518519,0.0
1.291008569098053,-5.384042096250284,-1.0512618679707688,12.7264579502645,1.7799855694657847,997.2177827248249,267.5366471882015,13.455927670763531,89.97205638820404,477.8290047819862,-7.453482777033501,-19.87943925734755,493.7458925490053,706.3388061654733,37.45097199914064,403.003003003003,0.0002585898434126697,56.456456456456465,0.022873518140341085,125.55555555555554,0.0
3.254475880751234,1.4944844608865846,0.06481402668027243,9.392747854203998,6.283638962916549,998.3209225916497,246.98528282330014,9.061307067146577,89.82588972443298,334.04524819942174,3.6286725715035373,-118.48130362801042,704.6029230309389,834.353150599908,35.217700837107564,404.1041041041041,0.0002606193527285811,57.157157157157144,0.022277411433911827,125.92592592592592,0.0
0.8096371091596146,3.1075417453797822,-1.3449711920126723,9.022227761912617,-1.0597987184768196,1001.0825672862369,261.79121077590315,7.428271965440571,90.10732799415784,421.8621832430211,-9.076040172369801,-50.570568386849914,657.8745778250421,817.322354802376,46.681217947365944,405.20520520520523,0.0002632216527739079,57.85785785785782,0.021649386730690667,126.29629629629628,0.0
5.266692629305348,3.2077197957503807,0.44654167184052174,13.177880656888165,4.914686778744281,1002.7005091529716,265.73195805064745,8.989020489110978,90.0201786836103,440.0714895330562,8.655465655460317,-17.159191414876908,706.9208814558459,834.6463242014524,32.996049493894084,406.30630630630634,0.0002664257493784822,58.55855855855856,0.020991861742155896,126.66666666666666,0.0
-5.8213554569197,-4.046377656374327,-3.4844433852705503,7.515506932901541,1.3119199037691074,1001.4650469690048,267.4106120342161,10.417707085068663,89.59354045503743,459.30692349844173,-34.14306046779822,-27.87020153046461,356.18750069880866,624.2591594298548,62.00376648178144,407.40740740740745,0.00027025185074085954,59.25925925925924,0.02030721035085231,127.03703703703704,0.0
-1.975849829905226,0.08250714521205117,-1.0920835976334424,7.748825771936062,0.13760546454092348,1001.7649921180191,268.12140598991283,10.116425454170113,89.87911150420429,469.71265805489196,-10.96753608823757,-20.053396181543018,386.17450809215006,630.5494359192652,60.883315379371666,408.50850850850856,0.0002747112109966886,59.959959959959974,0.0195976934386214,127.40740740740739,0.0
1.6369815560141536,-2.2950034473406187,-2.1842424006971344,7.80755935026287,-7.999171323746424,999.0620448583443,281.1889459793067,9.2131242074509,90.55134564647743,601.860862722935,-21.255977439621706,129.53899326955116,303.7395239457014,573.3323855187642,76.9331710849446,409.6096096096096,0.00027980610870609703,60.66066066066065,0.018865480275601913,127.77777777777777,0.0
0.5906083669677941,-2.388730571853394,0.2706766957845818,9.864257236601036,0.7631269636960055,996.3601738768308,282.7442842668758,6.181605082045515,89.99010303056383,547.3701969185072,3.1737234698113537,76.35233269920744,662.1490681587409,810.003909448346,55.43100479067579,410.7107107107107,0.00028552995464772407,61.36136136136133,0.01811275809610919,128.14814814814815,0.0
-1.933789087196686,-4.448252961991082,1.9888947510178148,10.863263259275195,1.2216615975176865,999.3534052257282,268.28326346075215,10.940965992258214,89.81989130052366,485.5202174869687,14.993885463422018,-13.494913538840072,508.3372946679607,701.7149139061119,44.8988326625846,411.8118118118118,0.0002918675237125582,62.06206206206207,0.017341910347999184,128.5185185185185,0.0
-2.919519869301248,-4.274402031934039,1.292012374229103,11.479350936235667,5.551301583751621,1004.9743251360511,280.98484876051816,13.9446889581644,89.51911663703679,592.6676444997446,10.513170108446865,143.44831507130522,294.5527529544779,531.4851743515374,51.89654247892889,412.91291291291293,0.00029879530623645766,62.76276276276275,0.016555730832723017,128.88888888888889,0.0
-3.085982187046065,3.3319079152326463,-4.743318721717785,15.143990634989937,-1.473006545204323,999.5230092744017,273.5766136663109,10.928502476246008,89.90723003262288,483.6399456290017,-43.472639381046484,20.513795109439027,647.7617248402892,832.0401297867446,32.250324938428726,414.01401401401404,0.00030628197456622036,63.46346346346343,0.015757633577155015,129.25925925925924,0.0
-3.0022628967419362,8.324322996663192,4.084139305855761,5.5011350915984725,-0.23384273474719422,998.5717273285371,270.6450597286257,11.218271038107027,89.83981944586571,387.68812025035356,24.894067009628863,8.758621925528878,199.87281528065444,417.3788770975338,71.20076973750642,415.11511511511515,0.0003142889608129059,64.16416416416416,0.014951817648407835,129.62962962962962,0.0
1.5600081773167949,0.584503144752419,0.5905598812417368,11.217471178248834,0.6167231501669015,997.6021015534506,279.06544157109965,11.144890612310203,90.05420790454845,583.9124808089236,7.56265251704257,91.78476487136443,426.21436724251237,646.1106306481074,51.91753104797052,416.21621621621625,0.0003227711414402642,64.86486486486484,0.014143351926022292,130.0,0.0
-2.7143656326987724,2.214574286850265,-1.5529982809860006,8.885738854855537,-3.5753196159166682,1001.9691857920759,270.72252048237914,10.7940933397648,90.04934112514357,498.23063292915,-16.295772543366454,4.1010917851604844,393.2630360289676,641.7962457901724,56.397006437089885,417.31731731731736,0.0003316776234522853,65.56556556556558,0.013338155807836686,130.37037037037035,0.0
-1.8203266382596,0.38582891117431123,0.31425583798188167,8.827169702222452,1.990747340599782,997.4565302415059,290.5781117709776,11.86333193373619,89.78100109577875,672.6222809939799,1.878892641058429,320.588224018017,148.85749338773905,381.4848441922793,76.40645587963338,418.4184184184184,0.00034095262543233586,66.26626626626626,0.01254286603756949,130.74074074074073,0.0
8.09569814350989,-0.303768074937275,0.35237964500538477,8.760455743492244,2.831362476611066,998.0027758564006,255.6158883320544,10.79074736237133,90.30213306899121,383.52121709396744,10.404663659275744,-112.04895673481687,550.0578242068157,732.6768256725746,42.85537536495138,419.5195195195195,0.0003505364445656264,66.96696696696694,0.011764595123222784,131.11111111111111,0.0
3.6343213651405977,-2.2236391003326568,-1.3336974339031273,8.182460658384054,0.8005787765787793,1002.5941555447373,264.84829100907984,9.374645660693448,90.1615825883887,455.20191560794245,-6.878902211716697,-45.66750076890166,487.1834221662973,703.5394463933677,55.20221592763223,420.6206206206206,0.00036036649813226833,67.66766766766767,0.011010601048324057,131.48148148148147,0.0
-0.11064332186155562,5.59976329068214,0.395833334684151,13.369049669206904,-0.1062922624634546,1001.4380170276285,268.7348110304605,8.408022179982492,89.9997496608119,444.4755474546068,2.9608714702506544,-6.28015706934342,721.8917127470528,848.5530388254191,33.25567723549936,421.72172172172174,0.00037037842493687246,68.36836836836835,0.010287899373073837,131.85185185185185,0.0
-1.9826439205037543,5.731465585158081,-1.2149445752406145,11.684594654027805,-1.6330939259143185,999.3787181122557,274.3945269045799,9.50205268943865,89.97984421680663,524.4264699201163,-13.146708314731928,31.175561657761254,572.4590572705571,765.6569539868169,45.06168161137942,422.82282282282284,0.00038050722893973575,69.06906906906909,0.009602856097910503,132.22222222222223,0.0
2.238108134431783,-1.7786761199973768,-0.8087239853800455,10.04639195711475,-0.6509846794078157,997.6391119731703,282.6796048710309,10.628258992901332,90.16562879481698,624.1347750345919,-6.540481813455964,143.77519556858297,355.7042434293562,601.6365734818667,61.90865586641148,423.92392392392395,0.0003906884442077982,69.76976976976977,0.008960802140652228,132.59259259259258,0.0
1.9998488653328679,3.0754872093519614,-1.372558271510169,12.702031504974,-0.5590089869159376,995.1028389493753,269.7560143276384,9.367834077754054,90.1477897054908,467.95354343774915,-9.164515616496306,-2.022782114324956,651.3633291227446,810.663173121424,36.69392771155104,425.02502502502506,0.0004008592974638037,70.47047047047045,0.008365707908798559,132.96296296296296,0.0
1.9663357523895844,-4.965486553153742,-2.8653425794793055,6.974942069402249,-1.5531645222954054,999.0991445913877,255.77770350493793,10.628677366262862,90.20083536417673,363.0988048414909,-16.10884802787446,-136.92441441355172,464.9912551496693,693.8879802040237,51.84050657748841,426.12612612612617,0.00041095984223321407,71.17117117117118,0.007819949760701196,133.33333333333331,0.0
-2.299409646988909,-0.7827226516798823,0.2916729404307678,7.338589737338148,-0.810111508303544,999.2363180219351,278.42513896455006,10.878300267400835,89.91467119002012,528.6210713004799,0.4033457185915794,114.50115730824731,220.71372210229163,469.0756496635289,72.3473282143117,427.2272272272273,0.0004209340371065705,71.87187187187186,0.007324190153029287,133.7037037037037,0.0
-0.23537917001280334,1.9627375083743581,1.1705988730326762,5.6440645356106245,-0.19531554941579943,1001.5161272020008,277.54958766141965,11.666358862540363,89.99770349798754,430.3992771241748,8.564057708344388,116.77782486158347,118.92023392109536,332.4709024074086,76.31460386234652,428.3283283283283,0.00043073074015090914,72.57257257257254,0.006877381308666534,134.07407407407408,0.0
0.561939905440789,-4.2227296341808245,1.0297671921527445,8.601170919753425,2.765465806965152,997.9452619387835,250.58141340620594,12.565589937677961,89.87402059154822,336.3406550858063,6.597482896363863,-160.35080413416543,535.230663747674,725.3657322751322,39.04502743426163,429.42942942942943,0.00044030459216703706,73.27327327327328,0.006476889800948384,134.44444444444443,0.0
1.2022911706801835,1.9308416619282944,1.6398505052704686,10.323397053409506,-3.804855185692515,996.7047662342603,269.961958663292,10.156014836957715,90.28839309489521,496.1204679095721,15.371109655740765,-4.128258975349021,509.61174830728044,703.2230070501577,47.96104900476048,430.53053053053054,0.0004496167633864949,73.97397397397395,0.006118727986226239,134.8148148148148,0.0
1.7702128278679776,3.417728743961953,0.6486804200297364,10.205717155864669,-1.5406709136634322,998.8871270785319,254.09858169319702,7.384446869704679,90.19056232736733,363.9764678739572,5.871145688404356,-73.35016711188693,746.8216141273298,860.3849036029775,35.4927992165009,431.63163163163165,0.0004586355413471644,74.67467467467469,0.005797868952836833,135.1851851851852,0.0
2.637093399649482,1.4520549065384318,-1.065450996433807,10.298683822119761,-2.4349413585536905,995.9013192276706,263.35348902497935,9.30979180636162,90.29222573313427,437.97591618972007,-5.459238613815225,-47.99217615227678,604.9415688458388,780.2269750027342,42.278616439604384,432.73273273273276,0.0004673367420180561,75.37537537537537,0.005508615449840925,135.55555555555554,0.0
-0.22188346185549998,-5.252419654470037,1.6793277288623776,7.177886337867836,-1.4423807030590796,1000.5737213477463,260.971910730372,10.088125134813199,90.06952424843244,404.74177914042895,11.650919750651422,-90.79166996625096,438.2289505797679,653.8518299810816,56.442474946211895,433.83383383383386,0.00047570393162495,76.07607607607605,0.005244990521520572,135.92592592592592,0.0
1.3585720967642998,0.6567661334079455,-2.71503507968387,11.606309485228044,1.8816483869537917,998.2372735318927,278.09264698241986,6.32846248764582,89.96995725074586,450.5219720627997,-19.94156544044304,36.39754808727733,755.4926031768575,879.0888398747093,38.74342333908408,434.934934934935,0.00048372845285167115,76.77677677677679,0.005001118246109827,136.29629629629628,0.0
0.8588076898374348,-4.037433498968359,-1.8013427650249603,10.479255036477996,-1.3060137866623138,997.0695226402163,271.16830174172185,12.777329040204965,90.12389779124929,500.9608678352749,-14.869264512010645,11.132980818522562,387.1216914630061,633.6624397776817,47.74664983819743,436.0360360360361,0.0004914092558895667,77.47747747747746,0.004771566590768536,136.66666666666666,0.0
-3.418600947111963,3.3303617408372266,-1.9284001428464894,11.466108562931996,-0.09941938613032178,997.3170330838512,257.1440899924397,10.284755825020932,89.80867511254465,390.5680247147304,-16.683991273948962,-78.77416973769215,652.586237961681,817.4379091004579,34.38044221739053,437.13713713713713,0.0004987525418652965,78.17817817817814,0.004551630180654993,137.03703703703704,0.0
-0.12508437938542336,2.1550944306906215,2.1601121182786205,6.214475644819896,1.8123892802338635,994.3525942885135,278.80065962957343,10.76270566916057,89.88811811908931,483.2809502389939,18.10847943268141,129.9926887522225,166.42127941611886,383.156994381249,77.84241429283539,438.23823823823824,0.0005057712331502163,78.87887887887888,0.004337537815987102,137.4074074074074,0.0
0.08955056820960285,0.094097175180249,1.8855770282801512,10.62298171759558,-1.1372488791300324,1000.9521850120387,255.66194176071585,12.73105292505253,90.0702301318169,384.13300574657757,12.73280389584587,-115.17768425844488,554.7921427100089,736.9799806975351,36.17171957158964,439.33933933933935,0.000512484291587922,79.57957957957956,0.004126576937052926,137.77777777777777,0.0
2.96711391853566,-1.6318767156894645,0.9746104740899897,7.624469520164946,0.5813357841345761,1008.5161201936869,273.30113790470944,8.739714339715306,90.13532152140723,527.727505673674,11.894234058881842,35.22407432920567,407.90931121121946,631.9711791039583,68.83578169948684,440.44044044044045,0.0005189159114243563,80.2802802802803,0.003917134151576548,138.14814814814815,0.0
0.3039605855984996,-1.4618428183198438,2.1438597304235945,9.205353494897276,1.1061648032175055,996.8249005788172,261.85989330708446,11.148083861768061,89.95395821251984,425.2820412090646,16.21296532042191,-71.81873919596705,486.98646132425864,684.6436083240433,46.1987421204717,441.54154154154156,0.0005250946183713318,80.98098098098097,0.0037086568529634124,138.5185185185185,0.0
-1.373997713436651,-0.9776880991916983,-1.7585655648239762,11.068729797272766,-0.3018844559145087,994.3830159007231,266.3432291746948,9.780271753796129,89.93828615012245,459.80148888754877,-15.533192362074802,-26.303730276376267,587.5287902955008,774.5850753953976,41.684349016324234,442.64264264264267,0.0005310523095130055,81.68168168168165,0.003501545593450879,138.88888888888889,0.0
0.7024486636062346,-1.5139360711228178,0.6971902397219608,10.182187212511826,-0.25487878661625774,997.3656454412785,275.04270748038385,9.631826265968161,90.05491233050599,543.2886552174622,7.305107397731493,44.863011437720964,486.05569135542066,691.1079828920209,53.29173066411459,443.7437437437438,0.0005368232704752441,82.38238238238239,0.0032969902023033204,139.25925925925924,0.0
3.9710495425207433,-2.828996686432239,-0.25034885676632845,8.296920040441362,2.894718218739338,998.2622010662838,275.2144939905953,8.455615224391241,90.06160199848561,548.1732408303502,1.5931909179230304,53.30075834693225,445.9410741694826,665.0893287893307,65.59149462273788,444.8448448448449,0.00054244320629969,83.08308308308307,0.003096764799354755,139.62962962962962,0.0
-0.5909400256504005,-1.3905517020626232,1.6937642077698278,10.012546312368837,-0.3692462469883493,997.9901896363821,283.36969073555963,13.331206427373054,89.98729001157629,591.4885415872435,16.917073168733094,181.99724856724313,230.6955237245012,461.9354337796753,59.15960494383165,445.945945945946,0.0005479483207661762,83.78378378378375,0.0029029980641278935,140.0,0.0
4.575745838449515,0.6215607787619409,-0.23044846510439518,6.936929369512714,5.498730784319437,998.9841411772146,269.1774630032855,9.248999919848858,89.94703013922559,476.0635766131774,2.679371729445151,-3.5256912004758165,370.40965425163324,604.3437982521905,67.96835016664123,447.04704704704704,0.0005533744755514795,84.48448448448448,0.0027179355670106002,140.37037037037035,0.0
3.262978935928394,-4.697754380486221,-0.7698857768201623,12.300534791796592,5.795054199578555,1002.5745739293333,273.0645086296334,11.398928493791404,89.85597050931356,529.904831717114,-3.8139555132230454,31.888158108660395,515.1884975049445,719.2942050586146,42.818414722861704,448.14814814814815,0.000558756455754106,85.18518518518516,0.0025437107373442193,140.74074074074073,0.0
0.8444870899003835,2.8132595907978164,1.08181703712198,9.589431961007497,1.5244288425632344,1001.1660365943258,265.62262677595675,6.249985225056127,89.96097793523874,433.14420091757745,9.007824468585506,-19.98440420542636,720.1832118950005,843.2650618054981,45.08888377963923,449.24924924924926,0.0005641273621946099,85.8858858858859,0.0023821400979638155,141.11111111111111,0.0
0.2602048210752084,3.369344787416986,1.7523383343824657,12.237099888510652,1.2452963987839787,993.9041640662163,271.819898826228,12.359977059379574,89.9430190942,512.6839661432314,15.93709910797631,17.689890216365093,476.3540002641879,676.0198651467136,41.89420012301603,450.35035035035037,0.0005695181438346875,86.58658658658658,0.002234556615186803,141.48148148148147,0.0
-1.6358097096155324,4.4567479255143505,-1.3366903896936033,8.946936625807915,-0.881906727114809,1002.6726241715894,274.39486048008513,12.104422311914117,89.95672734538232,518.5026303383339,-13.77265862238815,53.05715165967104,300.84899252182606,561.8062628621376,58.15174986012047,451.4514514514515,0.0005749572760182854,87.28728728728726,0.0021016922708825695,141.85185185185185,0.0
7.269754179324161,-1.1473962739259882,-0.1221513427047522,8.952848023186835,-0.1546264709452572,995.5563995391576,269.01690152545626,10.194868220594605,90.42678457839801,485.85502962075924,6.249436050117241,-9.505104269883304,450.6564209687185,665.491720829491,53.45632605763773,452.5525525525526,0.0005804705824352725,87.98798798798799,0.00198361722579516,142.2222222222222,0.0
-1.408802670974346,4.596005263624807,-2.1168812672833055,8.471626426724306,-0.16571742335446835,1005.3888548046244,251.96249515907505,9.546115067724152,89.9288329231488,359.57857995209304,-14.752112295408002,-126.20464381848808,618.3431709760791,797.9943472215471,42.64044317886511,453.6536536536537,0.0005860811911672482,88.68868868868867,0.001879738352666605,142.59259259259258,0.0
4.995045709068464,-1.6534285832618127,-4.996122034985879,11.75234786338615,3.9430178166845304,999.8039261063409,273.31470896330893,10.800000011227134,90.06018901924152,525.5696951144603,-40.5138309630237,31.709177799844177,520.3927478309563,747.3382103817705,44.464312401058855,454.7547547547548,0.0005918096083106531,89.38938938938935,0.001788854825924348,142.96296296296296,0.0
-1.3287473847994864,-0.8910811735788667,0.400919262827458,8.581137685343048,3.0087467936242036,998.8410030371953,273.6456147735546,14.57758132176058,89.75141484938528,460.67895139268256,1.9041401115300034,52.91506246191284,215.55434597475085,460.34530472390156,53.84123021979944,455.85585585585585,0.0005976738868647522,90.09009009009009,0.0017092633950594397,143.33333333333331,0.0
-4.251525816245656,-2.905032527837178,1.2178107125092639,11.289190864830353,-5.388115054817719,997.0765818581524,263.1982652365205,6.473526602193029,90.06512293569212,392.0912822635857,4.173932735573092,-32.311132193237796,771.3515071022209,876.743314777977,35.116099722609945,456.95695695695696,0.0006036898641448227,90.79079079079077,0.0016389015668703407,143.7037037037037,0.0
-3.175371914364412,-2.427989087660462,0.524133618173451,9.23509520466142,4.9422882379816055,999.1335577982906,257.15612963927487,11.564054775148255,89.53562765700978,391.85841857675973,0.4384416582850692,-105.02184253928715,516.83425364964,716.627259130548,42.777070639459346,458.05805805805807,0.0006098714381807976,91.4914914914915,0.0015755137685519558,144.07407407407408,0.0
-0.10968324452867413,0.7406520163825516,-3.8991234355087343,6.048073400216761,-0.76964772082044,999.0518283702547,284.75879150503965,8.176765395692195,90.03787714142369,629.1138830536977,-42.99617136269997,216.44576440633966,174.523772342416,466.48676514712264,104.27839665021052,459.1591591591592,0.0006162308525441609,92.19219219219218,0.001516824086695302,144.44444444444443,0.0
4.903113070506018,-3.157072679967111,-0.7016988601529491,8.859371864427068,6.021408599115988,1005.1417335544011,274.914455108944,9.960163207400537,89.93645377008325,547.5256105977379,-1.7426927590387304,58.286772190162836,397.2946217319244,631.3362173695987,61.25301000840248,460.2602602602603,0.0006227789598652469,92.89289289289286,0.0014606995456227863,144.8148148148148,0.0
3.1127007311058588,-0.6766921416195784,-4.4366955201021625,7.641783571274304,7.016399165056277,999.4970548841951,267.7091896907829,9.504239761842674,89.77637454523098,476.58107128140256,-33.62375175723874,-16.592066278395922,409.33707113652133,662.8982080450157,62.14405574941112,461.3613613613614,0.0006295254369083518,93.5935935935936,0.001405289977994777,145.1851851851852,0.0
-0.15641798402294377,2.133966604724622,2.7394022153083695,10.067805447364675,0.9348467165636986,995.2039551475058,258.62967116852514,9.143363484404489,89.93703884194511,411.7416966781128,19.552104893619482,-72.89867908197937,628.049272778467,777.9107256882139,40.95920948016458,462.4624624624625,0.0006364789283101014,94.29429429429428,0.0013491339678560466,145.55555555555554,0.0
-3.550358767365539,1.2092857973884834,-2.172109164236172,7.61918452865102,4.670476741247486,996.307156813024,261.78185171578656,9.979069741894541,89.52667121773247,420.0264600955955,-19.616046675441194,-74.68686053980856,446.83829672679985,679.9418534646355,55.63343196756027,463.5635635635636,0.0006436471017108606,94.99499499499501,0.0012912245586407958,145.92592592592592,0.0
0.5263680995178429,1.5572676308946507,2.5108072189197927,11.851950201429233,0.6855045225570294,996.5300247304203,283.0259039678623,7.731657709444419,89.99083608544642,569.9300262669674,25.49467613818053,84.48816836628781,634.2880750832276,778.6418945838495,48.0892017606301,464.6646646646647,0.0006510366036938512,95.69569569569569,0.0012310328133358604,146.29629629629628,0.0
0.9144315426508783,7.764340781448517,1.8917392873682912,9.817848279293946,-1.862160411009961,997.3523437185933,271.3766194086805,12.058360872255934,90.16076041992348,496.056762424342,17.268528189336315,12.755849399622546,389.05851172314874,609.76025156335,50.46037823859983,465.76576576576576,0.0006586529133062969,96.39639639639637,0.0011684913526198242,146.66666666666666,0.0
-2.0167109051940706,-1.6791598084196822,-1.8011807050721234,9.644808010482523,-1.9222703570041078,998.2951443197423,264.4941293299929,6.411712977602799,89.99458881614483,410.5057265995123,-14.98926010484732,-28.247820502284295,725.1871681027878,860.4451289702446,42.79259471423538,466.86686686686687,0.0006665000975484656,97.0970970970971,0.0011039432871258721,147.03703703703704,0.0
-1.970543365858596,-1.7565728846551623,-2.26556990253549,11.311784275575166,-1.7337781619589485,1002.6352332126836,275.09689231224655,11.079529025656685,89.98649367051246,548.1906392633741,-23.736171632291462,46.17660207875575,465.4809000061233,700.9646472632305,48.674156947071054,467.967967967968,0.0006745804806433693,97.79779779779778,0.0010380642896888747,147.4074074074074,0.0
-2.0155950735603,3.760000413892312,0.7007404327726765,11.927813868151725,-3.4938829280527854,1000.6974132277876,261.85601812553676,9.346928294930859,90.08495978965237,422.98165781320085,3.1824772997793036,-50.67600368901981,670.9930781936596,818.7322999405835,35.6334400239387,469.0690690690691,0.0006828942457178884,98.49849849849846,0.0009717668768992709,147.77777777777777,0.0
4.492028849592602,-1.8048582543478684,-1.688648074366142,9.959802496460696,3.8515250183335454,998.3771306012196,285.0084303028038,7.658150212385093,90.03669148383537,620.4971518149866,-13.668421440963696,126.56175385211418,540.6857051400593,742.4827775902618,61.87600197995766,470.1701701701702,0.0006914389933463852,99.1991991991992,0.0009060963621678551,148.14814814814815,0.0
-2.632139434144151,1.4907468826165726,0.20496928431641506,8.457599400901419,-2.2702588700239437,999.2710171276738,283.52800534896727,10.40476674119739,89.9792196451252,615.0020516566017,-0.4226123233804766,175.47083393359182,260.51701912165856,511.1527977148757,73.02759494591182,471.2712712712713,0.0007002092858981482,99.89989989989988,0.0008421275457361809,148.5185185185185,0.0
-1.7462825963598891,2.0015061476980156,-0.9656551816138367,6.452060767775741,3.7306186715366216,1000.613822225032,265.33425928797226,6.886097826587044,89.68576375829036,461.6872983760799,-9.557668011177359,-36.507882784866425,507.5735781783467,718.069052610902,71.83742144104819,472.3723723723724,0.0007091962095323669,100.60060060060061,0.0007808701800320741,148.88888888888889,0.0
0.6416989355719473,-4.793203753387438,-3.5623168289312668,8.62790048592964,-1.6798470965996515,1001.530152324329,263.7132975296914,10.079427643439269,90.13217874037747,443.0459939114784,-26.8999131233686,-58.384477308085344,486.810831014574,717.8657577223144,51.3752748863177,473.4734734734735,0.0007183869868274898,101.3013013013013,0.0007231897435124408,149.25925925925924,0.0
4.893641127160424,5.679063846025141,-4.460936038248918,8.765575506704076,-3.485753840406636,1002.154647958417,243.8186680130772,7.154246184376891,90.48179068138549,286.6042238784784,-17.08421444244163,-105.24011612903608,795.1922846933968,901.8509288370769,32.23594288514965,474.57457457457457,0.0007277646723389176,102.00200200200197,0.0006697482134801763,149.62962962962962,0.0
-1.93780798632261,-1.2260199817979947,0.45336849698919435,10.214114905984594,1.292129760926908,999.026624148107,255.18419228448633,10.922544168635662,89.8149855850217,384.7976937127009,1.1224061175618636,-104.4632944907897,599.2050908701744,772.709008863459,37.86403547559063,475.6756756756757,0.0007373079608694397,102.70270270270271,0.0006209674878725254,150.0,0.0
0.903985738904672,1.0576452352675965,-1.1231154926612508,9.309706237723946,-2.6518411365640806,997.1960687277656,256.6053022504224,8.15128533273925,90.20452278770833,386.4580205600694,-6.654636964542261,-80.8696941424045,668.7370594134442,821.3094036143572,41.42215765421691,476.7767767767768,0.0007469911340236211,103.40340340340339,0.0005770160175886869,150.37037037037035,0.0
2.0824998417051255,6.356824905309908,-1.1061796338282646,11.375865944102856,1.6912409149974914,1003.8863775878036,271.35190340987384,9.098011965941382,90.02247300241612,499.28411402931187,-7.517904400141189,11.07459803150652,606.2788403196498,784.2799087949554,43.7148516429809,477.8778778778779,0.0007567841648984798,104.10410410410407,0.000537817237498861,150.74074074074073,0.0
-0.5595562645331644,-2.5244375425779264,1.3917276781875707,8.774033457458621,-2.015344051081337,1001.4495460323591,266.7376629555864,10.587898775886325,90.08308027791723,463.0912796289139,10.70484478350193,-33.86473859233107,442.689552938357,658.4649361400725,52.85911574383325,478.978978978979,0.0007666529938102722,104.8048048048048,0.0005030766910396874,151.11111111111111,0.0
-4.361790380991034,-2.311403736454312,2.3468845532648897,9.885917666294116,-6.5997589170930775,998.1512764106044,256.5466451258476,8.454915776315529,90.12816663776782,392.2853990655454,11.894313125992543,-85.58955898104051,667.9510592613719,811.6495115983055,40.15612727266657,480.0800800800801,0.0007765599801012329,105.50550550550548,0.00047232347577511974,151.48148148148147,0.0
-0.10475668626781245,5.674890241681796,-0.5450894427236184,12.367974886393778,-0.09821696956626137,997.1233284526527,267.1883595753544,9.884072000663394,89.99962206994155,462.0175004046237,-4.501338173687909,-18.214816066011114,628.2385597756395,794.3442932631148,37.366114918937875,481.1811811811812,0.0007864645266830369,106.20620620620622,0.00044496089602353715,151.85185185185185,0.0
-1.6368306475928196,0.7076796400825305,-0.681197413819723,10.683650427909933,-2.9614931876023536,997.8882956266613,275.0533714764735,6.972338997510293,90.07611211746422,489.75667350371174,-7.47935098249642,25.288238224165596,678.4201404616354,828.3652815843675,45.99815757178677,482.2822822822823,0.0007963238654515791,106.9069069069069,0.000420321029574902,152.2222222222222,0.0
-0.0519337573661309,3.7580295001192483,1.0002860662277675,9.87992491662287,0.9239945372501996,999.4076136299923,275.27839349915587,11.261751207192312,89.94383912234545,541.2537726974591,9.399295948295272,57.694886774871605,384.91662355749327,612.2437908949732,54.79679392824962,483.38338338338343,0.000806093983452015,107.60760760760758,0.0003977182630615801,152.59259259259258,0.0
7.990861959095243,-1.6787544610869303,-2.7138711393991506,8.796111116129646,-7.077908627434618,993.2937572834064,251.00329719141118,13.529827611101542,90.86767317237842,330.1483028555551,-7.279865006391741,-168.56076063648726,524.2258146216556,728.8408725407642,36.666108555905396,484.4844844844845,0.0008157306620740596,108.30830830830831,0.00037649762549415175,152.96296296296296,0.0
-1.5477434150806395,3.301926615177348,0.446306109495394,8.733537206570047,-1.919076194671795,1001.4473320664359,268.7173651951617,15.584417735819923,90.02131533138129,417.0803913443424,1.7132310351447984,-18.640994916610538,254.5977129073533,503.7893286056603,47.93485452916128,485.5855855855856,0.0008251905949780093,109.00900900900899,0.000356074809180487,153.33333333333331,0.0
2.156330224304223,5.83980132104435,1.103771943644308,8.298773494096105,-8.688373185354386,998.4197144278437,256.16659223028387,10.18233629333288,90.62597580783397,381.97875511771383,9.474307390698208,-120.13673303385369,545.8226552964904,734.7036911183717,45.77699533108013,486.6866866866867,0.0008344325452122021,109.70970970970967,0.00033596595221303577,153.7037037037037,0.0
1.846543055598957,-1.1361813521711077,1.3604604168352583,8.917986268434202,-1.6641418403764743,1004.3903095407964,279.01728697140277,11.576408281594373,90.20004108519434,560.1517583115299,15.105720785240518,111.95724985819662,288.4112617466633,524.9516512288926,62.622056393169,487.7877877877878,0.0008434184983495888,110.4104104104104,0.0003158064168887268,154.07407407407408,0.0
1.8678145759688263,3.506028564626022,-3.87350540500493,11.511331677488629,-1.2175458738570835,1001.2111175105368,277.84146416353497,6.438748654185021,90.17718419048519,446.0788883473572,-28.209099005948275,32.758781827745096,754.5058182996577,885.1418825398022,38.67737937551615,488.8888888888889,0.0008521147666466693,111.11111111111109,0.00029535881386973036,154.44444444444443,0.0
2.594592472166649,1.6041413361541672,-1.5227105396178813,9.556223457415463,0.44669429843792147,993.2625572174021,261.01972773675544,13.005468652611176,90.12410050250978,408.8807133608397,-8.205537260926684,-85.89336758440547,446.91542156545745,672.2622095122254,42.5303620157745,489.98998998999,0.0008604929993428168,111.81181181181182,0.0002745113148138092,154.8148148148148,0.0
3.373121541554822,3.697637323799746,-1.7565265056469332,7.300453861237537,2.429284519534735,1000.6811435572828,262.339547975996,11.552457009448212,90.05424148084346,403.3218197367179,-8.892016812880508,-81.97607294260833,373.14372730257355,617.6288160544677,54.80984165486497,491.09109109109113,0.0008685310563238271,112.5125125125125,0.0002532678339810254,155.18518518518516,0.0
4.37077050015884,2.0514007854550678,0.19977390881842597,13.536338586119566,1.6072865646071877,1012.4158537875743,265.3873294950169,9.032133110097535,90.15671134406522,435.3029658734565,5.873313247719013,-21.516623517084593,725.8055555321142,852.6350747720737,31.83540453731756,492.19219219219224,0.0008762137064412444,113.21321321321318,0.0002317319497510674,155.55555555555554,0.0
-0.5284737719962135,0.46394941304904547,0.9614891595359679,10.639930382290325,-6.590543789844179,1005.4539696861068,247.4720660526866,12.474361600578018,90.34560225247333,331.0883122771227,5.036960204870963,-155.5704460859316,646.2800590025122,805.0027694654666,31.171584063422454,493.29329329329335,0.0008835331176965431,113.91391391391392,0.00021008651793911074,155.92592592592592,0.0
3.8153163515822164,-2.583377422157602,2.9934208148919628,7.186113198973661,-0.9089888690705,1000.9086137755143,273.35968173440574,9.491047846709318,90.26973882489555,502.6270519177765,29.89949694602502,37.75230238368319,342.33747204595875,560.1125074830348,69.50812788715949,494.3943943943944,0.0008904891140725736,114.6146146146146,0.00018857085486117877,156.29629629629628,0.0
1.1658473685491322,-1.2438465390999756,-0.9899309607361462,9.116302145518352,-0.1439223565801602,998.6584469202636,267.27155453659867,9.083949633970887,90.07505156749187,475.5433867750025,-7.03105213056592,-22.648633386515563,526.429789450639,729.9148980895936,52.043947730573464,495.4954954954955,0.0008970891827520933,115.31531531531533,0.0001674571967102131,156.66666666666666,0.0
0.09089911141226902,4.042819764723715,-0.9951449966184277,10.221772765656835,-1.8019699389976969,1001.0419981133329,279.7017508256786,10.950669850854982,90.10877970594782,593.1752642631548,-10.211156277942145,105.28746103680568,374.6582738608271,621.4169186563669,58.03042651373978,496.5965965965966,0.0009033482254614111,116.01601601601601,0.00014702792142483515,157.03703703703704,0.0
0.6043083136783379,0.14684525884952254,2.299344037757494,13.409184186594754,-4.797724487579867,1002.3735397336419,259.0159078203745,7.873291000339362,90.30882302844932,379.1047806734746,15.802117342622811,-47.17648425519573,784.0300830754668,878.5726629956175,28.24970263683137,497.6976976976977,0.0009092880583112764,116.71671671671669,0.00012755478171573895,157.4074074074074,0.0
-4.300242695663581,2.3598609806688686,0.5931538770606102,7.783775083482261,-1.3161222688556506,996.4264069747114,263.8087705175007,12.043249528799896,89.82800246813134,408.8111968295013,-0.023358632033802174,-70.25316922541732,360.9441116881927,599.8334614315748,53.07624815564473,498.7987987987988,0.000914936675324502,117.41741741741743,0.00010928115644031007,157.77777777777777,0.0
2.0412002060145022,6.840812084762586,2.5353030223759476,11.952081438711893,-1.4230656076286257,1003.9754548839827,254.93474741960884,7.888020376146313,90.19905738214581,371.65326086161264,18.40698952458901,-64.88800384037762,768.1955023315447,867.6122922854883,30.95479307965969,499.89989989989994,0.000920327301354508,118.1181181181181,9.240808020879856e-05,158.14814814814815,0.0
-0.9732802366779292,0.6930141853902546,0.5774560060196726,12.798972853944687,-1.6928781863756366,1001.1335298690708,259.95709436505746,7.8998904203536275,90.04121176392528,383.440397057471,2.9011674971771364,-43.07163610304249,767.4861977280152,875.5014465343885,30.03625417240563,501.00100100100104,0.0009254972698145256,118.81881881881878,7.70845489052929e-05,158.5185185185185,0.0
0.7886204518090183,4.988345266555376,-2.3142332374265417,8.74269138985086,-2.3114867012548586,1002.396759334167,258.1801800393178,8.180620423183331,90.1780840039255,400.17113594326753,-15.35161278468624,-78.92192188247141,636.3159636008409,808.8267973855735,45.719161524407816,502.10210210210215,0.0009304867690667677,119.51951951951952,6.34023148998319e-05,158.88888888888889,0.0
-0.3013509331811109,0.8823435376496396,-2.666256709555613,9.444972762279534,2.1677658082488644,1005.8458144159232,279.95973678846445,11.519000075032244,89.85922902886519,594.5499531539609,-28.002730242656433,127.77907400125588,290.5296262307836,565.0999166037028,63.048986659743925,503.2032032032032,0.0009353375080112893,120.2202202202202,5.13950833557759e-05,159.25925925925924,0.0
1.922337552370942,0.5901098613409611,-3.103024498117858,7.927381505252459,-0.5551819427831268,1002.1144721514502,263.01738151248605,8.766449276960584,90.14173506559159,440.0100671576236,-21.826839213356955,-59.53621667622333,520.5447824070789,737.3692871495175,55.34374628497813,504.3043043043043,0.0009400913559742926,120.92092092092093,4.104171705746184e-05,159.62962962962962,0.0
-1.4117470460413568,0.6137664486045575,1.3241036695169464,9.59307771783939,0.31011678947174487,1004.097906386228,271.24175684744614,7.304008431265663,89.90168710204547,498.06299059451993,10.133153830119603,8.553637714217151,623.7939802810222,784.9834498113305,52.08006850582646,505.4054054054054,0.0009447890141157426,121.62162162162161,3.2272780223842116e-05,160.0,0.0
3.395121697829043,-3.2461263991486513,2.377193646174016,9.926820051314138,-2.2731476007405242,1002.3559136576185,266.19236596138194,8.788640000128403,90.322955260172,467.8534499152943,22.6764958670418,-29.60348799479958,591.7052978805896,755.8155744597093,46.8285285643341,506.5065065065065,0.0009494687750556377,122.3223223223223,2.4979535667251298e-05,160.37037037037035,0.0
0.42048703003453486,-2.2139764125010277,3.698724282772762,11.319299996164741,-0.615686910004909,999.7970191614829,257.30534733987184,9.935915258639026,90.05924922251958,405.15247366045094,26.58428132987131,-78.85057576458036,652.4903065966244,791.2125531852706,35.8305532099684,507.60760760760763,0.000954165424178749,123.02302302302303,1.9024384431650616e-05,160.74074074074073,0.0
3.7790692575085605,-4.816739921258751,1.6862106646464803,12.180366942040894,0.2901468318360974,1000.7976541706121,268.31699576828356,7.638055032671229,90.19878367806751,447.1827097560449,16.832175202793934,-7.879624268049327,722.7479863619003,839.88026544971,36.41891352353376,508.70870870870874,0.0009589093301806259,123.72372372372371,1.4251720458455864e-05,161.11111111111111,0.0
-1.7674660714069867,1.1928486856667602,2.3256771550699717,8.503807870756706,-0.36754850652725435,1000.6789827024838,275.99103331863597,7.696637781931313,89.91974944628758,552.1128586605406,20.727292679614454,51.99838394152956,501.69925034824735,693.864908960721,65.18690627997093,509.80980980980985,0.0009637257640645002,124.42442442442439,1.0498265105763917e-05,161.48148148148147,0.0
4.950621664104544,-0.20792058174134795,-1.1600326653073694,6.065349871548011,4.990447478537274,1003.1162655260409,257.9224060745665,14.22259266819917,89.9977257090848,312.00978734502587,-1.2670673860356292,-145.69481221604633,298.8887975262737,547.3454518863,50.63551439114233,510.91091091091096,0.0009686344753339698,125.12512512512512,7.602129606032365e-06,161.85185185185185,0.0
-1.755695060197959,5.948740975959796,-2.3128316334877135,9.957510441447516,2.7485081510857485,998.559457533531,278.09112790731376,8.278869192372227,89.74000878846923,563.5807134675986,-24.588765665857892,68.95844041557775,532.8272501600642,745.2273530261704,56.821162309944675,512.0120120120121,0.0009736495420200039,125.8258258258258,5.410095821995163e-06,162.2222222222222,0.0
-4.579022008899569,-6.953234955664848,1.7001586648351066,10.58707505993728,-2.812026405615996,1003.0209256140616,261.50279078522306,9.353915262453986,89.89975853725555,431.0441787773547,8.351180161819562,-59.70782385813575,622.1953673182694,785.9021657919686,41.16482160660019,513.1131131131132,0.000978779498013939,126.52652652652654,3.7828680755818555e-06,162.59259259259258,0.0
1.3914478655549283,-1.5876348578634258,0.8353615044788013,10.498835375370083,2.7703032012791926,1004.6569935787124,265.1701607392716,9.265525998401428,89.92148773805559,461.3174557065174,8.097556255970098,-31.408642518070657,600.1572771011358,770.2686030982193,43.81199239248757,514.2142142142143,0.0009840277276095663,127.22722722722722,2.5982937237690953e-06,162.96296296296296,0.0
-3.2294217234432745,2.240019768730985,0.2148887486817851,9.346653504981912,-1.909954440676947,999.2741034152323,275.3068312301005,9.157286384459116,89.92417524775357,547.133175237705,-1.1652682147842022,47.96174102115594,462.36954372148034,681.2023507112954,58.883799157945475,515.3153153153154,0.0009893931038924477,127.9279279279279,1.7527480115504937e-06,163.33333333333331,0.0
0.7709655506917674,-1.7837732525571248,0.7747429612659797,10.24950419932787,-5.184504141353984,998.7588973890421,263.3656384278051,11.242693479938204,90.34103417947004,440.83879113895046,6.721844198948117,-60.958585486592405,519.2365313810471,717.2669738428235,42.939448678094585,516.4164164164165,0.000994870835362442,128.62862862862863,1.1610123253501146e-06,163.7037037037037,0.0
-4.0486779981322805,2.7589523186704916,0.6463709649164118,13.030889616704496,3.151432662388043,998.5248120836949,270.37574859335865,11.896285900944099,89.58571710461852,502.81012405003304,1.6695915652819933,6.186187233511764,535.7788720474937,729.3202712912662,38.8991904667844,517.5175175175175,0.0010004534746097498,129.3293293293293,7.55040298396512e-07,164.07407407407408,0.0
2.0561166596738385,-0.3136216184574449,2.5676337197071226,10.76346833792502,2.0253749481528454,999.3975762837105,266.85309171211907,9.388091136936815,90.001761879159,473.66944935954166,23.20499674156197,-20.578893126397407,588.2554430419754,750.7086191821661,43.860145873673325,518.6186186186186,0.0010061320345797957,130.03003003003,4.820105500001891e-07,164.44444444444443,0.0
5.839578919041978,-3.3839051510396927,2.5899711696339116,9.253263149993831,1.0247583009656565,996.3706811572183,271.29368006703817,7.527043426815302,90.27593448583545,503.1689562721395,28.3359443857073,10.167676530182742,591.5089105968245,748.4744829974067,53.80133617558712,519.7197197197197,0.0010118971524368772,130.73073073073073,3.020229351150866e-07,164.8148148148148,0.0
-4.82413416803985,-2.1880054322756814,1.088440704680694,8.999604365808008,0.26945593901258924,990.5411975406946,246.19260894476503,12.548880455697807,89.70602390474937,309.9795069759556,1.156870435201938,-176.95308928913812,588.8642414058861,763.2190427385432,34.98603274653114,520.8208208208208,0.001017740238601782,131.4314314314314,1.8572494304132593e-07,165.18518518518516,0.0
-0.14415564113706109,0.7695069044308239,1.6916057451258564,9.660295284644539,-0.5910175457268796,994.8439908858974,251.70318184791918,9.809317817606635,90.02575591652956,362.241814133415,10.558070098774289,-116.16374665369923,645.3192317714464,794.8544602378939,37.52928428236652,521.9219219219219,0.0010236545493542738,132.13213213213214,1.1207351017822805e-07,165.55555555555554,0.0
-0.7628553965861586,1.1132969155388814,1.0281251048495517,13.273479923661279,3.8136895179616226,1002.4583779044979,276.1596700604684,13.460643629714337,89.73813734387598,558.7447050139451,9.27812010938586,64.7049320881428,438.246336651295,654.2851274755714,42.15907618220676,523.023023023023,0.0010296361254347433,132.83283283283282,6.635881871485072e-08,165.92592592592592,0.0
-3.9577151619374384,4.565584554002714,-0.9223394640692378,9.633398580947606,1.4757432209202401,1004.8098440131231,280.3718140564905,5.508828204869674,89.68876485066961,500.1104633895364,-12.072835366367476,53.37759392066819,721.2332803803431,858.6664754463266,52.33184257479772,524.1241241241241,0.0010356845461436783,133.5335335335335,3.854981060583726e-08,166.29629629629628,0.0
-0.2597848361873276,3.533199648030388,1.5131293498262801,9.960411310958584,-3.0007375151690243,1005.5256476049688,260.89513296468476,10.39080644256664,90.15673234758553,428.02059917978016,11.05334020963758,-73.72578343489225,564.2144824286488,746.8177031431101,43.01326160009768,525.2252252252252,0.0010418034581425775,134.23423423423424,2.1970645324872867e-08,166.66666666666666,0.0
1.0837927064236836,1.4443805011400028,-2.7889901377185233,9.035372858127394,2.9478485586580923,999.2519464998328,267.55971647828864,13.837212667752416,89.89296291940175,445.6445804251104,-20.573227569332012,-26.07464744486958,318.2405311702014,580.7872183971173,49.26061147180386,526.3263263263264,0.0010480008499765998,134.93493493493492,1.228380677629313e-08,167.03703703703704,0.0
1.8017623417731952,1.4157787776089092,2.1077831045917663,12.197966714883929,3.591146221873813,996.5015927401115,272.947192529023,9.293471729123684,89.8969696559705,511.77307590132847,20.570929908507633,23.581688164731933,608.2122914843058,763.9719896009551,41.83620124551744,527.4274274274275,0.0010542890566183863,135.6356356356356,6.737031657822067e-09,167.4074074074074,0.0
2.0324678252109,4.203149352994067,-2.38904587953207,13.91967450948935,-2.6073427134913634,998.075470313991,276.93217601658705,9.549013153330728,90.26747865371213,508.26954210466965,-19.08819764532249,39.34419384195269,653.03143176568,819.5338787889697,36.40009462458535,528.5285285285286,0.0010606844923484672,136.33633633633633,3.624335200171921e-09,167.77777777777777,0.0
0.621454504697118,2.2420667435975896,0.5716065735894659,10.901226098862777,-1.672774388937845,996.6588713696191,249.72322728329152,10.591023383180678,90.1321874278539,347.6420443981736,4.083591386805688,-118.51830868933736,680.3903748808533,821.399013994257,31.83475480185515,529.6296296296297,0.0010672071242804426,137.037037037037,1.9124651454163323e-09,168.14814814814815,0.0
-0.2837691813641963,4.554050498439761,-1.6903079168523178,10.165545807570851,3.8677282596058307,999.1814305124742,261.13959753021624,8.882408362230086,89.76085325469708,422.47912940747375,-12.759502408555772,-53.05482389186187,634.0307481030679,802.7889940061359,41.605925149679386,530.7307307307308,0.001073879712060319,137.73773773773775,9.8980033875706e-10,168.5185185185185,0.0
-2.138940266311891,5.6950736982878425,1.1067779661488535,10.07356566634847,1.114718586533383,998.1963906155435,266.67420620150125,9.375856135894534,89.81217127951712,471.4876914982851,7.011205432625301,-24.463696910501696,558.0341288367704,741.3461012114744,47.025554457807836,531.8318318318319,0.0010807268510301038,138.43843843843842,5.024305610953232e-10,168.88888888888889,0.0
-0.12699059020075154,-4.524508142153036,-0.06785045185581776,5.231386422428509,-5.757253145353332,1000.8539963514053,277.03140197236047,9.324369811617194,90.32086115653703,472.29473695191643,-0.6864391732628723,97.31968027377665,165.14654437959825,410.0083798714578,90.3053264752349,532.932932932933,0.0010877738658514428,139.1391391391391,2.501301940431653e-10,169.25925925925924,0.0
0.40510172944133,-2.153674441853463,-3.1895119163266648,11.490301728569635,-6.047081189315732,999.7829600893369,294.98430483721495,8.745158531147254,90.3689631929231,730.7328754286974,-40.29245575688984,229.08959290008218,495.16988893933484,733.7342199282126,63.658975100730565,534.0340340340341,0.001095045608774063,139.83983983983984,1.221255705371813e-10,169.62962962962962,0.0
2.658348315131705,-2.0637782302381416,0.8413992620369577,10.268332831991687,-4.326992079373364,1006.2843184969564,267.71994273190285,12.457713100401119,90.39691067216359,472.6761026334233,9.561143354364676,-27.015606427575953,436.44092764882964,657.2048039565682,45.7784576464224,535.1351351351352,0.001102565221094995,140.54054054054052,5.847734737037212e-11,170.0,0.0
-1.410955903192328,-5.975252441447283,-1.1558415536654212,10.85668410132145,2.881981976643425,1000.334422851616,255.9302253789601,10.92215606459287,89.7555765027724,389.5651920807972,-9.299281966993835,-92.75827626118928,618.7226825286963,791.8633190156424,36.01981171997415,536.2362362362362,0.0011103529177457405,141.24124124124126,2.746000794081001e-11,170.37037037037035,0.0
-1.4303181689143425,-7.664979445542724,1.7622934416267382,8.57707561183259,3.9961913957530233,997.3237138910165,274.02268077201296,10.501256464206604,89.69063027670771,520.9077225952021,14.6407310962906,48.880571209053315,359.0780406549525,584.3344007173732,60.92813438345988,537.3373373373373,0.0011184248533889414,141.94194194194193,1.2645558400111897e-11,170.74074074074073,0.0
-5.008740514586523,2.4046422795897318,0.002651377468814459,9.231086242045818,1.7186326979306876,1000.6318560708172,283.2099578954071,11.617142013780233,89.61387121929134,610.7744073881574,-4.980244985263677,178.81051073995593,246.1865971013168,499.67748655632204,66.70755016427965,538.4384384384384,0.0011267921240871895,142.6426426426426,5.710749072289134e-12,171.11111111111111,0.0
2.484918287058295,1.3454149429823021,0.7908419707760763,9.177950126993654,0.8349048050373645,1004.0235350492247,271.080141209795,9.471288333593066,90.09428621351779,511.3483871430103,9.509103149913537,10.734973057351052,478.9394782940209,686.2788554738061,55.44941291684231,539.5395395395395,0.0011354599518475998,143.34334334334335,2.529065228940603e-12,171.48148148148147,0.0
-3.0578470553332915,-0.1508765556641203,-1.9151379100304238,12.043245968146078,2.3163434128703906,1000.9130243889135,260.9335145484571,8.4515923632942,89.69241176935832,397.48851318297557,-16.45128262435081,-42.00294751421998,723.1782627079754,860.351444674941,33.27759169150032,540.6406406406406,0.0011444270905839533,144.04404404404403,1.0983323176448768e-12,171.85185185185185,0.0
-0.011392228885987775,-3.6630707789614663,-1.1786644628547238,9.242480326793814,-5.2332135696780036,996.9640670477104,279.5799394148002,8.794751390770886,90.2989980952707,587.237161900355,-12.09372470838156,87.7840552630328,445.839526001344,677.6107052247984,63.551429275719386,541.7417417417417,0.0011536854817916077,144.7447447447447,4.67745693428226e-13,172.2222222222222,0.0
4.75416286401334,2.774463171361604,-0.917277272202169,14.165320644219594,-0.38803971941278237,1000.2952693732519,276.6354561849844,10.003566082209218,90.29535614079909,520.7918680222497,-3.508053083448143,41.72750760702749,638.2635705112699,800.8579638559177,36.43432129366726,542.8428428428429,0.0011632201770671274,145.44544544544544,1.9533686522465333e-13,172.59259259259258,0.0
-0.6987500705991088,0.08502048802728857,1.7134049604851114,10.861724838030074,-3.574017989975382,1007.6263912747307,259.7391915580438,7.881576583254196,90.16350720111289,407.7739466272605,11.520087953109181,-56.395017058943026,715.8368015960934,843.5134023632213,37.623436045694646,543.943943943944,0.001173009533100436,146.14614614614612,7.999329305216504e-14,172.96296296296296,0.0
0.658964298335703,-6.45653256240496,3.3547541756109784,7.448634680008537,4.79525904494057,1001.9040653133552,273.8142561753434,8.99947796682665,89.76497405484388,519.9395348282868,31.098416648011217,46.60273817883478,374.8217813423522,584.9730545069265,69.83453819936706,545.0450450450451,0.001183025673480437,146.84684684684686,3.212290943545973e-14,173.33333333333331,0.0
-0.7816435148437778,-2.15662355203017,-1.6103435034857525,9.742907413496086,0.22780055714629574,999.3289363151943,279.9726556765887,8.967766716257131,89.94224892728298,594.1275041971973,-17.506442863269957,95.0939011146416,459.81100515730736,690.5551992349592,61.08486613161476,546.1461461461462,0.0011932352010901957,147.54754754754754,1.2649270247915866e-14,173.7037037037037,0.0
-3.1674005812683226,-0.8889171764600436,2.1536962893153606,8.696649755687169,-3.010230480430141,1000.2450149128105,281.81890042558894,14.249112459658027,89.99100501633093,521.9262059586682,16.579692315793345,173.32925777723443,157.54430613038505,376.01975297756127,60.421518935075966,547.2472472472473,0.0012036001354556935,148.24824824824822,4.884308212601774e-15,174.07407407407408,0.0
5.684783943841929,2.026523063863049,-4.339354835451404,5.6112350603599515,0.8150850995451352,996.0732082728766,269.3355102469054,4.452370120132167,90.28068194729883,466.4088697790177,-29.27549792187211,-3.4367496002243185,629.4742350330251,809.1391207437766,82.34347527787055,548.3483483483484,0.0012140790414927882,148.94894894894895,1.8493777240228117e-15,174.44444444444443,0.0
-1.8062265593476814,1.810665738079656,-2.3883788021845787,13.19894188022758,1.0567586188087077,999.5090277783625,266.4192055382068,9.640760557188733,89.83558505906839,439.7881220538308,-20.2247891537337,-19.105869106237073,677.3098499400232,834.9480629706702,33.48588832297844,549.4494494494495,0.001224628309906245,149.64964964964963,6.866436126051825e-16,174.8148148148148,0.0
4.4251504357510845,2.923948439314262,-1.9175569123735496,11.406285084440007,-6.033017220176005,997.2792237012683,282.27273822081264,13.451387585629542,90.60258821967918,612.6523887185331,-15.938408730735663,146.52137954650584,295.99862483484253,560.8768408674272,53.35374542599055,550.5505505505506,0.0012352035451665682,150.3503503503503,2.4998779087883833e-16,175.18518518518516,0.0
0.18856778666614316,-2.0457937196796534,-2.7050173788814447,11.066414635798624,-1.3079355384612303,1005.9693925081825,257.89839497019113,10.243688928264907,90.08506147797623,398.552291029236,-18.63275086161861,-78.70061708701012,645.0141204762497,817.4334885126467,36.03769693007658,551.6516516516517,0.0012457610145547493,151.05105105105105,8.924553733618294e-17,175.55555555555554,0.0
2.2079759864489956,1.2443100439219432,-3.16717677957516,10.330807320599408,1.7599755124100749,995.7768364684688,274.38579290921007,11.506834946842186,90.02580964821571,539.4897243901596,-27.52199065899547,47.59409132744005,398.17217456322044,650.5204348292319,52.08728055204882,552.7527527527528,0.0012562591111613083,151.75175175175173,3.124160427655217e-17,175.92592592592592,0.0
2.8308495212278943,2.0085895988277924,0.8259978242755951,7.235964862615125,1.5369817000565877,995.1069951622908,256.2997337263557,10.199652630199536,90.07464831585675,374.0608501014478,8.183013677653943,-122.41031577706961,486.66501618473575,689.51333944454,51.30878710966896,553.8538538538539,0.0012666597848141241,152.45245245245246,1.072403479677397e-17,176.29629629629628,0.0
3.3189771048233965,-1.6925623524534805,-0.42813539545572277,9.032765720889127,3.4237697325713126,998.5101730384017,280.653762722596,8.66533323756704,89.99399704174003,603.2985019290629,-1.1643767190703462,109.83512153310905,432.8422284917266,657.1665246787928,66.42442570597001,554.9549549549549,0.0012769298974862377,153.15315315315314,3.609609834334432e-18,176.66666666666666,0.0
4.165965823393824,0.6248648155768783,0.7588107952102194,11.683561549568026,-0.2961036278331287,1004.1925371204488,267.4195448438884,5.516168130982174,90.25474720823152,380.0218186442001,9.143996609473284,-8.28613537728724,826.9038412133823,905.270252799109,32.17245149071116,556.056056056056,0.0012870424635529083,153.85385385385382,1.1913480845958889e-18,177.03703703703704,0.0
6.562551096524414,-2.1794032408048296,1.380945372243026,7.897559940434995,-4.070368597916522,995.5819243746022,282.6858323564747,10.410911374072606,90.61056521699383,586.4311319995512,20.541275770008,163.84626793533982,249.61702756413456,480.6804212740647,73.4450958711896,557.1571571571571,0.0012969777400534917,154.55455455455456,3.855606880916164e-19,177.4074074074074,0.0
5.489599553610406,0.6258488492503527,0.5312339863450669,4.936461367498373,-1.8455031121932255,1003.2836422433697,274.91412756355527,8.448786790795218,90.41914891659884,470.1920679251759,9.79834307877599,66.28843090223978,210.8316966980318,451.16799229085444,94.14080426924181,558.2582582582583,0.0013067241375859327,155.25525525525524,1.223550442503411e-19,177.77777777777777,0.0
-2.0599646002614547,-1.5301813631019248,1.3155263523007474,9.545787984438148,-4.804594152544858,991.0439376219741,257.7677976993807,8.399329187669393,90.15843178445586,397.3550362509921,7.112322014415441,-79.2862902133082,647.4873934123491,798.2901641393036,41.85304609740855,559.3593593593594,0.0013162789283466972,155.95595595595591,3.8073739338198664e-20,178.14814814814812,0.0
-1.0130271361979735,1.3413304965109585,-0.13906457248453877,9.716484891944923,-1.4266895791337846,1001.7447576057617,284.24627732077244,9.002025488041776,90.02369155295777,641.1184179813613,-2.5715696851242154,144.97658956495613,425.1234367168937,655.0417791298473,66.08699994451138,560.4604604604605,0.0013256487338747058,156.65665665665665,1.1617247475671149e-20,178.5185185185185,0.0
1.6533509837578926,-1.8141987060934797,-2.3739867766114893,10.271126832829419,3.7955609175537712,998.5353551716241,285.5124526642773,13.489722813246987,89.87730348862537,637.9990586603311,-24.728022920208065,227.50792585553185,192.53491410725974,464.44176590523034,62.008028686734136,561.5615615615616,0.0013348497810458575,157.35735735735733,3.475798532568301e-21,178.88888888888889,0.0
-0.07701598302941574,6.774453697079199,2.1156283616415923,11.457037287029072,-1.3010451684817461,1003.6489545139889,278.8228649259922,14.809675084507946,90.07035155480952,555.9807947997973,20.464577645853957,109.02005061438602,292.894256429636,523.4422955064018,48.56727667289876,562.6626626626627,0.0013439079206178737,158.05805805805807,1.0197160100648036e-21,179.25925925925924,0.0
5.4629711737859425,1.3797765932128792,-1.178224265562254,11.275211624462417,-5.912642407232022,998.7713894321274,262.3841213496378,10.434415875056802,90.6534508411035,430.74111539472455,-3.2836359156347212,-58.08327363663472,608.595559620177,783.1637333542927,37.72595084711942,563.7637637637638,0.001352858408011817,158.75875875875874,2.9334376054229227e-22,179.62962962962962,0.0
0.1201775500199965,0.3795723830015297,-1.8711925975248518,10.517539610487843,0.6021732130724339,1001.420554326849,266.9398604564259,9.070465552176545,89.97241240308792,466.3455603384699,-15.11144656245649,-20.87391029070195,599.7007359455133,784.4595797875016,44.35201985978671,564.8648648648649,0.0013617454509544347,159.45945945945942,8.274603124307936e-23,180.0,0.0
1.9401141792771897,-3.2343540799132287,-0.3558357516087963,12.391062776173419,-1.6121503168817817,1000.108912041911,271.4542721740576,7.645547165097579,90.20285072899038,453.5832275443309,-0.8648539060838878,5.460467848531504,721.5199706146766,850.0904907451142,36.449805128607004,565.965965965966,0.0013706215330548113,160.16016016016016,2.2887056994240186e-23,180.37037037037035,0.0
-0.8138960745453351,-5.276526140935846,-1.825621838593026,6.962060438373371,-7.868782000883743,997.9184357508353,262.96289600668564,10.937080323092138,90.40292120734671,403.13835467247617,-13.689429498553546,-85.65327898046148,367.7883326318604,620.0343088322905,58.051405753037926,567.0670670670671,0.0013795465263570486,160.86086086086084,6.207332081584262e-24,180.74074074074073,0.0
1.2624543620373365,2.0466132618736594,-0.8348607639788644,11.00916362895478,1.4341204704027766,996.8937135197598,286.923465724632,13.565811200130288,89.99011331148817,657.39092095622,-8.29871555386726,236.808796668172,223.32360440631794,480.1439600519676,59.604720955797326,568.1681681681682,0.0013885866094321873,161.56156156156158,1.650790936527752e-24,181.11111111111111,0.0
-1.5279697554251013,4.977383178952806,0.688107843126933,11.253076726673886,0.18652448623526643,1001.4131349262319,271.4432647172604,9.505319225949686,89.90141543302437,507.31033368398914,4.58334359525683,11.012922187729094,571.7097803100489,753.6202730014004,45.22096613269502,569.2692692692693,0.0013978130107143002,162.26226226226225,4.304781152187829e-25,181.48148148148147,0.0
-3.876211372713786,-4.630759969799262,0.6966834784922538,7.5208754278395205,-1.08323568538098,1000.5390537748905,242.96651952892643,5.2420079184935515,89.84079773870558,295.69987069771,-0.2333602704686406,-95.99345834855208,814.5360298027381,904.0314281149791,39.83555274876232,570.3703703703704,0.0014073005996207697,162.96296296296293,1.1007326395444496e-25,181.85185185185185,0.0
0.709778971616366,3.3112155703506456,-1.7956601328512587,6.994258782635221,-3.044427683916064,999.3466377658784,273.3935581275622,11.340099343631048,90.21595534997162,474.6559516847389,-14.148645134472025,42.46445896579749,231.8874443032215,497.3160400433707,67.79546473235736,571.4714714714715,0.0014171263506051214,163.66366366366367,2.7598422173228803e-26,182.2222222222222,0.0
5.32504692003613,-1.4511194530732832,-0.9754107458974892,8.508115747048798,1.929672960965579,1000.496392087721,266.5184260318269,11.970799422900098,90.19416172084851,449.06821982941636,-2.2300240185990106,-35.990480283753364,377.2179548169779,615.8430897541048,52.16284038777507,572.5725725725727,0.0014273677077383427,164.36436436436435,6.78513037892053e-27,182.59259259259258,0.0
3.411088302011595,-0.1217744728293618,2.1486660095404875,8.676917114969417,-1.8547747307321698,1000.7090345263321,269.2507344388155,6.828308719228305,90.30145848876614,483.8841069405795,21.43790082745332,-6.802697592394893,622.3666263231282,775.8149736042981,55.412661698497665,573.6736736736736,0.0014381008797451507,165.06506506506503,1.6356997247736774e-27,182.96296296296296,0.0
-0.5458954541380401,2.7943780794998907,0.9928002354678822,11.50683892700486,2.2597945766678413,993.5175164900975,266.313806342143,10.352968367325905,89.83774097787085,465.942613951162,7.5380552763395405,-24.728216336560333,574.6124824215472,749.8875046414017,40.54619622146707,574.7747747747748,0.0014493990976461953,165.76576576576576,3.866520537868153e-28,183.33333333333331,0.0
2.062826065623491,-4.984989701695937,4.150130078697083,8.77092243261781,3.6653140220906497,998.9366691517431,278.07046416606687,10.902452032272198,89.9085429447248,548.1020956073077,41.683641402368366,99.20458078768414,325.1530465974488,530.9085443773596,62.41929937433911,575.8758758758759,0.0014613308692472717,166.46646646646644,8.962070320127217e-29,183.7037037037037,0.0
4.6692305622754064,4.364232058212013,2.3602563474830554,8.287302963437591,1.3455173105121767,1003.7860272003486,281.1968777855338,9.853785395982124,90.19054421317183,591.9047719198771,28.873647910559114,137.04472511848195,318.2588901889844,539.1117515179114,70.91983433039248,576.976976976977,0.0014739582665978942,167.16716716716718,2.036890088865732e-29,184.07407407407408,0.0
-1.978202956018165,1.2516406716048267,2.288586137119878,8.776732526610882,-4.337613089792407,997.7565505668159,272.83053162258653,8.418458161829292,90.13565812757452,520.9976800954566,18.92232933120327,20.453533382726157,496.3410875592178,691.7175099101908,59.63419253680056,578.0780780780781,0.0014873352840979747,167.86786786786786,4.539395358361292e-30,184.44444444444443,0.0
1.562260621530728,0.8243228262569051,-2.775737100911604,12.237264668308423,-0.9124710948383998,997.5215537490699,266.60688812861844,12.031874447127112,90.14226124744548,467.1748652633923,-21.012355525529863,-28.039683721672414,539.9895253372852,748.3051248375206,38.09344215182587,579.1791791791792,0.0015015063060065444,168.56856856856854,9.919722921370383e-31,184.8148148148148,0.0
-1.7402176942808953,-2.1238595724775484,1.5277207032668452,10.026086748753904,5.486351175577824,997.2906487478358,269.58662795190827,9.193240508062635,89.58571275760269,497.28651752632754,11.568863778422825,2.183948066394242,539.5662373178743,723.8147420095746,49.79053077197933,580.2802802802803,0.0015165047225150676,169.26926926926927,2.1255540333649974e-31,185.18518518518516,0.0
-0.08080906782260423,3.708494779035062,-0.1062136033938213,9.641497949286176,-1.7567931699497459,1000.6463348686216,270.1959961657763,7.029627674600135,90.0963216774986,476.3941826604869,-0.9640885030637327,-0.5684202045065463,653.2492847673628,809.6224195868219,49.419272081617876,581.3813813813814,0.0015323517330890146,169.96996996996995,4.465969946117879e-32,185.55555555555554,0.0
1.719014624938051,-1.171985422894118,-1.101963607076499,9.779989002597897,-3.801530590492359,998.7487477246536,261.9756996013516,5.901051028660638,90.31632580188474,379.61169028850156,-5.549851123222514,-35.63644638458624,772.9265364877766,882.3018197183671,38.64652387412655,582.4824824824825,0.0015490553742555058,170.67067067067063,9.20090292828722e-33,185.92592592592592,0.0
2.440325593064003,-9.00788269325598,0.336030681065057,12.584120668653046,1.0038753561990865,998.9474029792666,275.78928648571235,12.52169903999862,90.08165290812549,552.7196233501527,5.667663607971953,56.236311506757026,454.18104295210776,669.0739349202621,43.72882112203379,583.5835835835836,0.0015666098062433707,171.37137137137137,1.8587290183089895e-33,186.29629629629628,0.0
3.632716111054385,-5.501458017717098,1.890423069222967,8.501656546793516,-0.29531517765254184,998.3261048859948,274.60042323860466,11.233327952942236,90.22420032509791,514.3850292428782,20.490650174444458,53.86236712083248,325.27161678029836,552.2432072313561,60.10951416227355,584.6846846846847,0.0015849948887307291,172.07207207207205,3.681905708663268e-34,186.66666666666666,0.0
-1.1461388921295215,-3.5407070945393384,1.0016631820084232,12.631016581880207,-4.789175625710577,1001.0169670278799,285.40441239776675,10.175947094258339,90.20778270853414,634.0603981451343,9.959876858643732,131.16594807374184,507.58343055965565,707.4828825566257,50.297109092929,585.7857857857858,0.001604176070345073,172.77277277277278,7.151549952355587e-35,187.03703703703704,0.0
-4.094142307706051,3.6708566170521215,-1.75694760268412,10.420992597843007,5.549585647560807,1000.0581910659371,282.55349780288475,9.119450726298393,89.44546900701006,621.7359916596207,-23.290940625846915,124.64145830369645,465.2331924574074,696.9639902441799,60.0829989525143,586.8868868868869,0.0016241046095006302,173.47347347347346,1.36206741263283e-35,187.4074074074074,0.0
-1.4790010605425081,1.0957414843586688,1.4849178271852406,9.679161236049305,0.7123476856095377,1002.1905816931963,263.1432508240987,8.942003171593747,89.87458247808233,445.7072675903507,10.113189149591888,-48.62660511511155,591.8787144159605,763.4245896566562,46.216452215052314,587.987987987988,0.0016447181357367522,174.17417417417414,2.5437119135170996e-36,187.77777777777777,0.0
-0.1483758983918121,1.5085355509159208,-1.2751750841519278,15.001800995868564,-4.013975472600002,1005.3838240695125,278.2029837450896,7.848526703116777,90.22062645503807,448.9216415955956,-10.14453041386186,29.51582135964071,772.7889556188516,888.1925948796979,29.941822280920775,589.0890890890892,0.0016659415511349777,174.87487487487488,4.6580926894702305e-37,188.14814814814812,0.0
0.24293214991173448,-4.057177648721255,0.43336623792857243,7.888721020402807,0.639819832936644,1005.1603846165812,260.4904661690553,9.13708871088023,89.97746770482796,421.9029974629068,3.4322895945304284,-80.04967311374236,523.4713809130969,722.7704614872348,53.45253380109277,590.1901901901903,0.0016876882609273601,175.57557557557556,8.364099607626248e-38,188.5185185185185,0.0
3.1504723067046956,-1.5613954124920892,-0.6067001349542684,9.292628480865988,-2.318053865911758,1005.7492166025074,276.9593210094085,5.759825569759651,90.31104645185475,495.5097529923304,-2.06327309551382,34.66076772861651,702.8028891601963,842.1508736038263,52.98682562319822,591.2912912912914,0.0017098617114434647,176.27627627627623,1.4726553617258802e-38,188.88888888888889,0.0
-4.922344164354211,-1.353819009501895,-0.4377325034712514,7.535137521672,2.4512569019430397,1001.7488663086685,264.83385801239893,8.527872693062971,89.5788381210039,455.0974480137627,-8.43690553041322,-44.4294119293795,483.2224029059255,700.8965397095027,61.05173479877464,592.3923923923924,0.0017323572025297299,176.97697697697697,2.542458639898128e-39,189.25925925925924,0.0
4.745819159201855,2.6886372212749396,1.532485950081019,11.904923941072338,0.7400503039341157,999.2140835031506,259.7674677662442,9.378124967297813,90.23031264660484,412.96669871028547,15.667077113474477,-56.40641472840641,682.6388385164996,815.574919997044,34.302356345758156,593.4934934934935,0.0017550639310136222,177.67767767767765,4.3040519908300765e-40,189.62962962962962,0.0
-1.1025348558079964,-1.1044498360078607,-2.080387439631796,13.378377867303358,3.796414443916883,1000.4438568808047,272.80045342697406,11.219760094380838,89.71974703713786,515.8376263354528,-19.880683800154113,24.991712210006614,567.1447760338191,765.1984068899599,38.6654583551966,594.5945945945946,0.0017778672122021706,178.3783783783784,7.144501828807148e-41,190.0,0.0
-1.0170993371918415,6.5672537542141765,3.890390148553866,13.339845562809277,-6.220420579647627,996.4671462099014,243.2543287184586,9.920147073253272,90.30116742431501,311.1948701880186,20.2147693623243,-110.9480266291632,788.6523218298414,876.7558938356045,23.458522687443743,595.6956956956957,0.001800650818315941,179.07907907907907,1.1628862060810403e-41,190.37037037037035,0.0
1.2077859482181483,1.3599110938543315,-3.6421721385889927,12.447897506292009,-0.5876958703962522,1000.9803028591393,252.49024425594772,11.589846227751117,90.10291248619619,355.80722736202557,-21.363765524662476,-100.1222876120611,685.48423316987,841.1336492395079,28.544346218207387,596.7967967967968,0.0018232993666407395,179.77977977977974,1.8559800553601463e-42,190.74074074074073,0.0
3.25804235032601,0.7551176230799382,-1.1953353665097142,9.60475906440807,-0.1789485142707657,1003.8547240969623,268.22508116225714,12.698270210226859,90.19631579841774,470.8862348565824,-6.499284149227327,-19.332075900072038,385.7744598252473,627.8476586026736,48.697731443137776,597.8978978978979,0.0018457006864288257,180.48048048048048,2.9045590110956698e-43,191.1111111111111,0.0
-0.8191631907708893,-0.6209127413388595,0.740423779883482,9.269518045020307,-6.169925837362165,1000.45406492388,270.82441766634844,12.116340187648204,90.30624399187926,485.8205028622981,5.469949953781958,2.983164430222457,364.3720518222648,601.6166670811119,52.50330177186792,598.998998998999,0.001867748092499385,181.18118118118116,4.457156803544457e-44,191.48148148148147,0.0
-0.2264230630850153,-0.1177070469765759,1.1686283328706197,6.65766045501187,-5.748955091091953,1002.4024212201648,266.3068122984181,10.941019694757113,90.3156191760926,416.50406884479366,8.274562676127472,-49.871417920650394,318.8388111503507,560.3179874732418,62.60715645300184,600.1001001001001,0.0018893424952436057,181.8818818818819,6.706662112782683e-45,191.85185185185185,0.0
2.3009666507217346,0.16426731422608068,-0.2009514411434103,14.071747070363585,-0.29870468248810833,1001.3269232405157,254.205637012824,10.023725358361569,90.14877688441838,361.0426091732503,1.0427597414796868,-69.8540822655203,755.4310930012274,868.7771383106827,25.493909687476975,601.2012012012012,0.0019103942813645416,182.58258258258257,9.895226567914219e-46,192.2222222222222,0.0
2.3168113491228626,-0.25524823808256125,-0.11478140600308481,10.937956156296936,-2.7318377872730766,1004.0460233703502,261.82108157861495,8.038423983172882,90.28802497745438,415.25624592423736,1.489563117156159,-45.90553529999044,703.6584391290835,840.0662586378266,37.75296383469414,602.3023023023023,0.0019308249070554065,183.28328328328325,1.4315807743212501e-46,192.59259259259258,0.0
0.24866630563966216,-6.3188653852290475,0.8211001706552331,9.016086190261033,3.294222633199777,1001.8453291131331,273.91209327237397,11.479888102758633,89.82691609761174,519.3244909553877,7.688000093113025,48.39085058313398,342.3953318185404,577.76075632135,57.57810215951271,603.4034034034034,0.0019505681551798175,183.983983983984,2.0308449551676825e-47,192.96296296296296,0.0
2.897682535105695,1.0956927668380123,-0.4621389549153606,12.656113777973935,-0.4095694963627106,1001.8336697393747,275.8178177062836,13.359494764443058,90.18935115653805,554.0432473250692,-1.5478693217148725,58.56449184145623,423.0351951028798,652.510517717354,43.54918920020483,604.5045045045046,0.0019695710199624373,184.68468468468467,2.824935093081341e-48,193.33333333333331,0.0
3.1559850750313685,-9.158763680604425,2.7863625158698118,8.054470966479998,-2.2353905758853894,1002.7055045475519,269.8377688240406,10.684212079300837,90.3052782444599,475.3351361616751,26.13674313955896,-4.010957902455514,375.62355447434504,593.223152946254,58.6926260122596,605.6056056056057,0.0019877941962179683,185.38538538538535,3.853106127875761e-49,193.7037037037037,0.0
6.6040206749888295,-0.44142116270631704,1.6786982284632044,10.813244068445348,5.216116582995157,1003.3855678565625,281.5683378103699,13.834518296852245,90.07921783040186,587.7466248110871,23.63568185403213,154.38243114758643,274.65970992626137,500.81691966149015,53.766670022312546,606.7067067067068,0.002005212164640932,186.08608608608608,5.153286155776551e-50,194.07407407407408,0.0
3.5043817647515176,-3.2884712820257533,1.7456487020112692,9.65474173141833,-2.307205591075584,1001.1429019084107,273.97397023459234,6.9488565838778324,90.33150668227229,510.21549279035634,18.947288658086695,22.979277454479664,637.1530660259975,787.1324619820299,52.5075030799289,607.8078078078079,0.00202181287949961,186.78678678678676,6.758157917726868e-51,194.44444444444443,0.0
1.9377612307135035,-3.3311925022977453,-1.932313446740834,11.277354279760601,-4.089272615263561,1001.8100570939276,262.5254434604179,7.691673230440918,90.3435531711995,399.90730409227274,-11.488944720761271,-39.41903470875516,732.5298833783405,864.0437769756093,35.30934329373241,608.908908908909,0.002037597079552249,187.4874874874875,8.69046870540741e-52,194.8148148148148,0.0
-1.9725306495147925,6.052698591194776,-0.15877684881140575,9.872852921627757,1.424933106090897,994.0871215608796,267.1949794658838,11.710403015496524,89.8029830110149,467.29226073267495,-3.2729506140382574,-25.813914313579655,438.14682811272974,661.8195531411385,47.531002128418656,610.0100100100101,0.0020525772564929283,188.18818818818818,1.0957938298660912e-52,195.18518518518516,0.0
-0.6029906961212048,0.687583117442462,-0.6009318974414074,7.098144217777552,-3.6738830955485544,999.1046361921025,255.97133842792147,10.528580420306502,90.17622757788735,365.5261124457807,-4.443181482747599,-135.3262690948841,472.1987709562735,691.4048444434258,51.58379859782953,611.1111111111111,0.002066776327133011,188.88888888888886,1.3548315040742358e-53,195.55555555555554,0.0
2.7513957475904456,1.567483760885853,-2.0112027513789315,10.151152745340076,-0.9514020572272811,996.1752981066362,268.91861009608584,12.627564353143615,90.21330388060056,479.87202712165254,-14.003427203720536,-12.15955200981961,402.3992403716385,644.5822340295186,47.03059232460818,612.2122122122122,0.002080226065340157,189.5895895895896,1.642526962657005e-54,195.92592592592592,0.0
0.4756663434025183,1.1541080249316016,0.7203283678915339,12.097728283750724,1.2300587461111543,1000.7952293756745,281.1210061922134,9.96905671854652,89.956760989876,595.4543404769523,7.956192875528136,95.80520863176663,519.675411380075,715.1963461459741,49.18491172614312,613.3133133133133,0.0020929653570797204,190.29029029029027,1.952587531302789e-55,196.29629629629628,0.0
7.600267413299509,-0.1822066346650832,-1.075291515559633,9.94156718829203,-0.6143329361159129,997.609977423304,276.85290084710965,8.264049154943336,90.47169270791647,548.7316064377574,-2.556541116604402,53.06820831710649,550.9229149161931,742.9816367090591,54.4407777868881,614.4144144144144,0.002105038346478576,190.99099099099095,2.2760369016288666e-56,196.66666666666666,0.0
0.635931022907899,3.322460925052573,1.310807659700474,11.550230243178172,3.3163031179265365,1005.234856932203,284.02009325919124,9.572813515589916,89.84671949083902,630.4150994611748,15.046476098826664,129.8005655755783,498.6910276361049,696.0797107869099,54.539520333261834,615.5155155155155,0.0021164925425269897,191.6916916916917,2.601470280493586e-57,197.03703703703704,0.0
3.495979960529838,3.7537194172164354,-2.1403831257886634,7.908941028651894,-1.5291556776857156,998.0641582335871,266.97114756201006,6.934632058152532,90.28956410495567,464.44091904966626,-13.731431473700304,-22.899446388740262,594.1862193020039,779.1434411649057,58.3221893736731,616.6166166166166,0.002127376954866392,192.39239239239237,2.9156085862988693e-58,197.4074074074074,0.0
2.0198423119972793,-3.6144989009903163,3.438081225683642,9.947478413460296,1.5533350268358812,998.8678116907422,283.4609979451426,7.742818653805931,90.02666271149131,610.6965221060223,38.58789689550484,112.0392995207876,537.2766537223987,705.230105583967,61.29936976426412,617.7177177177177,0.002137740323235618,193.0930930930931,3.2041316633185903e-59,197.77777777777777,0.0
5.16536404401036,-3.625062427179938,-1.7926653171841236,8.750979089822845,-0.440812653547293,1002.3389886379721,268.0669577355203,11.94488799583602,90.3193026016693,466.03979353985477,-9.259141812288986,-21.671154199837137,373.3059716451429,619.8532363227978,52.69125883052453,618.8188188188188,0.0021476294988367274,193.79379379379378,3.4527272144272083e-60,198.14814814814812,0.0
0.957017370900059,-2.3852296701207307,0.43860467440087214,11.49396168020942,-6.037914100830752,1004.1688379912297,284.71585082569896,11.745574828939219,90.39816400591494,646.3235049482389,5.89745608828301,161.4953421427241,366.2890555689921,604.1030147463548,56.14995206974385,619.91991991992,0.0021570880275182933,194.49449449449446,3.6482531223714875e-61,198.5185185185185,0.0
-0.20282326059115702,1.0396380256058069,1.5837186207761351,10.062983124523992,0.22983599841606175,998.6987444216386,269.78143252557874,10.726008569612153,89.97515228619139,495.5996079372315,13.50519477408728,-1.786894303638817,470.03099763042235,675.1363871730131,49.28875359343388,621.021021021021,0.002166154974718131,195.1951951951952,3.7798837048022744e-62,198.88888888888889,0.0
1.0162207433523154,1.3342305754796342,-1.1412808604002256,11.380147352673225,-0.2821831724184466,999.8811911887033,277.0723137380428,6.557844958079061,90.07450127583813,472.15003021723794,-8.369586192842197,33.151112067802934,730.4010595342784,859.361458947538,41.40783738695863,622.1221221221222,0.0021748640210753163,195.89589589589588,3.840101411595315e-63,199.25925925925924,0.0
5.103003096106125,1.4342013897977286,1.7049372868659012,12.175420852315732,-5.474539207138206,1004.727409760007,284.75112364309854,9.283192848974222,90.60403685953067,617.7680304084231,23.339317767318025,113.51885620244252,552.7948320415057,731.1568718700235,50.34210986815442,623.2232232232233,0.0021832428460539376,196.59659659659656,3.825407711120823e-64,199.62962962962962,0.0
-0.772091073361497,3.048711314733265,-2.4583671956008324,11.383237150242778,0.13068312372177146,1001.4008957405207,268.0657237141879,7.550000222679898,89.94818948858465,434.6475975663271,-19.465943319317216,-9.626006884414272,712.5048490701466,856.2477892076064,38.28619128829997,624.3243243243244,0.002191312805357997,197.2972972972973,3.736659664170667e-65,200.0,0.0
3.761435954555951,-3.882036769255825,2.904235398365121,10.546236868587288,3.0090645820247035,996.7708007730545,272.18388987544176,12.35306650757553,90.04307957218721,507.76029313084877,29.330268815045123,25.534225783640874,406.09467933025553,611.9586596004896,47.85090878921369,625.4254254254255,0.002199088896866931,197.99799799799797,3.5789871455288944e-66,200.37037037037035,0.0
1.8891448950692356,2.2173028989287538,0.028298529931516585,8.00357548297719,1.4972496090366627,999.1536445573076,282.888634252063,8.832555732874798,90.02252294735972,623.3487109554516,2.196085366267085,154.47583439973397,330.60467270599827,572.4456084276576,77.64775170565993,626.5265265265266,0.0022065799997427558,198.6986986986987,3.3613018340298056e-67,200.74074074074073,0.0
-0.9409784191567411,4.350366922676765,-1.1928228159377592,9.994427778666198,2.67772430575064,993.2731162505248,268.6699683606994,7.828504578436901,89.79034209882872,469.82620799457317,-10.743148616930059,-5.883216948146128,624.5467794893531,793.6578291257631,47.113174928704865,627.6276276276277,0.0022137893626351436,199.39939939939939,3.0954633443060303e-68,201.1111111111111,0.0
-0.4745174306564112,0.397107613456232,-0.598363544854869,8.933819195968333,-0.3133636919029218,998.0937137071263,256.7910771749384,10.059592330242848,89.99074525367068,392.4730641353876,-4.578380894926111,-101.4229780972552,567.3124446431082,755.6404018232765,43.98667605794963,628.7287287287288,0.002220715309835505,200.10010010010006,2.7952110068066873e-69,201.48148148148147,0.0
-0.5473011635374682,0.049265274133575,1.6178385387854388,9.311872086591547,1.3669354721089182,1001.4864102330065,291.4300705458491,8.719691086330776,89.89047984969957,726.1553936149726,19.977774095093928,250.0930685797147,367.79131249156694,589.5842559039805,78.07157213269289,629.8298298298298,0.0022273521290027574,200.8008008008008,2.4749949034910428e-70,201.85185185185185,0.0
-3.466726216687846,-4.553840735533695,-1.1689105837008764,9.250931698499498,-2.2377095589522913,997.7479084991603,265.30235535662865,12.967487820407413,89.92974427890483,436.1876635374947,-12.437508802585278,-52.72046142503012,383.40504678790137,629.0647688996573,47.53530944185232,630.9309309309309,0.0022336911007921883,201.50150150150148,2.1488435594986465e-71,202.2222222222222,0.0
5.042267740461699,-2.6783269508131378,-1.4987153788455552,8.04014885043551,-0.34995462274308187,997.1645683153974,271.5875605093754,8.530378204931619,90.30899713326612,512.4856812713367,-8.234220570091555,14.57085854300398,458.80346379823675,682.6736916805256,63.135281804521284,632.032032032032,0.0022397216293563826,202.20220220220216,1.8293890192962446e-72,202.59259259259258,0.0
-3.1350578791475234,-6.809617449876476,-0.44307319516747634,6.085322821732021,2.662586230354339,998.8324643180517,281.56006669451125,7.201543481550738,89.66968679562223,603.8746095543753,-7.829209462058479,146.62122901142277,295.0306447041504,548.4566940821632,99.75277161883373,633.1331331331331,0.0022454324331437226,202.9029029029029,1.527137408158878e-73,202.96296296296296,0.0
-2.0205744604206575,-4.183977296089329,-2.353924225539936,8.663713903344465,-9.192703904333424,998.8147085838065,263.91506096268796,5.694172968484969,90.40969719031119,396.5304352232992,-18.403754379014583,-36.98305181552448,738.1253615965147,871.9347720806162,46.04117847528203,634.2342342342342,0.0022508127575010285,203.60360360360357,1.2500314562908667e-74,203.33333333333331,0.0
5.192507858557044,3.1933220224844687,3.641087815883631,10.386758903848317,-3.2841639237607443,994.8414529311949,259.9213208677787,9.93842699517317,90.4897560671342,420.1908782975644,31.600786429162167,-72.9148174714687,603.0928959316523,754.8221369458294,40.03537256010174,635.3353353353353,0.002255853574023809,204.3043043043043,1.0033086276453215e-75,203.7037037037037,0.0
-2.1761224633926752,7.1228274282036805,-1.1327891824294465,7.30364590914502,-3.913086614148439,1000.3459799663106,272.53737296774835,8.876139772284148,90.10019965130002,512.8112885967981,-12.359214417868552,23.800046732150317,374.9718504397315,623.8247738537862,70.52478792074079,636.4364364364365,0.0022605487360700923,205.005005005005,7.896214372107807e-77,204.07407407407408,0.0
3.1046150670378485,-1.0272070273909042,1.6632335723608072,10.031364472943249,4.201531209557055,1000.9903762652148,252.0692360208761,7.142190786976546,89.937277906707,358.8567590332766,13.434610994718112,-73.81126436638746,759.9007815863077,862.7939280675569,35.47893107423088,637.5375375375376,0.002264896065000562,205.70570570570567,6.093602102206766e-78,204.44444444444443,0.0
-7.903814855841879,7.244596518032378,0.4189401672955452,13.80053684862193,-1.9179321153710023,1001.4416956515654,267.1209392313208,12.37845292251157,89.655036537649,473.1944063746814,-4.386017158187247,-23.593035091472935,570.4516618487139,759.7605670239334,34.8617657002583,638.6386386386387,0.0022688983471632804,206.4064064064064,4.611052138694208e-79,204.8148148148148,0.0
-4.394213968831588,-5.203207699570823,-1.9690681009639361,12.046113110504479,-1.4517710320052275,997.8034807698507,272.45038664315405,11.334490294858483,89.83191629722548,518.4838239478972,-22.370895713050786,19.595294892807477,505.9738574681418,726.6621929320711,43.4320152344277,639.7397397397398,0.002272564227040085,207.10710710710708,3.42134407350638e-80,205.18518518518516,0.0
3.2336516330928142,7.715174530908729,-0.011909418425458767,13.28708301824106,-3.650415277485468,994.4602308999696,267.30048103174835,9.943564242125541,90.39971984484518,453.25709310726506,3.14011040564964,-19.512148487498955,658.0529673817861,807.7261949638216,33.86924357874742,640.8408408408409,0.0022759089869821844,207.80780780780782,2.4892255464892726e-81,205.55555555555554,0.0
4.377455009554129,1.7832372127067855,1.568005558621496,10.782255753865453,-1.2330470264229232,1000.4998090202861,254.56549056814254,12.728652488341734,90.32186780028572,378.23493314452,14.611315150534807,-118.73534732405945,574.911781526129,748.9433037885624,34.68638935304839,641.941941941942,0.0022789552082996592,208.5085085085085,1.775834648449772e-82,205.92592592592592,0.0
1.8807783679362855,2.6987369563710817,-0.3765226701726131,12.335019645972892,-0.30555087313150586,998.6845970763832,285.9417795620401,11.325072066797226,90.12577210375089,658.8350199165176,-2.436498194612132,165.36363459530898,418.7038680971008,648.7474209976875,53.26042812066016,643.0430430430431,0.0022817333119102704,209.20920920920918,1.2422573630219026e-83,206.29629629629628,0.0
2.39994292514578,0.8892053582492925,2.386225891702056,8.552070539064426,-2.990711639933618,1001.9234433438479,271.03538153949177,8.354288196963136,90.30853966642559,508.1615351581096,23.475834969154924,5.944707440767553,507.5104632302138,697.5035938246425,59.19040686811168,644.1441441441442,0.002284281979151436,209.9099099099099,8.521016615852605e-85,206.66666666666666,0.0
0.32951282319190073,-0.19793685003672185,2.0430307855637277,8.71131946595603,-4.165136845941711,1002.4540157356143,284.3115211776174,7.921559672018468,90.25684159970992,635.3109216956153,22.981035775346225,138.6589973568322,442.60298828643465,650.1889855869865,72.9378946302201,645.2452452452453,0.0022866484546503144,210.6106106106106,5.7311532710052414e-86,207.03703703703704,0.0
-2.3842453759311275,-0.8875725253418424,1.8378297093166587,4.5217195877250544,-3.1692884895924704,997.620590858195,267.39963749819555,11.635963088907722,90.04504685042168,321.8600822172323,8.019842318989326,-41.04464352618661,163.6569398653496,394.87054346907337,71.74509548852977,646.3463463463464,0.002288888733351773,211.31131131131127,3.7797529310723525e-87,207.4074074074074,0.0
-5.353599513159898,-0.3109772049223334,-0.9193135445459939,12.372290948084597,-4.638382040549712,998.4144271921431,261.1998801830924,10.792733912934702,89.95896876616044,419.5621538695112,-12.171978387569094,-61.353282616721366,632.0635248946744,803.9396996915061,34.34856623953691,647.4474474474475,0.0022910676330243885,212.012012012012,2.444306035566191e-88,207.77777777777777,0.0
-3.126199573184471,-3.4898558438319074,-2.159684895562974,13.080647959639773,3.084208799128874,1001.6305591850416,272.6918092025516,10.339495535941323,89.64598703262924,507.1664830707824,-22.37008890147247,22.04078483734892,598.43237706118,787.8722262091657,39.038999674867014,648.5485485485485,0.002293258751981248,212.7127127127127,1.5499529895775094e-89,208.14814814814812,0.0
0.5688752553875986,4.401897733010834,-1.2271752107255889,8.89364550930546,3.09404238708108,1001.6511597084303,267.8421287367178,8.307004394262185,89.8549198124167,481.6303737900835,-9.736195023347673,-13.828479029587106,552.5369795182753,749.4201742991033,54.10288284206123,649.6496496496496,0.0022955443096024223,213.41341341341342,9.637230588517595e-91,208.5185185185185,0.0
2.903972088122762,-4.966358974118528,0.3924818813334409,9.49209658720553,-3.4901104429633913,998.9539526256846,258.2223854200864,11.215895134011507,90.36491839540147,400.57673509174487,5.628113322157782,-99.40361418784971,538.9441347978936,731.0310037395493,41.89612797425126,650.7507507507507,0.0022980148648228823,214.1141141141141,5.875661298242187e-92,208.88888888888889,0.0
-3.1294789481504406,2.974979711105202,1.091573427064711,8.492275772618077,-2.467206276490916,1004.2076472942233,284.69784258787496,8.489002233732101,89.96210129306857,646.6801294701619,9.251899535700668,162.3698379389359,375.78980407639324,607.3767314839637,76.53161197485677,651.8518518518518,0.002300768905364582,214.81481481481478,3.512626988932842e-93,209.25925925925924,0.0
-3.1068979359832554,-0.7103523919688436,-4.343142809520895,10.765307102954983,-3.7845780005370173,1002.8261202380993,263.77729777106003,9.796026690812644,90.03869137068351,436.92301147447847,-36.52614070341221,-47.311396232976776,603.6282091715821,802.6708872705342,40.99252693200114,652.952952952953,0.0023039122984736668,215.51551551551552,2.0591031028077414e-94,209.62962962962962,0.0
1.7394174646740657,-3.0621740369632016,-0.01622640322350058,12.249865090606482,2.823768075005919,1005.7857670904796,251.5973361520443,12.89388829277396,89.9384162002753,363.92366449496325,1.6368453757597166,-117.52657542539681,644.0554391606923,802.805071707935,29.56638778270651,654.0540540540541,0.002307557592579241,216.2162162162162,1.1835726760145822e-95,210.0,0.0
0.3332266090143048,-4.218559020674904,0.31617845064636885,6.514456052237918,-1.2955427595427016,1002.2525604520832,283.28166053957335,8.678331528379708,90.09272151713733,599.0790405086012,3.6373520968826094,181.95296432923888,225.94701160961938,472.66875096780007,91.91173074008447,655.1551551551552,0.0023118231588980316,216.91691691691688,6.670871057742579e-97,210.37037037037035,0.0
-1.901691466015015,1.0112392664643806,-0.5550885126311031,10.818877061284505,7.215216630968999,998.0468455230437,264.9570198418738,6.854021485854278,89.47610115936435,418.5898750019088,-5.975592599083619,-16.202507653807285,732.6739593817099,857.1158478623888,38.86829459898928,656.2562562562563,0.002316832162784016,217.6176176176176,3.6867266658684496e-98,210.74074074074073,0.0
-5.037488496335418,1.3929034237206905,2.5825476780317578,9.446656456561708,-4.854223482230859,994.0548862688811,263.92176107384375,7.894905616259779,89.98942206722656,443.4461326017849,15.19114543768072,-44.58224689061858,620.9694165362325,777.9068150653599,47.5236495242726,657.3573573573574,0.002322711356719977,218.3183183183183,1.9978832803985625e-99,211.1111111111111,0.0
-0.06210017284072259,1.7471266403207928,0.8435601485017418,10.22678878393338,2.2537933270015307,994.0449561663149,252.34612412970026,11.988597653375246,89.86627937855431,361.7447011009284,5.265130838675801,-126.38640336660988,589.8387999198799,761.5762271314409,35.382173796410086,658.4584584584585,0.0023295896903269566,219.01901901901903,1.0616223743052863e-100,211.48148148148147,0.0
0.7080786639486264,4.313790807038775,2.620383816161794,10.917988003348581,-1.1773762235605805,1001.3829057218703,287.4094148659699,10.50946227476042,90.10834602851044,671.3776215292091,31.402100826569377,192.1791819532346,384.7364874318988,595.3791508356783,61.492241081573916,659.5595595595596,0.0023375967376089556,219.7197197197197,5.531472934667173e-102,211.85185185185185,0.0
0.39599464722917327,-1.3578995498529018,-0.43192104070046444,9.623595122454358,0.5855764633269855,1001.345374789643,257.10519412790313,9.742245242622493,89.98916704663945,398.64809303315195,-2.6062634725434357,-89.38735753646209,608.3391998471295,781.9417882192869,41.3840575740784,660.6606606606607,0.002346860947725638,220.42042042042038,2.8260659910911715e-103,212.2222222222222,0.0
0.38673866173336563,1.718059220035281,1.8749549850138498,9.792826293188439,0.7029422450811526,1004.044128791794,270.5844948070565,8.981812389376861,89.98192491371648,506.6877962974801,16.960920930597812,5.442609274034741,539.4489033061841,724.0444939650323,51.72891406269795,661.7617617617618,0.002357507732693963,221.12112112112112,1.4157761242481074e-104,212.59259259259258,0.0
0.15450910886523075,0.12836219828249057,3.270132789055039,9.572249664890721,-3.0114888162226414,997.85915339761,279.1262032254044,10.97071981510638,90.18181027569138,568.222745270845,32.612018644731286,100.42145846448823,353.99137587766927,567.5585742398222,59.442112045952285,662.8628628628629,0.0023696574132578284,221.8218218218218,6.954687937714083e-106,212.96296296296296,0.0
-2.2198926319751977,-2.096276762476484,2.623386898545322,11.940632403576563,-2.443363702697958,1002.6252970203078,274.21716933003097,8.301790298019553,90.01274377829506,511.1961834402862,21.30419633831225,23.83361880532362,646.262932030661,792.5248833479911,43.04250381941899,663.963963963964,0.002383423052377938,222.52252252252248,3.3498972741314345e-107,213.33333333333331,0.0
-4.435427317046569,5.5326474497302085,-2.184283186857466,10.837519920254993,2.8473103413289147,1001.4268997469833,269.40345688007807,10.611331137285191,89.58101706847394,496.0475323991276,-23.52455453651298,-2.258401326672372,511.0597332701252,730.8140422543014,46.21415916555401,665.0650650650651,0.0023989082139689744,223.22322322322321,1.5821807982166902e-108,213.7037037037037,0.0
-3.933440921582623,-2.19115862760455,-0.507352155084762,10.441167075474722,3.7425355837568377,996.2747076823302,252.98334141712584,8.537490862374087,89.55953186964418,362.9444880468248,-7.182217265286059,-84.05209479539165,709.4097430555372,844.5768068500691,35.13901370523311,666.1661661661662,0.002416204692205039,223.9239239239239,7.327427124058146e-110,214.07407407407405,0.0
-2.271803246812125,2.8299993647515125,-0.6903294108995929,7.458096557815434,5.272225562452296,1004.8169034645464,261.9027516423272,8.204681229449893,89.56862425812173,436.1458878078504,-7.554343686270636,-62.66714516551905,527.2856010690691,731.3468454638925,58.788393451446375,667.2672672672672,0.0024353902634864865,224.62462462462463,3.327497090049154e-111,214.44444444444443,0.0
-0.9327127785367298,3.945706882068339,0.9785090701526552,9.242840513573691,2.3262410082187315,1005.6345428841191,271.87800338042524,8.725025130349977,89.81359117514644,520.096226438565,7.966391477302843,18.446884751619606,513.9879028609967,712.5376004099597,56.37930576238029,668.3683683683684,0.0024565265185857205,225.3253253253253,1.4816807520034947e-112,214.8148148148148,0.0
-2.129764355379242,0.8822570065177218,1.3727071100290662,11.797338320678348,-5.238702560955844,998.3415493747797,262.12825930013,9.249185107032076,90.1785821862441,425.0090641080274,8.105696666491731,-51.11561507631798,666.5224032074184,812.5313960583901,36.216766411748814,669.4694694694695,0.0024796568361845593,226.026026026026,6.4693756892220525e-114,215.18518518518516,0.0
-2.6415993250108163,6.783557164487471,-1.6777853480514726,10.075393146247846,-2.325233707158975,1002.2815179477913,272.0335945999877,9.902340328132594,89.9817916110431,518.111809168595,-17.89511824344664,15.84434073965095,490.575425937395,714.7131621437942,51.707834162095494,670.5705705705706,0.002504804560674228,226.72672672672672,2.7697519926657653e-115,215.55555555555554,0.0
-3.7555159497483146,0.9797391106084301,0.13567702783387536,11.319062939178277,-3.320836600876503,1002.3954099884359,276.8174340881514,10.47091159022223,89.97512991728414,561.2891711332113,-2.4174814961644904,58.72763451684775,483.38458476557946,698.9790738429731,49.91988067916649,671.6716716716717,0.002531971446478714,227.4274274274274,1.1627602404228629e-116,215.92592592592592,0.0
2.0041784721027702,1.3085476416687112,-4.039854664312273,13.533023600655268,4.334015830614182,1002.1984246002199,279.62502885800103,2.6232694171431117,89.86662907722038,131.6354656833606,-7.151140396967856,8.545868521425284,977.3624407128053,992.1784316941573,9.602745841971762,672.7727727727728,0.002561136428157952,228.12812812812814,4.7864137871714515e-118,216.29629629629628,0.0
-0.5859310243738762,-0.41052909859444064,2.88389001160378,12.077212138417632,0.8972995231747356,996.8760702029937,257.73820642187314,8.38469888450647,89.9147859924926,393.85731536242037,19.284512278633454,-57.33539190969871,728.9385535287286,840.942160530756,32.70153912257362,673.8738738738739,0.0025922547701345685,228.82882882882882,1.9319731518532045e-119,216.66666666666666,0.0
0.13854403909863122,-0.4648611457498053,-1.0247484813533871,10.186316675399485,-2.677977891670188,1003.9516419479437,291.96646054978953,9.216860045287921,90.16066481989353,739.7801844243639,-13.09153123435675,247.70355614120194,383.18964010699074,631.8054881545393,72.62290959679562,674.974974974975,0.0026252576421547246,229.5295295295295,7.6465003212566725e-121,217.03703703703704,0.0
3.048053398143371,6.990287505220682,0.11172787968899393,8.978021659608546,2.464517944524373,999.8766094455619,277.6747934455413,13.010124077216659,90.03367365840411,530.2008146552062,4.076012794845231,104.48389094283846,242.8168144662618,488.090226820649,58.71602715098941,676.0760760760761,0.0026600521567512856,230.23023023023023,2.9675299693309413e-122,217.4074074074074,0.0
-1.7629438174576653,-4.331697361155001,-0.6192994279761225,4.8929008078882035,-1.3215460205465295,993.5938330190667,269.98285846330936,7.839994783235736,89.97465719792693,446.61915827814767,-6.60961134067877,-1.536502289077345,275.10010509300264,529.3428571649862,91.64467323592172,677.1771771771772,0.002696521893324068,230.9309309309309,1.1292713091781298e-123,217.77777777777777,0.0
-0.27917234929507784,8.157757208192018,2.29205515002683,9.663230155054295,-3.3863326809430156,1006.0444378784814,280.8953658307664,10.325593236199825,90.1784036217525,599.4767295495499,23.726214917672653,117.84459542386992,376.22681810972097,596.8468713775878,62.1154739124382,678.2782782782783,0.002734527920379861,231.6316316316316,4.213783841084034e-125,218.14814814814812,0.0
-2.5414421323361536,5.183342456262334,-5.675012882794758,9.347975008366301,-4.049156047019186,1000.5991878057001,293.65407771999975,12.990060619471675,90.08678340651956,743.6169673782658,-76.68931964923438,414.0066718611801,46.16369709309856,351.7610135213289,80.21346877052578,679.3793793793794,0.00277391031344379,232.33233233233233,1.541760769082013e-126,218.5185185185185,0.0
5.305355804800232,-1.7505997296850844,-0.033220684651817975,10.780732388790751,3.1858175703065092,996.0315860817375,255.6127989894313,7.374062940105454,90.12171034361627,366.8723483531995,5.095715505147388,-58.26498045696686,756.4743815680797,863.3143391386217,33.53826440401629,680.4804804804805,0.002814490151665874,233.033033033033,5.531367404123308e-128,218.88888888888889,0.0
1.7992824803214122,5.149442263213004,-0.21163751499539576,9.692189546050624,0.5841058079993758,1002.9659493513948,267.74737357508644,10.787950451728804,90.06977681745256,479.98547097753215,0.0329639527303347,-20.336376268063052,471.12558156849104,687.2046312440815,49.33760822746739,681.5815815815816,0.002856071961725835,233.73373373373374,1.9458923012887887e-129,219.25925925925924,0.0
-1.1989071856748341,-0.6437776248007328,-0.9072727751833656,9.359229881126412,0.039526326434612194,1009.0706869032938,246.21568340126672,8.395456332130959,89.92972569933096,324.47066914610053,-6.356282496184418,-117.7911822194341,741.7145269343386,869.0255928885571,34.80098411682562,682.6826826826828,0.0028984465638189475,234.43443443443442,6.712369754114732e-131,219.62962962962962,0.0
-1.8394365595261217,-3.2089425399755536,3.452453091271265,6.441202138985559,-5.27657416012397,1003.3479935782347,271.9265153264802,8.99073251542153,90.1956498491156,480.14876031754113,27.238770506575978,17.38142003502202,329.7389419012626,552.8652321551534,74.96497232175804,683.7837837837839,0.0029413942617769148,235.1351351351351,2.2704070256128675e-132,220.0,0.0
-2.0531958760112023,-3.870438962962811,-1.7746589177115424,8.120064341699868,-0.5464470738070608,1002.4410258610737,273.6539424192514,8.39377833209337,89.9142111705414,535.0949547719047,-18.69595248078013,34.85696436764681,448.0493226721537,684.1704458110407,66.1824699937289,684.884884884885,0.002984688308199467,235.83583583583584,7.530127859409976e-134,220.37037037037035,0.0
0.10778139025720865,-2.4348691475044086,1.5435923544713224,10.953302081601114,1.3955357470911245,997.6815565364651,269.6083788455724,8.536285383168227,89.92622574029794,485.2286274753485,13.180472885151014,-1.1895297586558395,619.4817707793131,777.3055303515279,44.30599533377941,685.985985985986,0.003028098566240388,236.53653653653652,2.4489039806101886e-135,220.74074074074073,0.0
0.7392959661179768,-4.920174043542976,0.7125055774121671,13.431815262265388,0.7241501761333837,994.1247997454487,263.4546642900169,15.443824295812986,90.00086861939774,439.7715104273789,6.199192487917547,-56.82174975692644,492.57957236892923,695.10484100866,32.68852011315296,687.0870870870871,0.0030713952827106975,237.2372372372372,7.809297036495645e-137,221.1111111111111,0.0
1.0463351665231033,2.6358500143992494,2.523038505071032,9.804949232508752,1.9076360946093915,1000.942859856192,249.50485483811676,11.688911744143331,89.95056741529497,347.1538405197081,16.297152003787815,-142.6988640122893,614.0752783740838,772.848213107913,35.333517673378616,688.1881881881882,0.0031143528826710703,237.93793793793793,2.4418720576150558e-138,221.48148148148147,0.0
-6.304745682785162,1.1828707344681904,-1.3343781695550108,10.655622147148247,2.019620783739514,1003.3460639412378,273.7353368341177,12.203475723572417,89.52408938977119,533.1082505327469,-18.86956450799795,42.27680325597672,386.72218236823176,636.726137966646,50.63611568134492,689.2892892892893,0.0031567536938145895,238.6386386386386,7.486945067431849e-140,221.85185185185185,0.0
3.8822302289797146,-3.82522077023052,-1.465937798247518,11.904956313905611,1.1625160081298993,1000.4682998639354,284.55434483915326,10.983986973672993,90.15516157597588,646.2906781962548,-12.557660770450386,150.1586314892052,426.5891302045418,662.5684204618868,53.97909521284489,690.3903903903904,0.003198391509740271,239.33933933933935,2.2509050023086323e-141,222.2222222222222,0.0
5.289138293911375,1.3250544525041297,2.192139814954797,8.3782121275995,-2.786182718105656,997.7477601900046,264.08981544266567,6.787486423196084,90.46433273781106,444.8138854052059,22.113590554263908,-39.47780047088629,643.3065076527757,787.6668567751636,52.49886633742133,691.4914914914915,0.0032390749046428908,240.04004004004003,6.635604060381317e-143,222.59259259259258,0.0
-2.229443241618668,-0.1763573084051592,0.8506426166602208,10.733628086570885,3.7527843779352423,1004.5420913659729,274.40059929023147,10.789915940646614,89.65885731988631,543.5844991914572,5.874586760652889,45.85705346775966,457.4230930978397,672.0332311738614,50.856438981726804,692.5925925925926,0.003278630217871263,240.7407407407407,1.918114552827871e-144,222.96296296296296,0.0
1.7655847225382277,0.2403501513158225,-3.0898746933535173,8.519019787335683,-0.752971313402493,1000.1454734599454,254.3185568657995,12.145859229014693,90.14431601838635,360.5814250244863,-17.60359125929248,-139.22748320996368,506.89351713320815,724.5040796728528,42.18070283464356,693.6936936936937,0.003316904135043393,241.44144144144144,5.436750395523053e-146,223.33333333333331,0.0
1.7036960391949976,-2.911425535701833,-1.0786100289265408,11.729648876982022,-2.8606418291099063,1003.7085827725988,274.5721306369251,8.293201051921777,90.25979565448583,503.5960720378925,-7.745692962997103,25.43110229362923,649.9226894190072,813.1232621660102,42.795937684439735,694.7947947947948,0.003353765802689033,242.14214214214212,1.5110367513650238e-147,223.7037037037037,0.0
0.5355659503569974,-4.4705577714187985,0.772765307696122,10.302806095903465,2.104232756260774,1006.1386685328587,266.0661770225534,11.930653334322253,89.91106560981275,465.5271763162991,6.807427118922584,-34.839794804714785,468.897983167441,681.0982218285748,45.136626071738874,695.8958958958959,0.0033891084254135356,242.8428428428428,4.117953499694185e-149,224.07407407407405,0.0
-0.3517276890315127,-2.858406941459594,1.6755284430931783,10.59690362796288,-2.7775014453757745,998.8046340655675,262.3758204939709,11.408672419708157,90.1387555703775,435.2878780193252,12.391526717453115,-65.03006901174138,533.7405328659115,722.5806766952508,41.12766926011369,696.996996996997,0.003422850307992905,243.54354354354354,1.1004203858433408e-150,224.44444444444443,0.0
-2.3259499058365494,3.9088698338545647,-1.3584613063859101,8.434802805162821,0.7318962703397401,1002.0443794226828,262.3963635878387,13.70408008962734,89.82447159678907,397.5869127522232,-11.809510051005617,-85.26555917265344,357.83531592380234,608.098517523197,47.42556559780184,698.0980980980981,0.003454935319241764,244.24424424424421,2.8834112903551847e-152,224.8148148148148,0.0
3.4510256146709173,1.926263871701711,-5.828511979633882,11.41406471922157,-0.6820009522381076,997.239454645462,266.0638841796699,9.164433974972763,90.23791869737057,435.2132919455603,-40.62287086183989,-24.602188256326887,649.5949433022024,829.3557179055804,38.0237854582582,699.1991991991993,0.0034853327695483637,244.94494494494495,7.408415645561527e-154,225.18518518518516,0.0
-3.454196253640857,-1.0005713719583826,1.0464463714740664,14.169425842462033,2.787255338219285,1002.2804302469353,273.8243331569254,7.804778035448546,89.64356524197623,458.16256630397163,4.977679685606338,19.7490918900541,748.5373769244492,863.1844518442176,32.58380187360779,700.3003003003004,0.0035140367092399926,245.64564564564563,1.8664435701969223e-155,225.55555555555554,0.0
3.836151756245815,0.44814823007148225,-2.4406413798879516,7.984176609143588,-2.8975131188034813,1004.2862864895719,256.87836798804483,9.27674378125491,90.38432968103203,392.2214572096059,-12.71799947386274,-105.43545387195903,564.4081194894649,762.0609938429585,48.688544640696044,701.4014014014015,0.003541064670021873,246.3463463463463,4.6107881265968615e-157,225.92592592592592,0.0
7.334363990852716,1.2437802168625167,-4.034677596244823,9.320481984704953,3.7004932360503555,1000.4246828130856,266.0288466843215,12.871141986327247,90.20837521919918,451.9205031716134,-24.024535101063787,-38.92393358670231,386.4247505305199,639.8412906120279,47.818419506018294,702.5025025025026,0.0035664558862210705,247.04704704704704,1.1168793116562645e-158,226.29629629629628,0.0
0.6073126307315017,-0.9775120891378087,-5.664651849968282,10.463214948336184,0.25171054198895826,1001.7520845120425,269.58528222000854,6.343188238316074,90.0203190352473,402.6993680210719,-39.27628670697469,-1.5213361805098085,756.7991915826724,892.8216758341573,38.61769516831935,703.6036036036037,0.0035902690460817084,247.74774774774772,2.652821966128139e-160,226.66666666666666,0.0
0.42229341991168406,-0.48215195743572203,1.6279617203954824,11.572812423991634,-2.7249443687698074,1000.0949678756624,259.0096077546814,5.8632485691379355,90.18021883986465,353.5413303975928,10.458268646795565,-36.84579706531008,824.4011098576402,902.7209192475375,30.52513176365794,704.7047047047047,0.003612579635522469,248.4484484484484,6.178467147347093e-162,227.037037037037,0.0
2.2392362492637234,3.025358363830845,0.25723490080993305,8.880907429421063,-6.806434399231581,1002.7715961079024,287.9666520167502,10.178790557863227,90.51839615801289,676.266384440459,5.265366149632529,231.49367281271742,267.9042049855925,516.5287258941128,75.89696735492808,705.8058058058058,0.0036334769472551424,249.14914914914914,1.4109907178577292e-163,227.4074074074074,0.0
-2.4855169120920855,-4.209728229515731,-0.4513127614245033,4.33393941971452,-4.937875133832165,1004.7542309372952,261.46504519938657,9.114821414451688,90.13926116784351,343.9499097756648,-5.214408360991509,-113.07438179493472,284.2033143019164,540.9563949866867,79.93793654826887,706.9069069069069,0.003653060836662187,249.84984984984982,3.1596454334274585e-165,227.77777777777777,0.0
-5.806591230845699,1.606409624654829,2.7780487259255233,12.71837898832805,-1.0439313983227307,999.3306502316437,263.3056308636651,10.01545578635137,89.72649934328766,440.6590325691061,15.857763917197056,-42.07720188117705,649.734564206771,796.7647519792697,35.145275757275904,708.008008008008,0.0036714383120883738,250.55055055055055,6.937824689518913e-167,228.14814814814812,0.0
-3.489151569679443,-6.808037826880293,1.274649366046145,11.521012239168286,-1.9850689077412065,999.0891411037362,260.216920501775,11.89062354247173,89.91432770053716,420.51203165481263,5.945086382938108,-76.36044260979232,567.7422097093522,749.9988423055495,36.811533542744556,709.1091091091091,0.0036887200510152063,251.25125125125123,1.4937539657301403e-168,228.5185185185185,0.0
1.2287934403276712,7.883556680788264,3.232600085443833,6.514104939026669,4.4857899830102985,992.1328582626656,287.9848008713812,8.894861307762294,89.81040222803458,620.1710449078477,36.186314701298464,265.854608354483,186.99567447966626,385.0760966466702,95.1671276617296,710.2102102102102,0.0037050169348205857,251.9519519519519,3.153592682968174e-170,228.88888888888889,0.0
-0.019197907939463073,2.6515406443057103,-2.785470944333993,8.784862416440888,4.038119113235027,1001.0689241029003,275.5290522859948,6.253988338138759,89.76716565069287,510.16268093274465,-24.84157487024037,39.07410695116556,639.1300137493101,814.1146817432832,58.143810495354195,711.3113113113113,0.0037204366934147294,252.65265265265265,6.52834211715622e-172,229.25925925925924,0.0
0.2587671524808733,-0.31271654110814917,-0.06910124790792703,13.136364859054652,-3.816937592358436,996.5995636417582,260.63407993756357,14.088963114399888,90.23424265506694,420.1358066382289,-0.24762340037156633,-77.10246492367459,552.2775663905965,743.3236065533064,31.962978293883918,712.4124124124124,0.0037350807470112753,253.35335335335333,1.3251681523395011e-173,229.62962962962962,0.0
2.9063750301383444,-0.9179287064033312,-3.2334267498960285,12.895592836915732,5.301220219602604,997.0100447160216,281.0623155885997,8.005543425122447,89.8625008395526,513.4946196766602,-25.938761220851543,66.2175975196712,685.4320712546428,840.300658006705,39.657144078856305,713.5135135135135,0.00374904132573542,254.05405405405406,2.6376055785906015e-175,230.0,0.0
0.8455687412903057,1.0172977858588308,-0.45876466371093444,11.877280045357889,-3.647214554001335,1003.5965043699046,272.0069869428888,7.881925755975805,90.25675357749063,472.616756061819,-2.931962122289503,7.317410279168461,690.7047021625317,835.2456544190675,39.721746802072744,714.6146146146147,0.003762398938902562,254.75475475475474,5.147774255741942e-177,230.37037037037035,0.0
-2.1126875165271715,3.137113359880297,-0.4972317075333547,9.647775132080275,1.070598197464757,997.0340189024184,272.572534211115,12.207440027445193,89.81649181949747,507.8225215992029,-6.538184865463744,30.03212003495543,352.43316248924043,597.61534120919,52.85720336751621,715.7157157157158,0.0037752202548796366,255.45545545545542,9.851444450328568e-179,230.74074074074073,0.0
-0.5532713300263858,-2.3898760346446117,1.2532272745261417,10.16597483762502,0.6850283203566127,996.7562852036666,266.55522791247546,9.231021757916965,89.92899006154884,469.15003816706223,9.722160746254637,-24.948267423330126,570.9198086462877,747.7138059417027,46.214524278069355,716.8168168168169,0.0037875564398554065,256.15615615615616,1.8486347404089625e-180,231.1111111111111,0.0
1.696593092783119,-2.8412052271943677,0.09112776228379663,9.738148389747748,3.4811029160671807,1003.3563496913697,262.5058401304303,9.873220295930379,89.89838499042759,441.88275697436495,2.3967007493594688,-54.726627750965285,560.8762249677452,747.3421304653348,45.202301609878894,717.917917917918,0.0037994419900040503,256.85685685685684,3.401520447031808e-182,231.48148148148147,0.0
0.08911664438608376,-0.028836799371115288,1.2468142765598311,12.256479566537674,1.6823513176057892,1001.1436726945342,273.377660990546,10.965580248120636,89.90882136232771,529.0297924375359,11.601219458324103,29.570361172451413,528.6232385770982,718.8682019211141,43.16622365998288,719.0190190190191,0.0038108940769271855,257.5575575575575,6.137137305576564e-184,231.85185185185185,0.0
3.433903289105101,1.5011276171576815,1.4068802662777884,8.24831518700978,5.5693658626219955,999.9990080801072,264.5491277000441,12.167166206219992,89.87746312874523,425.7002645113447,13.804608444164078,-53.61809048425803,379.73970080310437,603.0377909015626,51.209693468667716,720.1201201201202,0.003821912411406255,258.25825825825825,1.085748834826722e-185,232.2222222222222,0.0
-0.07914219254172428,2.5860040991996387,4.309857354766284,8.38840069023159,-3.73741414394918,1001.421361313378,288.16755629575107,9.333078613636456,90.20984700271217,661.7722418092444,49.80022568601173,226.51697955143558,299.7598208645077,501.92324367866394,79.1245299981643,721.2212212212213,0.003832479615912818,258.95895895895893,1.8834915769482706e-187,232.59259259259258,0.0
4.396222275254887,1.763951070388174,-0.6305933105722488,12.02054917367203,6.596659982811437,996.7910487242546,257.30708894756896,13.039904011828598,89.87329431680799,400.55879099529045,0.03590891216395509,-87.83775570769066,577.5106245134981,756.3122595794935,32.95910676699787,722.3223223223224,0.0038425620825040616,259.65965965965967,3.2038248897531664e-189,232.96296296296296,0.0
0.03273785845493836,-4.148390411360365,-1.882045401332758,9.911277088976878,-1.1430456320989848,1001.3169180029538,285.36156772854946,5.728400302530389,90.0670012185983,528.4567956343722,-17.331122454116066,79.80716556832354,706.6571711264065,851.7309080924792,53.3442120275763,723.4234234234235,0.0038521112801304194,260.36036036036035,5.343731614619357e-191,233.33333333333331,0.0
-3.368185142283361,-0.9652052639122638,0.49216723063281764,12.756934710907617,-0.1704620997855374,996.8936833322693,268.886811512022,11.519574473906154,89.81639146645482,486.91926440889824,0.843457556491622,-8.771991021620861,554.2289439116637,742.9302236541696,38.434431910933114,724.5245245245245,0.0038610654643821893,261.061061061061,8.739594505678693e-193,233.7037037037037,0.0
-1.9274468204883342,-0.5912551745234493,-1.604560054279087,8.656975586038909,3.547626036642069,1007.336612945916,272.99085734021105,8.320944883964685,89.68877189349394,532.2029812460024,-16.889604211405224,30.345473567553217,494.4372858135366,716.4608478317596,61.72362887950634,725.6256256256256,0.0038693517335939105,261.76176176176176,1.4015503568925507e-194,234.07407407407405,0.0
0.17914279195233848,1.675035563855347,2.963921536873072,9.89044327932235,0.6202221313275934,997.1410850441013,278.3315776662943,12.744542633215982,89.97461291328223,546.2950538570736,28.455049136262307,102.72537942141285,299.92594762943577,520.0485600476642,55.290487772562514,726.7267267267267,0.0038768883682041393,262.46246246246244,2.2039254902860233e-196,234.44444444444443,0.0
-0.22293671092543285,1.5384532799067923,-0.5664360778904651,8.155174030312093,-4.898243264859226,1000.8157916822757,263.6975070499556,10.28408895766109,90.26806710068762,435.84716637429625,-4.534142325866526,-65.2685934120404,454.20605211494956,679.3817562327055,53.47420083293341,727.8278278278278,0.0038835873854078024,263.1631631631631,3.39825439892639e-198,234.8148148148148,0.0
0.20388600160647255,-6.246973791190383,-1.1311527357479807,10.014725362847134,3.4907666623350835,1001.5026123495749,278.64248384698635,8.654189335981197,89.81312448606796,577.0552000263815,-11.185988338866116,78.41178597882885,508.582712669595,720.2810263508418,57.6115398232121,728.9289289289289,0.003889357238416296,263.86386386386386,5.137899983126335e-200,235.18518518518516,0.0
-2.970439331278514,-0.45564485856673115,-0.9426314423022358,7.042906126002402,-0.0076016124362289095,998.1365594197762,242.92456144618822,11.325682186043265,89.83000308052641,281.26735670140346,-7.647147844739609,-208.08277531129477,591.0918342019113,773.2735093892102,40.3634895128407,730.03003003003,0.003894105588928006,264.56456456456453,7.617039050988842e-202,235.55555555555554,0.0
-3.825390660909567,1.8971412205601852,1.436834846943282,9.024733158090074,-3.453724656992697,1002.6397154710331,262.8001046677806,11.786376694414503,89.9787209088713,425.2838819754558,6.937853006739669,-73.71408699907442,446.4635081459993,664.9674988796834,47.56309464288773,731.1311311311312,0.0038977420824997527,265.26526526526527,1.1072801046689538e-203,235.92592592592592,0.0
4.840659160404627,3.854063376687872,-0.3154939664629705,7.127492270143764,2.8895995848035376,995.1119732268911,260.7593719265893,11.283788245717277,90.1127732084581,389.94333189733925,2.7201051035128985,-95.01334872590431,393.34491982819486,622.7123958616905,54.03141756930232,732.2322322322323,0.0039001810591368126,265.96596596596595,1.5783364619353836e-205,236.29629629629628,0.0
-0.6749656224647996,4.714089959989714,-1.2833336402607647,11.387846466382516,5.027512283965762,1001.8153725971787,257.46493987628236,7.940607520733879,89.67232581042433,378.27006394172037,-9.164146684710733,-52.33537936117422,743.8153143422351,867.4094284307222,33.284616778392476,733.3333333333334,0.003901344135284127,266.66666666666663,2.2060353150988407e-207,236.66666666666666,0.0
0.470127778704276,-1.0659594360227393,3.330703835247062,11.433178679519303,4.425906879635894,995.7558194038735,267.8504516192105,9.03196575275583,89.77262910760635,477.19217967785056,28.21407287384168,-9.72347478142765,618.78386128695,765.4146128366056,41.76692190929345,734.4344344344345,0.0039011625982070318,267.36736736736736,3.023403488170117e-209,237.037037037037,0.0
-1.9397495396032947,-0.9564931324595418,-1.7123396813235001,6.5394745390313105,-4.319115214388526,999.5289176796722,273.85749968181693,9.99185432575713,90.13626121140115,489.8295611762303,-16.641127329038625,46.25330799468757,249.50759167522745,517.2958853636745,75.23372200099644,735.5355355355356,0.0038995795592240506,268.06806806806804,4.063034755324836e-211,237.4074074074074,0.0
-1.2275228814681625,0.5389034129482915,0.07113214806598706,12.667771491001146,1.5899439610512958,1005.6805916999436,277.0265999849931,9.91748069469988,89.83939723315731,551.1316105252569,-0.5417740849054774,54.49003801327675,576.4912550122531,761.3277666131812,43.60353038214832,736.6366366366367,0.0038965518181703573,268.7687687687687,5.353967653979152e-213,237.77777777777777,0.0
0.5077795130782875,0.009632361483565237,1.3046123032204608,14.994830252839709,2.2328175754736064,999.2325744197962,272.4087675720041,11.499490950876694,89.90108583567942,507.02523410031904,12.04306420571476,18.5629006735975,611.0284343935539,772.9029207317956,33.78823098806803,737.7377377377378,0.0038920513976726467,269.46946946946946,6.91785933605189e-215,238.14814814814812,0.0
1.3817198130637414,3.765154115919549,-3.2626702208341465,10.092012773472682,-3.24566441648651,1003.8896033331041,263.3430653510645,5.9701975349867835,90.26509470382672,371.9514771122574,-19.742967924357334,-28.699868647567524,785.7937058296245,899.6726258044022,36.778727285531446,738.8388388388389,0.0038860667122182667,270.17017017017014,8.764728934996294e-217,238.5185185185185,0.0
3.002753829626598,-4.695659673258541,0.9605210028118498,8.717771479550711,-3.0506664164946495,1005.1496697310432,273.69016437825167,10.668654109107006,90.34344990014617,521.6396502418002,11.698129110927926,37.80491402899693,371.6779540215142,603.0601349026225,59.50027310029999,739.93993993994,0.0038786033436013245,270.8708708708709,1.0888699931518276e-218,238.88888888888889,0.0
-8.076207750732326,2.9545789827624587,-2.1102153509608987,15.648661182006093,-0.8993032243454155,1005.0298621549038,271.2428569485085,9.42003729112672,89.58965227909368,440.1585295248777,-24.592253854534473,4.957221983288949,735.086048308033,875.5063111494454,28.663085687141887,741.0410410410411,0.003869684401180882,271.57157157157155,1.3264300387737167e-220,239.25925925925924,0.0
-4.322449972159118,-0.7107706091840008,1.645565561668005,7.3620630033949785,2.1469692513438154,999.5667822241923,279.36056167936016,8.322998767232095,89.62943760150758,579.8302204252187,12.459342990471887,109.60315820265376,347.6921970932043,577.4898756829663,79.37906504583414,742.1421421421422,0.0038593504525986488,272.27227227227223,1.5843949352625946e-222,239.62962962962962,0.0
-3.7002222821795336,-5.698362481819737,-1.9253020238379526,10.040212933738196,-1.6424755433982081,998.9219546352931,277.76936702931516,8.515026444460801,89.88264219173297,561.432018543291,-22.69743230464078,63.18657301243874,523.769170532083,739.5094806749586,56.31867121574287,743.2432432432432,0.0038476590183082913,272.97297297297297,1.8557237271903947e-224,240.0,0.0
1.7122554892158244,2.400659404026605,1.385538063697721,10.359244545263847,1.354456307775487,1000.2439902643262,270.30476413920627,9.570924670964073,90.02054469023057,502.67605681080425,13.829024857140489,3.8170816081119643,537.2738196589369,723.0869452184676,48.37324877782146,744.3443443443443,0.0038346836315877883,273.67367367367365,2.131247927870129e-226,240.37037037037035,0.0
-1.8230859610728252,-8.19359515700132,2.2116661325894253,12.69029524090483,-1.8777965500887344,999.4762274913304,261.0274699383874,2.7978297910809644,90.00311082635577,224.2956604261082,6.909628955243219,-9.658619372913547,950.1971438908874,971.8672444679582,17.831524653918834,745.4454454454454,0.003820512474723932,274.3743743743744,2.4000782747452983e-228,240.74074074074073,0.0
-1.7273766156998287,1.238993053448964,1.7228730512656099,10.719477950253577,0.2484823856833155,993.2683517287933,263.4704984416792,8.5974208584169,89.88588217576114,438.38110060067646,11.510590636576023,-39.90910423922566,642.4159913411224,791.70900252805,41.07546335935589,746.5465465465466,0.003805246611802779,275.07507507507506,2.6502547141632937e-230,241.1111111111111,0.0
-4.676729015298999,0.5798349780878901,0.5026332964762048,9.002732208423097,1.448854793997825,996.9018494578852,264.5021064036197,8.248370350707413,89.64773871091387,452.65928396583496,-0.6645974617721935,-38.698132167119084,579.798720117524,760.5062612786405,50.80164564826962,747.6476476476477,0.00378899784893401,275.77577577577574,2.86959497949261e-232,241.48148148148147,0.0
-0.04841399402031119,1.8318805679139616,-0.4626018858593989,8.097631259224087,-3.647157293405776,994.6641486661204,266.84733666083747,11.065566418645249,90.20768049771165,449.0343747414822,-3.6743540034366053,-37.39857428321154,381.892822323273,620.7085156153508,55.46034540522822,748.7487487487488,0.003771886263611423,276.4764764764765,3.046662662623437e-234,241.85185185185185,0.0
0.3781463276307814,-3.0771141735534484,-1.1528391526696877,9.31635635950773,-5.672786170751221,995.713698641377,272.68050427589753,8.388946634978959,90.34710837186674,514.6156955826692,-9.97014112084702,15.986716412777408,533.0796452555351,737.2475360090684,55.2084571513021,749.8498498498499,0.00375403745597626,277.17717717717716,3.1717497542457236e-236,242.2222222222222,0.0
3.783891328507752,-0.501314527259219,2.942069381634208,7.986145278109712,-2.24212113490603,1006.17674773512,277.1517439012806,9.569772399659021,90.34297057873641,550.9178631975686,31.903281340609986,79.48983177936476,354.79014157363395,571.4020592524877,68.60081552421435,750.950950950951,0.0037355795856074694,277.87787787787784,3.237756901442597e-238,242.59259259259258,0.0
-0.0863445353134424,-2.951252417928105,-1.3989904403352864,10.095650639569365,-1.6629775510199298,1000.562095190144,269.48881306984623,13.084553255322604,90.0900180785132,481.21450496393277,-11.840598283094682,-7.229987982003671,376.60690368937514,624.0749029386335,47.688294252844294,752.0520520520521,0.003716640267628701,278.5785785785786,3.240860509565536e-240,242.96296296296296,0.0
-1.4017815600920611,-2.79799185622362,-2.0741321471399923,8.871607640279027,1.2664333418622828,1000.4144645103962,270.16124787900475,11.988703039630847,89.84761244612754,483.5163022808386,-18.963699312219553,3.1118468255471794,344.690336081463,602.521948379812,54.695384733654016,753.1531531531532,0.003697343410833949,279.27927927927925,3.180879507617703e-242,243.33333333333331,0.0
-0.5469034617099824,5.412897487474903,1.33073787006566,7.011924413420498,-0.24489772577987576,996.2201492340315,271.43306305000004,11.804542799886905,89.98253580250736,443.66498601925895,9.77210962763486,18.462641086813264,248.42367480841926,487.5977888580799,63.36801455882279,754.2542542542543,0.003677806087614506,279.97997997998,3.0612928408800875e-244,243.7037037037037,0.0
-4.3383323362512956,-5.1025291618156805,-1.5922736063729908,12.510291576749808,4.588235772446291,1005.7148575737074,264.8409468686766,9.000255139178297,89.49403186980258,434.26728744256934,-16.5305042815514,-23.796814355795796,691.3265613936998,843.1395772840461,35.073126854192516,755.3553553553554,0.0036581355301357316,280.68068068068067,2.8889053402219816e-246,244.07407407407405,0.0
4.652249060935637,-0.6619395880016444,-1.9001269949322543,9.004654953141921,-5.321033998112206,996.7617372636663,260.74607742357045,11.086064558579304,90.57288391849042,414.4389747143835,-8.942685991580007,-86.49569821494856,498.54560042289944,713.0777709273524,45.53335758847657,756.4564564564565,0.00363842634894225,281.38138138138135,2.6732066066408468e-248,244.44444444444443,0.0
-2.1157937744919306,3.288467361656995,-2.88720852433953,7.463726390049375,-0.8848379947828107,996.9498636787674,252.4456210268929,9.532204399092812,89.92902156093895,353.7362061868083,-20.062830298124723,-138.13270675656395,563.0914703974172,762.8918441953624,47.73812225377747,757.5575575575576,0.003618758068542474,282.0820820820821,2.4255069205204984e-250,244.8148148148148,0.0
-1.915124491960701,5.774349724399938,-0.9658196789210354,9.663481731024916,1.600003566508274,997.6970010838079,263.0485064192313,9.607813578646125,89.79695880636682,441.41609964535576,-9.38894864304076,-51.75442298990411,560.0976599336591,753.34730486312,45.883484866116035,758.6586586586587,0.0035991930692380407,282.78278278278276,2.1579594948635743e-252,245.18518518518516,0.0
2.1437898381863536,-1.5429113461204518,-0.1654300477929864,10.136743131935317,6.846508436236877,1003.7648452232377,274.73145453267784,10.8193706874931,89.73197862965439,547.2757680557181,0.5698264402597373,54.84033222277959,423.90299678757367,649.3871199679618,53.77804718688946,759.7597597597598,0.0035797750154136607,283.48348348348344,1.8825860553727275e-254,245.55555555555554,0.0
6.822007568907264,-1.915438769444067,0.48618345532139756,6.507066548841933,0.6722181082002632,1003.2476157177958,262.9708856196043,8.806012823158134,90.35054271344134,427.352701440015,10.390507288619439,-68.97366142593148,438.4004460131888,655.3871879452244,64.62909685358422,760.860860860861,0.003560527837743077,284.1841841841842,1.6104126173085395e-256,245.92592592592592,0.0
2.346711616619374,0.9464462408735979,1.9026124885989668,10.663295334251526,3.4971642063159103,998.2166414570054,267.6219296257406,12.986006208886407,89.93390352083576,469.657128452233,17.870325971053603,-20.129722186028175,429.2917446619949,639.6551749308476,43.84837623370667,761.961961961962,0.0035414553205837243,284.88488488488485,1.350797567221824e-258,246.2962962962963,0.0
4.116467398784601,4.937931973512118,1.0537958473315874,7.905684862619471,-2.581105558259185,1000.2471100623261,274.6643128741232,9.679739720804125,90.38554539624715,527.67038369648,13.746865423731496,49.555685364213346,361.2213250613145,591.0432850999871,66.23619459056486,763.063063063063,0.003522541326685455,285.5855855855856,1.1110002414578909e-260,246.66666666666663,0.0
0.10120600562337251,-2.3825165001673727,-0.3817444391063596,13.422057618381576,2.7247326676939703,1000.4397475920758,275.2068949642267,11.23672113251933,89.85010637714483,539.6659545419922,-3.493803818093573,43.7198322854938,550.5792274176467,743.6124529108017,40.20074567948188,764.1641641641642,0.003503750669892748,286.28628628628627,8.960016617004857e-263,247.037037037037,0.0
1.4545596319161445,-2.1431241737198383,-0.39639135275943976,11.047921024153469,-4.9869007457966505,997.4612461958571,259.2046714783396,12.911200958514597,90.36920945531597,406.3200522825565,-1.3464798544650347,-93.61018795527363,532.6758257924077,731.5121790050092,36.647182856196444,765.2652652652653,0.00348503062358584,286.98698698698695,7.085561225902913e-265,247.4074074074074,0.0
6.366889514121343,0.43176262730663395,1.0203149378303669,9.200200019781366,-0.23392273400312324,999.7607243497973,279.97059356453644,12.06330754915035,90.37844713565804,566.7747015197803,16.347605661320472,127.01273819870823,275.9368902580163,510.6634714383125,60.92222785617859,766.3663663663664,0.003466313029116808,287.6876876876877,5.494276016729632e-267,247.77777777777777,0.0
-1.1552481804923376,0.5840104055096632,2.545140325857139,8.509664459365299,6.237726059402378,995.617121292489,281.27350089355485,7.182161794618951,89.57430720325085,599.4628001864561,25.54241590232323,105.43507262614514,497.985214698088,683.5682802269135,70.6503903038809,767.4674674674675,0.003447516945465329,288.38838838838836,4.177509727450387e-269,248.14814814814815,0.0
-4.25998737080528,-3.072513368288213,0.2526283989664004,9.790064584872752,1.5988135646791157,1004.7089891159304,258.7015014278144,10.889791790019768,89.66691114681888,410.2884084820166,-2.432149838995393,-88.7439234056477,552.5260891664688,746.332308900858,42.3441972127639,768.5685685685686,0.003428551759788503,289.08908908908904,3.11454955012313e-271,248.51851851851848,0.0
3.796042084048078,-2.07728210348366,-0.9382617084208179,11.225581483166579,7.1829547861457215,998.7211830628357,261.76163130358844,11.701438788921294,89.80609976000551,434.95472837122344,-3.2651385839550477,-57.22609230870568,553.863798641009,743.3939823126002,38.413734229439726,769.6696696696697,0.0034093206594767527,289.7897897897898,2.276899163426439e-273,248.88888888888886,0.0
-3.310623212720023,1.6970450105849069,-1.985732002171091,9.949011742829601,1.554036379885922,1001.8017404492189,281.91090683146194,11.783726044321497,89.72130691264275,614.4955346746112,-24.730855091023646,152.6682807683467,285.3891787193686,556.29025501186,62.13455140338683,770.7707707707708,0.003389724350659467,290.49049049049046,1.6321614976988842e-275,249.25925925925924,0.0
3.7495257598596283,2.2735299930202375,-2.890410528824451,9.565682385726287,0.618167512662065,999.687424028306,268.53146478744696,7.773410331770737,90.17987820636127,469.5962673537372,-19.77108494242789,-9.09600329507913,620.7662383582151,799.6463921759869,48.761826170162784,771.8718718718719,0.0033696648966154256,291.1911911911912,1.147237245751607e-277,249.62962962962962,0.0
3.1497793452861464,-2.393196201908356,1.3325393440870463,10.116740581635792,1.3786752345992643,991.992334774661,247.8022205254815,8.685929525965353,90.10204963784535,336.04514871736455,10.89338940214237,-106.63245174363318,727.2898234406588,842.1325956481016,32.91429864036575,772.972972972973,0.0033490495428317164,291.8918918918919,7.907043460541745e-280,250.0,0.0
-4.496160108426841,4.747633868037845,1.1559570472791143,8.79228213752609,2.156893111107559,1000.3990095659572,256.0031849526731,11.989116471483243,89.61714892749802,375.7748621235987,3.1769464173833013,-123.28584597457879,497.1564919022258,702.194689331147,43.25935204927206,774.0740740740741,0.0033277943939115074,292.59259259259255,5.3437458131976835e-282,250.37037037037038,0.0
-1.0204032457572187,-0.7932036443684438,1.1547270502133231,9.313588146313924,-0.7035273960301135,1006.4727465949671,267.5063037482752,8.476479258634708,89.98197531822085,480.6888616211144,8.689178264668685,-19.78252173691438,568.3858996440465,750.8209010697051,51.73163157294203,775.1751751751752,0.003305827811316179,293.2932932932933,3.5411819018355916e-284,250.7407407407407,0.0
4.200118663135788,1.7589537326429545,-0.2573188927041118,5.828415122189992,-2.1343287697089672,998.7253618044293,258.36957349715397,9.400607886671372,90.36403655803436,371.9258874100789,2.5486283681943793,-121.70380230182333,417.79469327530705,645.0577997248859,63.09253365048223,776.2762762762763,0.0032830934099485395,293.99399399399397,2.301025642159849e-286,251.1111111111111,0.0
1.4416437171976018,6.846338549492855,2.8138694917835014,11.947452461704735,6.2978445165966574,997.3687911237828,265.8657622936356,13.151751619003939,89.71910017757514,463.9785413865076,24.175706719018002,-30.453608098393897,488.92018212816174,678.5650874216711,38.7610045685894,777.3773773773775,0.0032595525455122497,294.6946946946947,1.4661062968876194e-288,251.48148148148147,0.0
-2.034983323842215,2.934088109239064,-0.9682369891696354,10.597595560643525,-1.739617269747363,999.5350647880078,270.3239621368358,9.90440149923042,89.98301905355143,499.9456193463522,-10.518722669694583,0.9133943636893598,530.3297706362043,735.9009813027892,47.374169407945715,778.4784784784786,0.003235186202861724,295.3953953953954,9.15967865825883e-291,251.85185185185185,0.0
0.18029133119843996,0.849363363142993,1.910538474414411,8.45308831193314,2.6586358709715667,1000.6571292267304,284.6225460403473,8.546451724332314,89.85797430634358,642.6906297796007,21.612862854120195,166.74317283736596,371.74154780587514,590.8604554341284,76.05122345711423,779.5795795795797,0.0032099962174271155,296.09609609609606,5.611329805211542e-293,252.22222222222223,0.0
4.833441559117065,1.6059176671493909,-0.07748578997908605,13.797469962710478,-4.087640258266935,998.317135241379,267.0954608377221,8.24476528627419,90.51281321913267,416.1025384539476,4.277248230993928,-16.54063743171417,752.8761774273851,864.62736160407,29.807600531065905,780.6806806806807,0.00318400578633812,296.7967967967968,3.370715750785739e-295,252.59259259259255,0.0
1.7022416653348864,3.39156599314146,-1.2167015293586751,10.174032960784773,-1.920623355951143,999.7558056137963,280.7254179957276,10.665438659170375,90.20833140374569,604.458431598725,-11.099480228097852,115.6983605929808,378.78503732490356,625.2170375454245,59.257928740077794,781.7817817817818,0.0031572592520394227,297.4974974974975,1.9854056070093056e-297,252.96296296296293,0.0
-1.154081863650939,-2.6538139832234773,1.1850606146355227,7.927712856049606,1.3466358884095393,1001.3224827191983,284.2876016203677,7.333703983045583,89.85728719183238,640.1589524525687,12.112221826822521,147.7883462168401,426.2889061900071,643.4058903639443,80.91239500274636,782.8828828828829,0.0031298211678833475,298.19819819819816,1.1466929327604813e-299,253.33333333333331,0.0
-3.3039767733912444,-6.218165514508618,0.8192722373679874,11.713474842940917,-5.616242294023659,1003.3644768167012,284.34309669352075,9.505328072207163,90.13122533831555,625.2439585793678,5.684241494235851,120.75228959222171,509.15440033893236,712.7370096498007,53.66573165810788,783.983983983984,0.0031017746812827336,298.8988988988989,6.494052660112592e-302,253.7037037037037,0.0
6.502297871689221,-3.488651169432546,0.7139455185338522,10.796096433018525,0.7986928193496916,1004.3782747638934,272.84754593385566,10.666461069980043,90.32423825073536,527.6992116558469,12.997112395316087,26.382104362233736,490.0355794918421,692.0148417158691,48.280170755163155,785.0850850850851,0.0030732192944339437,299.59959959959957,3.606245215588505e-304,254.07407407407408,0.0
-0.6996653910965904,-0.875360514276224,0.1625568441123975,10.789159970968438,1.4046784470755151,1003.4826889858783,250.36710852161025,12.598299641095334,89.87995332520975,351.24643371183146,0.29886192034862924,-136.67556709338524,616.411597091648,785.915250717293,32.62047430363962,786.1861861861862,0.0030442680843935856,300.3003003003003,1.9636563254517292e-306,254.44444444444446,0.0
0.9721053330678512,2.5795875637810433,-0.07578616343366175,9.148488790696819,1.4753458158550967,1004.2571396343832,274.6082486540387,11.335096160739992,89.9712147354622,531.747155872958,0.27003916819810514,54.31155730469874,348.74532969442646,591.0835633711796,58.01783518579734,787.2872872872873,0.003015044482571523,301.001001001001,1.048447010513225e-308,254.81481481481478,0.0
2.721056089407179,-1.8438527581347548,4.776743985740877,10.90099144755607,1.65150151928781,999.6903648035837,280.4839988781354,8.571869764035643,90.06118706526085,584.1525346602753,51.30756589228166,85.13435374794406,548.554107020439,704.4666546721487,53.52338654363818,788.3883883883884,0.0029856787278190813,301.70170170170167,5.48906367487e-311,255.18518518518516,0.0
-0.5284852620358229,0.8935962646406368,2.368513290392346,9.47648341955781,7.186069550660212,1002.8113822308461,269.18932894564585,12.35683863512744,89.5588433472758,476.22713144047646,19.19104172423314,-1.61701169452326,380.67772945841693,599.1724714449534,50.35235540816542,789.4894894894895,0.0029563041167865113,302.4024024024024,2.8178691995e-313,255.55555555555554,0.0
-0.7864303926123465,5.082873007218499,1.4456537899710242,11.111882903291685,1.8143391651885585,995.9639710560066,287.44583870075246,9.400969924905045,89.84961588503845,664.6007914978014,16.005796652279212,170.63878042594027,458.7510508219999,663.3414116968487,59.899756393823615,790.5905905905906,0.0029270531798500136,303.1031031031031,1.41845045e-315,255.92592592592592,0.0
1.5525991212678927,2.3238876057793356,0.22359831640677652,6.190111091978722,-4.073986398129635,1000.9256476299626,278.59833561467457,7.528593955901182,90.32282758227865,566.7905867538518,3.758466727760535,98.7064615647816,321.18805797843913,565.565463634043,91.313755677059,791.6916916916917,0.0028980539106480997,303.80380380380376,7.001296e-318,256.2962962962963,0.0
2.0962146272510327,3.710850164317456,2.0143144011933383,9.132253074041621,0.4601784327835137,998.0579739320689,275.68273377152786,9.655917281469055,90.09427078556983,547.205659039708,21.268209712795468,57.56728497461529,424.1686747448408,634.0934647827133,59.72748280700617,792.7927927927929,0.0028694261723137163,304.5045045045045,3.3883e-320,256.66666666666663,0.0
0.5724404310975914,-4.100942698013416,1.0359895527829037,13.444310195616389,0.44582644145350786,1005.0236794448941,280.8638071120584,12.876338402291404,90.00718885164099,605.8999005665438,11.518818704392492,109.7330144787047,435.5663357278586,652.6851274112728,45.0321672961975,793.893893893894,0.0028412783942249114,305.2052052052052,1.63e-322,257.037037037037,0.0
1.2639242808658357,-2.059771354034569,0.05240950554807132,8.465865089199399,2.199055710096281,996.3918142795469,273.3336985126088,10.33048010012985,89.94633784022217,518.0210687686418,1.7366116971944632,38.86766616227048,366.8852074058707,602.4296474919554,61.04011288049073,794.9949949949951,0.0028137046600757473,305.9059059059059,0.0,257.4074074074074,0.0
-1.671632723489594,1.8542458372357842,-0.6071286505318301,8.792323405013626,-0.35262187298564707,997.4544724804156,245.07189500604647,10.025043728659572,89.9240923127298,314.5699156828926,-5.022778176132989,-152.33863201386194,670.4487568024881,821.1366430008267,35.96993525293352,796.0960960960962,0.0027867822719750608,306.6066066066066,0.0,257.77777777777777,0.0
3.915794893759272,0.06726663190900517,-0.1618346753253764,9.10407732310005,-1.22601478450788,998.6920324206837,265.00861048529634,13.274423289405707,90.29500709409119,429.94248326065684,2.7124588936201666,-55.272521340900816,379.8665425288765,614.5557773654394,46.795339350551856,797.1971971971973,0.002760569856873096,307.30730730730727,0.0,258.14814814814815,0.0
0.9766157364642029,5.3828762922247675,-6.340851471756111,7.570387728222713,-1.5104479553466947,996.0309134527214,281.9716802724785,7.137290305891145,90.1438431695178,618.7713835138317,-67.6744487092361,120.04998077742583,422.74086518722515,699.4499393462929,82.10905903771058,798.2982982982984,0.0027351060617155825,308.008008008008,0.0,258.5185185185185,0.0
0.7613284011112076,8.227244390809963,0.42120167859528357,5.583438447543496,-0.4036795475808207,998.227202993878,261.924086599017,7.428801771894456,90.06742425306928,417.99336837437687,3.8286049605259125,-78.3932360294658,448.58769625374043,666.4910429402206,74.72873897781469,799.3993993993994,0.0027104088631464585,308.7087087087087,0.0,258.88888888888886,0.0
1.7882985189903688,-5.568020738134879,-0.9769521602207194,9.538827202952774,-9.263730149003637,1006.4920675700323,267.7652749476306,6.768307058066336,90.62566386622672,447.34777273603623,-5.8096866126652165,-21.59322369606336,690.5383501627186,839.5273947023181,46.716880707486794,800.5005005005005,0.0026864754971069687,309.40940940940936,0.0,259.25925925925924,0.0
2.382275378893895,1.205328645500669,3.185339996565768,10.271718848163314,3.4429919545986944,998.8100326240645,259.55163686096927,10.74529637296011,89.9390795172651,419.7896376508233,25.61183757102987,-75.86606467555906,568.7338823125275,735.2932277213253,40.69944424569014,801.6016016016016,0.002663282994031124,310.1101101101101,0.0,259.6296296296296,0.0
4.078556321376508,2.128786348362952,0.03868814162350858,9.894989862922696,0.059511060580353166,996.2949036320385,287.83922595201767,10.33298625423025,90.23162434594997,681.9327076371908,4.5362675457414845,216.91009957899706,322.4696930705502,563.3184615039556,68.50480043311782,802.7027027027027,0.0026407892871386216,310.8108108108108,0.0,260.0,0.0
-0.4378362650685189,-3.8715709620014094,-2.3779268390699237,9.710242876104227,5.362346574337796,1005.999753654371,286.81492457418017,13.085472734559552,89.67092605279824,651.8893674059659,-27.52670069451735,259.8806914350307,163.7872504925116,436.2015932516507,67.23718681081475,803.8038038038038,0.002618934845095882,311.5115115115115,0.0,260.3703703703704,0.0
-0.6609895769712252,-2.689581831862333,-0.0997603082562354,10.086081741700776,0.495509076322541,1003.2366880906051,261.1613110485927,10.48695015427354,89.93412791311565,429.4554632371252,-1.4098858070928253,-68.21999976970078,561.3354111862589,751.2410636854153,42.6446181776146,804.9049049049049,0.002597644766451041,312.2122122122122,0.0,260.7407407407407,0.0
-1.8357763365213542,1.8612483395568435,-2.0922421701250085,12.045682943101529,0.554305465145682,995.7729030068639,271.4729800038908,9.191685681041395,89.86221981066349,486.5616526700849,-19.67827962729213,10.140651588224925,622.9666448555963,799.9809180445862,40.57248065853893,806.006006006006,0.0025768312620277588,312.91291291291293,0.0,261.1111111111111,0.0
5.280701708725003,1.2480609618636915,0.9468148314249328,9.619107628141567,-1.3022998396089922,1000.4171928620744,263.19505952235954,10.003589745756214,90.37748638927002,444.1013012545384,12.532888154836431,-55.383657840619996,547.2096893893261,731.6860707575605,45.62590826484673,807.1071071071071,0.002556396443047326,313.61361361361355,0.0,261.48148148148147,0.0
-3.78171429124762,1.405957085363805,0.5818947286789707,8.851834845825461,-1.4374060964628321,999.3085576254446,276.14944639031376,10.235414836921915,89.86539896952944,547.8346078116466,1.8206820644546218,66.8925157032904,365.1097116329223,602.7306321785558,62.319821919995846,808.2082082082082,0.002536235327193432,314.3143143143143,0.0,261.85185185185185,0.0
3.784081017673619,-1.9283028558817747,1.9156792622165353,9.437749030223827,-0.28903077886028644,999.744239733012,275.0968307724233,6.6564774533436655,90.2329811582693,517.284954450149,20.95933729333021,31.904207969371974,638.8005881249003,785.698593789855,54.43967890189523,809.3093093093094,0.0025162389720982605,315.015015015015,0.0,262.22222222222223,0.0
-0.4237994922488299,0.04644815006034291,-1.5817635833891308,11.158693519513552,0.16525585705437393,996.6460722922726,278.11705571613265,15.420663288669786,89.9661344629611,546.4079576614355,-15.524010633271171,106.90622546684786,248.24206263744406,512.5761543524,49.023678719085986,810.4104104104105,0.002496297645698221,315.71571571571565,0.0,262.59259259259255,0.0
-2.4820664009638143,2.0500427334687004,0.0680161924562936,12.8240537570865,-2.2674041503671707,995.9377878739732,273.31918447707886,11.039742036203823,89.98762512079574,520.4752762842764,-1.861260047035608,23.798091338022733,546.4985141307282,739.8558427034438,40.77943847341797,811.5115115115116,0.002476303945395556,316.4164164164164,0.0,262.96296296296293,0.0
-0.3824716283811129,1.3266780750830376,-2.7300435908532705,8.743712521661644,3.092124268537997,993.3413597156165,299.35406206388467,10.420016616045178,89.79931862905185,853.1817264989132,-41.084118473514366,502.2980494819209,105.73032975487195,380.36014118933457,97.73126239244658,812.6126126126127,0.002456155782740571,317.1171171171171,0.0,263.3333333333333,0.0
-2.8064966874377646,-1.3833646103679507,1.402989563849429,10.197867574057767,3.647972971657146,1004.3840217281522,259.7207623498926,11.23032796855716,89.6323118060554,419.7316858297792,7.542174343767012,-79.41075288483579,546.3980524387027,734.5126489608177,41.446399321436665,813.7137137137138,0.0024357591571467223,317.81781781781785,0.0,263.7037037037037,0.0
2.2843704299808616,-1.1790019478299545,1.037742360880244,10.67671488387192,-0.9555789195516502,991.768157740808,252.89396645563485,11.41882196117321,90.1869533166411,367.0389482463899,8.89153549664497,-115.72103082637523,618.8569589693664,777.8913903795265,34.169163265698714,814.8148148148149,0.0024150306506756356,318.5185185185185,0.0,264.0740740740741,0.0
5.461139206673746,-1.263760581963961,0.9916100420551417,8.014843986542354,-1.1425643184919845,999.7970318606198,266.0690979929854,9.718893028995137,90.37795791802053,458.2395961386808,13.298095107191141,-38.78704935245012,451.9622198693952,662.9190755149205,56.50094698474192,815.915915915916,0.002393899585860445,319.2192192192192,0.0,264.44444444444446,0.0
0.7105154888262478,2.9491111537101173,0.00323806271388224,10.040834334425837,-3.1957921742870723,998.3707363831523,254.32011734439732,8.737517727518599,90.22484321015585,373.77919800552075,0.7315994116234718,-90.93479926815415,685.8080404946877,827.821737688202,37.15514773840804,817.0170170170171,0.002372309799554606,319.91991991991995,0.0,264.8148148148148,0.0
-4.485266271202476,-5.568166369954432,0.8295457815775819,7.06865228531581,4.838902093062548,1002.102684310986,255.07537729994007,11.198901372643409,89.46984648031028,354.40751332737193,0.7112560260574092,-141.61715464618047,452.63075507680946,671.0228795358289,50.77776981889643,818.1181181181181,0.002350220997561574,320.62062062062057,0.0,265.18518518518516,0.0
-4.824548880659832,3.9926415043515004,3.2086782166171925,6.461899392521202,-2.9237284442911666,994.9479478360848,259.98685345802033,10.771421681062904,89.89009710695505,368.8485672012463,16.12379693378721,-111.3965800683445,380.59217338690144,602.8868873266028,57.91793114137577,819.2192192192192,0.002327609666982465,321.3213213213213,0.0,265.55555555555554,0.0
-1.7451286863376267,8.08973645132742,-0.5701885140840279,10.733492815784514,-1.0341195579655054,999.3249903952486,260.77811094568375,8.380219801821184,89.95890197094768,411.537500690268,-5.858115539319816,-52.74757079409591,680.8075629287487,828.8970874537163,38.50592739721512,820.3203203203203,0.0023044695354849294,322.02202202202204,0.0,265.9259259259259,0.0
-1.7843075760379137,0.5836024632549512,0.277290367420169,9.232250517338434,1.5691196051927805,998.3071799187325,260.4538189804994,12.838071222734527,89.80742511731668,403.23795698079965,0.17586558763403515,-91.83629303784247,442.8889191699292,664.1485984654948,43.87088576742636,821.4214214214214,0.002280811578716807,322.72272272272266,0.0,266.2962962962963,0.0
4.876579852528713,6.343822724448258,-2.1722525983628196,10.404560815242439,1.617503680352488,1006.1194943898671,275.18218950445413,10.586704072645967,90.18677254673219,553.0995791031321,-15.918141150781565,52.037736009529446,450.179822855985,684.331997392794,52.72853423899173,822.5225225225225,0.0022566635885613107,323.4234234234234,0.0,266.66666666666663,0.0
6.5190467067544935,3.821189536306567,-1.7365219231966647,9.9642100459833,2.5788406651200253,999.8479307875571,264.93810938914663,11.459638724535262,90.22665656413523,455.60612730967597,-7.096064896346669,-43.01258075934302,485.1397885601075,700.6545164804272,45.09072148185054,823.6236236236236,0.0022320693255629717,324.12412412412414,0.0,267.037037037037,0.0
3.238370047989192,1.8737347345066255,0.19562658618661477,8.047199902672405,-0.579172643061088,998.8721005158008,268.2048542512752,12.783841775359837,90.21938653347686,438.0919323074142,4.723108525550325,-22.219717288340526,308.395501957664,551.4560157314029,54.03818747059813,824.7247247247248,0.002207087288400238,324.82482482482476,0.0,267.4074074074074,0.0
2.461393842706377,-1.7430022773496268,2.2078670934038143,9.909491396071328,3.73351438212829,998.0162607039449,278.9423277450093,10.043777642329669,89.92709535054769,581.0559697457877,24.76831795153742,94.95685556352115,418.278557324893,625.4139887310323,58.43129577448007,825.8258258258259,0.002181789141525189,325.5255255255255,0.0,267.77777777777777,0.0
-2.5873720506210742,-0.010670971285843302,-0.5125616485031449,7.53379738997029,0.1430067624030016,1000.1619019813661,262.33677475218576,10.63390401396823,89.84358819860202,415.19670008660466,-6.324921433882388,-78.496615275632,415.7057350851503,649.4943915656567,55.45686570423902,826.926926926927,0.002156257848874427,326.22622622622623,0.0,268.14814814814815,0.0
-0.5381710299147696,-1.4332329353493347,-0.47183305862424785,12.781944716002801,-1.586780943153469,995.6598828585753,267.3545410129528,11.620054477012232,90.06025605761647,471.8375049158963,-4.428291739611059,-21.408328691323952,566.6666990839839,754.6131067737186,36.957732503372036,828.0280280280281,0.002130585566768131,326.92692692692685,0.0,268.5185185185185,0.0
2.202170467914052,3.02094031970502,-0.8137704890087494,7.288059310280072,1.0213350575941849,999.8070885026202,273.65759986092917,8.550277832399896,90.06787499383383,527.6847365742684,-5.261746851938097,40.35360346784746,384.5099014493268,624.0301043333351,72.10912391579808,829.1291291291292,0.0021048713527150177,327.6276276276276,0.0,268.88888888888886,0.0
0.279567121525755,4.67236036754783,-1.0695133416886462,9.608429458062837,1.5818992612114693,998.3126076714884,250.5843219937978,10.108103325692001,89.92490431763089,351.74166491378105,-6.2817724858059485,-121.34800732676213,649.538860112644,808.6498254018828,36.584890363555814,830.2302302302303,0.0020792187488344774,328.3283283283283,0.0,269.25925925925924,0.0
-3.6103379804818103,-0.6124049817605406,0.5899429114176431,7.915456823905503,3.860575920294308,997.2273978586525,246.15094491049416,10.251097173302297,89.57102950161834,318.38626716219227,-0.29480008966354854,-164.7570801971023,615.8047789379914,782.9471153121376,40.68162856371418,831.3313313313314,0.002053733299070795,329.02902902902906,0.0,269.6296296296296,0.0
-2.266791210752306,-5.902507046056399,-2.994515290357289,11.140842346721591,5.413946743458171,994.4734881068755,273.4611732879772,8.08788289663321,89.56010017893563,493.86814422435896,-28.22049806416042,27.188366486466244,634.4613455986452,810.5166505814819,44.593873481905305,832.4324324324325,0.002028520058417335,329.7297297297297,0.0,270.0,0.0
-0.26145928576776784,-0.38499942594162,2.561879153333455,9.337137257436995,1.3748636624582824,1001.5034438263125,274.920142805669,14.635273577347757,89.90642240049476,483.2331020114686,21.371561121109732,66.43787567105102,245.69848844560397,473.3295163234687,51.83369052152493,833.5335335335336,0.0020036811501510095,330.4304304304304,0.0,270.3703703703704,0.0
4.7859483128421605,1.994801697840756,-1.330844596258921,8.96266656075758,-2.5157723433384485,1001.3420514688088,290.6422013485241,7.185413113015195,90.41862358901656,694.3604891302779,-11.234108271581883,192.42838024102238,483.8591673746047,705.0199951236037,76.95930651895871,834.6346346346347,0.0019793134237772914,331.13113113113116,0.0,270.7407407407407,0.0
-3.2387631144150415,5.863155502402863,1.4438069708762828,11.706403090103109,4.0461933051509735,992.9898033076703,271.5809487586681,7.403792192625684,89.57716704308477,470.5556435808261,8.702997759297835,12.316062296697567,693.3543279717337,823.8512959370224,40.485952203498776,835.7357357357358,0.0019555062621929493,331.8318318318318,0.0,271.1111111111111,0.0
3.8612475776726627,1.8407545637141216,-2.5399971947877518,10.058861183355104,1.589818673493917,992.1155853841205,278.19739717258096,12.628453151407157,90.13142115439679,564.1112875882887,-20.991655871150645,101.97759485998837,295.2484339037493,559.9779855811584,55.75193861001637,836.8368368368368,0.0019323395816759057,332.5325325325325,0.0,271.48148148148147,0.0
-0.7162056061761904,-3.0340132645796616,1.3376802610924363,11.033288891871935,-3.053700235392267,1005.1518764004239,268.04527356414025,11.426532501593085,90.13284091583104,483.8287490025969,10.598484931733458,-20.175169129628962,503.4922789775817,704.9569076912053,43.92860977118339,837.9379379379379,0.0019098820628775882,333.23323323323325,0.0,271.85185185185185,0.0
-1.1770211729327855,3.442925437629706,1.343889215628995,8.037348126965071,-1.8397563272829653,996.2878656128303,272.97227221585086,7.948070365038444,90.03824557098794,523.1209204430417,11.122795597223563,25.051908752288178,478.3687731785734,682.9286521830485,65.25065081658916,839.039039039039,0.001888189645169552,333.9339339339339,0.0,272.22222222222223,0.0
5.959585173916265,4.880164533654573,0.768404144011793,7.190366112144986,-0.6259340584726614,1006.5392940164952,286.6725684174953,11.214578030203386,90.37669204053668,589.645519696355,13.787972990221846,260.58037117523594,134.37645616059137,350.4646262385929,81.18340849033174,840.1401401401401,0.0018673043105970992,334.6346346346346,0.0,272.59259259259255,0.0
-1.5458776057009642,-3.540541197224901,-1.9888570435995845,10.214415924080267,-5.79228785086657,996.6754661525093,248.76007181874365,12.935700889994619,90.24324738015105,329.0157632198697,-13.024978457164757,-157.54203858576247,606.2484676913125,787.5519637474976,32.38177250283955,841.2412412412413,0.0018472531774003614,335.33533533533534,0.0,272.96296296296293,0.0
0.44552143123226656,-5.592296299081748,0.499096379196154,9.362307289010538,4.735294759347329,1005.8745706202118,274.1361625757168,9.939473884806029,89.75700199269956,541.1544443148665,5.155688460275147,46.140811804479526,433.3054721293588,654.4850904543293,57.756001929824805,842.3423423423424,0.001828047916639029,336.03603603603597,0.0,273.3333333333333,0.0
1.0219460430542144,-0.4667603612353553,-2.366112369468778,11.25286934490789,-0.32707824993696866,996.0817713190287,291.35586730077364,15.197645800149164,90.07756105074533,696.801943801047,-27.727643775476917,342.16227661668853,120.16654706747738,384.24209194949566,61.88410162870873,843.4434434434435,0.0018096844989323197,336.7367367367367,0.0,273.7037037037037,0.0
-1.4737368186809616,-5.0428938842197795,-0.5055265101923707,9.8401830946749,6.627639084980231,1005.0420695558539,272.82034219209345,6.551876378263929,89.54046965202735,487.7277734311313,-5.790123677709908,22.65533086184324,679.6995374535697,828.3649270431723,49.716610720280286,844.5445445445446,0.0017921432717429714,337.43743743743744,0.0,274.0740740740741,0.0
1.6241461432655135,-1.6845479648158004,2.058826201910652,10.41015067846926,2.147018891839185,997.4309582008868,286.5057296323285,11.387646907718205,89.97001507954207,655.7689715261796,25.139847790801845,205.5792316710832,310.90742959949114,533.2296997388511,62.877799697640825,845.6456456456457,0.0017753893610191948,338.1381381381382,0.0,274.44444444444446,0.0
-3.699601873821524,-9.082890631206345,1.593403854141484,6.753234940117514,-0.15504438922484357,999.4928968981292,263.7078785047056,12.333056672442007,89.79863947706974,379.33733542803327,6.955457375097027,-76.85033014327782,303.9187969586202,544.3293224473593,56.74097075150326,846.7467467467468,0.0017593733844298712,338.8388388388388,0.0,274.8148148148148,0.0
-0.08700976956328114,5.604351632346473,0.030365885080866243,13.776873879228514,1.0462436894234663,1004.588469432675,269.67952505836286,11.782687803210493,89.93500335860297,494.1396333188442,0.1749228017464688,-1.3179828224984913,581.9070965767817,764.127326692018,35.87364715907594,847.8478478478479,0.0017440324569622445,339.53953953953953,0.0,275.18518518518516,0.0
5.253362901913598,-1.4454652807493609,-1.9496131518456838,9.671516029935937,2.780960863160248,996.5930377001513,270.33524702388587,9.591288546708704,90.1419363199726,502.1902494926298,-11.662521520969847,5.6661542500337365,503.5013594840647,715.4928381532885,51.411248520904664,848.948948948949,0.0017292914634226585,340.24024024024027,0.0,275.55555555555554,0.0
-1.9043617451660304,1.482394357648099,1.2911754243483868,11.395173940678397,4.352863973197926,1000.9902107710443,247.82408920641228,9.4191170359777,89.6413155196953,339.00410171072053,5.7794006712608095,-102.03655570251881,739.9772582706471,856.4831321135467,29.924514245789023,850.0500500500501,0.0017150645665448348,340.9409409409409,0.0,275.9259259259259,0.0
-3.1571719705825303,0.9543497828188708,0.038762475396050426,8.327816659560748,2.1726928173105207,1004.6376093970208,258.318221721498,10.888290342174514,89.69574476374753,397.31328519475676,-2.8862405207803308,-103.8435431966787,491.8834143169204,704.2408522597792,48.088300353321515,851.1511511511512,0.0017012569141538598,341.6416416416416,0.0,276.2962962962963,0.0
2.422558550231479,3.8799035244077147,-4.640631196460847,10.616019804434682,-3.515125390521035,999.886709572794,259.0312492061601,11.63150897330414,90.34156413158503,404.4818370306829,-30.213344649851336,-87.60989688393258,565.9933108426214,773.0566930313797,37.99744818371897,852.2522522522523,0.0016877665043627866,342.34234234234236,0.0,276.66666666666663,0.0
-0.31671499862735003,-0.6440729501473347,1.5652596526330362,7.39431047295051,-1.6806068551579931,995.0419931648823,278.22066078032526,11.204946872564726,90.07848377201898,515.2540901524318,13.771635102170093,110.07145360284709,221.5123822060674,455.3341486958322,69.75136604888655,853.3533533533534,0.001674486164309846,343.043043043043,0.0,277.037037037037,0.0
-2.7764247201171193,-2.61482527121237,-0.048465667739384294,10.904135676519342,1.0963932167375787,1007.942239175325,278.72153105684055,12.080115781586779,89.78042305170808,584.2254644311475,-3.2729612110972996,99.70416634460813,365.1531632480935,608.686041801095,53.832978291146354,854.4544544544545,0.0016613055956690055,343.7437437437437,0.0,277.4074074074074,0.0
-0.7161891403598873,1.1617117353212345,2.4049024959661445,9.288051831228334,-5.8188367444235,999.8979197448217,273.24036442706534,7.96226008586653,90.29272757503915,521.3999183827985,21.21171276855089,19.50334857890647,552.6311967764005,730.9629503361181,56.26329176717642,855.5555555555555,0.0016481134392502545,344.44444444444446,0.0,277.77777777777777,0.0
2.8890082542106836,-2.539874852853935,-2.1905410376856094,10.058381007871136,2.025574613965702,1000.389207447551,278.24102896855703,9.54445804175273,90.04932660955451,579.2183347732735,-19.156045141994895,80.4717402877809,458.7582457497318,690.7606205838737,57.34032070765292,856.6566566566567,0.0016347993115544018,345.1451451451451,0.0,278.14814814814815,0.0
4.720295715209403,-0.8573681067213196,-6.353407626392001,11.395948060260196,-0.3577423132088199,995.8915171181501,268.35850587278225,8.119968135752492,90.29189661948702,427.17808540593387,-42.31810862099866,-9.033752106496914,693.141282739588,855.0913889909403,37.29996465364617,857.7577577577578,0.0016212557681910555,345.8458458458458,0.0,278.5185185185185,0.0
-0.06756931757630173,-2.3628908003860647,0.5581677166903704,7.53491937755944,0.7361363167831,997.6069021814624,282.01931669539545,9.227774447827716,89.95394967805301,598.6523279422877,5.765263276550396,153.43290370603927,280.4141257925909,523.1178962706317,79.46313408474677,858.8588588588589,0.0016073801525597075,346.54654654654655,0.0,278.88888888888886,0.0
-7.666120817941901,2.795597007487248,0.5831273533639455,8.631016538774405,-6.925140485171466,1003.7776322919415,270.0878844263207,12.03044178362861,89.95758661342698,471.2002256050469,-2.7922939962885263,-5.901268745002116,336.2704763235554,585.3113685279119,55.48490680710573,859.95995995996,0.0015930762929913253,347.2472472472472,0.0,279.25925925925924,0.0
2.33010499480681,-0.88963584906467,-3.381343255212904,10.91464856217353,3.0306820679087094,1000.1633663529987,270.57864047426756,10.215967841450457,89.95990212019659,502.8047519039846,-27.240030338667115,7.769689213945832,530.9326621426491,746.0673347120704,45.933448670065175,861.0610610610611,0.0015782560174289046,347.9479479479479,0.0,279.6296296296296,0.0
0.21184324851886951,1.6315430621504239,-1.9569990917332127,14.196442949093495,0.7243977690229915,1003.3972918515269,267.3440736673759,15.213718326299539,89.9706845554781,478.2729983937228,-16.12320352284473,-23.029261198593286,491.331334535196,713.3120380787509,33.694366578144326,862.1621621621622,0.001562840461394424,348.64864864864865,0.0,280.0,0.0
-4.941203856220972,-1.6730114626244577,5.510435487439803,9.723835330677037,0.7094242849192337,1002.8587545178217,276.84450477636426,10.386812734379435,89.67770682787481,552.1898359268032,48.80682858179527,71.96185453619523,409.24013857941384,600.4424077847412,57.561407598679224,863.2632632632633,0.001546761152097313,349.3493493493494,0.0,280.3703703703704,0.0
2.511685452628899,-3.9664114222736004,-0.6112212283076067,11.182272235847865,-0.9407213181210374,1004.1488568669965,265.7880118338709,10.119383761159472,90.19621522464341,462.8057975969552,-2.3988368918776524,-31.536211078840925,588.7076436069572,770.5717960250948,41.16518494411002,864.3643643643644,0.0015299608587139052,350.05005005005,0.0,280.7407407407407,0.0
0.9283116908557564,-4.289888334951499,1.4619179527524322,9.78605706028304,1.014413534817884,1000.6136461261771,279.7643137719807,10.212365838880432,89.99509080017526,590.1687625047477,15.966211278685254,105.33437722940069,394.4146212545804,615.0508760733594,60.23184881446077,865.4654654654655,0.0015123942057349916,350.75075075075074,0.0,281.1111111111111,0.0
1.4749811134822701,-0.11270826324461905,-1.3013196547367674,13.884491189512598,-4.016285807883128,1000.9074340875128,258.67850859283993,8.724382614280128,90.31430262943384,365.13484079773747,-6.785995819787798,-48.88703268146017,776.788822071026,886.2299966441254,26.198560083874305,866.5665665665666,0.0014940280525023923,351.4514514514515,0.0,281.48148148148147,0.0
-5.10749525966518,3.6832292405188527,-4.180605797706313,6.505556666069489,-2.630872449859869,997.9815727930276,259.0108374527181,9.884326775244812,89.85728655598209,382.5969547461161,-33.44679078133579,-115.220024185028,418.1751009433575,672.1488507742328,59.75488678544922,867.6676676676677,0.0014748416473604488,352.1521521521521,0.0,281.85185185185185,0.0
-2.3229825326563356,-2.562243180667564,-0.340516493591811,10.189242089338716,-2.5784441340697644,996.6282690943639,276.87426755126506,12.255576054223292,90.01464872923623,551.0294160772131,-5.611668690317082,77.0856603379687,335.83139209835565,584.1284510832851,54.308472243371575,868.7687687687688,0.0014548265690392922,352.85285285285283,0.0,282.22222222222223,0.0
0.6342554917213162,3.632310229733447,-0.5312091205722104,6.7489119328758775,6.719117140725223,1004.2100637738355,269.11455785416985,10.227941336255544,89.65156871376176,458.36505743887176,-3.609647741238296,-4.001099015086003,310.57440778530827,559.0117023650881,67.82581844200385,869.86986986987,0.0014339864708752788,353.55355355355357,0.0,282.59259259259255,0.0
-3.2123106448669922,0.19504881125678078,-0.7997564773367429,4.986856858926567,6.072735251344211,996.1328663989283,265.4610858384687,8.413080540233057,89.46585166184127,409.23136322512903,-8.9697316407942,-48.99663317572689,302.43408342939085,554.0263826983412,82.71419620354348,870.970970970971,0.0014123366452702664,354.2542542542542,0.0,282.96296296296293,0.0
1.3560368393069573,2.191792377985679,-0.2292816710127849,10.594924106235633,0.2253241415465012,995.9095697335596,278.9005773247546,8.149830759042729,90.06519460448446,558.5252269921137,-0.8736101950383124,66.53680476264272,572.4812240271565,755.5053762441435,52.588734547185986,872.0720720720722,0.0013899034265133583,354.9549549549549,0.0,283.3333333333333,0.0
0.5579571885785335,-1.160643936193065,0.5285365432912731,10.278995592294917,-2.1999803684537986,997.096627551144,263.9273858591392,9.099596216668314,90.15829364298502,445.0910034148995,4.658758788249246,-43.832589594174834,605.7603424168951,774.8350751235832,43.24857975733367,873.1731731731733,0.00136672344993824,355.65565565565566,0.0,283.7037037037037,0.0
-2.6170700665312663,0.2724108769177085,-0.30023390250761317,9.430326124515597,3.919908811472228,998.7470117406431,267.9979874569963,10.14772686882176,89.62489186104658,482.746770014591,-5.160433903520258,-14.326240425955215,476.7713375400027,692.3437080201708,51.469111183440795,874.2742742742743,0.0013428427846362547,356.3563563563563,0.0,284.0740740740741,0.0
-3.3904012461970834,-9.23812137147709,-2.5280123358947275,9.787611819920494,3.378512099526228,1001.9103979931868,283.9922795007116,12.387173070952525,89.61645162308284,630.910536115106,-31.395290561608206,197.6701414947655,222.20166495841522,502.00463681106874,64.86964002024966,875.3753753753754,0.0013183159558946308,357.057057057057,0.0,284.4444444444444,0.0
1.380523316015276,2.8584929542147295,0.9723695831238778,16.196598868142516,7.284745362879199,995.3215865837001,285.3914234581065,7.319022717267126,89.6591480166438,466.10648803455484,9.26816853023931,63.030138031882764,792.8208229643103,881.1499907519463,28.696944396945597,876.4764764764765,0.0012932048724904359,357.75775775775776,0.0,284.8148148148148,0.0
-7.472248453401215,-3.1930488502903103,-3.8987435106448465,9.48364972393713,3.982045143119308,1003.6253643531722,285.72398210270325,9.360347444222487,89.34818994190475,677.4778807634698,-54.15237302174368,187.617415225661,351.36986508499206,635.933613906369,72.39184892912338,877.5775775775776,0.0012675776732232597,358.4584584584584,0.0,285.18518518518516,0.0
1.957937687774799,6.506371959766952,-4.1007149145684005,11.020248722500149,-3.0780941543734857,1003.1848352507399,267.1787422306609,10.288620038870159,90.28950250769849,468.95653458762894,-31.522794943872622,-24.59298753154171,566.6007837004302,775.4630527074319,42.485178398697634,878.6786786786787,0.0012415075068341029,359.1591591591591,0.0,285.55555555555554,0.0
0.06575547725401415,-2.3021474375857656,1.4783609894031358,8.701270360772238,1.0629837071560306,999.2806569049307,282.3070290498447,6.33258846474113,89.94295334379089,586.6522474412837,15.204376339666947,92.08806746627113,582.0478540970228,752.2667455034887,67.43633789530827,879.7797797797798,0.0012150712598709872,359.85985985985985,0.0,285.9259259259259,0.0
-0.5783693298301378,4.347740985764602,1.0140405442707137,10.590465150081206,-2.605512783871448,997.7259762464663,260.51047172231324,8.332803434067188,90.11692082536075,413.9073210239634,6.758107953322281,-56.381489213648365,676.0122191418884,817.9685998725781,39.143758836965574,880.8808808808809,0.0011883482481605196,360.5605605605606,0.0,286.2962962962963,0.0
-2.0427180929145234,-2.527267028815236,-0.11479073014807202,9.523532649888764,6.482074998046822,1000.0021592631352,260.9309712527794,8.640222920527627,89.51280941904747,428.0051931975264,-2.9043099973270747,-55.016881993794996,614.717852897088,784.0710817397272,45.15643408700725,881.981981981982,0.0011614188892617291,361.2612612612612,0.0,286.66666666666663,0.0
-1.5265690557872398,-3.0146897606959384,-2.790897009510144,9.17896303454054,2.473312231190455,997.4989565539117,246.4954414737564,8.408059252299003,89.77094255914798,318.1516517185307,-17.110531780408582,-114.45232906122382,728.6468887350957,862.1486730491608,34.86862782979305,883.0830830830831,0.0011343633754462327,361.96196196196195,0.0,287.037037037037,0.0
0.3879175998361377,5.137684394175092,-1.4158218813481507,13.63779706440065,-2.4661115500531197,1003.4215363909326,286.7286820189853,10.383779090043294,90.16380449212892,637.3454100433155,-15.354986403038119,137.17245094616544,538.8270800364015,746.5190900272321,46.71956979874847,884.1841841841842,0.0011072603691158764,362.6626626626627,0.0,287.4074074074074,0.0
1.0216663678382574,-0.798011842239213,-0.525493495373008,12.354369926368678,-4.267734704484024,998.6869787775588,261.36020150923923,9.678880780996405,90.3032136863058,413.9217980445538,-2.7653912367884663,-52.86386529859297,678.8627243807931,826.1390582117981,33.42278893480204,885.2852852852853,0.0010801857448245135,363.3633633633633,0.0,287.77777777777777,0.0
-0.9227882566770126,-4.943243372921982,-3.1917879371482267,10.273493294798461,0.1076041218671468,1000.3521910907536,268.7346742025294,8.889427794797928,89.94127386653192,478.34117498122816,-27.648897835371148,-9.06407998235624,585.1126072885174,782.9690573246238,46.723014316154874,886.3863863863864,0.0010532114038746573,364.06406406406404,0.0,288.14814814814815,0.0
2.792638319748737,-0.24614282924370878,-1.4780573160464658,5.391576128112066,-0.566342694292698,1001.2516920512123,260.8967565807172,10.85592525310527,90.19216687967314,352.4809199238988,-6.230260254362876,-112.00131620189154,305.79200224753686,559.5548587700931,64.87985358156533,887.4874874874876,0.0010264041884793197,364.7647647647648,0.0,288.5185185185185,0.0
-0.5707275988567551,10.097492728310392,1.3046606763533597,9.277981553494861,2.1910022783418044,1002.323127898327,276.9516524833014,13.446149435292499,89.84052512665707,520.7180315316629,11.301394926311769,93.65175298670238,252.20279234060536,490.3254934697983,56.20014760606721,888.5885885885887,0.0009998249224222905,365.4654654654654,0.0,288.88888888888886,0.0
0.9447396480351405,-2.3773720428305283,2.854610728578433,15.406055128810166,-3.1173853614591107,999.1014226817969,266.2436633928266,13.278513033483504,90.2323976740834,465.9693776188281,24.132552036198756,-29.408192188634775,598.6598161320319,758.6043196936008,30.222038628153367,889.6896896896898,0.0009735276037967301,366.16616616616614,0.0,289.25925925925924,0.0
-1.3482611017238804,3.6317042101091292,-0.8388695053171012,9.538676666720583,3.7781719073123408,1002.8291228149973,256.9518310956705,6.154456455875327,89.70604367788914,367.0402552220288,-6.742235634904635,-49.8904814580387,771.253049055243,882.670891209565,38.62464538704099,890.7907907907909,0.0009475587726313522,366.86686686686687,0.0,289.6296296296296,0.0
0.35819248880167354,-4.548234319945149,1.5129767086321968,12.206435144107317,-4.341362773969522,1001.111477036882,274.4166256418606,11.154144367670279,90.26774734939598,536.0994448689288,14.508492878572314,33.37169170360509,512.8388729814187,707.8618237594834,43.90537338163235,891.891891891892,0.0009219570720189026,367.5675675675675,0.0,290.0,0.0
2.906857124387547,-2.1128571154735916,-3.8281201411749346,12.883884803905202,-6.255697512878923,1000.1484211922677,255.66269975189772,9.643953419872323,90.52377668138357,354.3699656274388,-20.610557669046052,-71.54785163547047,744.692043178598,875.8390593745917,27.340281623563282,892.992992992993,0.0008967530158585735,368.26826826826823,0.0,290.3703703703704,0.0
5.923887708575848,3.4154118701175027,1.318902482227223,10.43792783171195,6.0012662412602555,997.002500035944,261.6259427468451,10.310310685730713,89.9955379217468,435.3111811464633,15.809781939764516,-55.78440030798268,577.2758169284803,745.9349693974872,41.1481175219916,894.0940940940941,0.000871968969742427,368.96896896896897,0.0,290.7407407407407,0.0
-1.4145560375458397,4.050929423025123,-1.607896829454962,8.316356736263696,-2.6383611281216153,1002.4160743099712,248.9311088537392,9.203433932914903,90.07023365336357,338.33139948229456,-10.95138229034813,-137.85470260232395,651.4274451321379,815.7811684735866,40.86883132910738,895.1951951951952,0.0008476193441881367,369.6696696696697,0.0,291.1111111111111,0.0
0.21457796506012775,2.696707142018682,0.6146912334159401,5.129375336434223,-4.878766765621329,997.9990529046354,255.76041887802393,10.235177259774405,90.2932019707738,322.09627813251944,3.6679815552203787,-162.8750029828492,375.41287528533974,611.0576155495484,62.756223507737886,896.2962962962963,0.0008237109917538828,370.3703703703703,0.0,291.48148148148147,0.0
1.5328597592807982,-2.676414742612476,-0.4955048364794185,11.36832641721791,1.8861124849802526,997.9942120336908,271.7852916972048,10.302814792144037,89.97977367487192,512.8074919087367,-2.8888510750181666,16.32208738953316,534.8470768786453,731.8863881182548,44.97528777796579,897.3973973973974,0.0008002437920166936,371.07107107107106,0.0,291.85185185185185,0.0
-2.035083257942617,3.2570220842856656,2.6408280195676683,8.370487994352903,-0.7462026190274125,1002.3533218467458,250.35463961897077,8.842096485302154,89.92608582380151,356.58989783692516,14.506067322913257,-128.2434108950975,645.1945793071835,795.5069681687105,42.88952437568451,898.4984984984985,0.0007772114014134053,371.7717717717718,0.0,292.22222222222223,0.0
-1.0586525538959641,-1.2764485178714635,-1.7488712966798363,10.352300903775385,1.3330457626992025,1000.843753853927,255.18854275378285,8.207264904349639,89.86325596579951,371.3140954671934,-12.428326549713555,-74.17079671919058,715.3043868317382,853.2594513346127,35.986809737648784,899.5995995995996,0.0007546021389623883,372.4724724724724,0.0,292.59259259259255,0.0
-3.020362795398859,1.3395378619944018,1.2552125951236621,7.500359320821271,-1.0723988078009645,1001.170235997712,269.9763108386719,9.102608634761031,89.88837112710894,488.60195853577784,7.7516220987869096,-1.3191428422393858,404.3829208205133,630.3483740766948,65.56223497370034,900.7007007007007,0.0007323999742726508,373.17317317317315,0.0,292.96296296296293,0.0
6.522276475663189,-3.3758354862407334,-0.559014926593067,9.469524919059596,-0.3912770901121597,1001.4477084529681,264.5639310390695,10.468518528913531,90.39420970245457,453.61822817141166,2.1599788751446773,-47.21748702868728,509.38459649489556,712.8206130152923,47.21643761371181,901.8018018018018,0.0007105855812772521,373.8738738738739,0.0,293.3333333333333,0.0
0.07658864677767883,4.465833513620793,-0.31661095601932754,10.067438109802106,-1.5714370416527534,999.4226662108797,289.9203663595931,11.197992683368529,90.09490344406791,707.6415095888603,-3.8333867165268405,266.5822749507073,259.47811929252043,513.6790804153366,70.28359313718283,902.902902902903,0.0006891374199613134,374.5745745745745,0.0,293.7037037037037,0.0
-0.25184819236105455,1.4305252253707754,-0.3677077863184193,10.537187162088596,-3.1305214118967752,999.8892962169414,288.33896546024374,11.706697954680294,90.16518996464231,687.4199260525334,-4.665187875933684,237.2565593548214,274.6806831815419,529.7935186404968,65.26276182492508,904.0040040040041,0.0006680328090255189,375.27527527527525,0.0,294.0740740740741,0.0
-3.3595833203663443,1.3544259651913138,-1.6913462089882259,7.7703556252951715,-2.564609913430697,996.4770757982628,261.32077537248847,9.011619953866175,89.95422814327401,421.8898296649814,-15.916406509650033,-77.01912611859512,508.73187889141155,723.9930728503778,54.75100277376892,905.1051051051052,0.0006472489548425756,375.975975975976,0.0,294.4444444444444,0.0
-0.5918021284525157,3.117151944296304,-0.028197931813343156,12.393821897522704,0.8179583694166653,1000.672742240624,275.5713761840348,10.567689134605473,89.91902880033446,544.3830572512092,-0.8600097572875653,45.93145918827081,538.1907341311996,734.1864205351584,43.97149885519576,906.2062062062063,0.0006267639060183153,376.6766766766766,0.0,294.8148148148148,0.0
3.7548443848587523,8.18891925473973,-0.125296444243643,8.806210430536057,2.4756641227605134,998.6366612426053,277.4928255687945,11.925005183906597,90.0739984417119,542.1997853923802,2.5773519997657237,97.55721545947134,275.72109062690936,521.8376346602028,61.14392027608274,907.3073073073074,0.0006065574080545891,377.37737737737734,0.0,295.18518518518516,0.0
1.832961034745799,1.03025841369293,0.4824804968134586,6.651061079093509,1.2903764017200432,1001.7417748580759,264.025211419756,12.331189790288256,90.03106570269631,383.2367654249499,5.044790045553001,-72.31795684987301,298.42843185422396,541.8524395698607,57.34683881817473,908.4084084084085,0.0005866116386499569,378.0780780780781,0.0,295.55555555555554,0.0
0.6146971343654428,-1.1168098780797244,0.16901029138572515,9.781953160073073,1.4064982763339373,997.389053803839,255.04458463501797,9.882334291736955,89.95456526016598,384.01248850892557,1.7456418728719096,-98.55171658181838,623.175384407592,786.792944135641,39.19457117860647,909.5095095095096,0.0005669118106483088,378.7787787787787,0.0,295.9259259259259,0.0
1.0703798965068367,-0.9341412800648898,1.5959890992244725,10.06875061805292,0.4723288032311977,1001.1515127233807,269.8770155069194,9.558136550120775,90.03419448165208,499.6347814258199,14.961616220559513,-0.5439545486701347,527.6881030920003,716.2871060270235,49.53523083366736,910.6106106106107,0.0005474466361300819,379.47947947947944,0.0,296.2962962962963,0.0
0.5327203818675568,4.166609251945962,1.8470172320947373,10.32117886634352,0.022700305537304018,993.4019783124927,268.2715432518589,10.382248467672785,90.02953998225844,482.0815562222248,16.061564391001788,-14.59564302728552,508.9725695659656,699.7495975539614,46.68063229948778,911.7117117117117,0.000528208651237209,380.1801801801802,0.0,296.66666666666663,0.0
-3.182967068192382,3.604612509163257,-2.1012466436556023,12.724264807370158,0.5075127525802209,1006.996637478315,265.6423550302938,7.700585054205188,89.78926684747242,404.2082642505298,-18.13020133121847,-18.238342610059707,760.995259268514,886.2830354930477,32.03842054528127,912.8128128128128,0.0005091944066883467,380.8808808808809,0.0,297.037037037037,0.0
4.165083553320027,-0.3733654652728756,1.737545001181542,9.527102326528281,-1.1385441363735045,997.6976180585718,274.4231686816448,9.612780977928983,90.30445993079152,536.652996352393,20.318200813040193,40.31647427802269,461.7747468853529,664.2543377464522,55.91761713796262,913.9139139139139,0.0004904045333117207,381.58158158158153,0.0,297.4074074074074,0.0
-6.709894345253712,-1.9221018911478769,-2.372672854219709,9.760760751262458,1.180631809831456,1000.9878266364818,262.492703929944,11.48917279694626,89.54922719761431,433.306486562449,-24.9418151460728,-66.54669827333073,487.05340642073566,715.5363815332645,45.11881263128864,915.015015015015,0.00047184369513022725,382.28228228228227,0.0,297.77777777777777,0.0
4.101456879950413,-0.07231516253909369,1.17571177627547,7.793631237533813,3.7717597680936255,996.0222716311321,258.48002452420855,11.283894258887402,90.0189643158267,386.36267976503876,11.946574207623211,-106.78102785907356,453.6059929090984,662.0073704249681,49.05822525128078,916.1161161161161,0.00045352044451086953,382.982982982983,0.0,298.14814814814815,0.0
-3.160071124942589,-1.5962384568132455,1.2394775694057374,11.641107005775794,2.312827433806267,1001.8670784943661,271.09082970349834,9.459464791272222,89.68751136721764,503.56705051108145,7.803649094051377,10.15355112465963,590.0831907161761,763.2210334945088,43.53930557422301,917.2172172172172,0.00043544699467255795,383.6836836836836,0.0,298.5185185185185,0.0
2.658273930505499,1.728923348787367,-3.822633783325008,10.368618128156207,-0.449506818237327,1001.0710233392462,273.85970092568874,10.435436402174334,90.17817937075185,536.5581745737105,-33.01516299403923,35.80144120982722,463.7538623482625,705.3628644526218,51.60671921037528,918.3183183183183,0.00041763892455773155,384.38438438438436,0.0,298.88888888888886,0.0
-0.7555696395014602,-1.1600006426859923,0.1859584930588193,9.159944545411674,3.255430396151747,1002.7585034388852,258.23355056099945,8.350699319418625,89.77108485407199,408.36969995863836,0.5722870786332805,-72.80423840080847,637.6133806101657,798.3418527198679,44.664836387341154,919.4194194194195,0.0004001148299132051,385.0850850850851,0.0,299.25925925925924,0.0
-1.2388480429101925,-2.9169171199514077,-0.9369922267206314,6.190650613069073,-3.61454443571172,1002.5935679117811,279.2809061099108,11.40698429645005,90.13537116266717,481.75927594522386,-9.138310107957107,139.93603912773057,124.14688610756969,366.8897228849557,78.03100965301745,920.5205205205206,0.00038289593264489356,385.7857857857857,0.0,299.6296296296296,0.0
5.108266455588309,-1.01926681920201,-1.51753051587075,12.888824390110175,-0.2045633305617278,1000.2304481321594,252.2951886222392,9.844357127727054,90.3040199289204,348.982962614015,-4.001696057363384,-80.10730670005341,749.9346343418337,867.4897402942739,26.68942764646329,921.6216216216217,0.00036600565838699307,386.48648648648646,0.0,300.0,0.0
3.848993199290057,4.810823765049927,2.701704661398011,7.544640071087885,0.23146920943626562,999.5248899529263,264.21886541284357,9.448097096607723,90.20836936983595,440.2358069366385,24.441485179721948,-54.876413796724286,455.21534435356136,656.279078492561,57.905003432188714,922.7227227227228,0.0003494691900371441,387.1871871871872,0.0,300.3703703703704,0.0
3.1569362511159254,-1.3649032725831745,-1.3073582812748379,8.817443981260588,3.7685099955569066,999.735260565814,267.4199146380239,9.276552327813226,89.9649979179665,479.12704105205444,-7.705495140648277,-18.779140207816294,499.35962502590627,710.651533049996,53.99456339906345,923.8238238238239,0.00033331300300949495,387.8878878878878,0.0,300.7407407407407,0.0
1.2767066454092217,-0.07651322556422147,-1.6127538582360996,10.716689022152007,-3.5403157113140336,998.7555493278577,263.6377628734807,9.874212266200283,90.2763156305646,440.77699785343145,-11.097556378218334,-48.43215714874346,596.1404571131593,779.7843306754096,41.02707994421548,924.924924924925,0.0003175643863582402,388.58858858858855,0.0,301.1111111111111,0.0
-2.8577562056394803,1.0257141104564869,0.15138988001018688,7.606884142766627,0.5650823109599433,1003.8871184519312,264.34939526448807,9.104244710136083,89.80444611927756,447.9113230831679,-1.6667079955212876,-52.55525385029444,467.0070296607605,685.6543349211805,59.25825138838671,926.0260260260261,0.0003022509528750308,389.2892892892893,0.0,301.48148148148147,0.0
-3.728451192034235,3.7557719975744455,1.3711794925968328,7.0129804434937135,1.9071528491800447,997.3103712888332,288.71074482308114,11.316286072005127,89.67501246134769,585.2902836654338,10.370399340963798,306.89071529731933,96.83134655942695,291.51640616175666,84.01384427918457,927.1271271271272,0.0002874001408460665,389.98998998999,0.0,301.85185185185185,0.0
-1.4692488997745188,0.6361226858938387,-0.2832971720202538,5.75210483459867,7.858860554789437,1000.8372930508698,261.49115910961103,9.209432903967638,89.46566168521277,394.81217950823844,-3.428665873148542,-86.01947204411942,373.3450505133535,610.8661968829707,68.89413248727725,928.2282282282283,0.00027303871037664555,390.69069069069064,0.0,302.22222222222223,0.0
0.8958349075870149,-0.8187294144508855,2.3327410913385043,11.441993905811271,4.033139638760009,999.5202368359736,294.41221722471914,13.185928192054762,89.82030717901084,746.144383681153,31.254670177028224,359.2831697242023,216.81956254636623,429.06401404020073,65.18677210450319,929.3293293293294,0.000259192237992241,391.3913913913914,0.0,302.59259259259255,0.0
1.8552887017645234,-1.501777224069684,1.061951323928181,8.909627510547356,1.6866300243763839,1002.6546324982535,274.3712677973105,12.930421006962762,90.00962343137799,500.844377546867,11.104884664334568,56.89210570003009,280.4610793535902,519.2748591020405,56.01522726334884,930.4304304304304,0.0002458846144851586,392.0920920920921,0.0,302.96296296296293,0.0
2.7552839791141266,-4.256361473884872,-4.356422639462861,15.85454018494666,3.8522699227158035,1003.3436921706676,270.9205513731199,8.21691302029099,89.93762144047803,379.73913803070013,-25.963639927399047,7.000315964042722,807.4239023301366,912.9452475727638,23.846556386981106,931.5315315315315,0.00023313755252851536,392.79279279279274,0.0,303.3333333333333,0.0
0.3996473211010908,6.1314318583746505,-1.0589339270140166,8.011289868738253,2.758129088596718,999.0036082689294,274.76240353387664,10.13940853885856,89.86389909961777,530.4196599554652,-9.397236350081071,58.46130858144878,330.39086665018897,581.5502045156563,66.17043651258044,932.6326326326326,0.00022097011222921016,393.4934934934935,0.0,303.7037037037037,0.0
-3.1633254005668525,-2.1432177795822147,-1.123684198703398,8.157097953142157,-1.8080197357672847,1001.0517972995025,295.29927749251954,8.69868675732761,89.9225940658272,795.6118417667117,-18.830904000861167,362.2798497922981,230.79281510819112,500.08860855887156,97.9427748533878,933.7337337337337,0.00020939825433351206,394.1941941941942,0.0,304.0740740740741,0.0
1.625119312361557,0.56788745720082,0.9587219068588446,8.869214059429197,2.9508100572402083,999.2956953034771,260.0640699606855,9.346704873622777,89.92394680571198,421.6147656467323,8.653400655966758,-73.42920747952766,563.2725035753429,743.4183779351481,47.36027865538044,934.8348348348349,0.00019843443203539606,394.89489489489483,0.0,304.4444444444444,0.0
1.1087897299153975,1.546945533307838,-5.249634112748224,10.486269310276978,3.368369511416305,1004.5935774830374,258.7958208106361,14.004854935289593,89.87092906567756,399.87604313085455,-35.53020543562301,-100.54909972035566,479.9728454146913,718.4488284029948,38.187739739969004,935.935935935936,0.00018808723309689753,395.59559559559557,0.0,304.8148148148148,0.0
2.0071655204621512,3.509179019710546,5.098019417435444,9.059593322429377,-2.8976611719307717,997.3534243550527,262.4513380342808,9.384857165768402,90.28276421430165,437.62347306784307,40.86970709044563,-62.41379724975353,548.2313961493303,712.3574630979573,48.27439533799368,937.0370370370371,0.00017836108413826115,396.2962962962963,0.0,305.18518518518516,0.0
1.2959603835252445,-0.7629236915448355,1.06205218978842,11.224664428005024,-0.44390491282110456,1000.9727566685995,270.32143146964563,10.720452074154858,90.0995141134696,502.82121270057553,10.593451580078627,2.243732245883111,521.9012745408709,715.5511887763676,44.688322629141084,938.1381381381382,0.00016925602841027978,396.9969969969969,0.0,305.55555555555554,0.0
2.12686479013016,6.007954199676616,0.2977536078353822,8.042823220022692,-1.6588265488967227,1004.2760403234014,252.74228875187427,11.082642588016556,90.21727940570948,355.6380989550826,3.9640017284889115,-146.17540619016603,539.0776787828465,733.59623861958,43.95421832654646,939.2392392392393,0.00016076758709312054,397.69769769769766,0.0,305.9259259259259,0.0
-0.41942473317005097,-3.081732249339394,2.3631354328382925,7.236816563072837,1.3410171625975773,1000.1247425194113,270.2233923931861,7.998741255033519,89.89945660269561,497.763151615061,20.139522522195737,3.489722001990481,449.0267703583147,654.4085074155955,68.89861084673446,940.3403403403404,0.00015288671220325115,398.3983983983984,0.0,306.2962962962963,0.0
3.5008964684904518,-0.3806786654755307,4.68730810562525,6.403570521181785,-4.540744609352398,995.8390250388151,286.9354713341367,8.28980905118159,90.46249043790957,615.1190531454848,53.64866618214819,226.8734001468133,235.85724653252794,428.87603549938024,95.83256214461832,941.4414414414415,0.0001455998366133819,399.099099099099,0.0,306.66666666666663,0.0
-6.870584368288362,2.6797826383951993,1.7414932891768065,5.5528516641256065,0.8886292744668822,993.2561404932378,271.5140739062478,7.587955257183762,89.55120965841903,480.73712956354,7.954716275303041,18.502458994303147,326.86648967864187,561.5742247392712,87.85270465514334,942.5425425425426,0.00013888902362635457,399.79979979979976,0.0,307.037037037037,0.0
-1.692856363300554,-0.2862913761321649,1.89762619294324,8.963861961049886,3.2022406583682854,999.4998736310716,267.0731454102472,8.228058532204447,89.71947385516354,476.813473775308,14.160986808942972,-19.237495858079633,560.6042551920192,738.0154537917228,53.41100682678062,943.6436436436437,0.00013273221515467206,400.5005005005005,0.0,307.4074074074074,0.0
1.0498139829737085,0.6024128816345716,0.26138004892876465,9.398039375213557,10.255560447598615,1007.2982720008629,263.81839551316375,4.2999397813656355,89.4760724269732,360.7709544149015,2.690852508765351,-7.4671976404420946,843.6682243479705,918.0644185321154,38.27658825827211,944.7447447447448,0.00012710357402788685,401.20120120120123,0.0,307.77777777777777,0.0
2.2434836323046468,-1.3771288209608241,-0.28305150673389656,8.737125945033632,-0.5737923381397062,999.663732872446,278.98511704551566,11.089164801587255,90.16124975796296,566.8049963013169,-0.5455749714722322,111.33556242401602,291.9060557791179,541.2766035265042,64.61717565496946,945.8458458458459,0.00012197391247483005,401.90190190190185,0.0,308.14814814814815,0.0
1.6225830028750916,-0.8207586602945465,-0.9515908880098023,12.486811594374323,3.1483051806052926,1005.3859046957544,261.74167226761955,14.10838768251214,89.91312184893978,433.49134901308037,-5.550723245238318,-66.9491454682814,522.4265275760115,727.4617968673784,34.590762634938734,946.946946946947,0.00011731119559686416,402.6026026026026,0.0,308.5185185185185,0.0
2.336323878808808,1.9459628474885013,-1.6522239834290842,12.45606041921627,-5.179902695036522,994.350984773236,288.46395920599247,10.295641478073055,90.43393555764347,669.1743286443481,-16.898447854462574,169.45569391401307,471.3270805923597,698.6292869068179,53.5574921500564,948.0480480480481,0.00011308110583541478,403.3033033033033,0.0,308.88888888888886,0.0
-2.958116909932529,3.4341769853226864,-1.3740281993989947,9.330394025110996,-1.9670467694517408,1001.8427780410112,289.3335974771436,7.167462281318786,89.94312537217715,670.2874956002357,-19.10652854111145,169.3027406171333,513.6908573740668,731.3403989685833,72.17693594288983,949.1491491491491,0.00010924765218787102,404.00400400400395,0.0,309.25925925925924,0.0
-1.6948652291510355,2.555303123629312,-2.7011119286859664,6.412157773616074,1.571252255189887,1003.3829143735812,272.5675079866179,8.714447234200104,89.8130206632731,506.0427153000956,-25.649037195846848,32.51704074070353,313.26778560110176,582.3153589265061,79.27164963666502,950.2502502502502,0.0001057738063504705,404.7047047047047,0.0,309.6296296296296,0.0
1.1614644660323217,5.812847176415389,-0.15174290137004665,8.866589783889895,-3.7937766929087737,992.6757100043974,269.88484911923354,9.082246309950007,90.28769146103544,493.3825287036002,-0.14214336805405003,-4.807087599610423,488.481910240871,697.8154194036972,55.51432991509836,951.3513513513514,0.0001026221471339237,405.4054054054054,0.0,310.0,0.0
-0.7066614838620889,-1.1046367006861684,-3.3693351544527737,8.800357212165878,2.7132791219113845,997.3810134277674,280.3065980824156,7.964830445573249,89.80375542039963,597.00293096224,-35.896139815197046,99.66730027174559,464.22650723902575,705.3122653483595,68.03639356646052,952.4524524524525,9.975549443257085e-05,406.10610610610604,0.0,310.3703703703704,0.0
-0.061410185868051165,-0.9587386542715299,0.3818330482874214,8.685730075443884,-6.38301908087711,1000.4587318431477,280.94798502227326,11.720365276790313,90.36168402189534,570.649403340979,3.742002169659978,139.87717708401837,244.3511512250866,493.4140994373332,65.70817675085904,953.5535535535536,9.713751471370565e-05,406.8068068068068,0.0,310.7407407407407,0.0
2.5296384059439494,-5.111222928952183,-0.07266121608468348,8.60456219220351,2.5082417594426643,999.6140214578287,261.94008268940587,11.620520088750668,90.00122017192952,418.8788018914471,2.00163349860396,-76.3286497500359,442.88541411189885,663.030111057653,48.38706362826434,954.6546546546547,9.473328137410113e-05,407.5075075075075,0.0,311.1111111111111,0.0
-3.3320363749786903,-3.3766893243724105,0.29387059677337557,8.693074208550385,-1.4478437233689694,999.4960523734104,264.734448668633,7.68909641236468,89.89235308208661,452.4288958392217,-0.9944137307212366,-38.44381582255217,598.0676008490718,774.4877767702878,52.42873995294071,955.7557557557558,9.250977529638261e-05,408.20820820820813,0.0,311.48148148148147,0.0
3.0051364683864463,5.409434453301111,-1.0442631400399849,9.22691676820448,-1.171885590783421,995.7371007330571,256.776525653167,11.450162088895016,90.2416617488198,386.74659390853196,-3.9896446464105972,-110.12169626144146,532.0817558852945,730.9245133695111,41.59625709134089,956.8568568568569,9.043631341400903e-05,408.90890890890887,0.0,311.85185185185185,0.0
-0.33029743040309106,-0.5338611637949007,6.153720740361007,8.728917802368887,-2.260018739000795,1001.6484317983198,274.0906493833406,13.053625327154531,90.11032399070659,475.4616665916322,50.96843978459109,48.79026344393078,287.8267496344265,488.0065011953724,54.82345431507758,957.957957957958,8.848489592843276e-05,409.6096096096096,0.0,312.22222222222223,0.0
0.22152439045928488,3.674181800172237,2.720231800360626,10.416645017251184,1.0172368651505173,1000.5314517699811,276.6662788345689,13.805116410459119,89.95426531139785,529.8839070356663,25.387217254393853,82.59683243741024,302.53243071841723,526.1893161673705,50.905055305550206,959.0590590590591,8.663046587598386e-05,410.31031031031034,0.0,312.59259259259255,0.0
-2.932548099337982,0.7537889089792732,-2.4890850001694456,10.720737431809722,-3.1469358127153586,999.4260366051285,256.50074362138724,15.730424046171926,90.01229984211099,370.0391139970736,-19.145655587784102,-131.01536375672504,466.7852490044096,697.985983895751,34.82259412494205,960.1601601601602,8.485107787611001e-05,411.01101101101096,0.0,312.96296296296293,0.0
3.0838456789101314,1.5845988992413902,0.4657361748537965,8.178709825635021,-6.884484161099614,1000.5643927670661,265.4480109518384,8.196014701113604,90.57170753292053,459.0310580120892,6.7901533605920195,-43.14787861517764,545.078642309214,736.164507244599,55.749902581005706,961.2612612612613,8.31279759761006e-05,411.7117117117117,0.0,313.3333333333333,0.0
0.5995097109488131,3.165585695323918,-1.2160122858746472,12.542130652014066,4.518444808978304,995.3383848907068,256.5274608241865,15.648440852790406,89.7736913632417,386.3648963743343,-7.588979885064513,-107.64159618382484,527.169806141091,728.0174269354974,30.764492453482575,962.3623623623624,8.144558342404081e-05,412.41241241241244,0.0,313.7037037037037,0.0
-8.54837109039723,2.143629979332091,-2.028959453414828,8.039875396318772,-1.8528659918071126,1001.040727014125,261.0120018975616,9.291587222982423,89.61595800019019,421.130622554866,-23.770536887161104,-79.48021341595282,510.25559195084935,731.9802697976999,53.47701605583041,963.4634634634635,7.979140985413108e-05,413.11311311311306,0.0,314.0740740740741,0.0
-2.0683689208132243,-5.788969513698499,-2.68014414224787,6.764398772369326,3.961836274556593,998.5825893091364,275.510170602263,8.815069089238971,89.65600264880958,537.3075635576234,-27.317358768643352,71.52907278102674,298.17321906392283,568.237378854913,79.82477063244748,964.5645645645646,7.815588368086772e-05,413.8138138138138,0.0,314.4444444444444,0.0
1.6165645602978491,4.343889730068218,0.8644333815185079,10.761556142730104,-2.1890877514816878,993.7737183321491,262.6651793332172,10.654144749755691,90.2203761542179,436.87700562168527,8.183927964880331,-57.209284545313515,566.3351473476035,745.4220588561949,40.45046811248303,965.6656656656658,7.653211941738433e-05,414.51451451451453,0.0,314.8148148148148,0.0
-0.43465036723047673,3.0132538935629136,-1.3627604701391478,8.36518373117132,0.32710008552069414,1006.4576114421117,266.991740439677,8.835877331813975,89.95650473564133,476.8043747590951,-11.78775788002521,-26.135110288149935,502.9174459348756,719.6315532643956,57.066773631940215,966.7667667667669,7.49156311264762e-05,415.21521521521515,0.0,315.18518518518516,0.0
5.098471517212684,4.158124601601345,1.9356520480504082,10.642582941514776,0.877084468129617,999.929547681836,253.72688272052685,10.798088281293053,90.2428933057152,379.2423633582412,17.743173152606197,-105.55678137652401,635.3191524005531,785.130754001918,35.175436767851046,967.8678678678679,7.330400426767099e-05,415.9159159159159,0.0,315.55555555555554,0.0
5.186023194699706,2.3468131860134536,1.987564429060878,5.192662797798939,1.018513696073909,999.9649240037069,271.86990209724667,7.359845624525397,90.23934942016028,482.46710672719945,21.7493304788955,23.105339403921512,323.44149775500716,549.5738322319602,91.9698462474629,968.968968968969,7.169653882357308e-05,416.6166166166166,0.0,315.9259259259259,0.0
0.23854211112371532,-5.065860699315916,2.747828770422899,12.784911882966135,-2.570977186793966,1002.6034396854129,269.5572668015535,9.522494795873131,90.15974802551926,483.1701597422507,23.41706822210922,-5.3535940745261,642.501619801594,788.6197689936554,37.81704044041402,970.0700700700701,7.00938767896728e-05,417.31731731731725,0.0,316.2962962962963,0.0
-0.7781179092187834,-2.6665798703814394,-1.7047735321482071,11.344586816080804,0.7139206210619495,1000.0556979931127,262.71040749966835,12.571164468723358,89.91474464121276,437.7252906766637,-13.82916093084411,-60.96835852834286,517.8552359911833,728.9606667631293,38.67021248200224,971.1711711711712,6.849762691905153e-05,418.018018018018,0.0,316.66666666666663,0.0
6.86512365704857,-0.5561997753953439,0.9507312213840204,6.999046901673997,-3.084378198549131,1004.1220540130096,268.10985702317527,9.885877417137689,90.56739142863582,457.8175829894223,14.34864058919269,-24.096026258008152,367.4284202450144,597.4161510870699,64.43942376027037,972.2722722722723,6.690999905805863e-05,418.7187187187187,0.0,317.037037037037,0.0
0.3896078081199406,1.7439498845623287,1.2649084332846017,7.042445752307429,2.101974642219546,998.2515107881518,271.8029488050344,10.283191573479765,89.90154485539891,476.9698425536194,10.912692043670429,24.001533862946488,302.536726698154,538.7252233432625,67.68904075821811,973.3733733733734,6.533345952574517e-05,419.41941941941934,0.0,317.4074074074074,0.0
0.1378830420923002,5.360222037999339,-0.9483563502079297,13.344531808195056,3.168048354199907,998.4265428534233,261.85131851090654,10.950517209434622,89.82517265850785,424.63830689156407,-6.889064568578785,-46.21393885187124,653.5514668210024,811.1001990036673,31.815172393451288,974.4744744744745,6.377041781512792e-05,420.1201201201201,0.0,317.77777777777777,0.0
-1.9689901667309577,0.6154028081989505,-1.5435439147857501,8.525240193004082,-2.4729121745412415,997.5976078032318,255.23737455998221,12.34132325863532,90.0289599971272,362.91490313709403,-11.801313073837994,-137.11860459344348,486.63477391939387,706.0255248009311,42.815959910109775,975.5755755755756,6.222295346601242e-05,420.8208208208208,0.0,318.14814814814815,0.0
-2.34789814648507,-4.174277698152602,3.2190413315519457,8.331630302534752,-5.600610520057145,1001.4911479354191,288.05574432686814,6.6895505756211335,90.1853161462572,661.5824655250452,34.9929123719002,159.8833532085742,493.86488936343034,679.9010888116376,79.81386265163862,976.6766766766767,6.069259031621868e-05,421.52152152152155,0.0,318.5185185185185,0.0
-1.9345837293513026,-0.1171206359103835,0.4549917514641075,5.4678958117014345,-5.790588541301049,996.1153195156166,263.6672729528973,11.16904810367487,90.22176721949091,356.90952425374246,0.915094601032062,-86.64411797572288,267.56876188419824,517.5364835551075,65.62952828595922,977.7777777777778,5.918012352191982e-05,422.2222222222222,0.0,318.88888888888886,0.0
-1.3575728340515212,-2.189627396086994,1.271935501423476,9.298443588796891,-6.563585592822348,999.7278237332698,269.03239896813113,9.463721721516473,90.29770903225543,488.1016040720057,9.509943034409797,-14.978084254165278,501.51687686599473,703.676058811663,52.651801743988635,978.8788788788789,5.768550279292887e-05,422.9229229229229,0.0,319.25925925925924,0.0
-4.447166298474097,-0.2628028957592222,-1.6441520236558549,9.544560770328495,-0.4753550333839082,998.9668958633791,280.1083973502031,10.333275790623677,89.77225774583128,598.340415589773,-21.74942756395254,114.11012310513142,356.23332317713607,614.288153896493,63.18110022274445,979.97997997998,5.62077732640328e-05,423.62362362362364,0.0,319.6296296296296,0.0
-4.758343623598447,2.4035079944533795,-2.4385689330443876,11.43098619353897,-3.296920152846552,996.293071389012,305.29055187570486,12.119900339524753,89.91575187053695,991.6248481982424,-47.1910899664464,607.5816552097831,133.216576720886,424.30661116737105,87.24411897078366,981.0810810810812,5.4745073372895e-05,424.32432432432427,0.0,320.0,0.0
0.26069738901458034,-4.609182545302874,-1.1388995489842209,7.201843143631049,1.4684664455488314,998.2590019255957,257.55513550111135,7.611626697176312,89.93099787471361,399.81414880042723,-7.682491302324837,-89.55258422999833,585.811700889263,769.2302357305107,55.49029485840889,982.1821821821823,5.329468709789203e-05,425.025025025025,0.0,320.3703703703703,0.0
-0.9778049566760664,-2.378527398351648,-0.24804277477999406,6.959426415518781,1.000412852802177,997.2005978561759,274.4982721372651,7.974711117113821,89.88660889308102,534.8284301715283,-3.297412032702268,49.154172295574774,385.1130799011321,621.885998401348,76.99072080422185,983.2832832832834,5.18531459893218e-05,425.72572572572574,0.0,320.7407407407407,0.0
1.009318423993754,4.23887650002173,-2.1284400136346977,10.901925269552954,0.5725706665538687,1004.1213270223927,262.92447714705895,6.1291400805723875,90.02502674350228,370.12792256177886,-12.709116151295113,-25.007015824041808,798.0383825549023,901.9108194225868,33.88148721244262,984.3843843843845,5.04163746713661e-05,426.42642642642636,0.0,321.1111111111111,0.0
-5.929816009723507,0.3637444004246372,-0.01968961730076601,12.013460142454129,1.8536190157368775,998.6958329959093,264.61209695423287,8.901682116472447,89.55330601237229,437.9276437370516,-6.082347032720285,-29.028308518330515,671.2613061806776,822.7042517789746,36.94668152989298,985.4854854854856,4.897987196679983e-05,427.1271271271271,0.0,321.48148148148147,0.0
-0.506384362080697,2.1229637261350396,-3.377010376137,6.857695297764234,0.8133345581749197,999.2389498950026,262.7978797899321,12.660864688757632,89.9241670165049,379.92118310817847,-22.95476677685577,-87.39414076330841,301.2126171574148,568.7425645508708,55.57104767312198,986.5865865865867,4.753891856533695e-05,427.82782782782783,0.0,321.85185185185185,0.0
0.6741869346992675,-2.3779358188894126,-2.2400948449397444,12.163028172599482,0.02491933201820085,998.9703274438868,258.74345032199415,9.758825623053061,90.03715019994524,393.88340432860497,-14.70696376433662,-61.60573558718445,689.3171026429629,838.522654829251,32.35295756750143,987.6876876876877,4.608880127596475e-05,428.52852852852845,0.0,322.22222222222223,0.0
-1.008937133147346,-2.5172547838860666,1.3418224965537502,10.075083682973643,-0.5196735503504825,1000.6706980722967,269.58708638215336,7.3197502086904285,89.9720563469076,476.9223827880995,10.185888564573563,-3.022697541354906,653.3577936047445,802.506934278732,47.44996944956209,988.7887887887888,4.462504341867802e-05,429.2292292292292,0.0,322.59259259259255,0.0
3.4026333365720487,0.06739335049664,1.2075810405557883,12.183610678149291,-3.141276024221854,996.7875090799715,255.25497312951765,9.028642510849906,90.37616678430253,373.91259461636884,11.212755994772547,-73.03872379329931,731.2047812533247,847.4396718729022,30.4172776219143,989.8898898898899,4.314363085128982e-05,429.9299299299299,0.0,322.96296296296293,0.0
6.012092833276937,-0.19182633637360869,-0.7837535307737328,9.859559276964767,-4.390957098173527,994.9394984360149,279.4680756651187,7.0242765930187545,90.59894521314155,542.0485934541039,-1.320850525619143,58.4351019608621,618.2164287547387,785.9443043704763,54.37227367895258,990.990990990991,4.164122350364096e-05,430.63063063063066,0.0,323.3333333333333,0.0
-2.240178893313065,-4.786785207634891,-2.035528618153906,4.955444165024099,-3.849385863718382,1000.5042647229011,270.5500293603337,7.749627796537677,90.09171541815998,460.72948521946296,-18.694875654615938,3.105363618957705,276.06011537071026,544.3347696087162,93.48546160053927,992.0920920920921,4.0115343094782224e-05,431.3313313313313,0.0,323.7037037037037,0.0
-5.70202831638742,-5.00947770323603,-2.054807103052022,9.696065235367922,-2.8232420155171547,1001.6241915461774,274.2243497290144,10.777637820527426,89.83614510368747,537.6025341188749,-25.194998809946558,41.69053555532115,398.9684676102727,652.5667449119014,56.069562896274014,993.1931931931932,3.856452890717028e-05,432.032032032032,0.0,324.0740740740741,0.0
0.8447286409292091,1.6087297761286596,-0.7465364918826282,12.120287637342539,0.10977451218098556,993.7750431018975,265.3381138805378,7.652253347387942,90.04244224123038,412.3784576234441,-4.517661674938558,-21.009473149445665,734.7871011666166,856.9694457212668,33.95700469137653,994.2942942942943,3.698845503296729e-05,432.73273273273276,0.0,324.4444444444444,0.0
-5.000164033502172,2.8303596655976695,1.2890369832905828,8.212507961832571,2.0712146579400437,1002.5639704438495,266.3279606578825,12.225268610406603,89.59473864504429,434.5692503683758,4.890910944167948,-39.84744039113274,349.3921107752957,586.3039085289214,53.53793086619054,995.3953953953954,3.538800431955361e-05,433.4334334334334,0.0,324.8148148148148,0.0
-1.5275731722359838,0.46420026247073193,1.856491382688649,9.224070062185096,-3.142869733905386,1001.3287623290885,272.87563905167326,9.857759418339327,90.09246964954046,521.6340709110284,15.4297862131128,24.921088957020643,442.6369344075464,655.1562667868355,56.74679288160619,996.4964964964965,3.376529623729942e-05,434.1341341341341,0.0,325.18518518518516,0.0
5.098289275994758,2.8360549333222647,-0.9930634709639381,9.647732992898044,-2.7084852421326415,1000.3088608504515,258.35949367594174,10.17118940788905,90.44841934152647,405.23760842281564,-1.8377108877925847,-87.83804460176891,587.0733867696397,768.075439361071,41.48118828658743,997.5975975975977,3.212366797484311e-05,434.83483483483485,0.0,325.55555555555554,0.0
-0.8491684689431543,-2.818197265346506,-2.3069848519695677,4.200972240263036,-3.998695063632131,994.3296995228461,266.42009565586665,9.443254064784211,90.18097012673086,354.63868163856307,-15.170442608084684,-53.93483232670006,196.1503384437034,459.98781377147463,84.6890167459678,998.6986986986988,3.0467610133054887e-05,435.5355355355355,0.0,325.9259259259259,0.0
-6.804637772429917,-2.2741624756762437,0.5356872757326666,13.342695150874953,-1.2105742466414722,999.6087347172789,261.4038648612155,11.545695677087446,89.68008945904977,426.50394890086216,-2.7532981807358725,-57.25635492732961,628.85413436526,795.5827929306222,32.47676132330819,999.7997997997999,2.880266033724246e-05,436.2362362362362,0.0,326.2962962962963,0.0
-0.6676524376308327,-3.121735765285773,-1.647069941251699,8.19724864020565,-1.2575736110200069,996.2557666167761,261.09431189408986,11.566319775554021,90.0338210430736,405.53872765677244,-12.34800099751135,-90.02385076018248,429.77411680935404,664.119143061912,49.5744725794448,1000.900900900901,2.7135259824132912e-05,436.93693693693695,0.0,326.66666666666663,0.0
-0.41507097477745136,0.2430269926223877,-1.0365052777224049,11.011470864945597,-1.2645918704995203,1000.8515847800867,248.9016175937436,10.670108703824344,90.0486443473418,339.77875343929014,-6.569994919600238,-119.94741734600969,693.2519969552945,837.3165306003817,30.899550361195697,1002.0020020020021,2.5472579504930773e-05,437.63763763763757,0.0,327.037037037037,0.0
-0.7110570480269144,-2.0554886403898185,2.650552180874075,9.826597727703582,-0.14196422625370358,1000.5771189320216,283.3932658948,11.129578211815296,89.96747900168923,616.6916229709933,27.870915497134835,162.0055941374374,319.5978920106676,540.2258913104374,62.8970400971779,1003.1031031031032,2.38223230953162e-05,438.3383383383383,0.0,327.4074074074074,0.0
0.5333329014434092,1.3975390432536445,1.654230857131536,12.51523811271872,-2.119090328135615,1003.705297385726,263.1346124684623,9.575820660159149,90.15162239394002,435.26560158853897,13.088313886155063,-41.8970479728817,673.3246687761435,814.6141653905203,34.750719055795656,1004.2042042042043,2.2192515595853423e-05,439.03903903903904,0.0,327.77777777777777,0.0
-3.448144643265723,4.461759944479838,0.3159486245029034,10.812112244856161,-3.7193866666728264,1001.5418010354624,281.6337605516355,11.084406013818096,90.01558653482567,611.883324008324,-0.054961002504469114,123.49223365794055,383.6636977726141,621.1005282768742,56.91217500618993,1005.3053053053054,2.059128568342201e-05,439.73973973973966,0.0,328.14814814814815,0.0
-0.31176304828024587,0.05960774154108906,-2.5438380022254456,9.53015145695805,3.737467800019337,1001.520764918294,280.6879232139429,9.324244449052387,89.76833592403489,609.9578661663429,-27.424544260898617,114.58164038014239,414.21604381941415,663.6595619096474,64.09883538798472,1006.4064064064064,1.90266504410149e-05,440.4404404404404,0.0,328.5185185185185,0.0
2.239570649273244,0.7374941618854677,0.4227931349413178,8.21296981496144,-0.640437838889919,998.3293780514048,257.1400029348351,10.004463244324803,90.16541019986899,392.1045538083622,5.1164881411428045,-106.34294055401934,535.3227736702751,727.7146486437772,47.47072089250348,1007.5075075075075,1.750631033698379e-05,441.14114114114113,0.0,328.88888888888886,0.0
3.014082684511942,0.9079663333122239,2.125314581575053,11.595701402764277,3.276396832879968,995.5001581828652,259.11588764327155,9.450712501267406,89.98488878820612,412.0740373895139,18.19460826121573,-59.71896523337528,667.8806556618514,802.9200442827308,35.30114513878628,1008.6086086086086,1.603746151265525e-05,441.84184184184187,0.0,329.25925925925924,0.0
-1.9366970280776292,1.1431745218313718,-0.7512673315310712,6.253117392090767,-3.067802276185858,998.742811959559,295.6050295935568,9.085562921361609,90.06496346499962,710.5855370020582,-11.279887071988737,444.3780819700899,65.06155438078463,276.93758285520704,113.95651873998398,1009.7097097097097,1.462663131211477e-05,442.5425425425425,0.0,329.6296296296296,0.0
-3.616779834759237,0.3432959323715513,2.7022281799734302,11.291780840551786,3.913804828403706,1001.2009307115071,287.5092594192714,8.62177640455642,89.5689071437052,653.6718791030502,27.4057847090983,155.07418669689633,522.0514674002995,702.3346853728542,58.27427569107056,1010.8108108108108,1.3279541663981263e-05,443.2432432432432,0.0,330.0,0.0
-0.10508245706258264,-0.6581232884574034,2.585490579036414,7.801910496890255,-3.0612294761576413,999.0187208754832,269.68481486671897,10.93538020771777,90.16942900609236,463.7746031426567,20.84185834611971,-6.641546679958637,348.17902636055715,573.0977015986414,59.51777897724088,1011.911911911912,1.2001003482258479e-05,443.94394394394396,0.0,330.3703703703703,0.0
-0.40647130091696826,-5.950929196386372,3.327465664286947,12.50456732391328,-1.942660354700051,997.7554501264265,272.5737310641735,12.621211825626926,90.08769206054991,518.411058202047,29.757896619799787,21.611861216750412,473.74311602856494,666.2824605065668,41.56030861621931,1013.013013013013,1.079484377279445e-05,444.6446446446446,0.0,330.7407407407407,0.0
-1.7352205173271977,0.2936013567390887,0.6104862530627059,10.32259908532539,3.095520582796251,995.6621673468405,263.6915359705281,12.342203943339118,89.72193324827641,440.31670914844153,2.9750189019420246,-54.98423365670082,470.2938982310135,680.9625238741426,42.82613516597072,1014.1141141141142,9.663865690331615e-06,445.3453453453453,0.0,331.1111111111111,0.0
0.5055102972484985,-3.2497941400605486,1.1747833996120245,11.288247535700217,5.087411760195439,1002.619092246759,274.3235271420034,7.48686932810913,89.7390099208774,503.42588039142015,10.818753549051129,30.239124989282505,669.9391621183204,811.384876911397,44.56193069329097,1015.2152152152153,8.609840457089695e-06,446.04604604604606,0.0,331.48148148148147,0.0
4.002519629466398,-2.739085372308453,2.82837457666218,10.16397762764944,3.449607491284093,998.5360567231132,262.8281809927753,12.578406102813746,90.0316391842836,432.20351983696156,25.157612711918016,-62.78896548310687,472.121638480058,666.9290823274995,42.18065768430378,1016.3163163163164,7.633528884059977e-06,446.7467467467467,0.0,331.85185185185185,0.0
3.0656928477150767,1.3509071870967155,0.8947878741379512,6.495245809718007,-0.474154186293389,995.4679760332988,249.67646235701616,9.363682996764142,90.2040176598287,330.98810040202596,8.187271661341832,-164.68661327250933,552.1038594602221,735.8931146974468,50.4926849281907,1017.4174174174175,6.734729273430748e-06,447.4474474474474,0.0,332.22222222222223,0.0
-2.0435501853097677,5.614025975552645,-1.0024682155804254,8.278541673209324,-1.6591282089974584,1001.5610736965358,256.7844421348895,11.201466030291183,89.97788461168561,381.33077196362973,-8.751894100837001,-120.26758943840768,496.4882477653214,711.9469903821104,46.31649203674665,1018.5185185185186,5.9123477522657385e-06,448.14814814814815,0.0,332.59259259259255,0.0
-3.7746110874176795,2.906620709457436,-0.8970856730557227,11.344778675222765,4.0985112664408,996.4988627319225,270.2109274785059,8.187569335905579,89.54600365968058,474.4743024999615,-11.26321345547155,5.369306969182896,651.3048558629262,811.8226058149902,42.16102873145975,1019.6196196196197,5.1644866057982335e-06,448.8488488488488,0.0,332.96296296296293,0.0
3.164119111506803,-2.120687305620522,0.47710990754747834,10.333311634719688,-1.1558312591873563,999.5215498558578,258.6893276449741,10.28395982774801,90.24710758005227,410.0901605252253,6.552727055582592,-80.58732897820244,602.3907284538468,771.8726077635249,39.38138755365197,1020.7207207207208,4.488545941049591e-06,449.5495495495495,0.0,333.3333333333333,0.0
4.403361910953086,-0.7907165071192349,-2.5811228438924374,12.361979810611345,-4.41387301239748,1001.8700104965701,269.32722535086464,10.627446365793814,90.50383675424285,481.75818957080014,-17.11559862636591,-9.23734820508775,591.1053215263397,781.6708423801141,38.65397143389373,1021.8218218218219,3.881334002694603e-06,450.25025025025025,0.0,333.7037037037037,0.0
0.9129294145046238,0.823209935200186,-0.28651783072838527,10.806549126074344,-2.2894584522474855,999.3821214574605,259.2533896056714,7.030790416160695,90.18374747646742,380.3136428519123,-0.9843477749425857,-48.31725110162891,756.8684629712845,870.6694700099279,35.108844910484706,1022.922922922923,3.3391816574691106e-06,450.950950950951,0.0,334.0740740740741,0.0
-0.42472153271764373,2.5640008888928802,2.1930942364605075,8.06659621859468,-1.429189402324,997.503892477052,262.17646077498006,11.21653433268838,90.0578444492159,412.3887464553448,15.384143339060131,-79.62269363632623,428.41631335913246,642.3946066496588,51.213182047009255,1024.0240240240241,2.8580569274816953e-06,451.6516516516516,0.0,334.4444444444444,0.0
2.509231654597853,-5.529343597061234,-4.382507702330562,8.407871724558731,-0.02227820020130749,999.318182646376,278.53165306413194,12.691870015676631,90.14434480837052,542.3873778859975,-38.866331914540275,121.236003988864,191.01497826374873,479.80610302989044,64.39933048036758,1025.1251251251251,2.43367594821759e-06,452.35235235235234,0.0,334.8148148148148,0.0
4.12468601131218,-5.25726127397413,3.06896420358903,10.205834781046475,-1.175917873887286,997.6964020874702,272.47480547640106,9.650704108636743,90.30280501986199,518.9967737779237,31.7294574095311,19.877204044834443,510.5854803524239,691.6815998703655,50.521253786474766,1026.2262262262263,2.061607313431957e-06,453.0530530530531,0.0,335.18518518518516,0.0
3.265197795081278,3.5629544837868243,2.244748437406319,5.371911867999789,1.0104257282896574,1005.2291969466218,269.90335578686654,12.720336261656026,90.1289738033598,357.3102540283641,17.143165234077884,-0.40476396124782377,166.23101078911122,387.5399589559119,65.95732710536461,1027.3273273273273,1.7373674066918383e-06,453.7537537537537,0.0,335.55555555555554,0.0
-3.449938770263167,-1.2991088452767634,-0.9195292316609526,13.34688377124597,0.4423622713500063,1003.1500023779003,278.78963973070654,9.620613013095184,89.77797650120988,548.2914774274188,-12.305493700950576,61.22199002152981,610.0673694425038,790.3066913162361,41.34391875673582,1028.4284284284286,1.4565049709610705e-06,454.45445445445444,0.0,335.9259259259259,0.0
-3.4965451718969587,-0.6796399727824394,1.0867816557436192,10.883493472755115,-4.396267736589011,1000.4988854751147,274.80608593347347,11.699169062093235,90.0514896099966,538.8879592583681,6.792593688473611,44.461270750812865,419.4102064742748,643.9806244675382,49.84448150641061,1029.5295295295296,1.2146738007489548e-06,455.15515515515517,0.0,336.2962962962963,0.0
-0.9740899354465276,2.4655030837103213,0.006295453812653266,12.454069194097745,-3.470183320058671,995.32955329592,284.4656329125137,5.562860068097801,90.14404319994847,438.16894841818515,-0.9258384804576344,45.528452523552474,805.3959779545917,896.8396906222987,35.26100860372601,1030.6306306306308,1.0076930290476358e-06,455.8558558558558,0.0,336.66666666666663,0.0
4.143560075777279,4.413539735519749,2.459980736877366,6.838792118381662,-2.3380976843749015,1003.7691166383856,265.4014073768486,14.837555558626928,90.37160589807635,355.8965994465353,19.255280353367976,-63.58119700104717,242.3550247254591,475.1158991776763,51.482409786281885,1031.7317317317318,8.315950030484628e-07,456.55655655655653,0.0,337.037037037037,0.0
-1.7777313917095086,-0.6616176573608894,1.9653662855398824,12.489130320710512,3.0042138318084324,1000.7684484038681,265.7036502147249,12.990916490485914,89.72640805779916,465.46087883679274,14.255829112120942,-33.4268455607683,515.8376750749361,707.4413825569169,37.43364171001047,1032.832832832833,6.826611844567012e-07,457.25725725725727,0.0,337.4074074074074,0.0
-5.3234989875345535,-2.548384908279304,-2.8001414463660184,14.462997822055497,-4.846824740267435,999.3793060809926,256.9889073360865,9.430748991492642,89.97274112617507,350.3145399349629,-22.717980956813612,-57.11856857195586,773.1653292982567,894.1096025936524,24.61890520690519,1033.933933933934,5.574468644525971e-07,457.9579579579579,0.0,337.77777777777777,0.0
3.051128764721068,5.108921471058326,1.1745248269283535,7.358243289245365,0.9540591982226209,1000.5550942973466,265.71019282627583,6.0558219467123635,90.12070271707127,459.24431942050927,12.404091559111109,-27.13571951738264,626.0820105342109,783.0492516533263,62.01059693060831,1035.035035035035,4.5279574799778116e-07,458.6586586586586,0.0,338.14814814814815,0.0
-3.9033538623999187,-1.8735364911674068,-0.4112557072864953,11.542803589807534,-5.830587259002903,997.1845677587576,279.64769894302447,10.576056736610978,90.11052630705203,585.4122615442355,-8.133396188725687,84.66314416074061,464.8490231939862,688.8120553572453,51.05612271870707,1036.1361361361362,3.658456401766139e-07,459.35935935935936,0.0,338.5185185185185,0.0
-0.08350233533105067,0.885947373782128,0.1656651410361998,10.002219889374587,-0.2026316820809637,1001.6959007625176,282.9998737226213,7.112148905852486,90.00682008480189,585.6569021999204,1.6101134592229513,93.48781903732115,595.8738931989271,771.6086095499668,58.56128534240528,1037.2372372372372,2.9402656537134795e-07,460.06006006006,0.0,338.88888888888886,0.0
-2.560191124641907,1.3409987674564607,-1.456343801939631,6.9111323035035115,-6.944765947538559,999.4873189741623,279.60305168086666,10.889707075114977,90.25168255536816,528.1754471981875,-16.05333258247429,132.60751962014484,174.67183244223622,439.1469843937114,76.81912435446057,1038.3383383383384,2.3505267791553136e-07,460.7607607607607,0.0,339.25925925925924,0.0
-1.4984115817511294,-0.045702093337084054,3.4962741382416707,10.98576794370374,0.45235992930283964,1002.686709011096,252.05808133450563,10.823131438328565,89.8885337382834,371.29826614729666,21.278476991296806,-112.89951221324901,652.6184407585986,795.6366246088638,33.99779016483881,1039.4394394394394,1.869092918527399e-07,461.46146146146145,0.0,339.6296296296296,0.0
1.727502473563982,0.02030900035070246,2.080123639805152,11.667206409674696,2.1910080603123387,1001.8422522669239,280.83145212660736,8.11719366199595,89.97349138518574,567.3347319036698,22.27090309721636,76.18806148880104,615.0896767719343,769.8435881923082,48.51034297905535,1040.5405405405406,1.478362797841588e-07,462.1621621621622,0.0,340.0,0.0
-1.3799733528248521,-0.3466166342900912,-1.4795423279459345,8.797746894662307,-2.529633993807239,993.9663674662214,251.6148137672793,12.241934047228755,90.06624742339699,342.10678323584136,-10.251764437151975,-153.32922410962414,540.2544491251763,740.617261846595,39.05560306394462,1041.6416416416416,1.163089787697586e-07,462.8628628628628,0.0,340.3703703703703,0.0
-0.27942821188140177,-1.1700776138121471,-2.669221213820465,12.331833040510446,-1.2429419529227963,1003.1674379445707,278.9811732412235,11.611149405612347,90.05496683442882,587.0760954969716,-27.662195653115695,85.184282521117,456.3245233585219,697.2363559882976,47.680946825087474,1042.7427427427428,9.101760643932842e-08,463.56356356356355,0.0,340.7407407407407,0.0
-0.8183850075117138,5.055366233778456,-0.7713452619556964,6.666473186421605,4.406490122851055,1002.246953552649,266.3221547342894,11.951646674577127,89.69979635026924,405.63636949020184,-6.290618628370604,-42.34072116662503,274.99010345981617,528.9634376512299,60.97550814337802,1043.8438438438438,7.084604330512561e-08,464.2642642642643,0.0,341.1111111111111,0.0
1.7737830393785596,-0.9343908087230619,0.8690052921826115,7.010487707100712,1.3576948925442966,1001.2005259790051,277.02533313933856,10.017715407337791,90.02378930516211,525.2977374972476,9.714681635585896,92.86641524086326,258.636237639401,498.95770312899805,74.68584174259932,1044.944944944945,5.485068668552492e-08,464.9649649649649,0.0,341.48148148148147,0.0
2.2039633435402552,-1.0556299149842374,0.480411687892446,10.273194791177504,-1.7586018892823914,999.5887132392204,256.67551652105436,7.168951866172587,90.22689088152833,376.3854974774832,5.34146137042428,-61.938828356781954,745.4934787997587,860.2053379994667,36.42437385936744,1046.046046046046,4.2239934924967805e-08,465.66566566566564,0.0,341.85185185185185,0.0
3.709745834033362,1.1689112466436988,2.506265649536487,10.050770555944544,5.278061274788498,997.0193698748715,281.71167632706147,11.955744544422275,89.9097677963243,593.785817226665,29.537675302208,147.8942398561913,309.05795555179657,526.261233458002,58.76574820081561,1047.1471471471473,3.235472329326387e-08,466.3663663663664,0.0,342.22222222222223,0.0
-0.33931917287274344,1.4158052325691046,1.5798394443617045,8.56685302315179,5.106378895975536,998.9816575611045,255.3502525389511,9.459257201728418,89.68722624600115,388.05694618032885,10.372801312335284,-103.39643326662744,583.9107067015918,755.2960698217156,45.35433938835072,1048.2482482482483,2.4650408990585342e-08,467.067067067067,0.0,342.59259259259255,0.0
-4.967546562577481,-3.5631515951379464,1.9391380515058136,11.619188871943772,4.191384348661287,995.5512603234764,263.31545089146823,7.220439713614661,89.47478148552841,415.2563002848467,9.260086432773146,-26.223146845726294,736.0407664469869,850.361252104445,36.18708990066485,1049.3493493493495,1.8680194499280227e-08,467.76776776776774,0.0,342.96296296296293,0.0
-3.7755223756521223,0.45202575524660155,0.6537108012208747,11.061788628431898,1.8527917663418316,997.6701282584136,260.01905372230965,12.704078731948652,89.67662518240475,415.792850736714,1.0117111967360914,-81.66888254985761,523.0723152266017,721.1209679135036,37.93199248767749,1050.4504504504505,1.4080187243923838e-08,468.4684684684685,0.0,343.3333333333333,0.0
5.478693478778338,7.0559906054354,-2.7785974604219805,11.716278141868031,-4.475467824191031,1000.6910653203024,252.457151471775,14.19881504100502,90.57396560130789,357.63878494424387,-11.61294859102969,-133.26602261081266,593.2822480658012,779.0287087259193,30.092714067739422,1051.5515515515517,1.0556119216615675e-08,469.1691691691691,0.0,343.7037037037037,0.0
2.017694744131935,1.583809294335618,-0.3913970622938029,9.753727129295465,3.1922300856473105,997.3280605645853,270.94527567588466,9.917503742041594,89.93241649483667,508.56416721150407,-1.442662840985713,11.689459587515154,482.3341521347876,693.487189344207,51.93484346438978,1052.6526526526527,7.871692143059443e-09,469.86986986986983,0.0,344.0740740740741,0.0
-5.6954446373846865,-1.716085233657586,2.120179479817331,11.205160535956681,-4.740304683993388,999.7095613535402,288.0608911783696,14.318242309206584,89.94535243653324,645.9741938781476,18.430024789554967,253.602766497308,207.4771438585135,435.5389193323031,58.19783287878592,1053.7537537537537,5.838470561074637e-09,470.57057057057057,0.0,344.4444444444444,0.0
-2.491190959703053,-1.9632924903186972,-0.10304585704929212,9.108699393940011,-0.2764947869014959,1001.7339389088474,296.6690522232001,10.1826294572227,89.87357488523695,804.27445621919,-3.942152058269649,404.5227819626105,195.7959789521591,446.87439180431636,88.57103709944853,1054.854854854855,4.3072151304000696e-09,471.2712712712712,0.0,344.8148148148148,0.0
-0.531717441206085,-1.4928814874276104,1.0061807372474936,14.107637380173191,3.0028816992431504,999.8121126995871,270.97155787086245,9.239088191667298,89.79774716692721,472.2909786370436,7.772454432178591,8.254163679451544,690.1574175037997,825.2147620239499,33.52053931370821,1055.955955955956,3.1605296638319214e-09,471.9719719719719,0.0,345.18518518518516,0.0
-6.259095573126864,2.3650998947312885,-0.6374966304922662,8.374908459756028,5.867616680742335,1000.7090925232775,281.1668127506752,8.739083091629045,89.30407227600064,613.0633638131299,-13.15021875128938,131.03269380615032,366.6519489723422,613.6800904664801,73.9543362780284,1057.0570570570571,2.3066857866463295e-09,472.67267267267266,0.0,345.55555555555554,0.0
-3.392311305398423,0.7565650136440282,-2.05962369708369,14.210594858916625,-1.0954968008357444,994.9037765424525,272.3209463792854,13.274164815985484,89.8676277096899,515.4358094714697,-22.05077477022707,18.54365868228729,510.3492035036216,728.252391950685,36.53355274329952,1058.1581581581581,1.6744868787455072e-09,473.3733733733734,0.0,345.9259259259259,0.0
6.558825291892732,-2.907349355076776,-0.2466881280922209,10.069775894178818,-0.8306023333262986,998.9362510773541,274.9888319476821,8.439712237224457,90.42259623983335,534.1201295408603,4.287385477527059,37.62079545923808,558.4458832048631,744.0451796409355,52.391056133269366,1059.2592592592594,1.2090362625406702e-09,474.074074074074,0.0,346.2962962962963,0.0
-8.001471706983509,-0.9044247615653149,0.6180948860653078,7.248978220862515,3.036750404233502,1001.4625016325804,266.5785134887276,11.470538619949975,89.3690753749582,425.9792706355704,-3.319596603597656,-37.94936870167198,315.93018443588073,563.1609051515028,59.87133398788593,1060.3603603603603,8.682818985492553e-10,474.77477477477476,0.0,346.66666666666663,0.0
3.4815400585031147,6.192838405329402,-1.3113754389228873,12.736158700977203,-3.7294926264311683,1000.5447161980136,271.95076925422603,8.881672329881583,90.41550129819761,476.0498755348601,-7.336407602795331,7.491571008089409,671.0997351927058,824.5134835721243,37.11418423669044,1061.4614614614616,6.202197962262833e-10,475.4754754754755,0.0,347.037037037037,0.0
-3.8881772146059688,1.5707008574638395,-0.471422489713337,10.251802776789917,2.1235680224655424,1004.8320594318288,275.3747870460643,9.079386474851274,89.65667619498961,548.8876248850015,-8.436449840292035,47.98223951351689,517.4087399529419,726.23644133494,53.92168826785576,1062.5625625625626,4.406498311295326e-10,476.1761761761761,0.0,347.4074074074074,0.0
-1.4714408625183069,-0.33503811394757255,-1.8789264839719653,11.702248196760475,2.8065339694643465,1002.4060083777431,264.21540271123666,12.060499387939133,89.75556160135716,452.8213379141989,-16.374612726659883,-44.40823164591349,536.33913374495,743.4579546844715,38.84186664586898,1063.6636636636638,3.1138980066199547e-10,476.87687687687685,0.0,347.77777777777777,0.0
8.36214789208685,-4.752809493379926,2.238489835128192,12.447711837085187,0.19000859846059068,1001.2279503799258,269.2250570010701,9.239926307421293,90.46543513592873,479.1157920257905,26.763393873261563,-4.539740389584741,651.5530315296494,790.1169314467325,37.84736948715699,1064.7647647647648,2.1886567934225524e-10,477.5775775775776,0.0,348.14814814814815,0.0
0.8023952630429764,1.478975668887122,-0.588911515176068,10.67591110829005,3.951281433774056,995.7853878099728,269.4156988100251,9.190409241159413,89.81854961167738,488.6996374952866,-4.21260628586603,-0.33211052252275186,575.7763625951752,758.6430350257278,45.70317331407176,1065.865865865866,1.530076667705769e-10,478.2782782782782,0.0,348.5185185185185,0.0
3.4335578390720225,0.30984993729386245,2.905511090252366,8.81551831037437,-1.1050241780423868,997.5569231048639,278.2640331733052,12.265609394349614,90.26075764591707,531.7440880144648,30.247561835713622,104.68671430814979,269.18030222964205,489.3535070571044,60.00674449423681,1066.966966966967,1.0639243132673749e-10,478.97897897897894,0.0,348.88888888888886,0.0
0.9741413392766397,-1.2385015153948795,3.057495701081817,11.9514267553385,1.1989874371308529,1003.8903041031042,259.3396782837232,13.194794586443246,89.98718300365074,416.75413968315297,23.182646598023954,-83.83728416653122,552.1339584752973,728.2727950215789,34.83874417935673,1068.0680680680682,7.358174383447451e-11,479.6796796796797,0.0,349.25925925925924,0.0
0.851054114048851,-1.0852692659478131,-0.16209192944348752,10.001511014909191,-1.8877984505929435,992.4411938977485,269.4845779139235,11.289379606568467,90.15794676938378,487.57952886128095,-0.5259228419311381,-6.830080034122912,443.05798937063014,664.2345583767134,48.66568879271695,1069.1691691691692,5.0616373738628565e-11,480.3803803803803,0.0,349.6296296296296,0.0
1.96558290148043,-1.1688105086381113,-2.0168974650946994,11.371715637216838,-1.3035564530487864,1002.8886575759093,289.12005469052696,8.690460448752102,90.18655030386671,664.7989304327529,-21.37678846644756,164.71860609461726,523.9874418018127,739.9341014213543,58.324025536667655,1070.2702702702704,3.4631668574220413e-11,481.08108108108104,0.0,350.0,0.0
1.1924961512775805,-0.09253714198967658,-4.1717957554666745,5.692538852417077,1.7001350315369597,1001.3540438058427,281.6406015258594,8.97878300140484,89.97095645098028,560.0352725447879,-39.569784259865024,180.02598456134706,135.73289007726862,418.4950257570964,98.43190002439063,1071.3713713713714,2.3567693662348004e-11,481.7817817817818,0.0,350.3703703703703,0.0
3.560883552243829,-0.16252122397673874,-2.944074146053583,10.893963434019703,-0.8854165635143872,995.9553496761835,283.49179048888703,10.159830527480075,90.25574537576108,632.7774140024973,-28.799129789048557,136.20283470198225,424.581040082698,672.4134823458087,57.83460787815838,1072.4724724724724,1.5952247892430873e-11,482.4824824824825,0.0,350.7407407407407,0.0
-5.606820964963823,3.9905461705940115,-2.74766964979732,8.722828349709939,1.6295037216847346,997.3617692698426,270.24431840178033,10.641860123851314,89.58262981605657,494.74924821325436,-29.62024889927341,4.235484461619971,386.2297717612216,643.0668644185675,57.42770028591392,1073.5735735735736,1.0739590055412063e-11,483.18318318318313,0.0,351.1111111111111,0.0
-2.8641770211107653,-2.0673906876792385,2.7569392549230094,13.306619274357061,6.906720307615811,1001.8041021999445,273.20997563686024,8.024268179720456,89.44234545423619,485.92969659093234,20.67361251950192,23.43083892599112,707.1690011048213,827.7566743254229,36.77570272149366,1074.6746746746746,7.191415983444198e-12,483.88388388388387,0.0,351.48148148148147,0.0
-1.8836464031807234,4.346354877318501,0.2316491744538922,11.24617469577819,-1.8361711555809883,998.0666300904264,280.02236166702926,11.446075879159729,89.99726267906112,593.6391654380373,0.5240897437651573,103.64723744966304,401.20276842135365,632.9577340080317,52.95379942471926,1075.7757757757759,4.7896293379620766e-12,484.5845845845846,0.0,351.85185185185185,0.0
-6.753594856262493,9.922432091219088,0.7792090481839756,10.479715491698594,-0.29391538821616314,999.2426284224232,285.6025552953093,10.171026659279198,89.62589754829757,656.5814792761984,2.2681614503059775,172.87925313758603,379.1128133575354,613.1718643598466,63.30290383163116,1076.8768768768768,3.172854025335247e-12,485.2852852852852,0.0,352.22222222222223,0.0
3.3395448551782794,0.7059434310308889,-4.440842017870252,10.972619986700444,3.531738498479942,1000.5894996890758,250.48397087117112,6.568583362723741,89.98898683311083,293.34885281705056,-19.183417296779034,-54.640706167437465,836.461522532165,923.7017896578395,26.509857508628144,1077.977977977978,2.090541937733536e-12,485.98598598598596,0.0,352.59259259259255,0.0
-0.17359007182615172,0.9030012716924176,-2.395932858434523,8.003118294246564,-2.3136227034205215,1005.9780983465415,256.84558692950156,8.142147035078539,90.12199551344193,393.7369718798425,-16.65532343353804,-93.59537222991143,615.398807824538,798.1135498510903,49.26270052747133,1079.079079079079,1.370024092635203e-12,486.6866866866867,0.0,352.96296296296293,0.0
1.6479338134766779,2.040350833442316,1.774159552892574,13.246513381056108,0.1559266352266376,1002.4312845315675,283.0944410140265,8.991742652696672,90.08545224477172,580.2877604823927,19.57120182824763,89.18584323219102,619.6797926408096,775.4427212205057,43.70337525965896,1080.1801801801803,8.930134132029029e-13,487.3873873873873,0.0,353.3333333333333,0.0
1.756975590732487,0.28327898711613764,0.5735482247651724,13.982740836833809,-1.9233810968147376,1001.1482724376746,267.23110644231195,9.85428462231789,90.210685713115,451.23600296653353,6.256548015432276,-17.22645081897494,684.7335695493293,824.4926557321465,32.14688406623478,1081.2812812812813,5.789594579678336e-13,488.08808808808806,0.0,353.7037037037037,0.0
-0.6240388780307754,-0.47836812547781454,-0.29441055737119454,10.785827021096432,0.9838161748473699,994.0244042580514,263.28279210741925,13.778557591007992,89.9073675500046,430.74880027441935,-2.840639068398118,-63.474605668244955,446.7345848541273,668.1127576588824,39.99494273806306,1082.3823823823825,3.733349592971269e-13,488.7887887887888,0.0,354.0740740740741,0.0
-0.6163541007411186,3.585295849089658,1.129684717200245,13.180807137147276,6.372859460903107,1004.0813761459955,257.45839013004394,10.476342612279257,89.59975262956242,401.5571429212641,7.314214950039368,-63.05320271252223,691.9934069315264,827.4348126604103,30.517985565337806,1083.4834834834835,2.394470268517214e-13,489.4894894894894,0.0,354.4444444444444,0.0
1.8769911629115366,-9.298325291611857,3.27159561227163,8.861703602654933,-1.2560418749719122,996.5143170242768,264.4498329845589,8.31845622020275,90.17847159800634,454.16047199889294,27.730533973532197,-42.38508651416777,573.2576449159953,737.6701976169825,51.121299233152065,1084.5845845845847,1.5274973802246852e-13,490.19019019019015,0.0,354.8148148148148,0.0
2.0741403729071557,0.6158099181853812,-0.44208492707410113,8.405772867550038,1.099086326863104,1000.2741621980462,255.97630716576174,10.441261608614326,90.05588555709191,383.9770876618129,-0.8726192064172849,-113.85809265164289,540.016987803533,735.1200131469075,45.43476509801624,1085.6856856856857,9.691961761455338e-14,490.8908908908909,0.0,355.18518518518516,0.0
-0.05916228255839257,-1.2286032247661602,0.13873960531613885,10.081849497457846,1.1247239704571381,1000.6058209201778,290.91094272732477,9.295824505092238,89.93229255003435,723.1772129656971,1.69213120227334,239.1350287288724,377.67545656843106,612.9113288838363,71.73668837030064,1086.786786786787,6.116501180298428e-14,491.5915915915915,0.0,355.55555555555554,0.0
3.5547565419228837,2.9963417635894936,0.38519383746261027,10.869882076735797,1.6008745711437309,1004.5767824806211,269.7756394801943,10.649516479067083,90.11177239893048,501.0867287939339,6.89966499131795,-0.3079172329322628,517.124019212251,715.3499022887852,45.77264155449664,1087.887887887888,3.839322150513536e-14,492.29229229229225,0.0,355.9259259259259,0.0
-2.4440537830016367,1.2872123540943623,4.784219270547985,9.212026637513759,1.7965000742484332,996.6806978649242,269.42049458237284,11.161135374071229,89.75591123259402,477.63463442101585,37.73612471259088,-4.106990338622696,413.02170057899957,610.6670586165906,52.29654804355809,1088.9889889889891,2.3969895024730746e-14,492.992992992993,0.0,356.29629629629625,0.0
-3.0726483849920663,-4.362735702074533,-4.198712528838051,11.075536380736967,4.308802069707946,1005.1880787830659,275.8807667516783,12.418461294447876,89.58108258107927,562.3801429087215,-44.584131149640825,69.44389821656999,372.8127458874735,645.9150828797362,51.19160479046636,1090.0900900900901,1.48846205490988e-14,493.6936936936937,0.0,356.66666666666663,0.0
-1.9818538785635758,2.7271276119910346,1.366446029577616,10.612778964146829,9.96767859513092,996.4471999173539,279.6234516926657,9.951427008659948,89.31104865552747,592.2369227399963,12.192346594949576,103.14076388993732,446.94276851137647,654.387486095504,56.0068014952629,1091.1911911911911,9.193257726754281e-15,494.39439439439434,0.0,357.037037037037,0.0
3.014046038339772,1.6225185617317777,-0.22960449751812734,8.00338644941789,0.7680603642418985,993.4158257846399,279.4588815655464,13.277921055199666,90.12975009919687,508.698697344982,0.9875775484155827,138.6419998759831,165.86574033405736,405.1256199072465,63.18434264006156,1092.2922922922924,5.6475633547285285e-15,495.0950950950951,0.0,357.4074074074074,0.0
2.2929542082316345,1.6322990660076127,1.1335434523683592,11.037586034903443,1.7492112199590197,998.2664384438095,280.73621943907574,11.816045325072382,90.03125939002675,598.5422777891703,14.09072914829319,120.68024887356007,371.01538999239756,596.445581925143,54.03047636300731,1093.3933933933934,3.4507442638450297e-15,495.7957957957958,0.0,357.77777777777777,0.0
-2.028542917982717,1.3658590139454814,-1.3147451079894488,11.727056485043043,6.082469667519823,997.5504523850782,263.69154449209145,8.585120910375624,89.53350360687882,426.60117591762855,-11.865877563944116,-28.40621334956395,685.5779825847515,832.7422544502348,36.560119854377206,1094.4944944944946,2.0971254252043716e-15,496.49649649649643,0.0,358.14814814814815,0.0
2.5311171606134786,2.385278621528165,-0.09793006171690051,10.342938635180781,-5.341665784899166,998.509733200729,267.0213319504314,14.419711331496927,90.45282277938152,448.90354362683735,1.7681757675182848,-37.679761379009605,377.03502073760376,614.4823167872411,43.15727804461282,1095.5955955955956,1.2676401513936212e-15,497.19719719719717,0.0,358.5185185185185,0.0
3.759674194489733,2.2398534326152415,1.4228211589309903,12.305296206523385,-6.2470408468557155,1002.3751850255532,277.69031655442274,10.653989026540195,90.57324582962227,562.8555390338039,17.646508327933997,58.55029951258617,522.5129358191646,713.5922394591402,45.44939752708617,1096.6966966966968,7.621272707255639e-16,497.8978978978979,0.0,358.88888888888886,0.0
1.111376815414968,3.384112191651906,6.225820402087682,7.565192413006097,-6.530365983568766,1000.0899907732379,264.7261093836038,8.32975099205553,90.43927806694134,449.2580940727772,50.00004104715064,-52.15467214290176,505.82617066003877,677.6372352239247,59.58942699223148,1097.7977977977978,4.557418776816739e-16,498.5985985985985,0.0,359.25925925925924,0.0
-0.08386758564283665,-2.788732508646193,1.616072378804143,10.935900844263703,-6.570617899964995,998.9871294081128,269.94893367972776,13.305826102460843,90.37099937775378,484.7005303178189,13.593483681192534,-7.096538965119377,408.91035765760284,630.9831916982957,44.34726574486452,1098.898898898899,2.710630243540989e-16,499.29929929929926,0.0,359.6296296296296,0.0
-0.5156630171908472,-2.3555889926717755,-1.6961311960610173,7.65943858720645,5.1968180293094495,1001.1404687702742,273.98763764424814,14.15555517039689,89.67384274546714,449.228368542799,-13.833359339994088,63.02347585341538,171.60868225969648,428.41915215111436,58.74336130622721,1100.0,1.6035463481986431e-16,500.0,0.0,360.0,0.0


==> data/kde_bandwidth_estimation.csv <==
,x,ISJ,silverman,grid_search
0,-41.53329592226697,2.220446049250313e-16,5.60645071696996e-07,3.110147681740265e-23
1,-40.63986859404926,2.220446049250313e-16,9.566541551062685e-07,1.9479087060478907e-22
2,-39.74644126583155,2.220446049250313e-16,1.4526538614661355e-06,1.1733828644184502e-21
3,-38.85301393761383,2.220446049250313e-16,2.0861120957853378e-06,6.798344687773767e-21
4,-37.95958660939612,2.220446049250313e-16,2.861119158200145e-06,3.7885079531473214e-20
5,-37.06615928117841,2.220446049250313e-16,3.824153830521882e-06,2.0306949770849132e-19
6,-36.17273195296069,2.220446049250313e-16,4.984191322218081e-06,1.046991567641122e-18
7,-35.27930462474298,2.220446049250313e-16,6.3864288955757044e-06,5.192480845960038e-18
8,-34.385877296525265,2.220446049250313e-16,8.094528558018423e-06,2.4771473953624296e-17
9,-33.492449968307554,2.220446049250313e-16,1.0142706768551362e-05,1.1368072928987375e-16
10,-32.59902264008984,2.220446049250313e-16,1.2589746738701673e-05,5.018727914930447e-16
11,-31.705595311872123,2.220446049250313e-16,1.554690049383089e-05,2.1315081082429596e-15
12,-30.812167983654412,2.220446049250313e-16,1.904836246472134e-05,8.709288883962882e-15
13,-29.9187406554367,2.220446049250313e-16,2.3192353692923403e-05,3.423716587445753e-14
14,-29.025313327218985,2.220446049250313e-16,2.8055559762853547e-05,1.2949430758301082e-13
15,-28.13188599900127,2.220446049250313e-16,3.376315031959939e-05,4.712605909077133e-13
16,-27.238458670783558,2.220446049250313e-16,4.043253260365513e-05,1.6502531495223032e-12
17,-26.345031342565846,2.220446049250313e-16,4.8150500490211556e-05,5.5608634188562264e-12
18,-25.45160401434813,2.220446049250313e-16,5.7046064211115824e-05,1.8032721993655265e-11
19,-24.558176686130416,2.220446049250313e-16,6.726940879542818e-05,5.627754400937756e-11
20,-23.664749357912704,2.220446049250313e-16,7.900948891870504e-05,1.6904160793704697e-10
21,-22.771322029694993,2.220446049250313e-16,9.232313423847714e-05,4.887303380398579e-10
22,-21.877894701477278,2.220446049250313e-16,0.00010737670650412499,1.3601844994474088e-09
23,-20.984467373259562,2.220446049250313e-16,0.00012435371541142417,3.6443346085602206e-09
24,-20.09104004504185,2.220446049250313e-16,0.0001434014412616623,9.400987684277917e-09
25,-19.19761271682414,2.220446049250313e-16,0.00016465384385647443,2.335128489803859e-08
26,-18.304185388606424,2.220446049250313e-16,0.00018824024159419907,5.5857600247669225e-08
27,-17.41075806038871,2.220446049250313e-16,0.00021428141313299733,1.2869023964650072e-07
28,-16.517330732170997,2.220446049250313e-16,0.00024290753024530992,2.8560426760452544e-07
29,-15.623903403953285,2.220446049250313e-16,0.00027424648067430767,6.106755225765552e-07
30,-14.73047607573557,2.220446049250313e-16,0.00030837472745691587,1.2582360232109987e-06
31,-13.837048747517855,2.220446049250313e-16,0.00034536712787039403,2.498663149141057e-06
32,-12.943621419300143,2.220446049250313e-16,0.000385240917679807,4.783502108432016e-06
33,-12.050194091082432,2.220446049250313e-16,0.0004280530476073267,8.83054467645094e-06
34,-11.156766762864716,2.220446049250313e-16,0.0004737591050845481,1.572376459435447e-05
35,-10.263339434647001,2.220446049250313e-16,0.0005223585790239825,2.7014253903422754e-05
36,-9.36991210642929,2.220446049250313e-16,0.0005737463296167586,4.479758719858761e-05
37,-8.476484778211578,2.220446049250313e-16,0.0006278452068330481,7.173313622697124e-05
38,-7.583057449993859,2.220446049250313e-16,0.0006845005293020929,0.00011096614318180144
39,-6.689630121776148,2.220446049250313e-16,0.0007435654856446663,0.00016591881185250992
40,-5.796202793558436,2.220446049250313e-16,0.000804838363845633,0.00023993591085868778
41,-4.902775465340724,6.079400044914964e-08,0.000868093386894293,0.0003358032786678766
42,-4.009348137123013,1.2603357162969744e-06,0.0009330888760583074,0.0004551985349184449
43,-3.115920808905294,1.2790266109588788e-05,0.0009995421697114402,0.0005981711492263525
44,-2.2224934806875822,8.012511821404193e-05,0.001067161117162818,0.0007627699272388972
45,-1.3290661524698706,0.00032076132542473943,0.0011356401850917044,0.000944928168821224
46,-0.43563882425215184,0.0008446609749309176,0.0012046403044466386,0.0011386759430357088
47,0.4577885039655598,0.0015360319631033327,0.0012738242496956056,0.0013366817351091384
48,1.3512158321832715,0.002093155644855461,0.0013429216028170105,0.0015310491174610743
49,2.244643160400983,0.002382576478252412,0.00141152298164388,0.0017142303551921257
50,3.1380704886186948,0.002504232692386142,0.0014793704385923352,0.0018798877694561121
51,4.0314978168364135,0.0025636357094623646,0.0015461434262456781,0.0020235452076115905
52,4.924925145054125,0.0025844345299895436,0.0016115140552404009,0.0021429225072255842
53,5.818352473271837,0.0025619281295712537,0.0016752423544731181,0.002237919737025669
54,6.7117798014895556,0.002505855029915325,0.0017370743011215863,0.002310293487026596
55,7.605207129707267,0.0024486417571642507,0.0017967694678237304,0.0023631243951599025
56,8.498634457924979,0.002409033282512714,0.0018541490934711417,0.0024002011586744462
57,9.39206178614269,0.0023890004389617624,0.001909045718450023,0.002425439781564436
58,10.285489114360402,0.0024062050104732852,0.0019613218238358843,0.0024424253341397166
59,11.178916442578121,0.002451445316910381,0.002010880450508577,0.002454119871854053
60,12.072343770795833,0.002475879833360907,0.002057673376677238,0.002462737641738109
61,12.965771099013544,0.0024685666210570688,0.0021016432833084312,0.0024697571837768765
62,13.859198427231263,0.002467189890745254,0.002142779852633094,0.002476024029221398
63,14.752625755448975,0.0024915743102992744,0.0021810949464735655,0.0024818968304727114
64,15.646053083666686,0.002505467276467848,0.0022166549946561662,0.002487399634545031
65,16.539480411884398,0.0024825039962350867,0.002249536766562492,0.002492357723873079
66,17.43290774010211,0.002474593332131723,0.002279819265538013,0.0024965084650025757
67,18.32633506831983,0.0025276214878267272,0.0023076216745501043,0.002499588182847713
68,19.21976239653754,0.0025745315770991212,0.002333021729331538,0.0025013998480218126
69,20.11318972475525,0.0025416022950113678,0.0023561746848954125,0.002501865156355026
70,21.00661705297297,0.0024925142236996187,0.002377224262054346,0.002501060688540543
71,21.900044381190682,0.0025082002670509507,0.00239632477101923,0.0024992340453079557
72,22.793471709408394,0.0025525762025756164,0.0024136144487938616,0.0024967944778347797
73,23.686899037626105,0.002549082006111158,0.0024292356158839394,0.002494274721702567
74,24.580326365843817,0.002482113938655911,0.0024433130638084537,0.002492266144359489
75,25.47375369406153,0.0024041305474190523,0.0024560272713625647,0.0024913362107878397
76,26.367181022279254,0.0023795308852178946,0.0024674848812140304,0.002491943154931146
77,27.260608350496966,0.0024172708319815874,0.0024778228014116182,0.0024943652284211836
78,28.154035678714678,0.0024705068509166305,0.00248717078966538,0.002498659648832786
79,29.04746300693239,0.002500162016757573,0.002495631525192726,0.0025046597023833947
80,29.9408903351501,0.0025119986179817947,0.0025032844898876558,0.0025120093094863675
81,30.834317663367813,0.002528143190086522,0.0025102758359106373,0.002520225610951403
82,31.727744991585524,0.0025518572998032454,0.0025166510926890157,0.0025287745069660253
83,32.621172319803236,0.002572694722377192,0.0025224755255257992,0.0025371431407127548
84,33.51459964802095,0.002578364511845948,0.0025278511219363393,0.0025448969176093215
85,34.40802697623867,0.0025703020937966736,0.002532816356758806,0.0025517150821407837
86,35.301454304456385,0.002561228067018025,0.002537401572187818,0.002557405597705711
87,36.1948816326741,0.0025614795274094973,0.002541657291225016,0.00256190471680106
88,37.08830896089181,0.0025700597469343533,0.0025456383543477784,0.0025652678575911066
89,37.98173628910952,0.002582790984955777,0.0025493818626055815,0.002567656372855159
90,38.87516361732723,0.002596001739018456,0.0025528908804713763,0.0025693210117839404
91,39.76859094554494,0.0026022862872240914,0.0025561764634114965,0.0025705795212861895
92,40.66201827376267,0.002594861319122968,0.002559263361387423,0.0025717848354594765
93,41.55544560198038,0.002565546257801389,0.0025621493016750206,0.0025732824614485695
94,42.44887293019809,0.0025250310718188214,0.0025648763876632507,0.0025753602640238567
95,43.342300258415804,0.0025117395904943746,0.002567399197572835,0.002578198893872624
96,44.235727586633516,0.0025298381604753365,0.0025696220508032506,0.0025818341966293025
97,45.12915491485123,0.002556965990551687,0.0025716769481634876,0.0025861423470337863
98,46.02258224306894,0.0025962574454709616,0.0025736166996269067,0.00259085391915284
99,46.91600957128665,0.0026281648115675143,0.002575430253462351,0.002595596008515426
100,47.80943689950436,0.002635577159724977,0.002577082526183216,0.0025999543003447255
101,48.70286422772209,0.00264092508676814,0.002578639163654056,0.0026035420816289878
102,49.5962915559398,0.0026454204095722237,0.002580058615083791,0.0026060620901552384
103,50.48971888415751,0.002636772986120299,0.00258135577384203,0.002607349760356371
104,51.38314621237522,0.0026227658532072917,0.0025825558992850603,0.002607391548815574
105,52.276573540592935,0.0026083892392024695,0.0025836293046657193,0.0026063177190440968
106,53.17000086881065,0.002599117946962268,0.002584559562572554,0.002604373636717565
107,54.06342819702836,0.00260852017852064,0.002585351291082785,0.0026018765005982555
108,54.956855525246084,0.00262322904546654,0.002585983825815684,0.0025991655826963543
109,55.850282853463796,0.002606160697258871,0.002586523473139179,0.002596553977881553
110,56.74371018168151,0.002556095879826986,0.0025869629701016058,0.0025942889955146873
111,57.63713750989922,0.002520727615240348,0.002587293462607797,0.002592526755362322
112,58.53056483811693,0.002540138585696267,0.002587519350701628,0.002591324164527318
113,59.42399216633464,0.0025988841818069164,0.0025876357703651003,0.0025906483070123965
114,60.317419494552354,0.0026452935557907562,0.0025876702323712,0.002590399883948472
115,61.210846822770066,0.002637565423839347,0.0025876496482444764,0.0025904446068195468
116,62.10427415098778,0.0025852529268662315,0.002587535221547194,0.0025906452586512596
117,62.9977014792055,0.0025493741624056576,0.002587319322257434,0.002590887877567378
118,63.891128807423215,0.0025664505712089045,0.0025870822769716254,0.002591097812183563
119,64.78455613564093,0.0026086989560954324,0.002586795522099164,0.0025912443208877364
120,65.67798346385864,0.0026264556738563325,0.0025864691220798906,0.0025913349477364967
121,66.57141079207635,0.002604683665245857,0.0025861008620311913,0.002591402526645626
122,67.46483812029406,0.0025766165293565307,0.0025856835014620425,0.0025914883263876225
123,68.35826544851177,0.002570491406940586,0.0025853058973177396,0.0025916248835573183
124,69.2516927767295,0.002577104992301365,0.002584929361515277,0.0025918217799086487
125,70.14512010494721,0.0025883467759261394,0.002584549032467681,0.0025920570274387904
126,71.03854743316492,0.00259701761832732,0.002584179012601315,0.0025922756338828145
127,71.93197476138263,0.002592069195756028,0.0025838460933515135,0.0025923952215643827
128,72.82540208960035,0.0025926137650584395,0.0025835627967482687,0.0025923165423219112
129,73.71882941781806,0.002608804900043254,0.0025833580991452255,0.002591935099026021
130,74.61225674603577,0.002612054214491926,0.0025832249211882206,0.002591149747398838
131,75.50568407425348,0.002606181331559715,0.002583197260872812,0.002589865672843474
132,76.39911140247119,0.002608318108241773,0.0025832465520614855,0.0025879922886248726
133,77.29253873068892,0.002590289005062354,0.0025834607544830547,0.002585440245465371
134,78.18596605890663,0.0025479066278075507,0.0025838295875273702,0.0025821241796038313
135,79.07939338712434,0.0025363960883731927,0.0025843916165492337,0.002577977525440238
136,79.97282071534205,0.002583130153267584,0.002585124007873903,0.002572982103594246
137,80.86624804355976,0.0026380155293179866,0.0025860415767034214,0.002567209092008839
138,81.75967537177748,0.0026409744207571053,0.0025871985343970264,0.002560861462407177
139,82.65310269999519,0.0025932591110803148,0.002588579431374706,0.00255430356723423
140,83.54653002821291,0.002536974447247099,0.0025901860131171996,0.0025480633100863335
141,84.43995735643063,0.0025052990504045203,0.002592065406779476,0.0025427968994032137
142,85.33338468464834,0.0024962737388587513,0.0025941787440912347,0.002539214653361833
143,86.22681201286605,0.002483891208420006,0.002596558846786493,0.002537976546717315
144,87.12023934108376,0.0024647461750526753,0.0025992165296584314,0.0025395755128310347
145,88.01366666930147,0.002458791175444188,0.0026020680408411745,0.0025442324948477452
146,88.90709399751918,0.0024699812523534723,0.0026052399333643824,0.0025518281429516196
147,89.8005213257369,0.0024864898930130512,0.002608621797044979,0.0025618911131663996
148,90.6939486539546,0.002520077977670303,0.0026122527486330846,0.0025736525160710458
149,91.58737598217232,0.0025822450259279693,0.002616118157269953,0.0025861618753867956
150,92.48080331039003,0.0026510700332707028,0.002620196256972844,0.002598444987482938
151,93.37423063860774,0.0027200642093374917,0.002624467462001036,0.002609672231463951
152,94.26765796682548,0.0027794769775379264,0.002628934844633554,0.0026193009863947113
153,95.1610852950432,0.002770116473092878,0.002633541188755143,0.0026271602064888455
154,96.0545126232609,0.002671459935116925,0.0026382958892017644,0.002633458519282359
155,96.94793995147862,0.0025620607566688366,0.0026431658224073465,0.0026387160135254643
156,97.84136727969633,0.0025267642036115945,0.0026481230979218963,0.002643638584888014
157,98.73479460791404,0.00256578947590524,0.0026531371684241994,0.002648966530756701
158,99.62822193613175,0.002618202250179487,0.0026581969222026778,0.0026553322747793506
159,100.52164926434946,0.002646606976234829,0.0026633013601604556,0.002663155365421057
160,101.41507659256717,0.0026590216492043857,0.0026684182544264804,0.0026725893892534107
161,102.30850392078489,0.0026671293432263305,0.0026735104447223753,0.0026835203370886387
162,103.2019312490026,0.002682695743512621,0.002678549037231817,0.0026956042800743265
163,104.09535857722031,0.0027111753703588583,0.0026835449361582095,0.0027083269587627537
164,104.98878590543802,0.0027380493346736545,0.002688466899379184,0.0027210692410250216
165,105.88221323365573,0.0027506209937586982,0.0026933347805575877,0.0027331681602566866
166,106.77564056187344,0.0027537634441712937,0.0026981146200578386,0.0027439701140905084
167,107.66906789009116,0.0027719741790358087,0.0027028014062132947,0.0027528778758921435
168,108.56249521830887,0.002805754604314675,0.002707382693078849,0.00275939482388202
169,109.45592254652661,0.0028224064780262782,0.0027118736848685504,0.0027631683404885903
170,110.34934987474432,0.002828948155707322,0.002716262777478355,0.0027640309980656095
171,111.24277720296203,0.002837994527058805,0.0027205672515412207,0.0027620346718388376
172,112.13620453117974,0.002815166758431965,0.002724746633892777,0.002757470543040023
173,113.02963185939745,0.0027660985928299182,0.0027288474478517183,0.00275086779882713
174,113.92305918761517,0.0027372049441247324,0.0027328827338306437,0.0027429657149161597
175,114.81648651583288,0.002732833638551,0.0027368115192859263,0.0027346572938569463
176,115.70991384405059,0.0027266010328383227,0.002740677715120984,0.0027269071464871434
177,116.6033411722683,0.002704241320149556,0.0027445003460001946,0.0027206512302593473
178,117.49676850048601,0.0026609822907884867,0.0027481978997195497,0.0027166906643214285
179,118.39019582870372,0.002604468813071001,0.002751849986005711,0.002715595166542381
180,119.28362315692144,0.0025801962364784326,0.0027554383133558697,0.0027176325819932654
181,120.17705048513915,0.0026269618737502086,0.0027589531612931045,0.0027227385670080652
182,121.07047781335686,0.0027115654134149745,0.0027624007021964,0.002730534523414481
183,121.96390514157457,0.0027664769326808374,0.00276577947276582,0.002740393167524618
184,122.85733246979231,0.002773760577466305,0.0027690743072820217,0.002751541511561712
185,123.75075979801002,0.002779670225674367,0.0027722530674741306,0.0027631829043891854
186,124.64418712622773,0.0028116919141229378,0.0027753275354889806,0.0027746152858045964
187,125.53761445444545,0.002840646323289454,0.002778265010211993,0.002785323237494528
188,126.43104178266316,0.0028521688127545607,0.0027810923629756055,0.0027950268218786957
189,127.32446911088087,0.0028509466275207116,0.0027837553022638513,0.0028036794496978665
190,128.21789643909858,0.0028277992173058675,0.0027862570093552057,0.0028114180792277467
191,129.1113237673163,0.0027917452423674195,0.0027885510314795167,0.002818479445600011
192,130.004751095534,0.0027651456038713493,0.0027906557995302905,0.002825103321996868
193,130.89817842375172,0.0027683584076317303,0.00279256761014992,0.0028314461894075626
194,131.79160575196943,0.0028072742003458382,0.00279425615785894,0.0028375254012805427
195,132.68503308018714,0.002854597425422506,0.0027956831594000715,0.0028432056674314566
196,133.57846040840485,0.00288345866533654,0.0027968570521318945,0.0028482285375681232
197,134.47188773662256,0.002895411188740507,0.002797791187528628,0.002852274524720244
198,135.36531506484027,0.002906411327259234,0.0027984516907330194,0.002855039591580521
199,136.258742393058,0.0029127831396662464,0.002798813836327212,0.0028563050419697397
200,137.1521697212757,0.002900126439605165,0.002798913987731619,0.002855982966431442
201,138.04559704949344,0.0028763490036301004,0.0027987561415957186,0.002854127139380172
202,138.93902437771115,0.002856657174938209,0.002798329625239316,0.002850909231079787
203,139.83245170592886,0.0028373744967665313,0.0027977131134054446,0.0028465694717536034
204,140.72587903414657,0.0028170918305801544,0.0027968666356336866,0.002841356973889415
205,141.61930636236428,0.0028065433662999312,0.002795790054437501,0.0028354763616035947
206,142.512733690582,0.002813546666589959,0.0027944771502037484,0.0028290541736958282
207,143.4061610187997,0.0028320982937913943,0.002792996050736367,0.0028221320208002294
208,144.29958834701742,0.0028425235960435474,0.0027913940946859266,0.0028146858430798945
209,145.19301567523513,0.0028366992066893846,0.0027896058279126873,0.002806664104964511
210,146.08644300345284,0.0028254526328929863,0.0027877377113759783,0.0027980340360130762
211,146.97987033167055,0.002813371285524051,0.002785797910326529,0.002788824641282797
212,147.87329765988827,0.002789899754289114,0.002783785391092987,0.0027791575647090378
213,148.76672498810598,0.0027574571810361106,0.002781763735877233,0.0027692606443100428
214,149.6601523163237,0.0027376703695478483,0.00277972807383654,0.0027594627183053057
215,150.5535796445414,0.0027401581810074425,0.0027776963533886925,0.0027501710388890188
216,151.44700697275914,0.002749914060770558,0.0027756930722008387,0.0027418344353337975
217,152.34043430097685,0.0027411760045999607,0.002773726670003394,0.002734896616440348
218,153.23386162919456,0.0027014937383464488,0.0027718523832232925,0.0027297452047928814
219,154.12728895741228,0.0026514313879275418,0.0027700706388135202,0.002726663253493272
220,155.02071628563,0.002631643008991491,0.0027683685762017814,0.0027257905179622756
221,155.9141436138477,0.0026610213811777425,0.0027668026952822906,0.0027271008457666382
222,156.8075709420654,0.002710768887231327,0.0027653699296396744,0.002730399353025287
223,157.70099827028312,0.002748882302593581,0.0027640304112267863,0.0027353391224966927
224,158.59442559850083,0.0027725646373319254,0.002762802871019882,0.0027414533435880994
225,159.48785292671855,0.002771731252418079,0.0027617285294228074,0.002748196636910407
226,160.38128025493626,0.002748832302230061,0.002760814761865333,0.002754989587874052
227,161.27470758315397,0.002739477374355035,0.002760019609736066,0.002761262838374153
228,162.16813491137168,0.0027641862173974742,0.002759377600955706,0.002766499930101933
229,163.0615622395894,0.002806757520402199,0.0027588620807167926,0.0027702796058894238
230,163.9549895678071,0.0028312002062205067,0.002758437268818409,0.0027723172883912955
231,164.84841689602482,0.002825014255999195,0.0027581516885182705,0.002772502184749473
232,165.74184422424253,0.0028119754569374735,0.0027579833844382584,0.0027709225277823546
233,166.63527155246027,0.00280961957855425,0.002757964639802259,0.002767869184006835
234,167.52869888067798,0.0028021889960051986,0.002758075493506602,0.0027638091962505083
235,168.4221262088957,0.002773252615746222,0.0027582657708469806,0.0027593264000639398
236,169.3155535371134,0.0027310060317668615,0.0027585702848390513,0.0027550348751319465
237,170.2089808653311,0.002684357000253052,0.0027590086810113617,0.0027514799546095006
238,171.10240819354883,0.0026492883986744434,0.0027595299108174095,0.0027490475115877384
239,171.99583552176654,0.0026536027893812207,0.002760166741832152,0.0027479026442578506
240,172.88926284998425,0.0027074613787037268,0.002760895083016852,0.0027479728684789697
241,173.78269017820196,0.0027759108422997897,0.0027617053598223617,0.002748979993097536
242,174.67611750641967,0.002806590561617196,0.0027626332621460384,0.0027505124135139614
243,175.56954483463738,0.002799116632024998,0.0027636282664351072,0.0027521197128401067
244,176.4629721628551,0.0027946736788088404,0.0027647005648279935,0.0027534073859346673
245,177.3563994910728,0.002799800370998116,0.0027658485245505827,0.0027541121613586603
246,178.24982681929052,0.002774590577470075,0.0027671064048839034,0.0027541461646879875
247,179.14325414750823,0.0027192438648077715,0.002768383176162085,0.0027536076017798685
248,180.03668147572597,0.0027002521860423545,0.0027697046486386432,0.0027527630677539683
249,180.93010880394368,0.002738951803307439,0.0027710622679117647,0.0027520097529648655
250,181.8235361321614,0.0027869953580903473,0.002772450488284157,0.0027518248086906144
251,182.7169634603791,0.0027977416610034914,0.0027738367704196183,0.0027527061142950068
252,183.61039078859682,0.002750777051559497,0.0027752292898462192,0.002755106582692313
253,184.50381811681453,0.00268040490112216,0.0027766183589330094,0.0027593649808666924
254,185.39724544503224,0.0026607354270330756,0.0027779481439199867,0.002765640000531818
255,186.29067277324995,0.0027060408349043512,0.0027792371768361876,0.0027738588676457254
256,187.18410010146766,0.0027454662701615644,0.0027804590708912875,0.0027836940060060184
257,188.07752742968538,0.002756224502828789,0.002781601435939945,0.0027945787237215686
258,188.9709547579031,0.0027910733182710226,0.0027826568267358383,0.0028057652049851387
259,189.8643820861208,0.0028576255103824988,0.002783589231443131,0.002816417390784292
260,190.7578094143385,0.0029231153994875563,0.0027843653078588907,0.0028257214447038343
261,191.65123674255622,0.0029594216666118433,0.0027849954145617037,0.0028329912875431837
262,192.54466407077393,0.0029378913456246996,0.0027854824708080156,0.002837748306699338
263,193.43809139899165,0.002867649999016811,0.0027857915704201813,0.002839762246918521
264,194.33151872720936,0.0028118368732857222,0.0027859351890723613,0.0028390514110508327
265,195.2249460554271,0.0028105107805523376,0.0027858926833729428,0.002835850443835939
266,196.1183733836448,0.002834107737640982,0.002785651392218962,0.0028305596613122865
267,197.01180071186252,0.0028540485443932467,0.0027852180048639854,0.00282368983267126
268,197.90522804008023,0.0028735709831583384,0.0027845849599968265,0.002815811769908177
269,198.79865536829794,0.002866563434498777,0.002783702898345142,0.0028075139361109437
270,199.69208269651566,0.0027987316834144427,0.0027825873386840075,0.0027993665074488223
271,200.58551002473337,0.0027055179223444514,0.002781232744887213,0.0027918885401934847
272,201.47893735295108,0.0026747557083317917,0.002779715254173775,0.0027855159171135714
273,202.3723646811688,0.002732162684009052,0.0027779749698520475,0.0027805701698260738
274,203.2657920093865,0.0028035320819999065,0.0027760276487517645,0.002777230584023423
275,204.1592193376042,0.0028187635436884234,0.002773853576415824,0.0027755134322038806
276,205.05264666582192,0.0027734302269538575,0.0027714838146843364,0.0027752628098184416
277,205.94607399403964,0.0027075034225159072,0.0027689184572540076,0.0027761576677933293
278,206.83950132225735,0.002687235507328233,0.002766147782032619,0.0027777390785435493
279,207.73292865047506,0.0027414215236435105,0.0027631974652121004,0.0027794598058307933
280,208.6263559786928,0.0028242460318567936,0.0027600945902388836,0.0027807541461866403
281,209.5197833069105,0.002874863871020227,0.002756813749429734,0.0027811199606800215
282,210.41321063512822,0.002868389417418905,0.0027533864902430814,0.002780198440635793
283,211.30663796334593,0.0028311835226874616,0.0027497459316300596,0.00277783314773963
284,212.20006529156365,0.0028069581715128066,0.002746026730890293,0.002774090861153184
285,213.09349261978136,0.0027977240013884654,0.0027421618564629985,0.0027692339219673305
286,213.98691994799907,0.0027722571071353307,0.0027381922258699265,0.002763645929164633
287,214.88034727621675,0.0027204604835822706,0.0027341290473155157,0.002757726419644154
288,215.7737746044345,0.002670158492170673,0.0027299719079435544,0.002751781004355386
289,216.66720193265223,0.00265785901414022,0.002725725869351609,0.002745937241772215
290,217.56062926086992,0.002687420103983445,0.0027214103917635934,0.00274011124148784
291,218.45405658908766,0.002729882034271865,0.002717068022389791,0.002734036487643625
292,219.34748391730534,0.0027766288474241774,0.0027127020960442854,0.002727348424708771
293,220.24091124552308,0.002829590974438495,0.0027083089014268624,0.002719701519236802
294,221.13433857374076,0.0028416847586023365,0.0027039253990021254,0.0027108853351503503
295,222.0277659019585,0.0027808287224188872,0.0026995126724677736,0.002700906196681896
296,222.9211932301762,0.0026948203937894413,0.0026951463545016466,0.0026900114906645628
297,223.81462055839393,0.002630850556859746,0.002690842309407166,0.0026786512664640017
298,224.7080478866116,0.0025943054988926467,0.0026865572587164246,0.0026673907554843924
299,225.60147521482935,0.002586608122351414,0.002682334046467179,0.0026568015156268657
300,226.49490254304703,0.0025987422346641694,0.002678137031651997,0.002647363572440699
301,227.38832987126477,0.0026016232450443875,0.00267399718913114,0.002639404881553566
302,228.28175719948246,0.002593388271744199,0.002669926764098051,0.002633090015220481
303,229.1751845277002,0.002609061796316946,0.0026659284506856443,0.002628452321755417
304,230.06861185591794,0.0026536391299991887,0.002661975894102984,0.002625449127452551
305,230.96203918413562,0.002689113837696107,0.002658053566426461,0.0026240130329245994
306,231.85546651235336,0.00267646649954718,0.0026542015328076527,0.0026240763569996034
307,232.74889384057104,0.0026086740823040512,0.002650333730992542,0.0026255588698823476
308,233.64232116878878,0.002532508651869426,0.0026464963048939815,0.0026283261984335797
309,234.53574849700647,0.002505332836117354,0.002642662128927384,0.0026321408533786944
310,235.4291758252242,0.00253708993448205,0.0026388282991154444,0.0026366335440869623
311,236.3226031534419,0.0026098128980568958,0.002634989555261058,0.00264131637780925
312,237.21603048165963,0.002701528571670563,0.002631102832283929,0.0026456435243428153
313,238.1094578098773,0.002777981834372157,0.002627177837845684,0.002649105176364965
314,239.00288513809505,0.0028117311355758726,0.0026231783553762366,0.002651325335332659
315,239.89631246631274,0.002785784230345961,0.0026190597716966874,0.0026521297586177967
316,240.78973979453048,0.002686511230796235,0.002614870068461169,0.0026515594183215106
317,241.68316712274816,0.002552922390094705,0.002610573121913472,0.002649823551350855
318,242.5765944509659,0.0024857548056363937,0.002606158297486346,0.0026472072652027018
319,243.47002177918358,0.0025418365625359046,0.0026016428296416583,0.0026439634990885925
320,244.36344910740132,0.0026628278552848403,0.002597040040739135,0.0026402226904214997
321,245.25687643561906,0.0027358797959791356,0.00259229075669306,0.002635945533057029
322,246.15030376383675,0.002709309568432274,0.0025873777701805223,0.002630929057760394
323,247.0437310920545,0.0026376698888175777,0.002582341393219429,0.0026248602875509346
324,247.93715842027217,0.0025999299063801497,0.002577189691285962,0.002617400275324525
325,248.8305857484899,0.0026048472251492334,0.0025719386203079016,0.0026082767514371843
326,249.7240130767076,0.002628922973498155,0.0025666062475644138,0.0025973650912687915
327,250.61744040492533,0.002657248699349562,0.0025611969582162502,0.0025847423498030118
328,251.51086773314302,0.0026621287333899466,0.002555654569506208,0.002570705318604523
329,252.40429506136076,0.0026142726763292057,0.002550052229219175,0.0025557497550583673
330,253.29772238957844,0.002521397565377181,0.002544384338126814,0.0025405140026885722
331,254.19114971779618,0.0024436295662073715,0.0025386886662431617,0.002525696216936504
332,255.08457704601386,0.0024288409856028643,0.002532982793476686,0.002511959706902709
333,255.9780043742316,0.0024450153576419525,0.0025272629419568014,0.0024998440813434296
334,256.8714317024493,0.002451677068364934,0.0025215537727264225,0.002489699410317323
335,257.764859030667,0.002445216434184863,0.002515832402373056,0.0024816558114425253
336,258.6582863588847,0.0024332496692252327,0.0025101327176402306,0.002475632582863254
337,259.55171368710245,0.0024401463340301493,0.0025044128931352907,0.002471381502203891
338,260.4451410153202,0.0024788344737046194,0.002498718172540442,0.002468551104888401
339,261.3385683435379,0.002514230808445433,0.0024930447343772533,0.0024667550930892374
340,262.2319956717556,0.0025120673380089904,0.0024873660138692347,0.002465629531227424
341,263.1254229999733,0.002481986842529806,0.002481728060776773,0.00246486933553381
342,264.01885032819104,0.0024373600675183372,0.00247608764573932,0.0024642423954610243
343,264.9122776564087,0.0023959108526238537,0.0024704292992539173,0.002463586479783164
344,265.80570498462646,0.002410282609522077,0.0024647732507800855,0.00246279747419274
345,266.69913231284414,0.0024856933361061193,0.0024590947839343907,0.0024618166507871346
346,267.5925596410619,0.002544234980038563,0.0024533910399310134,0.002460620660676146
347,268.48598696927957,0.0025298245806551654,0.0024476529259366397,0.002459213177617568
348,269.3794142974973,0.00246053998808873,0.0024418405457976517,0.002457614150657491
349,270.272841625715,0.0023953792901663545,0.0024359473737709915,0.002455842915402644
350,271.16626895393273,0.002386408220069243,0.002429949604559132,0.002453894732058235
351,272.0596962821504,0.002436271876568346,0.0024238786113287883,0.0024517149735012885
352,272.95312361036815,0.002492061131106764,0.0024176598514558598,0.002449178931522264
353,273.8465509385859,0.0024934883671997887,0.0024112949856012643,0.0024460862512503674
354,274.7399782668036,0.0024435680832500606,0.0024048055982764742,0.0024421766371180804
355,275.6334055950213,0.0024039901159720644,0.0023981368849514445,0.002437168178186635
356,276.526832923239,0.002416594395658961,0.0023913382322963287,0.002430812814750116
357,277.42026025145674,0.0024689486637439898,0.0023843818092468324,0.0024229570533592618
358,278.3136875796744,0.0025159431264397763,0.002377221205181058,0.0024135921267536987
359,279.20711490789216,0.002505163659638067,0.002369867651701948,0.0024028781395155838
360,280.10054223610985,0.0024359031098336766,0.002362351629009561,0.0023911320941725346
361,280.9939695643276,0.002359903590749237,0.002354664595996439,0.002378779190487556
362,281.88739689254527,0.0022979890749471395,0.002346786137753412,0.002366277780922477
363,282.780824220763,0.002254283469255635,0.0023387380471878807,0.002354037070600368
364,283.6742515489807,0.0022553034058276195,0.002330521360721359,0.0023423496040167364
365,284.56767887719843,0.0022997940670933742,0.0023221557263666337,0.002331356240850566
366,285.4611062054161,0.002354613523266095,0.0023136799055146194,0.0023210509912908045
367,286.35453353363386,0.0023886061565668664,0.002305064362134859,0.0023113205203279825
368,287.2479608618516,0.0023676273421888326,0.0022963120631528224,0.0023020029596832834
369,288.1413881900693,0.002296358272889665,0.0022874243715270155,0.0022929463295174074
370,289.034815518287,0.0022378922385501063,0.002278442811563225,0.0022840492447823058
371,289.9282428465047,0.0022280283740132036,0.002269348806463656,0.002275273911209964
372,290.82167017472244,0.002250540305560756,0.002260210345765231,0.0022666305172006807
373,291.7150975029401,0.0022810436691195033,0.0022509800818219356,0.0022581400295814133
374,292.60852483115787,0.00228761303490941,0.002241703735855407,0.0022497874781877408
375,293.50195215937555,0.002249438826278418,0.0022324076422294763,0.002241479857647351
376,294.3953794875933,0.0021940809928053143,0.0022230593859672515,0.0022330222161229545
377,295.288806815811,0.0021688589260344124,0.002213679190985427,0.0022241225515631435
378,296.1822341440287,0.002181957506797814,0.0022043263078640987,0.0022144305867030805
379,297.0756614722464,0.0022141858542707514,0.0021949427554054284,0.0022036073514635174
380,297.96908880046414,0.002255286442945039,0.002185622370597047,0.002191412936912088
381,298.8625161286818,0.002295352733421319,0.002176274083592108,0.0021777915239034194
382,299.75594345689956,0.0022993733305801327,0.002166957025332502,0.002162929363862177
383,300.64937078511724,0.002231362804237207,0.0021576767214384453,0.002147265435985382
384,301.542798113335,0.00210520285707824,0.002148436763345673,0.0021314460296989954
385,302.4362254415527,0.001989868990333568,0.002139230330142447,0.0021162302236236935
386,303.3296527697704,0.001952875705786924,0.00213004511110276,0.002102367620251537
387,304.22308009798815,0.0019838036536288287,0.0021209004072983953,0.0020904773272127923
388,305.1165074262058,0.0020347818400548623,0.002111762657996285,0.002080955256796523
389,306.00993475442357,0.0020847550756370624,0.0021026739019266347,0.0020739265039264624
390,306.90336208264125,0.002107248472223316,0.002093642064977623,0.0020692453783364984
391,307.796789410859,0.0020768969131030775,0.002084606524264484,0.0020665332926973062
392,308.6902167390767,0.002024495231822969,0.0020756036183512258,0.0020652383673468214
393,309.5836440672944,0.00201297578571559,0.002066592317643612,0.0020647013601658515
394,310.4770713955121,0.0020519276278956984,0.0020575680182360737,0.0020642182401969028
395,311.37049872372984,0.002092654080729202,0.0020485401356544297,0.002063096571608151
396,312.2639260519475,0.0021068851352192145,0.0020394713754491255,0.0020607073839890486
397,313.15735338016526,0.0021098646769173754,0.002030387956145793,0.002056534761160989
398,314.05078070838294,0.00211154481839039,0.0020212695197084295,0.0020502225834621657
399,314.9442080366007,0.0020964030878891445,0.0020120945919705176,0.0020416137942275035
400,315.83763536481837,0.002063314542055615,0.002002832564839338,0.002030774593363472
401,316.7310626930361,0.0020407416004136285,0.0019934460735377547,0.002017995707625553
402,317.62449002125385,0.0020326629639178845,0.0019839534256444833,0.002003765754153077
403,318.51791734947153,0.002018286988936664,0.001974377349955291,0.001988716960956023
404,319.41134467768927,0.001983466802521777,0.001964676248228138,0.0019735496182338393
405,320.30477200590695,0.0019148057613866663,0.0019548215411594244,0.001958946781814854
406,321.1981993341247,0.001840121804627752,0.0019448069539277533,0.0019454932997008223
407,322.0916266623424,0.0018276858699991239,0.0019346048905092448,0.0019336122522193512
408,322.9850539905601,0.0018882250976890503,0.0019242247663915381,0.0019235275675584388
409,323.8784813187778,0.0019469470452483358,0.0019137048259129234,0.001915255278191031
410,324.77190864699554,0.001943585510564913,0.001902979990660402,0.0019086197665096286
411,325.6653359752132,0.0019006796218408533,0.0018920486388381936,0.0019032874392945094
412,326.55876330343096,0.0018671870675708692,0.0018809197840235264,0.0018988095443000451
413,327.45219063164865,0.001859121392078237,0.001869566539557192,0.0018946677610942886
414,328.3456179598664,0.0018672306318816038,0.0018579662051318203,0.0018903190673013961
415,329.23904528808407,0.0018895343303702201,0.001846157850452594,0.0018852383569623662
416,330.1324726163018,0.001930922344230788,0.0018341214633510895,0.0018789574517093827
417,331.02589994451955,0.0019670058506969616,0.0018218750684378159,0.0018710979767696983
418,331.91932727273723,0.0019494208612937922,0.001809451760552917,0.001861394518682779
419,332.812754600955,0.0018757180863762193,0.0017968552910410877,0.0018497049120381203
420,333.70618192917266,0.001805353396674762,0.0017840627170057776,0.0018360067571785083
421,334.5996092573904,0.001787751785511515,0.0017710979535936998,0.00182038241386362
422,335.4930365856081,0.0018149512522079901,0.0017579634161784743,0.0018029971590687655
423,336.3864639138258,0.001834149037507802,0.0017447081644516617,0.0017840757461291732
424,337.2798912420435,0.0018120754829421258,0.0017313471931255338,0.001763881212882952
425,338.17331857026124,0.0017719690762672742,0.001717893645448797,0.0017426975298104324
426,339.0667458984789,0.0017279477317293955,0.001704361170383945,0.001720815971203606
427,339.96017322669667,0.0016755571272083964,0.0016907763426265718,0.001698524734910487
428,340.85360055491435,0.0016343006668986598,0.0016771612103498857,0.0016761020307632724
429,341.7470278831321,0.0016176658390646957,0.0016635539385481443,0.0016538135042538644
430,342.6404552113498,0.0016234235389865062,0.0016499804488077686,0.0016319144082025173
431,343.5338825395675,0.0016397637578928427,0.0016364270946826287,0.0016106551769153805
432,344.42730986778525,0.001631866050447469,0.0016229722382981268,0.0015902868428538356
433,345.32073719600294,0.0015771708507219273,0.0016096032492347776,0.0015710614498526845
434,346.2141645242207,0.001508846358358331,0.0015963721585986932,0.0015532233047512896
435,347.10759185243836,0.0014673633871162398,0.001583252087872685,0.001536989620693766
436,348.0010191806561,0.0014599569794657716,0.0015702580547160365,0.001522522859220002
437,348.8944465088738,0.0014834205730358647,0.0015574199096529285,0.0015099004207506045
438,349.7878738370915,0.0015048941745509864,0.0015447359456518713,0.001499089089204521
439,350.6813011653092,0.0014832679244043525,0.0015322137254739335,0.0014899313838277113
440,351.57472849352695,0.0014387551160589885,0.0015198837182747388,0.001482149012318599
441,352.46815582174463,0.0014309665645085286,0.0015077222173649754,0.0014753655924901051
442,353.36158314996237,0.0014675157550394407,0.0014957350953965177,0.0014691472929678376
443,354.25501047818005,0.0014906757985408377,0.0014838914928191713,0.0014630564359620411
444,355.1484378063978,0.0014808237016793514,0.0014722174250315458,0.0014567098033051768
445,356.0418651346155,0.001477744039191943,0.0014607057588297355,0.0014498310191046505
446,356.9352924628332,0.001492800663282252,0.0014493351164104136,0.0014422858180140419
447,357.8287197910509,0.0014911252621577268,0.0014380826604622698,0.0014340910347221214
448,358.72214711926864,0.0014446120860054075,0.0014269434894507694,0.0014253929745172511
449,359.6155744474864,0.0013787972310258109,0.0014159265431000678,0.0014164177109080918
450,360.50900177570406,0.0013485508095073075,0.001405000525742017,0.0014074031577626517
451,361.4024291039218,0.0013623644426481185,0.0013941173448585589,0.0013985283843182886
452,362.2958564321395,0.0013799241107272113,0.001383330298631339,0.0013898577307612358
453,363.1892837603572,0.0013753665093677791,0.0013725858697578054,0.001381314864152496
454,364.0827110885749,0.0013566875935764364,0.0013618734075639635,0.0013726952268870952
455,364.97613841679265,0.0013519627499516274,0.0013512094498558367,0.0013637158020637678
456,365.86956574501033,0.0013778401552785155,0.0013405351128528266,0.001354091056798935
457,366.7629930732281,0.001410706531500333,0.0013298287443590628,0.0013436159940203277
458,367.65642040144576,0.0014155787042401126,0.0013190944740121683,0.0013322338449640125
459,368.5498477296635,0.0013846970295222304,0.0013083592734073066,0.0013200685159920763
460,369.4432750578812,0.0013289751693987676,0.0012976058639379024,0.001307410369066813
461,370.3367023860989,0.001263691329238169,0.0012868155419029229,0.0012946563636511918
462,371.2301297143166,0.0012099123702097668,0.001275966014796642,0.0012822186129567402
463,372.12355704253434,0.0011848970811215425,0.0012650922561265924,0.001270425032012831
464,373.016984370752,0.0011881968654776315,0.0012541666692215225,0.0012594387594378968
465,373.91041169896977,0.001211474060250878,0.0012432133519909246,0.0012492181838796924
466,374.8038390271875,0.001248765215907699,0.0012322040938527081,0.0012395280291008647
467,375.6972663554052,0.0012810807650979977,0.001221144003636938,0.0012299975712605775
468,376.59069368362293,0.001277842904928137,0.0012100633018571531,0.0012202091827086272
469,377.4841210118406,0.0012462597309481171,0.001198956126738241,0.0012097929363401039
470,378.37754834005835,0.0012287946328914086,0.001187828901473187,0.001198502986779373
471,379.27097566827604,0.0012288261203849214,0.001176681786108391,0.001186258422787245
472,380.1644029964938,0.0012044138695791627,0.001165498107837545,0.0011731426408848806
473,381.05783032471146,0.0011471400697716753,0.0011543338606147288,0.0011593672192542423
474,381.9512576529292,0.0010960595860400363,0.0011431603884987365,0.001145215074182238
475,382.8446849811469,0.001076162977586556,0.001131983101400312,0.0011309809367826427
476,383.7381123093646,0.001087588215356046,0.0011208492185568243,0.0011169244618754069
477,384.6315396375823,0.0011150707740626047,0.0011097286582061436,0.001103244172432109
478,385.52496696580005,0.001125874691498367,0.0010986522410653071,0.0010900719374832629
479,386.41839429401773,0.0011043142958770985,0.0010876096441346467,0.0010774810108551958
480,387.31182162223547,0.0010662057019261194,0.0010765988881278987,0.001065498065154747
481,388.2052489504532,0.0010277367172691894,0.0010656386529983998,0.0010541115535270746
482,389.0986762786709,0.0010014608778099918,0.0010547472473902274,0.001043273639095372
483,389.99210360688863,0.0009968395450887884,0.0010439529193029015,0.0010328982328877028
484,390.8855309351063,0.0010055135333159502,0.0010332085132469834,0.0010228608708678431
485,391.77895826332406,0.0010167738975379607,0.0010225710060829433,0.0010130059754128852
486,392.67238559154174,0.0010305964649620645,0.0010119952824433343,0.001003163926367075
487,393.5658129197595,0.0010378968470366608,0.0010014990210130026,0.00099317605438981
488,394.45924024797716,0.0010166777152536052,0.0009911143263957004,0.0009829222090302586
489,395.3526675761949,0.0009684566435180573,0.0009808276019406985,0.0009723442673165465
490,396.2460949044126,0.0009315423941045186,0.0009706551028481861,0.0009614599365938715
491,397.1395222326303,0.0009316506656677251,0.0009605613802862556,0.0009503635841629828
492,398.032949560848,0.0009529638561908139,0.000950571677127459,0.0009392134566369642
493,398.92637688906575,0.00095832015466256,0.0009406897898193927,0.0009282068464579205
494,399.81980421728343,0.0009301135683004758,0.0009309022258312783,0.0009175465205106989
495,400.7132315455012,0.0008888591977050669,0.0009212096458734645,0.000907403391745444
496,401.6066588737189,0.0008617819928307596,0.0009116033725629665,0.0008978820706600295
497,402.5000862019366,0.0008470315059359093,0.0009021029937016105,0.0008889970072663744
498,403.39351353015434,0.0008347801173989994,0.000892710582009172,0.0008806663724751288
499,404.286940858372,0.0008413558204356309,0.0008833995506392194,0.0008727277806097065
500,405.18036818658976,0.0008795718381662432,0.0008741564207751532,0.0008649745466803013
501,406.07379551480744,0.0009171265197389182,0.0008649892647254142,0.0008572048300393851
502,406.9672228430252,0.0009182783125358855,0.0008558942323754936,0.0008492710590946359
503,407.86065017124287,0.0008810174777444475,0.000846878222714719,0.0008411156669591753
504,408.7540774994606,0.0008242783768084662,0.0008379256810946824,0.000832782402499298
505,409.6475048276783,0.0007834520811728414,0.000829027241194598,0.000824399531205382
506,410.54093215589603,0.0007800677935705356,0.0008201731160353811,0.0008161397559342822
507,411.4343594841137,0.000794756397444823,0.0008113762357703693,0.0008081686887388629
508,412.32778681233145,0.0007936749021821718,0.0008026267672404683,0.0008005967753540331
509,413.22121414054914,0.0007696376479915675,0.000793927281998706,0.0007934477776291966
510,414.1146414687669,0.0007541545781343919,0.0007852714849095927,0.000786651084078264
511,415.00806879698456,0.0007706866564825176,0.0007766736648766772,0.0007800574372938973
512,415.9014961252023,0.0008047779260794727,0.0007681024800831372,0.0007734708342184307
513,416.79492345342004,0.0008262049338024506,0.0007595754965783612,0.0007666855906729944
514,417.6883507816377,0.0008058192450848519,0.0007510652911747618,0.0007595178559648471
515,418.58177810985546,0.00074897660585008,0.0007425978861937266,0.0007518246938188764
516,419.47520543807315,0.0007022707535919771,0.0007341513514787957,0.0007435094499257202
517,420.3686327662909,0.0007005801293843934,0.0007257488254072058,0.0007345172393189147
518,421.26206009450857,0.0007311669671492137,0.0007174045542136274,0.0007248271570813512
519,422.1554874227263,0.0007551742861706713,0.0007090979981786003,0.0007144475139688215
520,423.048914750944,0.0007486225236524091,0.0007008175473927289,0.0007034176032035114
521,423.94234207916173,0.0007139956118715192,0.0006925843716557363,0.0006918156976017246
522,424.8357694073794,0.0006727356826583063,0.0006844161997229702,0.0006797697788716963
523,425.72919673559716,0.0006483272411441946,0.0006763020708868736,0.0006674659666055095
524,426.62262406381484,0.0006450855164558431,0.0006682508820493884,0.0006551499223133613
525,427.5160513920326,0.0006513292029164696,0.0006602402685127681,0.0006431181355864489
526,428.40947872025026,0.0006463279342486879,0.0006522739085306158,0.0006316981934067369
527,429.302906048468,0.000615758773933791,0.000644365512471812,0.0006212192913838003
528,430.1963333766857,0.0005754240258273713,0.0006365286183915578,0.0006119760757790566
529,431.0897607049034,0.0005513587018494867,0.0006287484111699862,0.00060419031246245
530,431.98318803312117,0.000549617928654829,0.0006210320447701268,0.000597975777402986
531,432.87661536133885,0.0005618827756482716,0.0006133866761497776,0.0005933119906649623
532,433.7700426895566,0.0005754938846674238,0.0006057896827273519,0.0005900317987814385
533,434.6634700177743,0.0005798970967391661,0.000598237204758391,0.0005878262935033778
534,435.556897345992,0.0005779108316324325,0.0005907406033790108,0.0005862682757352037
535,436.4503246742097,0.0005821613356056951,0.0005833012853095786,0.0005848527376609094
536,437.34375200242744,0.0005921907915587096,0.0005759215684665258,0.0005830500426204482
537,438.2371793306451,0.0006037220003729955,0.0005685858034716037,0.0005803650706577945
538,439.13060665886286,0.0006211816179932797,0.0005613202743874218,0.0005763940313298115
539,440.02403398708054,0.0006344723413547629,0.0005540990920749377,0.0005708703738810768
540,440.9174613152983,0.0006206345797410885,0.000546934064742811,0.0005636925614563791
541,441.81088864351597,0.0005824382504270605,0.0005398045536316526,0.0005549294067694614
542,442.7043159717337,0.000545815653955766,0.0005327272489734081,0.0005448027046103046
543,443.5977432999514,0.0005218576009500188,0.0005256955924206545,0.000533651116780298
544,444.49117062816913,0.0005093416040509923,0.0005187283929790735,0.0005218825693530526
545,445.38459795638687,0.0005029725305112635,0.0005118044084512097,0.0005099239367616998
546,446.27802528460455,0.0004914540625031303,0.0005049379445084789,0.0004981761970934256
547,447.1714526128223,0.00047255579199890173,0.0004981147252179949,0.00048698089118909044
548,448.06487994104,0.00045412783854324577,0.0004913574553271241,0.0004766004304366223
549,448.9583072692577,0.00044211702258703625,0.000484645366363855,0.00046721154357437793
550,449.8517345974754,0.0004399083208176638,0.0004779798348763456,0.0004589087199068654
551,450.74516192569314,0.0004413346392048977,0.00047138337587109154,0.0004517133266219775
552,451.6385892539108,0.00043887758851767275,0.00046484185119855805,0.00044558421467862867
553,452.53201658212856,0.00043489394487123876,0.00045837115660529856,0.0004404268562009565
554,453.42544391034625,0.00042976086240018995,0.00045196747444743425,0.00043609995077774355
555,454.318871238564,0.00042066454023769156,0.00044560540198832236,0.00043242043997745295
556,455.21229856678167,0.0004106851929291945,0.00043930696980228783,0.00042916937136340153
557,456.1057258949994,0.00040905652674285136,0.0004330605330475007,0.0004261015394963154
558,456.9991532232171,0.00042218887893148233,0.0004268818074690929,0.0004229610581456405
559,457.89258055143483,0.00044184404487274944,0.00042076416756235924,0.0004195031510870459
560,458.7860078796526,0.00045096886082558523,0.00041467809357917547,0.0004155200612972393
561,459.67943520787026,0.000440868266762303,0.0004086506905985665,0.0004108668719951873
562,460.572862536088,0.0004190132601405065,0.0004026466134036752,0.00040548194997558075
563,461.4662898643057,0.00040314081525825367,0.0003966954874995076,0.00039939707542697365
564,462.3597171925234,0.0003997896742531136,0.0003908019107269872,0.00039273406705974014
565,463.2531445207411,0.00039937829204745787,0.0003849461665801844,0.0003856873887111232
566,464.14657184895884,0.0003875155612539902,0.00037912743051381426,0.00037849513829258855
567,465.0399991771765,0.0003601049631978597,0.00037331959470525655,0.0003714032527888097
568,465.93342650539427,0.00033168714405164886,0.0003675409500097363,0.00036462915087146446
569,466.82685383361195,0.0003192925652659712,0.000361790041654594,0.00035833108839882166
570,467.7202811618297,0.00032933661670625736,0.0003560567935894969,0.00035258825858577137
571,468.6137084900474,0.00035246931978515886,0.0003503556660175247,0.0003473944708208038
572,469.5071358182651,0.0003594933807719389,0.00034466588207023464,0.0003426656365615587
573,470.4005631464828,0.0003402275726608272,0.00033898962745204674,0.000338258859213033
574,471.2939904747005,0.0003231149681334385,0.0003333301693747447,0.00033399911112655384
575,472.1874178029182,0.0003243607237054147,0.0003276704173495871,0.00032970849729344065
576,473.08084513113596,0.0003316645562668096,0.00032203397459434473,0.000325232965401854
577,473.9742724593537,0.000337933974669003,0.0003164208031698309,0.00032046195766851336
578,474.86769978757144,0.0003434264169534796,0.00031081491422769785,0.00031533785581335313
579,475.76112711578907,0.0003371373822484469,0.0003052264131288053,0.0003098540808200411
580,476.6545544440068,0.0003082531277277458,0.0002996492193196519,0.00030404316426501434
581,477.54798177222455,0.00027224753267771204,0.0002940934100706578,0.00029795853143527905
582,478.4414091004423,0.0002594461317183378,0.00028855802479491987,0.0002916554188586285
583,479.3348364286599,0.00027527315111464286,0.0002830656301412309,0.0002851765955502394
584,480.22826375687765,0.00029307865056498036,0.00027759596704304883,0.0002785470465489046
585,481.1216910850954,0.00029074911149221875,0.0002721645038867439,0.00027177882077118254
586,482.01511841331313,0.00027454777182355406,0.00026678262308165796,0.0002648837689663708
587,482.90854574153076,0.00026269827637277987,0.0002614409667908299,0.00025788911504690806
588,483.8019730697485,0.00025853943237972855,0.0002561557671981476,0.00025084972780508257
589,484.69540039796624,0.00025144586716776326,0.00025092671811082753,0.00024385198836782788
590,485.588827726184,0.00023471565851540714,0.00024578216862009044,0.00023700691637494804
591,486.4822550544016,0.00021463771112225884,0.00024069637082167698,0.0002304337569243178
592,487.37568238261935,0.00020330091687974244,0.0002356977450586365,0.0002242383453941696
593,488.2691097108371,0.00020204192380095034,0.0002307834793093032,0.00021849225648688057
594,489.1625370390548,0.00020004224386936775,0.0002259562121942643,0.00021321851514752015
595,490.05596436727257,0.00019469644223501912,0.00022121842683899999,0.00020838764570408152
596,490.9493916954902,0.00019757301182871578,0.0002165854038093499,0.0002039247700627007
597,491.84281902370793,0.00020837555745123438,0.00021204576243012102,0.00019972536633048945
598,492.7362463519257,0.00021244522366484068,0.0002076193373058605,0.0001956751765865595
599,493.6296736801434,0.00020629620508947328,0.0002033005131311071,0.00019166925092780192
600,494.52310100836104,0.00019515785390874547,0.000199096026489142,0.00018762627393481156
601,495.4165283365788,0.00018098022798195226,0.0001950100973428058,0.0001834965489421507
602,496.3099556647965,0.0001665945631733656,0.00019103822371280087,0.00017926432418367244
603,497.20338299301426,0.00016067689327046425,0.00018718148442848433,0.00017494656119612664
604,498.0968103212319,0.00016848199829921942,0.00018344703323785699,0.0001705902552043779
605,498.9902376494496,0.0001798148303390791,0.00017983597293377642,0.00016626920896271023
606,499.88366497766737,0.00018046036118711834,0.00017634309480743214,0.00016207954225034356
607,500.7770923058851,0.0001680879699355868,0.00017296522740137482,0.000158132209576251
608,501.67051963410285,0.00014887272810921548,0.00016969936481234569,0.0001545411029869379
609,502.5639469623205,0.00012855135142653273,0.00016655375651891343,0.00015140693863690483
610,503.4573742905382,0.0001162824128798241,0.00016351456922082018,0.00014879933946620699
611,504.35080161875595,0.00012051001966423691,0.0001606008674212416,0.00014674123190498633
612,505.2442289469737,0.00013422039353205202,0.00015779096146107356,0.00014519995338465016
613,506.1376562751913,0.000145949642463168,0.00015508109327098471,0.0001440880483392948
614,507.03108360340906,0.00015161535561539376,0.00015246533295682217,0.0001432741240234955
615,507.9245109316268,0.0001523430358071276,0.00014994208435834292,0.0001426013794639008
616,508.81793825984454,0.00015208803732190868,0.0001475111477270964,0.0001419095700954557
617,509.71136558806216,0.00014904969991285096,0.00014517225574750236,0.00014105582783174888
618,510.6047929162799,0.0001427613758116917,0.0001429037765101918,0.0001399308378672766
619,511.49822024449765,0.00013945773462185738,0.0001407139972528639,0.0001384687268317965
620,512.3916475727153,0.0001406879316118209,0.00013858086254235703,0.0001366507859325972
621,513.2850749009331,0.00014245702069329112,0.0001364996248602126,0.00013450419039084081
622,514.1785022291508,0.00014005823974410736,0.0001344896056470654,0.00013209700398531497
623,515.0719295573685,0.00013359510009170215,0.0001325314726309145,0.00012953026867750043
624,515.9653568855863,0.0001286687457702372,0.0001306090400661673,0.0001269274218385204
625,516.858784213804,0.0001242625431383747,0.0001287306187710128,0.00012442114797613432
626,517.7522115420215,0.0001159232627001522,0.00012688496395192142,0.00012213824334691485
627,518.6456388702393,0.00010598856345820059,0.00012506912647673035,0.00012018395402144545
628,519.539066198457,9.985688647351504e-05,0.00012327318039335533,0.00011862807680408946
629,520.4324935266748,0.00010123352453456914,0.00012150133210968429,0.0001174953937331153
630,521.3259208548925,0.00010927398119137593,0.00011975054542388838,0.00011676246549372949
631,522.2193481831102,0.00011637380179970819,0.00011801295499860595,0.00011636151410647623
632,523.112775511328,0.00011913348174684223,0.00011626872628865483,0.00011619049198062513
633,524.0062028395457,0.0001209093053460647,0.00011452708940223722,0.00011612703617795699
634,524.8996301677632,0.00012148159178801228,0.00011278605816705533,0.00011604333520192371
635,525.793057495981,0.00012196872868182855,0.0001110517495915723,0.000115819192951473
636,526.6864848241987,0.0001239375040530994,0.00010930744487642714,0.00011535159177506264
637,527.5799121524165,0.00012133418453848364,0.00010755604592612138,0.00011456037463984801
638,528.4733394806342,0.00011245040404000773,0.00010579248770817234,0.00011339074411516433
639,529.3667668088519,0.00010772460627487874,0.00010402077888631913,0.00011181373360440436
640,530.2601941370697,0.00011461856003535328,0.00010224476790115754,0.00010982559244664709
641,531.1536214652874,0.00012452125157955333,0.000100457431529893,0.00010744642375319805
642,532.0470487935052,0.0001242017603864158,9.865540542604294e-05,0.00010471787543155726
643,532.9404761217227,0.00011086347354575443,9.684230402490804e-05,0.00010169957901426209
644,533.8339034499404,9.201741750868782e-05,9.502511768791979e-05,9.846442752340846e-05
645,534.7273307781581,7.840291829402391e-05,9.320257994225445e-05,9.509340687104707e-05
646,535.6207581063759,7.767023359861173e-05,9.136432942186076e-05,9.167108147844366e-05
647,536.5141854345936,8.829494096520441e-05,8.952356358979052e-05,8.828261596622036e-05
648,537.4076127628114,9.728728649758751e-05,8.768052288253703e-05,8.501236726544351e-05
649,538.3010400910291,9.284478627820126e-05,8.583842141036061e-05,8.194298662352189e-05
650,539.1944674192468,7.801068634916426e-05,8.40007725605183e-05,7.915323808676006e-05
651,540.0878947474644,6.536081185195742e-05,8.216577264348702e-05,7.671288042353487e-05
652,540.9813220756821,6.205528285630225e-05,8.034047470176757e-05,7.4674089213827e-05
653,541.8747494038998,6.209116621150078e-05,7.851916002055463e-05,7.306063316389971e-05
654,542.7681767321176,5.874129710337768e-05,7.670906007683137e-05,7.185763474505448e-05
655,543.6616040603353,5.674575909426434e-05,7.491246377191553e-05,7.100549295236064e-05
656,544.5550313885531,6.109915631709903e-05,7.313378738640193e-05,7.04010037069437e-05
657,545.4484587167708,6.88718734244642e-05,7.13763755749512e-05,6.990698065892225e-05
658,546.3418860449885,7.843921526642411e-05,6.963895230460212e-05,6.936933978210055e-05
659,547.2353133732063,8.794311057639721e-05,6.793153074451236e-05,6.863848939511515e-05
660,548.1287407014238,8.929961782753188e-05,6.624413679901124e-05,6.75906896891454e-05
661,549.0221680296415,7.944678076063321e-05,6.458058945633663e-05,6.614515741005711e-05
662,549.9155953578593,6.678073123762397e-05,6.295009240144407e-05,6.427394381355811e-05
663,550.809022686077,5.951872689737567e-05,6.134596943806096e-05,6.200346789156018e-05
664,551.7024500142948,5.853063803534865e-05,5.9781600117644816e-05,5.9408371840103634e-05
665,552.5958773425125,5.971879556611359e-05,5.8246645854920696e-05,5.659957294276391e-05
666,553.4893046707302,5.845837367807036e-05,5.67485389965457e-05,5.370885261325396e-05
667,554.382731998948,5.2986901955682645e-05,5.529250301740603e-05,5.087222703574266e-05
668,555.2761593271655,4.3217970410147295e-05,5.387420224004293e-05,4.8214027157359304e-05
669,556.1695866553832,3.27083164256594e-05,5.249550056217455e-05,4.583335038799467e-05
670,557.063013983601,2.7686208011097146e-05,5.115919962684563e-05,4.3794377051205783e-05
671,557.9564413118187,2.8967255885035768e-05,4.986020466368012e-05,4.21217995037227e-05
672,558.8498686400364,3.328967953838047e-05,4.860969363819084e-05,4.080206251352555e-05
673,559.7432959682542,3.856350043820476e-05,4.7395138145713696e-05,3.979017828726381e-05
674,560.6367232964719,4.3173457941266215e-05,4.622239188966561e-05,3.902073797770355e-05
675,561.5301506246897,4.57133829190298e-05,4.50907980747892e-05,3.842078352095028e-05
676,562.4235779529074,4.452352038795658e-05,4.4001935301934854e-05,3.7921837382581724e-05
677,563.3170052811249,4.014727403214235e-05,4.2949762520890435e-05,3.7468814499435137e-05
678,564.2104326093427,3.5527322353998245e-05,4.193638109615921e-05,3.702462635761418e-05
679,565.1038599375604,3.1699386849901894e-05,4.095426766710794e-05,3.6570606648037954e-05
680,565.9972872657781,3.002806689968047e-05,4.0003764796512175e-05,3.610392267611745e-05
681,566.8907145939959,3.315983733425526e-05,3.9089096256086196e-05,3.56335224959988e-05
682,567.7841419222136,3.9218148722908015e-05,3.820020116085377e-05,3.517586361052383e-05
683,568.6775692504314,4.201741134530223e-05,3.733798182951434e-05,3.4750960266407065e-05
684,569.5709965786491,3.860619311144695e-05,3.650517330384035e-05,3.437862316520944e-05
685,570.4644239068666,3.1586695141950863e-05,3.5687934509326875e-05,3.407452459847885e-05
686,571.3578512350844,2.5918359205894357e-05,3.4891830197982234e-05,3.3846015573522467e-05
687,572.2512785633021,2.600281064238688e-05,3.4113579554119095e-05,3.368824875160966e-05
688,573.1447058915198,2.987829957657993e-05,3.335355799261132e-05,3.358172352809418e-05
689,574.0381332197376,3.1983050089437435e-05,3.2599061336189976e-05,3.349248423224897e-05
690,574.9315605479553,3.296372821878416e-05,3.185149141115449e-05,3.3375701712372465e-05
691,575.824987876173,3.6654132222385715e-05,3.111092496197453e-05,3.3182389126700285e-05
692,576.7184152043908,4.1893276458613984e-05,3.0377017185641457e-05,3.286792371554564e-05
693,577.6118425326085,4.375895409238123e-05,2.9648261973256125e-05,3.2400314082674855e-05
694,578.505269860826,3.878981948317193e-05,2.892115831047413e-05,3.176607975699351e-05
695,579.3986971890438,3.0582099828023465e-05,2.819451218097784e-05,3.0972242225452994e-05
696,580.2921245172615,2.6653315804064e-05,2.7463972126034986e-05,3.0044032506453393e-05
697,581.1855518454793,2.764952077487712e-05,2.6726281056268246e-05,2.9019098705781624e-05
698,582.078979173697,2.763736382545833e-05,2.5989888005675294e-05,2.7939848269518726e-05
699,582.9724065019147,2.4181980045138316e-05,2.5250449737059826e-05,2.6845840745445226e-05
700,583.8658338301325,2.169570101058307e-05,2.4512152877179796e-05,2.5767847301417826e-05
701,584.7592611583502,2.3557762684180058e-05,2.3768281773617677e-05,2.4724508674563255e-05
702,585.6526884865677,2.6090192930540148e-05,2.3019502893426782e-05,2.372174890772843e-05
703,586.5461158147855,2.4711370303542046e-05,2.227083945896875e-05,2.27545005245408e-05
704,587.4395431430032,2.103559175221921e-05,2.152452810740827e-05,2.1809998134012092e-05
705,588.332970471221,1.8908942012183247e-05,2.0773629038057373e-05,2.0871874119454686e-05
706,589.2263977994387,1.8705566446013113e-05,2.0024976263484008e-05,1.9924406425721783e-05
707,590.1198251276564,1.9346041633254984e-05,1.9280689052185673e-05,1.8956376313424896e-05
708,591.0132524558742,2.0093151979373387e-05,1.853753239500427e-05,1.7964021928641645e-05
709,591.9066797840919,2.0256643293658658e-05,1.780046696408903e-05,1.695256402492215e-05
710,592.8001071123097,1.977956678178471e-05,1.707524818642739e-05,1.593585453203317e-05
711,593.6935344405272,1.7489308352049682e-05,1.636045316532922e-05,1.493396966758349e-05
712,594.5869617687449,1.225503575840227e-05,1.5657369937338784e-05,1.3969049899727326e-05
713,595.4803890969627,6.750503524032024e-06,1.4968685277339353e-05,1.3060252112396593e-05
714,596.3738164251804,4.555511578436747e-06,1.4291543104183092e-05,1.2219097779876431e-05
715,597.2672437533981,6.135646175128587e-06,1.363227421044978e-05,1.1446554759812486e-05
716,598.1606710816159,9.68072369059484e-06,1.2990459717334913e-05,1.0732785866097545e-05
717,599.0540984098336,1.309140396712142e-05,1.236869064109835e-05,1.0059734045544983e-05
718,599.9475257380514,1.49246623463436e-05,1.1769497961678077e-05,9.405856579801051e-06
719,600.8409530662689,1.4148467066276967e-05,1.1191236941862042e-05,8.751686749962915e-06
720,601.7343803944866,1.0346123213238586e-05,1.063366800703447e-05,8.084718528941162e-06
721,602.6278077227043,5.6185597662441435e-06,1.0101217929144659e-05,7.4024167485325676e-06
722,603.5212350509221,3.2732353189286254e-06,9.591631064391527e-06,6.712794990748167e-06
723,604.4146623791398,4.076592049463328e-06,9.107851458259167e-06,6.032709521472456e-06
724,605.3080897073576,5.768308500673282e-06,8.649787858308574e-06,5.3845419697051e-06
725,606.2015170355753,5.639468552966154e-06,8.218461581058316e-06,4.792160075340698e-06
726,607.094944363793,3.492180015315348e-06,7.81639990175798e-06,4.276979693834615e-06
727,607.9883716920108,1.3354063172248554e-06,7.44068103871544e-06,3.854729657103761e-06
728,608.8817990202283,3.378288207621399e-07,7.09049128563839e-06,3.5332846400015466e-06
729,609.775226348446,2.6523461696095476e-07,6.767782216087141e-06,3.311758422832638e-06
730,610.6686536766638,9.724356632530675e-07,6.469874932749716e-06,3.180933830973848e-06
731,611.5620810048815,2.4021543483603393e-06,6.196512485036097e-06,3.124985580983968e-06
732,612.4555083330993,3.531201135960399e-06,5.946958874086812e-06,3.1242744833691024e-06
733,613.348935661317,3.7123886409730936e-06,5.725428698481308e-06,3.1587588584175332e-06
734,614.2423629895347,4.310972399400473e-06,5.525344358678591e-06,3.2113526656018495e-06
735,615.1357903177525,5.782037138853848e-06,5.3508630445628035e-06,3.270467403068911e-06
736,616.0292176459702,6.049645297227451e-06,5.196784626317319e-06,3.3310939479822087e-06
737,616.9226449741877,4.158024504174503e-06,5.0613818432903085e-06,3.394126031134639e-06
738,617.8160723024055,1.8173260609986263e-06,4.9457409421720675e-06,3.4641183823644774e-06
739,618.7094996306232,5.296776120066445e-07,4.850518328624502e-06,3.5461538039076477e-06
740,619.602926958841,3.3460766831743964e-07,4.770046719607761e-06,3.6427901182212976e-06
741,620.4963542870587,1.215097379327551e-06,4.70623830045987e-06,3.752048456924815e-06
742,621.3897816152764,3.5242282380306336e-06,4.655771674685423e-06,3.867074874126053e-06
743,622.2832089434942,6.4520424743505725e-06,4.6197682543302645e-06,3.9775647243981345e-06
744,623.1766362717119,7.83543079865346e-06,4.599010115102229e-06,4.072473531598283e-06
745,624.0700635999294,6.883815554550386e-06,4.588533711519221e-06,4.1431475709801016e-06
746,624.9634909281472,5.021842201169374e-06,4.586469971358915e-06,4.1859199710438294e-06
747,625.8569182563649,3.8472566765313924e-06,4.592422840597236e-06,4.2034428444971095e-06
748,626.7503455845826,3.655193347847901e-06,4.6068161658631695e-06,4.204456313895848e-06
749,627.6437729128004,3.4323090051980584e-06,4.6282794729359726e-06,4.20216086353984e-06
750,628.5372002410181,2.9205065283435318e-06,4.652953751092179e-06,4.211699769691205e-06
751,629.4306275692359,3.1118272273833732e-06,4.680164303210315e-06,4.2473850680589914e-06
752,630.3240548974536,3.681551150702929e-06,4.710488641487599e-06,4.320221667391504e-06
753,631.2174822256713,3.681360162460199e-06,4.743651071317468e-06,4.4360846483185386e-06
754,632.1109095538889,3.836604189799034e-06,4.7759302134351485e-06,4.594696450243508e-06
755,633.0043368821066,4.507811378999006e-06,4.8078309907931235e-06,4.789418206669041e-06
756,633.8977642103243,4.856467624005758e-06,4.8381631666322975e-06,5.007835323654592e-06
757,634.7911915385421,4.629448340794449e-06,4.8641258667582065e-06,5.233139253203068e-06
758,635.6846188667598,4.317945904437205e-06,4.886634502265508e-06,5.446307042253904e-06
759,636.5780461949776,5.236442891947085e-06,4.905242068206968e-06,5.628988767029937e-06
760,637.4714735231953,7.777299307991788e-06,4.91669973759403e-06,5.766812473087462e-06
761,638.364900851413,9.679811923899873e-06,4.923131743122996e-06,5.852558771593665e-06
762,639.2583281796306,9.229084891978127e-06,4.922639021844344e-06,5.888451508274243e-06
763,640.1517555078483,7.806199761017814e-06,4.914066327671258e-06,5.886780236101184e-06
764,641.045182836066,6.826924720187783e-06,4.896245657062851e-06,5.868297489674104e-06
765,641.9386101642838,5.467346610697744e-06,4.869037676158802e-06,5.858316026862176e-06
766,642.8320374925015,3.197859111570139e-06,4.831681171458176e-06,5.8810631940051445e-06
767,643.7254648207193,1.3948957597785429e-06,4.785649685334164e-06,5.9534471614534006e-06
768,644.618892148937,1.3029992611524746e-06,4.7303292520497175e-06,6.079746344994102e-06
769,645.5123194771547,2.7913309096908194e-06,4.666295342734949e-06,6.248692343235256e-06
770,646.4057468053725,4.818254951203137e-06,4.592580068768951e-06,6.433934836812579e-06
771,647.29917413359,7.04968678971189e-06,4.5093059659947094e-06,6.59805376064207e-06
772,648.1926014618077,1.0189323061969307e-05,4.4167249732437535e-06,6.699344207992382e-06
773,649.0860287900255,1.3480885921130287e-05,4.315030833101828e-06,6.6998270774872155e-06
774,649.9794561182432,1.471183936028694e-05,4.205422940520674e-06,6.572582954858502e-06
775,650.872883446461,1.240490222635531e-05,4.089628561094884e-06,6.3066922301425125e-06
776,651.7663107746787,7.540029347225693e-06,3.967521790320769e-06,5.9087381047356515e-06
777,652.6597381028964,3.162391592418379e-06,3.8400223373730525e-06,5.400773467604667e-06
778,653.5531654311142,1.2015316205888865e-06,3.708174980860409e-06,4.815562112902137e-06
779,654.4465927593317,1.4327946701747022e-06,3.5730834420524047e-06,4.190498515635928e-06
780,655.3400200875494,2.696687390736887e-06,3.4362395309467167e-06,3.5617343608679405e-06
781,656.2334474157672,3.278042026595601e-06,3.298212392972119e-06,2.959715559705982e-06
782,657.1268747439849,2.3170327148806274e-06,3.161493829323055e-06,2.406732591975186e-06
783,658.0203020722026,9.350032672026037e-07,3.0261644094929434e-06,1.9164495671711387e-06
784,658.9137294004204,2.1337869086331364e-07,2.8926479441271425e-06,1.4949111202921025e-06
785,659.8071567286381,2.7381131100659034e-08,2.7636747381527018e-06,1.142334816117953e-06
786,660.7005840568559,1.9544357868513513e-09,2.639698965449201e-06,8.550627587120003e-07
787,661.5940113850736,2.220446049250313e-16,2.521714894759058e-06,6.272666799928194e-07
788,662.4874387132911,2.220446049250313e-16,2.4103688073051765e-06,4.5224914806526513e-07
789,663.3808660415089,2.220446049250313e-16,2.306432226395279e-06,3.2336423576257547e-07
790,664.2742933697266,2.220446049250313e-16,2.210554469474338e-06,2.3465655369989403e-07
791,665.1677206979443,2.220446049250313e-16,2.1232551114498062e-06,1.8130362350266893e-07
792,666.0611480261621,2.220446049250313e-16,2.0441423505633033e-06,1.5988764470313675e-07
793,666.9545753543798,2.220446049250313e-16,1.9741436511160633e-06,1.6846544945313418e-07
794,667.8480026825976,2.220446049250313e-16,1.9142836759963075e-06,2.0638138296550986e-07
795,668.7414300108153,2.220446049250313e-16,1.8636562797376024e-06,2.737883580714717e-07
796,669.6348573390328,2.220446049250313e-16,1.8227022060974237e-06,3.709016955287554e-07
797,670.5282846672505,2.220446049250313e-16,1.7901723554709097e-06,4.970913339989163e-07
798,671.4217119954683,1.0957905024687672e-09,1.7659688434054546e-06,6.499965555328946e-07
799,672.315139323686,1.6368323708353955e-08,1.750354458372961e-06,8.248968368320362e-07
800,673.2085666519038,1.3368983269539107e-07,1.742086865233004e-06,1.014568613513997e-06
801,674.1019939801215,6.32629122994191e-07,1.7397424281594317e-06,1.2097858903889113e-06
802,674.9954213083392,1.7669619491243488e-06,1.744240603508708e-06,1.4004846728035402e-06
803,675.888848636557,2.978139880200027e-06,1.754108534843882e-06,1.5774301521688364e-06
804,676.7822759647747,3.1717209587355774e-06,1.7676003707521507e-06,1.7340443177488302e-06
805,677.6757032929922,2.61143639401521e-06,1.7856104963215488e-06,1.8679248495143586e-06
806,678.56913062121,2.686948390422621e-06,1.805868434705764e-06,1.9815663935070485e-06
807,679.4625579494277,3.2446711543682245e-06,1.8286332941350626e-06,2.0819162710629068e-06
808,680.3559852776455,2.877702720596888e-06,1.8528635338562176e-06,2.178656893488074e-06
809,681.2494126058632,1.5995558435186284e-06,1.8767901916795863e-06,2.2814600331808443e-06
810,682.1428399340809,5.420520993291122e-07,1.8998550830343908e-06,2.396813657344204e-06
811,683.0362672622987,1.2723879899035563e-07,1.9228004349820162e-06,2.5252653387645934e-06
812,683.9296945905164,1.7119944759360686e-07,1.944421051157294e-06,2.659952275957717e-06
813,684.8231219187339,8.535195595565623e-07,1.9636254028255507e-06,2.787044064648521e-06
814,685.7165492469517,2.878173344467849e-06,1.9797739662734518e-06,2.8882438537570237e-06
815,686.6099765751694,6.240612578268699e-06,1.9935850810275284e-06,2.944901263154216e-06
816,687.5034039033872,8.795595884056069e-06,2.00360367199129e-06,2.9427704527954715e-06
817,688.3968312316049,8.009311735464598e-06,2.0095037513044716e-06,2.8761785045052353e-06
818,689.2902585598226,4.610287427462252e-06,2.011017388049267e-06,2.7504574271561535e-06
819,690.1836858880404,1.6276677840654178e-06,2.0070756350490843e-06,2.5819222564709262e-06
820,691.0771132162581,3.421495041148238e-07,1.99937802436538e-06,2.3953153520798616e-06
821,691.9705405444759,4.1778799187519746e-08,1.9859584653402677e-06,2.2192843340242758e-06
822,692.8639678726934,2.7985672643676336e-09,1.967431338925818e-06,2.080928777727138e-06
823,693.7573952009111,6.960947020796703e-10,1.9447082546584405e-06,2.0006243154909684e-06
824,694.6508225291288,1.1241907777049478e-08,1.917302790542724e-06,1.9882006182793987e-06
825,695.5442498573466,9.813831477375401e-08,1.8862642808270833e-06,2.0411876485214052e-06
826,696.4376771855643,5.139833815212421e-07,1.8509185506492263e-06,2.1453721268926467e-06
827,697.3311045137821,1.6842606045302711e-06,1.811130409086253e-06,2.2774406172813893e-06
828,698.2245318419998,3.604069400981142e-06,1.7671803370389529e-06,2.409113515312982e-06
829,699.1179591702175,5.264220956638184e-06,1.7192402360667924e-06,2.511945120227568e-06
830,700.0113864984351,5.576176090975263e-06,1.6671985476721192e-06,2.5618989307947034e-06
831,700.9048138266528,4.904666082065525e-06,1.6129469699279215e-06,2.542902855490058e-06
832,701.7982411548705,4.397711849663354e-06,1.555917626659615e-06,2.4488246519871037e-06
833,702.6916684830883,3.841623793227399e-06,1.4965335245699774e-06,2.28363929869256e-06
834,703.585095811306,2.4620327529098994e-06,1.4352337641318042e-06,2.059920884821992e-06
835,704.4785231395238,9.690588141341608e-07,1.3724695363594355e-06,1.7961044159221358e-06
836,705.3719504677415,2.1990977437607698e-07,1.3086997631339836e-06,1.5131585510276623e-06
837,706.2653777959592,2.8177211850484083e-08,1.2443864199790497e-06,1.231349334871567e-06
838,707.158805124177,2.0165045180545e-09,1.1799895973048637e-06,9.676607895021027e-07
839,708.0522324523945,2.220446049250313e-16,1.115962372148357e-06,7.342150899398341e-07
840,708.9456597806122,2.220446049250313e-16,1.0527455764386646e-06,5.377722893379856e-07
841,709.83908710883,2.220446049250313e-16,9.907625590429712e-07,3.801580700987869e-07
842,710.7325144370477,2.220446049250313e-16,9.304140466971231e-07,2.593187270515447e-07
843,711.6259417652655,2.220446049250313e-16,8.720732129985493e-07,1.7065461099756608e-07
844,712.5193690934832,2.220446049250313e-16,8.160810647478732e-07,1.0832425862622438e-07
845,713.4127964217009,2.220446049250313e-16,7.6274225109363e-07,6.630821546393133e-08
846,714.3062237499187,2.220446049250313e-16,7.123213933810267e-07,3.9134883860202965e-08
847,715.1996510781362,2.220446049250313e-16,6.650400227183995e-07,2.226835583495473e-08
848,716.0930784063539,2.220446049250313e-16,6.210741985737066e-07,1.2222134609401563e-08
849,716.9865057345717,2.220446049250313e-16,5.805528658081656e-07,6.489816799915179e-09
850,717.8799330627894,2.220446049250313e-16,5.435569901022994e-07,3.381812500821076e-09
851,718.7733603910071,2.220446049250313e-16,5.101194933942501e-07,1.8382876916712817e-09
852,719.6667877192249,2.220446049250313e-16,4.7979587946639e-07,1.2643500633905111e-09
853,720.5602150474426,2.220446049250313e-16,4.5300007542494627e-07,1.4119399948853892e-09
854,721.4536423756604,2.220446049250313e-16,4.3014647466123806e-07,2.317233908135475e-09
855,722.3470697038781,2.220446049250313e-16,4.1049340859714144e-07,4.292141436138708e-09
856,723.2404970320956,2.220446049250313e-16,3.932861164934804e-07,7.960993363383653e-09
857,724.1339243603134,2.220446049250313e-16,3.7927306128890634e-07,1.432561198890201e-08
858,725.0273516885311,2.220446049250313e-16,3.682139501272411e-07,2.48316263026385e-08
859,725.9207790167488,2.220446049250313e-16,3.5944023443265807e-07,4.139668000088061e-08
860,726.8142063449666,2.220446049250313e-16,3.526790645279266e-07,6.635099521826608e-08
861,727.7076336731843,2.220446049250313e-16,3.4764385954387057e-07,1.0223960910520025e-07
862,728.6010610014021,2.220446049250313e-16,3.4404011474003293e-07,1.5145159414327733e-07
863,729.4944883296198,2.220446049250313e-16,3.4157113375446203e-07,2.156800403048696e-07
864,730.3879156578375,2.220446049250313e-16,3.395287395824378e-07,2.952753398746543e-07
865,731.281342986055,2.220446049250313e-16,3.373351768575869e-07,3.8862026623195696e-07
866,732.1747703142728,1.2292261245483587e-09,3.357814756321347e-07,4.917051323573209e-07
867,733.0681976424905,1.807974148699069e-08,3.355271045040078e-07,5.980879660087339e-07
868,733.9616249707083,1.4607368031658316e-07,3.3497230090829314e-07,6.993690554544982e-07
869,734.855052298926,6.796188203314865e-07,3.339293477181699e-07,7.861923001953824e-07
870,735.7484796271438,1.851195697841819e-06,3.3223500807299774e-07,8.496345904216019e-07
871,736.6419069553615,3.0066573239146455e-06,3.2975284164633774e-07,8.827070790682915e-07
872,737.5353342835792,2.9527328000801023e-06,3.263747668179234e-07,8.816212696459763e-07
873,738.4287616117967,1.7583709189940467e-06,3.220218673527231e-07,8.46503063818557e-07
874,739.3221889400145,6.287297670040712e-07,3.166444610524378e-07,7.8136874397472e-07
875,740.2156162682322,1.326621812496751e-07,3.102214659430989e-07,6.933692230988787e-07
876,741.10904359645,1.6226304764949777e-08,3.027591163786905e-07,5.91499131971786e-07
877,742.0024709246677,1.0847175860267525e-09,2.9401586972005543e-07,4.850926430108373e-07
878,742.8958982528854,2.220446049250313e-16,2.8401636213029596e-07,3.8245143071082866e-07
879,743.7893255811032,2.220446049250313e-16,2.732924250707204e-07,2.8987376881924735e-07
880,744.6827529093209,2.220446049250313e-16,2.621790859563155e-07,2.1121393590576317e-07
881,745.5761802375387,2.220446049250313e-16,2.505809366320223e-07,1.479507760207133e-07
882,746.4696075657562,2.220446049250313e-16,2.3771185781128253e-07,9.963064700120202e-08
883,747.3630348939739,2.220446049250313e-16,2.2531217639514865e-07,6.449850958472848e-08
884,748.2564622221917,2.220446049250313e-16,2.1252467911370645e-07,4.0140930269583574e-08
885,749.1498895504094,2.220446049250313e-16,1.9949176192939478e-07,2.4016306215425565e-08
886,750.0433168786271,2.220446049250313e-16,1.8635088255263092e-07,1.3813572675182095e-08
887,750.9367442068449,2.220446049250313e-16,1.7323228460887147e-07,7.638126502194931e-09
888,751.8301715350626,2.220446049250313e-16,1.6025703506836114e-07,4.0602119225139e-09
889,752.7235988632804,2.220446049250313e-16,1.4753540934765676e-07,2.0748733031731878e-09
890,753.6170261914979,2.220446049250313e-16,1.3516564481004994e-07,1.01933160211722e-09
891,754.5104535197156,2.220446049250313e-16,1.2323306989887347e-07,4.81415889156631e-10
892,755.4038808479334,2.220446049250313e-16,1.118096033834846e-07,2.1857796423459964e-10
893,756.2973081761511,2.220446049250313e-16,1.00953606657315e-07,9.540548832711367e-11
894,757.1907355043688,2.220446049250313e-16,9.07100620819418e-08,4.003329770353911e-11
895,758.0841628325866,2.220446049250313e-16,8.111104229647119e-08,1.6149177160435066e-11
896,758.9775901608043,2.220446049250313e-16,7.217642937311139e-08,6.262683396474044e-12
897,759.871017489022,2.220446049250313e-16,6.391483875439712e-08,2.3348099765152606e-12
898,760.7644448172398,2.220446049250313e-16,5.6324701010537034e-08,8.368038104483453e-13
899,761.6578721454573,2.220446049250313e-16,4.9395454473161345e-08,2.883213370134877e-13
900,762.551299473675,2.220446049250313e-16,4.310880352754946e-08,9.550166487601346e-14
901,763.4447268018928,2.220446049250313e-16,3.7440000517460405e-08,3.0410679731509226e-14
902,764.3381541301105,2.220446049250313e-16,3.235911353748036e-08,9.309413857398794e-15
903,765.2315814583283,2.220446049250313e-16,2.7832247543060523e-08,2.7396783207394805e-15
904,766.125008786546,2.220446049250313e-16,2.3822691884718576e-08,7.751001732893053e-16
905,767.0184361147637,2.220446049250313e-16,2.029197327306925e-08,2.1081286971298784e-16
906,767.9118634429815,2.220446049250313e-16,1.720079903715149e-08,5.5121043637664456e-17
907,768.805290771199,2.220446049250313e-16,1.4509881119912688e-08,1.3855390441648823e-17
908,769.6987180994167,2.220446049250313e-16,1.218063637600261e-08,3.3481208918951414e-18
909,770.5921454276345,2.220446049250313e-16,1.0175763259705574e-08,7.777938742831256e-19
910,771.4855727558522,2.220446049250313e-16,8.459698823476131e-09,1.7370364482890468e-19
911,772.37900008407,2.220446049250313e-16,6.998963043233627e-09,3.72936052584348e-20
912,773.2724274122877,2.220446049250313e-16,5.7623998383577206e-09,7.697342889180162e-21
913,774.1658547405054,2.220446049250313e-16,4.7213257892432475e-09,1.5273139631926852e-21
914,775.0592820687232,2.220446049250313e-16,3.849598527522786e-09,2.9133780011510085e-22
915,775.9527093969409,2.220446049250313e-16,3.123617157892502e-09,5.34252270118559e-23
916,776.8461367251584,2.220446049250313e-16,2.5222669531733317e-09,9.41839588448052e-24
917,777.7395640533762,2.220446049250313e-16,2.026820039670604e-09,1.5962045028295325e-24
918,778.6329913815939,2.220446049250313e-16,1.6208029528171254e-09,2.60064544475271e-25
919,779.5264187098117,2.220446049250313e-16,1.2898408844399084e-09,4.073378706921718e-26
920,780.4198460380294,2.220446049250313e-16,5.389990143966371e-10,6.133515746116259e-27
921,781.3132733662471,2.220446049250313e-16,2.220446049250313e-16,8.878651635112117e-28
922,782.2067006944649,2.220446049250313e-16,2.220446049250313e-16,1.2358884801886408e-28
923,783.1001280226826,2.220446049250313e-16,2.220446049250313e-16,1.681023620968406e-29
924,783.9935553509001,2.220446049250313e-16,2.220446049250313e-16,4.393708767416345e-30
925,784.8869826791179,2.220446049250313e-16,2.220446049250313e-16,1.7874382334595096e-29
926,785.7804100073356,2.220446049250313e-16,2.220446049250313e-16,1.3151284741587765e-28
927,786.6738373355533,2.220446049250313e-16,2.220446049250313e-16,9.436596248023622e-28
928,787.5672646637711,2.220446049250313e-16,5.749023429198195e-10,6.510937327749943e-27
929,788.4606919919888,2.220446049250313e-16,1.2991688712312775e-09,4.318712289888869e-26
930,789.3541193202066,2.220446049250313e-16,1.6322780336398211e-09,2.753886777455933e-25
931,790.2475466484243,2.220446049250313e-16,2.0408614866347275e-09,1.6881806374615083e-24
932,791.140973976642,2.220446049250313e-16,2.5393571602551827e-09,9.94884750745168e-24
933,792.0344013048596,2.220446049250313e-16,3.144306781874616e-09,5.636475958285607e-23
934,792.9278286330773,2.220446049250313e-16,3.87451103703449e-09,3.0698953355256765e-22
935,793.821255961295,2.220446049250313e-16,4.751161131957192e-09,1.6073871954073282e-21
936,794.7146832895128,2.220446049250313e-16,5.797936900703235e-09,8.090930397028384e-21
937,795.6081106177305,2.220446049250313e-16,7.0410605469201835e-09,3.9152315459191163e-20
938,796.5015379459483,2.220446049250313e-16,8.509294281434669e-09,1.8213669959330723e-19
939,797.394965274166,2.220446049250313e-16,1.0233869603687815e-08,8.145514094219895e-19
940,798.2883926023837,2.220446049250313e-16,1.224833587201357e-08,3.502035640514918e-18
941,799.1818199306013,2.220446049250313e-16,1.4588316208759528e-08,1.447450261661876e-17
942,800.075247258819,2.220446049250313e-16,1.7291159778234592e-08,5.751323043184268e-17
943,800.9686745870367,2.220446049250313e-16,2.039548113216084e-08,2.19691320933827e-16
944,801.8621019152545,2.220446049250313e-16,2.3940579692167982e-08,8.067501664353438e-16
945,802.7555292434722,2.220446049250313e-16,2.7965735557962644e-08,2.848041101655126e-15
946,803.64895657169,2.220446049250313e-16,3.250938168500823e-08,9.665725710789632e-15
947,804.5423838999077,2.220446049250313e-16,3.7608157018618554e-08,3.153578937729477e-14
948,805.4358112281254,2.220446049250313e-16,4.3295850309426963e-08,9.891313601701971e-14
949,806.3292385563432,2.220446049250313e-16,4.960224992823334e-08,2.982533027248824e-13
950,807.2226658845607,2.220446049250313e-16,5.655192085911274e-08,8.645648548142495e-13
951,808.1160932127784,2.220446049250313e-16,6.416293594706232e-08,2.4093002081019012e-12
952,809.0095205409962,2.220446049250313e-16,7.244559414102172e-08,6.454539820175013e-12
953,809.9029478692139,2.220446049250313e-16,8.140116360696022e-08,1.6623431421875874e-11
954,810.7963751974316,2.220446049250313e-16,9.102069187518194e-08,4.1158268226694164e-11
955,811.6898025256494,2.220446049250313e-16,1.0128392831703157e-07,9.796581040968928e-11
956,812.5832298538671,2.220446049250313e-16,1.1215840592212608e-07,2.2416768311005757e-10
957,813.4766571820849,2.220446049250313e-16,1.2359872930777367e-07,4.931198628295701e-10
958,814.3700845103024,2.220446049250313e-16,1.3554611393260313e-07,1.0428287951371113e-09
959,815.2635118385201,2.220446049250313e-16,1.4792821747555793e-07,2.1200912731832333e-09
960,816.1569391667379,2.220446049250313e-16,1.6065929823775204e-07,4.143593350615058e-09
961,817.0503664949556,2.220446049250313e-16,1.7364072728831853e-07,7.78539625611286e-09
962,817.9437938231733,2.220446049250313e-16,1.8676187107525557e-07,1.4062590866691396e-08
963,818.8372211513911,2.220446049250313e-16,1.9990134963760618e-07,2.4419174976534303e-08
964,819.7306484796088,2.220446049250313e-16,2.1292866277042578e-07,4.0764081134724054e-08
965,820.6240758078266,2.220446049250313e-16,2.2570616298641018e-07,6.541921871414831e-08
966,821.5175031360443,2.220446049250313e-16,2.3809134043988224e-07,1.0092855937973092e-07
967,822.4109304642618,2.220446049250313e-16,2.4993937173225153e-07,1.496938026510605e-07
968,823.3043577924795,2.220446049250313e-16,2.611058723259277e-07,2.1343940065394517e-07
969,824.1977851206973,2.220446049250313e-16,2.714497817668626e-07,2.9256770835243614e-07
970,825.091212448915,2.220446049250313e-16,2.80836302619243e-07,3.8553091807903345e-07
971,825.9846397771328,1.1569718552875556e-09,2.8913980843473315e-07,4.883970818891151e-07
972,826.8780671053505,1.7153023125970236e-08,2.9624663358854526e-07,5.947958554516756e-07
973,827.7714944335683,1.3936793078312912e-07,3.02057658655522e-07,6.96376059619123e-07
974,828.664921761786,6.541742936677788e-07,3.0649060925732186e-07,7.837918733862821e-07
975,829.5583490900035,1.804783308417933e-06,3.094819939082583e-07,8.480836791552633e-07
976,830.4517764182212,2.979695061997374e-06,3.109886170784982e-07,8.8218095998644e-07
977,831.345203746439,2.979695061997374e-06,3.109886170784982e-07,8.821809599864447e-07
978,832.2386310746567,1.804783308417933e-06,3.094819939082583e-07,8.48083679155277e-07
979,833.1320584028745,6.541742936677788e-07,3.0649060925732186e-07,7.837918733862821e-07
980,834.0254857310922,1.3936793078312912e-07,3.02057658655522e-07,6.96376059619123e-07
981,834.91891305931,1.7153023125970236e-08,2.9624663358854526e-07,5.947958554516756e-07
982,835.8123403875277,1.1569718552875556e-09,2.8913980843473315e-07,4.883970818891151e-07
983,836.7057677157454,2.220446049250313e-16,2.80836302619243e-07,3.8553091807903345e-07
984,837.5991950439629,2.220446049250313e-16,2.714497817668626e-07,2.9256770835245796e-07
985,838.4926223721807,2.220446049250313e-16,2.611058723259277e-07,2.1343940065396339e-07
986,839.3860497003984,2.220446049250313e-16,2.4993937173225153e-07,1.4969380265107461e-07
987,840.2794770286162,2.220446049250313e-16,2.3809134043988224e-07,1.0092855937973092e-07
988,841.1729043568339,2.220446049250313e-16,2.2570616298641018e-07,6.541921871414831e-08
989,842.0663316850516,2.220446049250313e-16,2.1292866277042578e-07,4.0764081134724054e-08
990,842.9597590132694,2.220446049250313e-16,1.9990134963760612e-07,2.4419174976534303e-08
991,843.8531863414871,2.220446049250313e-16,1.8676187107525554e-07,1.4062590866691396e-08
992,844.7466136697049,2.220446049250313e-16,1.7364072728831853e-07,7.78539625611286e-09
993,845.6400409979224,2.220446049250313e-16,1.6065929823775204e-07,4.143593350615751e-09
994,846.5334683261401,2.220446049250313e-16,1.4792821747555793e-07,2.1200912731836097e-09
995,847.4268956543578,2.220446049250313e-16,1.3554611393260313e-07,1.042828795137304e-09
996,848.3203229825756,2.220446049250313e-16,1.2359872930777367e-07,4.931198628295701e-10
997,849.2137503107933,2.220446049250313e-16,1.1215840592212608e-07,2.2416768311005757e-10
998,850.1071776390111,2.220446049250313e-16,1.0128392831703154e-07,9.796581040968928e-11
999,851.0006049672288,2.220446049250313e-16,9.102069187518191e-08,4.1158268226694164e-11
1000,851.8940322954466,2.220446049250313e-16,8.140116360696022e-08,1.6623431421875874e-11
1001,852.7874596236641,2.220446049250313e-16,7.244559414102172e-08,6.454539820176595e-12
1002,853.6808869518818,2.220446049250313e-16,6.416293594706233e-08,2.409300208102509e-12
1003,854.5743142800995,2.220446049250313e-16,5.6551920859112765e-08,8.64564854814483e-13
1004,855.4677416083173,2.220446049250313e-16,4.960224992823334e-08,2.982533027248824e-13
1005,856.361168936535,2.220446049250313e-16,4.3295850309426924e-08,9.891313601701971e-14
1006,857.2545962647528,2.220446049250313e-16,3.760815701861853e-08,3.153578937729477e-14
1007,858.1480235929705,2.220446049250313e-16,3.250938168500822e-08,9.665725710789632e-15
1008,859.0414509211882,2.220446049250313e-16,2.7965735557962644e-08,2.848041101655126e-15
1009,859.934878249406,2.220446049250313e-16,2.3940579692167982e-08,8.067501664353438e-16
1010,860.8283055776235,2.220446049250313e-16,2.039548113216084e-08,2.1969132093390194e-16
1011,861.7217329058412,2.220446049250313e-16,1.7291159778234602e-08,5.751323043186229e-17
1012,862.615160234059,2.220446049250313e-16,1.4588316208759551e-08,1.44745026166239e-17
1013,863.5085875622767,2.220446049250313e-16,1.2248335872013566e-08,3.502035640514918e-18
1014,864.4020148904945,2.220446049250313e-16,1.0233869603687802e-08,8.145514094219895e-19
1015,865.2954422187122,2.220446049250313e-16,8.509294281434669e-09,1.8213669959330723e-19
1016,866.1888695469299,2.220446049250313e-16,7.0410605469201835e-09,3.9152315459191163e-20
1017,867.0822968751477,2.220446049250313e-16,5.797936900703235e-09,8.090930397028384e-21
1018,867.9757242033652,2.220446049250313e-16,4.751161131957192e-09,1.6073871954080019e-21
1019,868.8691515315829,2.220446049250313e-16,3.874511037034492e-09,3.0698953355269856e-22
1020,869.7625788598007,2.220446049250313e-16,3.144306781874615e-09,5.636475958288051e-23
1021,870.6560061880184,2.220446049250313e-16,2.539357160255178e-09,9.948847507451608e-24
1022,871.5494335162361,2.220446049250313e-16,2.0408614866347254e-09,1.6881806374611e-24
1023,872.4428608444539,2.220446049250313e-16,1.6322780336398211e-09,2.7538867774138825e-25


==> data/kde_dcpa.csv <==
,dcpa
0,120.60096108526156
1,279.2049423118993
2,181.5021218822873
3,39.387415782521316
4,388.0785026578863
5,479.41995427921046
6,101.49317776297565
7,194.878388418166
8,148.84843100751098
9,279.58183509769617
10,86.14972622301649
11,180.12698708233546
12,201.25910914602576
13,3.4077929897111847
14,99.18730931281227
15,45.90300264566698
16,474.9794232250615
17,332.9037120971304
18,255.13114015817132
19,116.13198584221823
20,20.707074053579593
21,309.4913238261978
22,161.6954262554318
23,296.76577932776763
24,369.98320055986187
25,112.4305114403798
26,44.657318052167014
27,94.64389241581584
28,253.36882468846076
29,185.61408817571711
30,203.9036359880808
31,241.8285598151141
32,273.21511286347106
33,333.887686298732
34,380.0810316312948
35,174.96794031277727
36,14.96134691648296
37,343.2560189962493
38,14.883520633448159
39,125.71874977419353
40,243.33776134475795
41,121.78646554221751
42,42.56449864137664
43,171.79316645543923
44,105.17169962156296
45,255.8758284864437
46,553.0574996772175
47,356.387851721836
48,284.22207453455354
49,273.5478488023656
50,126.05823339836284
51,361.95383683279164
52,464.7262563116676
53,5.675558969889749
54,11.1396850140269
55,97.82175877025466
56,226.53976502381457
57,440.92651799757147
58,405.9907322105904
59,50.989685964705146
60,20.757244569218688
61,226.938143005469
62,263.16104702743326
63,95.8231758901394
64,348.01596699183875
65,398.7505328651316
66,89.72454606995531
67,128.91066241777222
68,209.62241984972664
69,83.23408881790245
70,112.65692146313513
71,182.70542158527775
72,205.29119529135127
73,69.65827397335298
74,150.7599564016521
75,281.904181386756
76,350.71410903105823
77,199.74594940867516
78,49.24131716296495
79,133.16505267364838
80,203.9456849902032
81,60.82830571024493
82,17.295892548851242
83,204.43601734820558
84,135.1944280633922
85,182.58056619276172
86,177.66859579104323
87,94.09545515603807
88,124.79507375270683
89,248.99721449531165
90,103.6040792964205
91,147.9372104822765
92,18.928583311305996
93,205.07153838726222
94,75.4868276222382
95,13.01896376631244
96,55.25994657415865
97,7.5869143295582875
98,300.77961545251065
99,340.09156400729194
100,80.37474721393137
101,63.26582200478284
102,346.9696842949667
103,117.57537568109429
104,146.10715534988324
105,227.20597811219955
106,152.92681201213026
107,213.38199110879526
108,96.56300731408885
109,406.7436309033955
110,182.00661040895594
111,288.6892015634735
112,360.66858844505396
113,371.0254289941901
114,145.75070993964226
115,208.01747786643364
116,255.27375005120416
117,119.49946084346689
118,233.0021990305833
119,3.1394759016920646
120,114.76741116722152
121,203.73673718551265
122,0.2937302934588205
123,110.58912340219496
124,260.0181223933941
125,125.66224339788253
126,26.592529778855884
127,324.4064228719177
128,491.80583084678136
129,128.23623259799328
130,262.9500807198217
131,345.4917781430509
132,62.97530560083981
133,74.49837962204558
134,5.579254220163818
135,199.5135240833637
136,310.305385496021
137,381.87989117638733
138,209.90777764217844
139,116.24829059511535
140,179.90157634488165
141,84.19352929360977
142,274.69780456797764
143,131.90321738566573
144,225.60560215615297
145,263.5818660657748
146,222.80035928448416
147,173.95059630590234
148,306.5912214463355
149,313.7744372072905
150,33.988367012698475
151,2.1108676234766084
152,61.673196631725624
153,217.6463235256052
154,98.34568808571599
155,140.57727805898688
156,20.052530693682893
157,305.93687965456877
158,123.89687109598371
159,220.4672516209181
160,5.350113326485498
161,229.52685967191547
162,465.4926129281361
163,185.71336480461048
164,127.0101325062806
165,192.22599190800562
166,280.91829886994014
167,315.7415245836558
168,141.8304033804771
169,601.2642669146317
170,311.28615496700456
171,383.0247864336683
172,219.14892695881088
173,258.24201402655825
174,351.3041569103286
175,325.02746469338706
176,245.5968807878585
177,396.8300483171544
178,17.570114583314062
179,106.62858926676059
180,349.69189823555786
181,194.260752905317
182,140.95096997898816
183,82.46163624784786
184,131.29135748849995
185,99.00703562945219
186,146.3169978017491
187,61.17896287288826
188,199.4130195860937
189,215.93084563695865
190,110.05039330657969
191,166.81098880508713
192,210.94607137680197
193,363.41850542136297
194,279.2334048184348
195,98.35638586228642
196,53.76993673128573
197,99.19257143331264
198,400.12683262179155
199,502.6424494745745
200,109.04458056059221
201,229.6252189744293
202,291.6868859654781
203,314.4933914799638
204,82.2006661895123
205,67.98550705717462
206,397.69169441334907
207,161.97366954434904
208,320.7870598831158
209,339.84569795815594
210,131.8775479741578
211,97.57400296869106
212,318.4191862627846
213,41.9299628333766
214,266.81999916295285
215,261.0435043155447
216,6.516595982220254
217,105.65461545817053
218,261.3588033298427
219,143.91051491578617
220,302.5992311688278
221,115.5108101180136
222,220.08219636451074
223,151.23038713154858
224,155.9949979071309
225,304.93519058042466
226,147.14278465645566
227,216.86694934615556
228,392.79205935298296
229,473.59793084819927
230,119.7814519636781
231,352.0608614887416
232,254.4596843293047
233,83.1529643104086
234,8.819972618182499
235,352.8685273178392
236,116.93936897959097
237,279.87724314833036
238,376.2020163835035
239,348.7238799394461
240,206.24057724124341
241,123.6308628242193
242,31.227799868990882
243,1.9420220214426935
244,198.5750425076611
245,317.84047219797077
246,109.74582392240619
247,163.81396674214793
248,55.13022275641767
249,229.27154886714274
250,70.61401957682911
251,39.67556254577083
252,27.24937986254217
253,627.2826015742664
254,334.0264871487863
255,212.75902021741481
256,369.98544832038425
257,116.34668643829221
258,29.463057233229623
259,279.84076062340944
260,276.6658508548272
261,77.56427408920472
262,296.87240755185616
263,271.0242808583564
264,390.23022224594524
265,303.71801421280145
266,295.53158681714905
267,133.19677990288807
268,61.20370103451112
269,214.98001735087433
270,328.7222745104342
271,75.08429020872828
272,121.0424960185042
273,256.91142602263795
274,148.62733965384558
275,274.5246364602624
276,309.9159996392276
277,346.0956896124029
278,439.8204444933964
279,268.7749997377922
280,160.64764930867705
281,91.301667244578
282,385.01112699651
283,209.50962635612066
284,17.909863837057838
285,88.43418064500938
286,247.04223454597954
287,225.50222683117087
288,369.38539434886445
289,316.9711529084921
290,276.22586803710504
291,257.58257813566337
292,51.92789364262084
293,122.84616342075294
294,58.10892982476578
295,126.77622507557979
296,17.349886303783112
297,171.11962088893173
298,190.96567259127147
299,199.31309069815208
300,80.68183262562351
301,80.8493140299733
302,28.819105670952155
303,61.308858636173326
304,256.0596622633235
305,167.53050902776752
306,313.64087173952333
307,107.91493585435616
308,201.40808045461526
309,260.9309233190933
310,223.15769469156604
311,354.5302412309946
312,257.6839851580378
313,364.297073020262
314,110.38233927043814
315,340.3830620481058
316,207.66608497660764
317,100.13367280258711
318,135.46405780360323
319,227.60712304252687
320,243.92388235660877
321,104.51126336437446
322,368.78907582312183
323,44.49622055534873
324,251.52147016890586
325,196.51293790277273
326,33.09670017967341
327,35.03005378307289
328,19.956729728747998
329,242.1079397129886
330,248.77474520681974
331,358.0044978635222
332,255.0037439202705
333,403.92076513085055
334,40.8642930635082
335,387.3778237789009
336,263.88993081091985
337,268.71458782216126
338,74.66215227767435
339,359.99018305077016
340,126.41480147847466
341,74.15347278962952
342,305.5055860407883
343,339.01335704330285
344,83.63747174802754
345,178.19813312605075
346,39.25365247510018
347,105.00788811943016
348,212.68259040624386
349,257.48961372829785
350,249.55613149450565
351,440.7371881994569
352,251.1692993776267
353,190.3076918609479
354,111.31420116499854
355,119.09327271255084
356,204.29977573816845
357,107.91796451141965
358,114.71875786721881
359,103.51586892147725
360,150.31278731708036
361,261.33800943380066
362,22.618078003531863
363,400.02266545204594
364,175.78882184049516
365,218.6008397551116
366,128.67363037997737
367,318.4031258151988
368,271.80140313026527
369,245.82646728410523
370,180.33509986371266
371,308.335996414671
372,139.79540867875477
373,204.73998524746838
374,319.2631024641101
375,52.39197580889512
376,100.22618770932336
377,67.39274335647934
378,319.07804459970185
379,60.424942639408435
380,198.82619506887005
381,288.12690271708607
382,89.47479316049657
383,139.24187256189686
384,196.3292909142555
385,272.17449379672775
386,115.53094274581728
387,121.05452603712075
388,336.69936079777256
389,292.9182114455609
390,371.6690361519009
391,59.16588496668769
392,50.76605916578793
393,407.95788399524514
394,479.62734755504204
395,215.45985534448374
396,198.21121416919314
397,244.09033644603866
398,41.46183261217885
399,211.77372841004657
400,15.672635104800738
401,431.4162470610213
402,36.33919212910837
403,94.03407181211672
404,48.78611946223261
405,260.30924145433426
406,37.25103027881005
407,261.6082329779576
408,45.720726955551335
409,225.05270210194527
410,150.90254255852506
411,76.2623949513567
412,352.6919136729516
413,245.438235191155
414,129.63430212275676
415,240.03428671113
416,112.0445563320309
417,118.04125653925155
418,425.81206494349436
419,344.9765175551327
420,273.6342163761731
421,459.67131164324
422,244.20475236149375
423,182.62535897185293
424,380.1689956111643
425,90.30228848567857
426,248.72659404664154
427,60.687897670199085
428,55.03864462758435
429,284.93145168168206
430,156.34594470891486
431,335.5609916250892
432,240.95595911046007
433,180.58192646290237
434,38.81300980484266
435,290.80077223188346
436,33.41176053550593
437,405.13063405056914
438,18.932668343623828
439,422.65282408431
440,239.6267057486809
441,92.10895171131378
442,63.04976911041847
443,188.7703679285206
444,487.2496921906403
445,196.7682044468134
446,121.88947794498908
447,125.26170959616822
448,68.34668111050676
449,134.2541779042801
450,255.085573242811
451,353.4200183873656
452,7.5289385914157805
453,355.6827176983767
454,2.907594592972259
455,146.4546983185958
456,171.48354387992092
457,38.222433530414165
458,24.051200965068386
459,143.95470379348205
460,74.96154520533467
461,84.2824473223978
462,195.78357588899163
463,192.37927548278194
464,97.50977692820264
465,219.59626245909791
466,233.63892699511638
467,477.29280326226126
468,368.359447182965
469,146.18193174345484
470,165.8259329054192
471,130.23672669115817
472,179.73326817371793
473,114.05926983496876
474,28.224169818997783
475,212.7301754978526
476,383.586955242679
477,301.92365043509056
478,43.893494685838576
479,260.50180518728257
480,373.6549711588924
481,166.6493808662087
482,137.00465078078082
483,242.52614137833814
484,3.8739225210719233
485,338.6281679367899
486,296.03262623943124
487,512.7980758549235
488,507.4517890518959
489,90.70161218312819
490,336.6540482727942
491,109.83799996409464
492,106.82732948414285
493,307.2251087643595
494,315.2177567139226
495,158.47033536095847
496,317.19005347844234
497,269.9780169337716
498,180.80118403394596
499,190.6777047573912
500,34.63617063608031
501,326.13564236578645
502,257.24739900418035
503,5.842226403047086
504,320.89646749522706
505,313.7210293883803
506,143.28050022539426
507,49.884708748369405
508,126.26362625034072
509,201.73979896220024
510,159.53187918248446
511,349.6790603287163
512,123.21040074414698
513,71.31521862808533
514,111.47170710185925
515,59.72034248736975
516,368.7095141350999
517,2.1151819730476773
518,137.0422128653632
519,153.86681253334774
520,289.7803063760775
521,377.5956177808955
522,429.46826935509614
523,311.9957675055716
524,141.0751397245535
525,183.89555318487592
526,388.7797548260961
527,370.1295275318029
528,406.47536159081005
529,37.489104399266814
530,45.6046450198886
531,274.78711911997624
532,97.38907191862457
533,39.66848493546275
534,390.83358232083924
535,565.5898172985413
536,25.039310872415086
537,234.28509329961352
538,55.24993861736899
539,76.973088667195
540,1.4697703696361388
541,29.40010590737451
542,184.95707658828448
543,265.91283341209964
544,373.116571439861
545,319.07184932841676
546,47.19708597111798
547,354.9567613718075
548,16.402382113147862
549,182.9135755360884
550,36.99747283188577
551,367.1595872391136
552,158.26997268155952
553,27.45564453551421
554,307.25885046389453
555,111.70394147522408
556,79.35143643105253
557,146.01664782704128
558,125.69255386221211
559,164.2475845116044
560,61.72612938074109
561,105.77963609846854
562,32.50290853595351
563,228.79866521352363
564,140.4571551236871
565,78.97490537110943
566,139.13043323175563
567,245.4461955100466
568,173.5859026104746
569,313.26914921607374
570,201.9628169025448
571,212.3129288345111
572,40.89742828322833
573,465.55056793572305
574,222.77292089477567
575,141.92594700759412
576,151.02119629187476
577,376.25494490526756
578,89.12679836835845
579,4.345605487688786
580,189.20038742372117
581,210.9332769682099
582,168.53599826524433
583,59.96604972133172
584,21.96623120362586
585,222.64768485774454
586,74.73375818182954
587,39.224108138911475
588,456.4349462781318
589,163.1405182863602
590,218.29528364623886
591,217.72677050828847
592,12.548402265200842
593,161.4760724764128
594,141.9789559227148
595,125.37808945464613
596,303.09007750122277
597,95.74740141633957
598,245.17195442906927
599,199.02102172873782
600,268.38548608943137
601,152.36709279143108
602,108.37795357508821
603,339.29631411220873
604,251.02667439329676
605,24.25405807690777
606,193.32820227312212
607,14.555983323875797
608,188.9764915724507
609,389.8912962821491
610,296.76874216743255
611,180.9300540940297
612,134.99630974106134
613,177.05260363583355
614,128.2083024873294
615,387.5050740423177
616,68.14566836875858
617,507.735547787893
618,33.60875829876341
619,58.57238992299585
620,34.65337186924717
621,144.57541633844144
622,90.48203361414649
623,51.81423880049171
624,356.3531169329596
625,252.85816509837866
626,32.28729133849488
627,288.82427388309145
628,57.29389347759506
629,165.80458940540527
630,100.72112992548522
631,150.59721009465474
632,69.34980937853726
633,175.83240340205182
634,112.48064945885066
635,236.4885847817594
636,392.5745332759623
637,140.47321487035805
638,153.37765914277134
639,534.8650953728486
640,199.4580423700697
641,301.3769103857468
642,13.253586905205234
643,54.548828212252225
644,126.30413660998977
645,386.45883387976653
646,14.212635821993928
647,255.0990570888342
648,58.62878901659335
649,257.06563497213784
650,203.25719065098508
651,278.84064621843004
652,158.8873831656035
653,238.41214114794573
654,117.67194385430436
655,228.5990041488666
656,200.2407172880562
657,248.95847602604286
658,219.08436784063886
659,56.558473990719136
660,226.98026417457964
661,90.98640132783186
662,210.9196360827881
663,311.7578216381979
664,308.34872401389606
665,228.14664537719096
666,31.599799655528475
667,140.00822095707505
668,155.7870837329352
669,209.75620126071328
670,258.832827361242
671,32.38786175792282
672,172.79823482611104
673,24.932847071831418
674,278.0925517489325
675,224.2914736694151
676,145.65503747076883
677,200.79637967057096
678,56.48858547250213
679,386.5258470548898
680,176.25518505865512
681,58.42624211968351
682,95.1425150015576
683,397.72099913466013
684,184.06931239480053
685,110.09847104700034
686,70.31888548927348
687,20.575575457186577
688,44.29173925754574
689,327.0480851468098
690,40.204797561598916
691,227.0370598298049
692,4.970989050205526
693,258.32002523371693
694,208.0098060091199
695,229.00107662359255
696,444.3957338482054
697,330.03264472040945
698,282.49704507541554
699,410.3327925899273
700,292.38927114356613
701,339.88534613087506
702,26.499858891118322
703,189.99704246970137
704,406.00780869526216
705,24.83559488719371
706,538.9630110532008
707,99.4637399966786
708,6.279775881139493
709,460.3758258120735
710,206.9176033269379
711,259.225028915243
712,202.01975721582562
713,9.552341047773663
714,148.50812467523832
715,168.33986484074669
716,118.19084854171636
717,40.04701418101525
718,314.0074363893517
719,46.23316982912136
720,156.28537458436455
721,244.01295559153553
722,262.91229550619295
723,387.48310216380594
724,222.27978304194784
725,393.80151943080176
726,236.10582836483894
727,447.56352695512663
728,391.9376412255539
729,248.0697492610246
730,77.60515946013089
731,116.40722205129049
732,181.4932093187025
733,77.75379816996629
734,278.3540090113589
735,367.06972725726644
736,195.48127745998892
737,362.989302458548
738,21.831229310371693
739,321.8156424556008
740,196.84066794290646
741,207.13135557365476
742,107.8574308559022
743,3.38926078413105
744,171.80171662689003
745,179.5055492563873
746,292.86362464486245
747,390.20742039261285
748,370.50535173675934
749,233.87708121644442
750,161.04321906672126
751,252.10233376430213
752,296.1155913539459
753,256.4469310377418
754,57.210383839731584
755,81.71479341222735
756,25.60389401622023
757,299.1589398091789
758,152.13102119520735
759,182.09793435169894
760,179.49817007329
761,96.67990478412295
762,83.90897430177564
763,221.6687959913867
764,219.20157071868888
765,162.15113318696677
766,382.8216715059399
767,266.5876046531957
768,125.65510648847884
769,193.4900960184607
770,308.6182433545921
771,29.240546832943686
772,12.36513797298196
773,78.92110389873004
774,276.7908845967531
775,227.58474431530007
776,92.86275837124342
777,147.19998483308376
778,164.20482276413676
779,192.79559595270482
780,290.54671179554225
781,71.45520076859641
782,135.56744094027152
783,202.2958979335096
784,244.212401121788
785,61.114801804445506
786,57.41187894728507
787,158.96455931434542
788,62.14817128548236
789,425.04249815326494
790,319.73773506880434
791,117.77018113180502
792,292.01014966334697
793,163.76098326573532
794,366.143895616727
795,68.3171788829207
796,99.35636032094989
797,77.92493501097958
798,334.68286162471344
799,53.990684205898056
800,95.4940869654142
801,315.5713062990412
802,258.76632530646157
803,143.33433374401338
804,223.17778688096203
805,76.06825960408113
806,190.83004589638577
807,297.85880561499476
808,214.77361037247556
809,14.711467295942963
810,249.9335577549848
811,106.72842016497174
812,289.4909920956941
813,298.2416543967783
814,30.120974450401082
815,63.05109629478982
816,217.55389414406858
817,112.297523484097
818,219.26535342864955
819,328.8894815511781
820,347.56680376954614
821,251.111562103288
822,81.01598064834751
823,481.12120524940457
824,416.44460661476444
825,365.4089500130147
826,318.0584205865992
827,200.59594739559887
828,233.83514482149678
829,64.20278122429708
830,367.9072848640089
831,250.01202364077065
832,270.3972131530519
833,11.112775933502524
834,122.30686545119154
835,194.74692143209035
836,134.59072658787173
837,223.0747059238793
838,164.0774025706025
839,8.002627715118074
840,167.7716673744449
841,184.92926548971093
842,79.14928735968458
843,200.74709443173836
844,62.91255276111811
845,226.86292374251292
846,254.9967229699093
847,67.49495085593999
848,337.2870454022683
849,8.4102746326123
850,141.79290505101335
851,147.18611427051695
852,76.42449190710394
853,40.40400398427471
854,333.09781899944915
855,280.9790353213732
856,198.17716229601402
857,306.42445724867406
858,301.1302081540928
859,280.7753599829023
860,161.46231926283886
861,94.72093652903115
862,197.78269470021462
863,113.97731424068766
864,76.5951164859891
865,314.94804918063556
866,358.2457398947474
867,366.6054531114534
868,145.3244858820224
869,175.09081404494404
870,290.7147150753725
871,417.2574501566452
872,49.072252538619956
873,252.39725738938216
874,143.4261217384536
875,179.57334190205074
876,45.31092009796902
877,336.98920624931293
878,14.424142087662316
879,380.88340382703365
880,111.18246207174982
881,126.78074959745385
882,66.37386540904431
883,190.9819246381754
884,169.8679793940523
885,236.25765742574794
886,10.624968449297599
887,241.41862148935593
888,453.9718378329103
889,242.1393715862261
890,122.5303581026665
891,303.87808223866597
892,111.55433440934719
893,226.96995264349314
894,185.85818025483957
895,133.77378991075247
896,319.3690660854042
897,214.29942682110874
898,440.1344884014876
899,6.997145789769862
900,35.6997989434849
901,389.0752704448095
902,97.69019924923099
903,280.69342306721927
904,346.3586559251176
905,106.71967385071794
906,232.2158184317461
907,35.82487742321454
908,297.86934279513656
909,109.83226548469699
910,146.71562533166454
911,216.55009241487033
912,46.9994691434321
913,115.59112259789454
914,342.022130863817
915,105.21709034584461
916,248.73925910059867
917,26.656582278346704
918,388.59376926187423
919,108.67867320454779
920,369.2145907196282
921,102.69719060775732
922,108.66402190315618
923,107.70264612515435
924,516.3922050427778
925,222.2247141985407
926,210.53581091806316
927,104.69847317433808
928,84.54336099920614
929,324.5857507444428
930,322.9173169792723
931,299.544336216882
932,114.29201328776837
933,162.40083548930437
934,211.50884786047462
935,249.76570751709335
936,182.04582996413237
937,356.5110198479793
938,267.42988645990476
939,291.6984769327028
940,400.3251188612768
941,382.1638988847083
942,18.804134558560587
943,234.7952620005832
944,102.67749749310879
945,279.6394146993859
946,208.10380225219336
947,118.76520127877038
948,425.18777290925584
949,408.5967052783236
950,49.10033034889908
951,36.79431847594851
952,190.25337310211134
953,244.0279468851044
954,114.45164140014336
955,212.2223773907238
956,134.30811980474988
957,57.768634482563215
958,188.8038388442172
959,23.3555524977577
960,413.1924090112575
961,153.84519365784345
962,29.8535988798329
963,293.21538882040784
964,114.88816207048666
965,131.9160070267507
966,177.82618808876026
967,241.54048257310365
968,228.25982543356477
969,394.5299026383582
970,125.56453761624425
971,189.6315176735878
972,204.86046275779051
973,81.92120052853934
974,331.14295004334105
975,136.72553147754385
976,80.98279309451851
977,342.4377587055657
978,6.781979956559499
979,395.8050736324871
980,109.75909225299448
981,380.7831896272907
982,81.21449643074061
983,104.04956612873414
984,344.0535269467525
985,107.44390130492371
986,50.37726417948731
987,283.0108596633924
988,408.63555812791935
989,74.66668271641784
990,320.9282780508345
991,357.60359074171436
992,356.3086984500387
993,362.8671389856872
994,112.862335252322
995,26.68457839732968
996,187.65454680415814
997,457.4918749494682
998,141.76443368680893
999,80.57042836072208
1000,115.44020651247457
1001,462.6450429766471
1002,274.7980070236438
1003,127.70481522703128
1004,102.09875138787876
1005,32.0337353767148
1006,193.5627651456888
1007,283.7541641836212
1008,148.03964909414515
1009,364.9553144098847
1010,207.6923734989513
1011,189.92489423910195
1012,304.5955260614843
1013,261.6571483764258
1014,317.7109150040803
1015,220.15208884260733
1016,307.54845193517076
1017,102.66554861359378
1018,217.12567169683544
1019,208.4178820816409
1020,457.9255917568877
1021,86.91644098997536
1022,233.66848481951047
1023,424.38796092119145
1024,9.247918562931718
1025,400.0052408032058
1026,80.04461210530852
1027,360.16344323739355
1028,179.00361092847973
1029,193.5949245385649
1030,197.63790878449066
1031,44.223190372869695
1032,353.26784621067196
1033,11.254989725433122
1034,179.1635740234417
1035,87.13645567009306
1036,509.29454095903327
1037,297.94312340984396
1038,104.52828572744302
1039,83.90205510883231
1040,115.06554050322809
1041,212.364557135493
1042,257.46494881689716
1043,333.20224845137903
1044,225.9594544948394
1045,188.9016658696523
1046,255.13461172820266
1047,199.08518672594863
1048,311.9487856966061
1049,12.642976928889322
1050,358.0064380036724
1051,250.13533288314903
1052,199.29357819171437
1053,459.97645797465896
1054,62.386222807750514
1055,133.3654530712793
1056,250.74101127627011
1057,6.431109067341307
1058,14.427995423858246
1059,47.01925645889557
1060,261.5078557084458
1061,171.1710244541199
1062,159.55224500127855
1063,299.3117104001755
1064,16.95751618992279
1065,547.4123232389427
1066,273.3100681474934
1067,334.7446705701723
1068,15.335902304537628
1069,246.22319201726347
1070,89.15247829186329
1071,236.2958645557567
1072,121.39165383500685
1073,147.45350326149065
1074,343.168462924331
1075,226.60925704008673
1076,433.92904259355157
1077,198.2678609648951
1078,108.85700012259245
1079,161.3563735665351
1080,342.37513714341264
1081,86.84871930459872
1082,25.34446596499348
1083,19.934629896559223
1084,51.40712415241231
1085,237.76722355461777
1086,335.15684152603893
1087,82.11775890000447
1088,329.4040136112402
1089,60.86957188681492
1090,220.43554941705608
1091,44.69902734998543
1092,136.08262177579482
1093,307.6465186845196
1094,387.5796771811365
1095,196.3125577921042
1096,227.05405198715223
1097,365.7005835507175
1098,244.6906591506539
1099,250.07928569507672
1100,386.16614545951313
1101,26.43656180302484
1102,281.53541713243544
1103,209.63248009622592
1104,241.56411536004344
1105,185.83963786557658
1106,0.3587444954516356
1107,258.39854788992227
1108,193.7958074588072
1109,121.54345605101798
1110,13.565759664484249
1111,290.47842190112675
1112,365.72031461990605
1113,247.28460293412917
1114,182.4508650107462
1115,224.40849656278402
1116,336.9621941275053
1117,37.62678295219346
1118,5.900369264441612
1119,152.0416182652744
1120,97.87884973052007
1121,171.6911893463318
1122,121.47573585245149
1123,214.6092339878761
1124,26.943323357353886
1125,49.19524566986476
1126,216.4977073437678
1127,313.6907930396864
1128,5.529262690234627
1129,292.30299577603364
1130,105.3541167505649
1131,166.4050011978573
1132,241.53970903200724
1133,231.20554735020602
1134,223.34365760358787
1135,183.71859006205582
1136,114.43246188584772
1137,106.4515951327131
1138,103.36722867088145
1139,23.13274106960511
1140,145.6667864342814
1141,25.81674823965263
1142,59.27835010283089
1143,164.9757689630715
1144,283.9992625383015
1145,405.7721434426731
1146,78.22192333329212
1147,36.55603129483814
1148,296.5487017294394
1149,7.145286365344121
1150,142.4285292792295
1151,139.85672682619222
1152,55.490550489269744
1153,25.513740467089203
1154,287.1375525364387
1155,326.84998789765416
1156,313.87800258646405
1157,36.07419543057479
1158,176.22041945061963
1159,254.93141934192448
1160,229.68691478207865
1161,374.1175470131779
1162,316.6462480210091
1163,183.96765230939053
1164,186.19215830513184
1165,26.70546971504556
1166,251.192389373458
1167,69.3183130703979
1168,365.8839979610003
1169,74.24464486677027
1170,275.57747728374204
1171,3.6362486667058973
1172,155.32688862545737
1173,124.75654362272668
1174,24.417647224501792
1175,213.77702237957578
1176,20.956011951161393
1177,247.2818443399129
1178,17.7553155372193
1179,274.9398460394743
1180,358.31149843635257
1181,337.09021836652585
1182,216.22290567408135
1183,116.30735603058379
1184,149.10422289108652
1185,50.146896511156775
1186,91.79372132804275
1187,23.95604252448151
1188,20.008553287846578
1189,313.0504629466777
1190,237.54953981776922
1191,162.34654666656039
1192,259.69150916918767
1193,138.0918294337664
1194,321.59709790100015
1195,182.47523663652248
1196,214.99049070594697
1197,295.4141717340088
1198,198.86442592033754
1199,28.421203992602845
1200,198.3578353776718
1201,6.059118097440819
1202,28.665477036032826
1203,113.58207403528645
1204,125.51599435501751
1205,201.88902356010624
1206,170.14860863204945
1207,167.25300324184684
1208,405.4381279244906
1209,339.2697728213444
1210,10.502349916469194
1211,175.8070816539462
1212,458.9754619723555
1213,286.40027473591175
1214,324.643698857593
1215,22.897807301549552
1216,139.10548384852646
1217,281.75157204346414
1218,169.56215485838118
1219,230.162278961179
1220,249.2345623955305
1221,29.056327615359265
1222,69.99895948581896
1223,338.8536167276597
1224,78.0485180211025
1225,86.5111372409639
1226,149.64236309583939
1227,195.00040474728237
1228,399.08816856860875
1229,299.34723365912777
1230,83.77636506219004
1231,175.77299603962425
1232,201.34324905340307
1233,157.51624689648997
1234,217.41241283519918
1235,119.6429681966592
1236,279.7498273066839
1237,36.55928725073021
1238,133.88196131785287
1239,49.98288185847234
1240,115.63349304695805
1241,48.07098963529038
1242,220.87449182339518
1243,380.0031032158919
1244,77.2357916741626
1245,189.96779437373507
1246,143.5883892632366
1247,126.78106857243374
1248,41.94530844178009
1249,132.1106931948032
1250,153.91423802705853
1251,402.2318164628231
1252,150.8614377236259
1253,108.08672023087881
1254,74.92104024891943
1255,109.57194202728033
1256,236.85765061937457
1257,39.27000523856447
1258,422.4524014891413
1259,151.96734779940837
1260,311.5639641373027
1261,17.207272299815013
1262,49.13435320098225
1263,231.53499306003562
1264,231.6345587150093
1265,20.614876491888207
1266,226.32337340598016
1267,90.36056471968139
1268,54.9318637635051
1269,165.01203719025725
1270,127.2359837828722
1271,469.6988508689096
1272,19.956455693679455
1273,446.91618618615036
1274,20.993981977698983
1275,178.30073289554176
1276,296.19236538651006
1277,143.8225978168563
1278,416.6643413771065
1279,31.044375865204213
1280,498.58646012637354
1281,309.9758647883928
1282,83.04194655897113
1283,43.93516350529081
1284,482.96250650260725
1285,269.5865690838534
1286,292.95867534566855
1287,251.75374319748383
1288,113.02011418450064
1289,303.4044294802255
1290,201.5997418687058
1291,58.23308524353575
1292,343.0152097091171
1293,503.1842263023475
1294,234.92746903206418
1295,147.75827303013085
1296,75.34883676461644
1297,47.07294119406433
1298,232.43694755954147
1299,123.80296093242745
1300,43.08119630853061
1301,499.94929042243405
1302,70.73630413151048
1303,192.15485241766868
1304,56.34559983370389
1305,1.2094600615837119
1306,267.97000831194606
1307,284.1765329241931
1308,251.50146555716594
1309,29.377741434187165
1310,54.81919658917648
1311,457.1797020296002
1312,239.28858325671604
1313,148.5000559805943
1314,147.39131422344335
1315,62.58357236122491
1316,75.91609344529911
1317,37.50974957228469
1318,43.07409382624558
1319,121.18176831533182
1320,320.67915321881844
1321,131.30357911291486
1322,250.20920890803953
1323,250.84659646989977
1324,328.4767136366406
1325,153.24371764854965
1326,133.23639108044867
1327,325.789008351619
1328,247.82085319180408
1329,229.95936349382202
1330,353.33742559149425
1331,144.601310095948
1332,291.59750044123103
1333,219.07957808712155
1334,47.30701963564919
1335,137.56242664998672
1336,311.2466517227501
1337,352.13187477987464
1338,263.0891301319473
1339,520.6424360927052
1340,17.080961839856442
1341,135.5110201923317
1342,332.83950521263887
1343,251.3924637709865
1344,79.25856065422691
1345,288.37933342408303
1346,105.41776645720482
1347,340.06861190562626
1348,192.39873419042627
1349,292.59305759447125
1350,256.89019009461254
1351,263.74028498104485
1352,323.3919290464868
1353,331.0117900321068
1354,203.89864366028166
1355,47.322022465094534
1356,7.902767366587542
1357,204.06881191567388
1358,252.7177324406418
1359,156.500132604902
1360,244.5569978421057
1361,68.91258762893392
1362,297.04662203974715
1363,296.346767594154
1364,271.19427278381704
1365,318.74643220927845
1366,15.659476557704899
1367,244.225003982532
1368,223.23159807010254
1369,268.42635581867955
1370,112.46397983365529
1371,398.2132301646271
1372,168.85946491662548
1373,49.515857125740766
1374,179.54984022505295
1375,118.71538697735589
1376,292.2940529046044
1377,205.1407904247605
1378,180.07525497150968
1379,130.2578347391232
1380,296.46441443290956
1381,285.09485164381533
1382,193.18004338335942
1383,80.84114374204587
1384,40.94364536528012
1385,163.0354119879722
1386,70.86570831085211
1387,413.8462965935755
1388,385.53084788757855
1389,336.76188742810626
1390,89.27005278193943
1391,250.85345693168608
1392,333.2398025606894
1393,276.4710845979272
1394,476.23016411692464
1395,270.3819473771616
1396,232.62690229836826
1397,197.7414800341561
1398,401.13031918868006
1399,67.23225911153312
1400,415.9457006162463
1401,84.18911947051237
1402,79.60937655382838
1403,427.53632948807785
1404,170.60148384743326
1405,207.69675887083685
1406,423.54363899283237
1407,16.358132781820636
1408,394.68135404958775
1409,232.71870205934812
1410,277.2248961149675
1411,204.36431557709744
1412,364.494163208616
1413,152.1205255481593
1414,124.29062257817408
1415,164.18807526348027
1416,274.4796113387978
1417,425.161977227091
1418,146.83334631132158
1419,320.75756443930385
1420,59.401702959705844
1421,16.094224078315285
1422,228.87019004003562
1423,230.7615022550796
1424,247.49763999366112
1425,357.7606473816996
1426,160.85531362088517
1427,240.19314088970123
1428,127.59321830299696
1429,299.2459239463763
1430,352.98804038986214
1431,278.41045392856023
1432,249.28102762043062
1433,276.53574740956157
1434,232.34067556651175
1435,294.67252748235563
1436,248.15197491538117
1437,29.583516325081238
1438,260.2458877410218
1439,102.31520172781094
1440,385.1378712305121
1441,281.3472772282834
1442,452.74016397883776
1443,313.9366477088019
1444,332.9333979764949
1445,244.0858936489606
1446,139.7629434308489
1447,258.6695002319689
1448,29.771856343646252
1449,185.1081235581172
1450,364.49749585503304
1451,195.27793537705838
1452,170.2842629611202
1453,338.7128303789748
1454,351.98216885382817
1455,123.3438905685667
1456,219.36586114007193
1457,269.6429703966659
1458,293.77094561150716
1459,171.35835806185872
1460,144.4956536178133
1461,170.85773699153924
1462,32.15459443204912
1463,210.2403690413468
1464,212.2879518437544
1465,312.4758699649341
1466,236.16849410315447
1467,157.80599524552372
1468,74.46497075462351
1469,129.90777942315222
1470,78.5763886197511
1471,381.6402010989204
1472,146.01097383468502
1473,161.36997979741767
1474,191.31965939642336
1475,366.6596628565717
1476,342.73867598006507
1477,186.31562360889447
1478,153.1430360248362
1479,359.86334099185655
1480,242.16451833739063
1481,379.7714089142283
1482,201.01237051968684
1483,204.15691797880754
1484,194.98943621508013
1485,301.6289717535819
1486,299.69025226051764
1487,33.97691685817991
1488,39.34815366826686
1489,105.20194353504719
1490,180.88752382594777
1491,7.146426793217541
1492,25.03207050133149
1493,237.14135472009127
1494,239.8088060469198
1495,82.76479726110679
1496,147.1257753650083
1497,218.4967165258704
1498,198.69834072300327
1499,350.9871581891285
1500,297.50526547153436
1501,99.36071855773291
1502,37.18008635700865
1503,119.67993240579743
1504,323.166266492567
1505,312.44976891567137
1506,246.19113539037298
1507,143.7792524817211
1508,75.17484016135444
1509,28.379832077935664
1510,11.624870866092301
1511,50.128952280916955
1512,191.01721127921914
1513,26.879762944248043
1514,217.48237038355404
1515,83.06902899047071
1516,158.55244742165246
1517,315.1479620889534
1518,37.59623019071038
1519,195.03093115216163
1520,84.65568801344966
1521,284.15347028500634
1522,93.70063811330823
1523,158.9177623231864
1524,432.81197235666275
1525,206.8939575797047
1526,276.382176823418
1527,157.3135042942438
1528,260.90367401617897
1529,222.6277616961277
1530,0.2532068106281947
1531,132.61920636677215
1532,280.7233244214232
1533,210.0709119175729
1534,238.64144787678458
1535,266.260103432431
1536,234.82101432989643
1537,264.1645587705815
1538,8.44655180310298
1539,283.92497016689885
1540,546.4927952330387
1541,177.6334186576269
1542,414.20333013184944
1543,543.0992249613015
1544,198.92803889401014
1545,13.970143368329419
1546,491.05941814488745
1547,43.45928951349625
1548,384.2881134960135
1549,99.24481764003917
1550,306.1576983477629
1551,141.2478920941924
1552,84.33056796718958
1553,276.3386046552562
1554,247.86212264915034
1555,7.504307840912405
1556,11.408383987529577
1557,189.59162880348254
1558,432.8088360858951
1559,107.9818240110447
1560,65.02060725881307
1561,151.63500920812135
1562,101.23317652678486
1563,121.7804253013373
1564,236.6299515922047
1565,57.17529045698912
1566,44.68835607166373
1567,161.62063400416383
1568,26.068307438402023
1569,316.5928244728815
1570,229.30613989229485
1571,265.510162526665
1572,11.074496570489588
1573,79.24915338926894
1574,471.38748020217326
1575,81.53774733858833
1576,163.66516045125022
1577,86.68953015067443
1578,426.4350988426252
1579,248.07908783796404
1580,192.08590390278775
1581,184.5845195080556
1582,111.1165455666867
1583,6.622053399186609
1584,302.6418314887309
1585,124.04585515534765
1586,128.20923947573868
1587,282.3298198944957
1588,101.82739242215884
1589,4.535605172668105
1590,128.00202836483203
1591,88.21825464131432
1592,244.64120734676848
1593,196.05532775686987
1594,165.7461788600073
1595,410.2438441596509
1596,67.9091749373684
1597,110.51256872141195
1598,315.3840754215764
1599,53.907446887267085
1600,108.194202586827
1601,223.3709300847
1602,291.181391842655
1603,46.20047873588361
1604,278.1615580596153
1605,22.89978843141206
1606,470.04600743174024
1607,158.522817998096
1608,185.77288179652663
1609,69.14379191064333
1610,151.1603014458459
1611,1.1143632684062907
1612,431.4004149182028
1613,131.7649492336138
1614,2.3279212298055705
1615,440.73401650686816
1616,168.25662120987883
1617,256.67970604060184
1618,237.002054878319
1619,104.49756291353908
1620,472.2196312869856
1621,236.0082309014498
1622,136.3144257328578
1623,308.04776159956765
1624,248.63256286620168
1625,51.63343171742659
1626,227.56369842017023
1627,130.33635691508778
1628,121.78688834857444
1629,132.15970431530604
1630,0.29525578454184076
1631,201.5409473918324
1632,158.595006909509
1633,400.564624467352
1634,303.22685608858257
1635,489.68563546256723
1636,343.12409009111053
1637,9.099061960858016
1638,251.19170129983695
1639,191.73001962408472
1640,388.07682014337547
1641,154.4399410844678
1642,140.64680239744672
1643,186.82395751122422
1644,199.42608094761655
1645,127.3833730580951
1646,110.67219729717769
1647,12.753308330115004
1648,552.780078623521
1649,213.07142433902462
1650,119.1539433149816
1651,95.80012225893036
1652,455.9740359952178
1653,235.64140784390761
1654,129.4857724790424
1655,121.46207692911833
1656,216.18155360716824
1657,86.39343741213182
1658,120.82173690253984
1659,339.0014499495989
1660,303.72843883770634
1661,23.74034083196913
1662,151.45218430446528
1663,57.51112024731405
1664,143.45440521326367
1665,221.5946583278012
1666,263.72133979488996
1667,167.548732959249
1668,65.35134240326485
1669,317.6748859631708
1670,145.51283786396635
1671,167.35381911277184
1672,287.92133438088564
1673,157.27630930586866
1674,111.26611037829254
1675,258.8568296408497
1676,196.03414123203075
1677,406.30888195021066
1678,118.2359840353847
1679,185.87951571358877
1680,213.72386092211127
1681,117.99053361856103
1682,359.90721574820645
1683,306.83397832811346
1684,106.62067684838125
1685,71.04077420375796
1686,262.7444628007117
1687,98.49872526633084
1688,123.86780591209961
1689,400.7242577911054
1690,261.43165955541855
1691,118.53361091486858
1692,354.06252779581575
1693,111.46443933200526
1694,118.55126303906408
1695,251.04380704780027
1696,323.8748251802504
1697,26.62180090976944
1698,66.52869859485445
1699,396.64847756401883
1700,285.0662491938292
1701,249.4221060510715
1702,245.06507276608093
1703,212.6926992250092
1704,168.85014631308252
1705,141.38584454417318
1706,99.34530427434854
1707,126.23789172888893
1708,136.19661593323107
1709,351.62602160943925
1710,222.0075139781869
1711,41.59375354143415
1712,216.81676203177918
1713,163.95414933047513
1714,85.06384204493577
1715,35.71663426407893
1716,163.98308517201005
1717,98.93545986637142
1718,176.01097036939538
1719,141.45175647687466
1720,379.774791968236
1721,442.8555196161135
1722,450.84588639612855
1723,134.34426006595564
1724,228.139483149415
1725,231.71447850646265
1726,6.391703149840655
1727,46.74355717202721
1728,4.306822552264598
1729,256.1408254635167
1730,487.43778835766284
1731,168.73837877819224
1732,104.51315237996421
1733,232.95398188824547
1734,314.19337030554203
1735,330.3251097029381
1736,78.65962213481714
1737,38.553769063605905
1738,88.03933430259143
1739,156.5604937139781
1740,290.9463241654105
1741,46.820144466150595
1742,124.07173874906537
1743,271.0809048259714
1744,313.17463077937003
1745,320.2086053531243
1746,291.5561712143739
1747,322.7370638033052
1748,21.14658750396938
1749,91.88054320612163
1750,420.1307349534052
1751,63.55090540028708
1752,314.22408918240643
1753,320.51286153693763
1754,161.47773183018188
1755,265.1590794743461
1756,297.5866445416991
1757,337.6570460516499
1758,198.10381780899638
1759,173.97793876043104
1760,220.5130332767589
1761,132.63771126524958
1762,257.8235294596025
1763,199.28567833933653
1764,242.47226421466397
1765,364.65516047832756
1766,154.94816612583654
1767,109.91901291396644
1768,7.823240224523624
1769,169.63479502993303
1770,146.77628904020338
1771,101.10258907472671
1772,192.0076259573924
1773,199.3396782461407
1774,300.5663801628247
1775,41.16482287925491
1776,25.893388680376507
1777,231.52646363496999
1778,200.57810455017892
1779,180.7455887051717
1780,75.42792008288392
1781,322.1372275523787
1782,208.83463533746084
1783,77.87783982591252
1784,35.830380989943855
1785,393.4202549583672
1786,197.7079942140659
1787,266.8484675668244
1788,275.602568282182
1789,298.2047170075091
1790,21.038661404525172
1791,25.910731043812806
1792,141.07655173177784
1793,368.4707746757441
1794,31.477945157694364
1795,60.894702894915596
1796,247.8348862300775
1797,129.10784868676174
1798,63.510374546643945
1799,230.04377551423593
1800,19.385862588051726
1801,232.90871951383818
1802,248.06236074352586
1803,169.21329456607367
1804,347.27598114911467
1805,304.44095162917705
1806,44.179550645739916
1807,74.35208104265772
1808,4.596283137415163
1809,319.97721703614786
1810,248.98389402688846
1811,74.356898070544
1812,42.47041525208366
1813,249.13587214848715
1814,300.88567363499516
1815,382.10534661315415
1816,167.77191415679536
1817,444.0432330932512
1818,466.95831265770124
1819,108.70186528379939
1820,250.6252608716497
1821,6.229134176175804
1822,238.34511204243287
1823,234.7858425155136
1824,113.62024110546787
1825,238.44284185752514
1826,384.6883794194757
1827,14.140033332308205
1828,99.4485770811855
1829,115.86265127961009
1830,250.58283751342796
1831,181.80403276061108
1832,136.37211654879977
1833,331.1541715317672
1834,148.84812014528845
1835,65.62837633203385
1836,35.48053736225533
1837,312.895167713046
1838,455.56378857162025
1839,81.59623925801556
1840,223.8214268811562
1841,288.1640251443423
1842,51.95141354516642
1843,354.1548068590636
1844,215.42582544721972
1845,373.2481758463504
1846,322.1016968100298
1847,358.4056797234192
1848,108.67976345770231
1849,235.18699857528293
1850,175.92130688526765
1851,353.6638942254937
1852,309.6227093385713
1853,251.4673239643292
1854,277.41207200735363
1855,249.72672951728381
1856,375.78360245380975
1857,126.35821895385855
1858,405.8951924526457
1859,75.3813245670064
1860,79.21983974963065
1861,196.96249743124807
1862,19.37903895868775
1863,452.8070582277627
1864,280.1620723677276
1865,225.05630133578322
1866,3.1375698271161694
1867,225.273645767506
1868,90.73856155937845
1869,249.28220837245243
1870,314.775574710155
1871,427.0931806223142
1872,105.99275122571628
1873,57.20569147936798
1874,319.3587849574777
1875,42.781783211031595
1876,113.64374117970094
1877,345.54367214369574
1878,206.11857367391823
1879,306.5650816614526
1880,281.5653037955213
1881,454.9107683267785
1882,213.71104051426926
1883,206.17470578565636
1884,395.3191867951969
1885,387.4350101650781
1886,198.91521817183178
1887,321.80753380307306
1888,301.57460557942386
1889,18.717090911082824
1890,402.44994403921174
1891,113.75806743081675
1892,158.43355250738935
1893,253.94235993145904
1894,138.18746282896328
1895,225.76533361998946
1896,368.36659750841676
1897,211.52034434300896
1898,297.0817416491266
1899,162.3447154106288
1900,265.85728413910533
1901,403.8863558372878
1902,117.6168419609418
1903,114.42648032644358
1904,233.313630000657
1905,74.4409681261948
1906,179.59005657545907
1907,340.7335765799604
1908,18.528720334780978
1909,210.68646046442439
1910,194.2580213192255
1911,94.98257807345054
1912,277.5317789733977
1913,124.2014899292556
1914,439.1886643195485
1915,133.2903798630521
1916,146.65848842568496
1917,137.8273353062653
1918,281.1793708229525
1919,147.38250697933097
1920,30.019055630913005
1921,108.86156386211326
1922,16.800913105611034
1923,109.76145522681716
1924,268.90239077103337
1925,292.9406592847267
1926,389.8152400500501
1927,61.669065560052005
1928,136.62067433742146
1929,424.6022336567762
1930,248.91014505620495
1931,93.11341578163224
1932,156.1702913956057
1933,16.893814432731023
1934,116.01874535425688
1935,309.78189480442774
1936,245.99860797706518
1937,391.04055652723684
1938,80.30496307543984
1939,237.85696398518655
1940,224.8382538306598
1941,227.71685337482904
1942,199.12482333264876
1943,282.5767797873893
1944,23.729347120531635
1945,198.6609666442317
1946,84.11774922089009
1947,295.8735883048676
1948,232.6788591040021
1949,133.7069439222242
1950,88.90761823643292
1951,64.29093654553346
1952,222.65959447495527
1953,203.48534465536665
1954,110.62777031739806
1955,15.838002932189093
1956,226.89357390469834
1957,71.34415528863329
1958,0.5524703687034342
1959,612.5591733157897
1960,67.88129171143375
1961,471.8106152371798
1962,25.327549778331548
1963,182.99710275548378
1964,101.31887979687077
1965,304.5097603998668
1966,225.0401150057102
1967,288.56188598908807
1968,150.9262969327483
1969,267.05396292268523
1970,209.85420263076514
1971,151.88215698526153
1972,37.31428472677185
1973,32.974762728013374
1974,89.04549406277646
1975,181.25396852209613
1976,194.35970897832706
1977,56.34776190302532
1978,150.11962164144836
1979,46.96259987904319
1980,209.03213330900093
1981,320.79835404232165
1982,58.81736927625707
1983,327.04826957849855
1984,23.02280705906873
1985,306.5802229965205
1986,224.88921726812464
1987,342.65547039682485
1988,115.53089291713674
1989,453.9720519172046
1990,60.957393565010406
1991,313.054979659107
1992,30.625633961647
1993,94.74014212378144
1994,373.461603423492
1995,250.24506779417493
1996,16.156549117489647
1997,223.88426070459758
1998,24.314346411198542
1999,239.24670231280433
2000,33.98965665539253
2001,147.26911149543096
2002,193.4025316885649
2003,52.26021420006678
2004,137.19962321480813
2005,363.49243393172867
2006,144.03227204080704
2007,308.71948197050256
2008,68.68249996267588
2009,353.90392883444184
2010,208.47611487645472
2011,120.0903327240933
2012,10.10201388398092
2013,209.18699386519307
2014,316.2255888004101
2015,203.87532974861796
2016,129.95830074839404
2017,85.0976128189547
2018,148.08890389104067
2019,285.91190676668407
2020,9.406316582807126
2021,22.80031998823196
2022,311.6333160655833
2023,45.79861076517868
2024,271.28788225367697
2025,4.325546768287843
2026,166.82078999293284
2027,358.3371321194634
2028,316.0255081890858
2029,296.9786499759103
2030,107.91455224208744
2031,210.06932605916157
2032,521.856072083162
2033,269.243384731128
2034,242.90257265788705
2035,71.76064971576166
2036,91.8004649698159
2037,325.26861887338197
2038,50.042897515350894
2039,0.07628338709358867
2040,247.303942809324
2041,27.939366503618807
2042,22.696930464312818
2043,355.89362202207514
2044,190.12847736303033
2045,14.272697280135713
2046,301.85767437896243
2047,67.74373761530727
2048,255.47206732416092
2049,106.19601982183202
2050,29.57126740417693
2051,55.16325359485293
2052,183.48952939996033
2053,307.52075415412145
2054,176.82924267885684
2055,22.715874095479105
2056,194.54470786891665
2057,160.11567191783797
2058,347.53417351455937
2059,80.68571387903404
2060,97.48421825047836
2061,93.8398644595205
2062,199.2020337902195
2063,191.626171932641
2064,148.7807615757664
2065,64.60356622402047
2066,213.59094517699097
2067,394.3777712042618
2068,273.2183204297143
2069,5.2313887785631925
2070,34.02066759705758
2071,151.92838589942897
2072,37.81971718806916
2073,193.48497784732612
2074,109.6006559053077
2075,127.26291726343825
2076,216.45597293595736
2077,124.57795465526195
2078,54.20263887314267
2079,86.69826863511629
2080,438.8382570217057
2081,312.81665963496
2082,85.44135256314217
2083,70.6932829481148
2084,216.5272015839971
2085,243.16114688318484
2086,50.77379777197485
2087,183.7481287428635
2088,420.3102130382316
2089,208.72753687229226
2090,147.87248302787185
2091,425.20690538459917
2092,348.26388756609396
2093,64.14043463174076
2094,67.5040011672675
2095,65.39959417462988
2096,179.0501415629917
2097,292.21446685121373
2098,91.35458127808779
2099,13.082601735841621
2100,226.16760579201335
2101,93.72717383336825
2102,204.08483556622653
2103,397.9393282924229
2104,113.15071737539998
2105,124.83492837350546
2106,236.07589883555923
2107,163.0296712616368
2108,8.680843724672238
2109,233.76699394187065
2110,9.124851328142036
2111,192.3754189504988
2112,232.07473067400858
2113,53.875721576484196
2114,199.80403542188617
2115,238.82756889973626
2116,153.31984372331982
2117,3.9871131586473765
2118,54.326461320759385
2119,174.89465787772752
2120,202.41950702777757
2121,383.30509575520574
2122,16.43204853119392
2123,172.0908863829561
2124,58.74152547714337
2125,193.80412513639064
2126,160.8277956353302
2127,416.6471704650439
2128,404.1106275387517
2129,296.1941967596049
2130,61.740255189916496
2131,280.57416062975744
2132,264.2298886217165
2133,82.10763556797336
2134,77.06070954381997
2135,190.27645062672553
2136,224.96783395151544
2137,264.5094519169202
2138,396.64492765408596
2139,94.56380669312354
2140,282.54868455508864
2141,56.0049867469527
2142,303.67533934754266
2143,292.2175879550645
2144,235.43687154635532
2145,247.90231378612495
2146,9.507420841605711
2147,169.53812153185268
2148,255.7000418388859
2149,391.93544936745263
2150,130.36277655685487
2151,331.3813019070621
2152,179.2552610105925
2153,317.74701345687134
2154,257.1889075926824
2155,334.83712409574144
2156,125.4419209993061
2157,345.88549777626787
2158,77.31740989371097
2159,233.07886304359715
2160,141.43057793385054
2161,267.81027998789136
2162,223.12964372031013
2163,433.3928899832405
2164,308.61901583308526
2165,259.2998240237428
2166,64.00218660217838
2167,24.23490196901833
2168,136.04994308470168
2169,80.65420928393992
2170,237.79754187834712
2171,56.574118629668135
2172,67.21156754332819
2173,221.81260444521763
2174,397.9656833203372
2175,28.317158329687643
2176,391.7244316525243
2177,261.45600624030254
2178,192.05252753238778
2179,330.7788275973466
2180,117.67120031115277
2181,145.44092488626447
2182,203.89711068102463
2183,302.9530832533842
2184,92.51961939746445
2185,223.625837315122
2186,116.06291652043987
2187,308.62781844410006
2188,62.23381690692336
2189,240.6879712397833
2190,425.3369919407462
2191,39.78121577080624
2192,225.69446547696475
2193,23.02234371232046
2194,255.73214944290314
2195,91.98022103841149
2196,21.453904674471993
2197,143.0469825703259
2198,120.29338073508129
2199,79.50571188053217
2200,69.04867418962837
2201,392.795765610427
2202,237.66009000611032
2203,21.929659054822253
2204,128.64705588174328
2205,37.63134120209245
2206,7.332899627081068
2207,127.87856947659793
2208,237.19252290150277
2209,387.28410387121494
2210,54.400390543304106
2211,38.38390604824454
2212,80.55264439888532
2213,119.95035067844691
2214,249.44227340507564
2215,6.6138369167973625
2216,332.4353706062427
2217,65.32135163268711
2218,44.352500405170865
2219,213.81687597504063
2220,213.48735045584584
2221,269.6988761613856
2222,22.840703841740364
2223,212.31807669637834
2224,51.15111957785983
2225,261.9986492055996
2226,203.77060970740112
2227,201.70212739697055
2228,38.622893754878575
2229,172.51798670837115
2230,41.928721115806354
2231,97.00710119574508
2232,86.06681964604324
2233,321.38038377617534
2234,346.1510412100578
2235,118.60118659907114
2236,364.8078141038703
2237,58.74341677344913
2238,297.06092956865376
2239,331.2318876629194
2240,478.6347091470558
2241,222.13860760949763
2242,200.34454370006333
2243,56.71654359678785
2244,366.7817796262415
2245,186.05901164945882
2246,259.06200706016716
2247,311.38486133690856
2248,154.9924897111336
2249,210.24863390467047
2250,210.5124050868903
2251,336.3922186998635
2252,318.1455397724059
2253,277.72125707531075
2254,94.93149768699908
2255,236.71958380286432
2256,281.6695810785533
2257,319.28959693034096
2258,339.75218322495596
2259,258.8766789444115
2260,104.50964021369991
2261,128.35629969203362
2262,479.8242936185012
2263,339.6920308375369
2264,186.92625581646348
2265,314.73451898398116
2266,90.8663880051592
2267,168.81418394513878
2268,154.2139310933277
2269,430.66934669777805
2270,85.0922241125176
2271,257.64831077571273
2272,384.5459370915414
2273,282.2592041554108
2274,253.06302975582142
2275,171.88742701505757
2276,260.6746357259396
2277,511.9311434102965
2278,200.40528716159847
2279,60.888533547569324
2280,384.3597642910355
2281,244.77251351413616
2282,135.34222525478324
2283,208.38204781825854
2284,118.69883799916295
2285,334.2008580698349
2286,253.26537959184498
2287,429.23064911654285
2288,275.74748711529173
2289,366.7287140657817
2290,191.31818339282034
2291,330.0735082308932
2292,421.8011960900843
2293,178.8454479137313
2294,225.3115775288266
2295,23.485780512795916
2296,99.65791507898678
2297,128.2100807179598
2298,100.34252107481596
2299,274.0845445862861
2300,160.52676239388296
2301,24.713805822508437
2302,377.25156638321005
2303,239.1561970349117
2304,164.5939136652933
2305,120.05352990386878
2306,182.8789645870401
2307,255.2205038611633
2308,23.44765694907348
2309,59.02630385546591
2310,215.4696747068424
2311,317.6412891178715
2312,26.805196941858746
2313,151.30758991002398
2314,261.05553573409344
2315,194.6757033192613
2316,187.84390461645174
2317,340.95781068634943
2318,111.8401168758835
2319,274.01579274015637
2320,298.288021604431
2321,226.61520866332108
2322,361.85504129444104
2323,56.20324881939558
2324,87.68901654297494
2325,97.42213201681312
2326,181.15584428013022
2327,188.78918669371092
2328,44.43039250066178
2329,39.800596890223474
2330,173.52489371775218
2331,25.80487300683404
2332,269.45626571201745
2333,138.84070275015964
2334,159.7955507358319
2335,126.44164627145118
2336,171.13220178242528
2337,339.9217096448464
2338,62.18672820595479
2339,232.48256202318615
2340,370.111280511517
2341,82.32730246455456
2342,103.54028970913461
2343,93.97777977087989
2344,18.35925821800899
2345,289.06102361597186
2346,221.22888076358777
2347,191.56337476495858
2348,211.01271844526772
2349,178.03318780923917
2350,316.8498684196922
2351,192.4475786706266
2352,390.30477341385944
2353,37.79185714460107
2354,466.3907825501121
2355,211.25515693477
2356,70.96874209645637
2357,201.9207442789382
2358,140.36549732267156
2359,118.00911490117194
2360,278.24513318407656
2361,250.70759842754094
2362,109.12343118987025
2363,139.19567940272472
2364,260.90294380822155
2365,198.7058169667786
2366,50.50047630609747
2367,31.11738991671738
2368,146.13454548400415
2369,244.11268663666792
2370,219.95259486459415
2371,27.035858692106064
2372,165.7480283862318
2373,346.26567602107804
2374,151.98113459979473
2375,155.27383928697265
2376,317.4962077945579
2377,10.370348193350859
2378,84.2443040869591
2379,30.428575948138167
2380,370.0271824956199
2381,381.57053896831974
2382,177.13526207903536
2383,57.9583468688868
2384,269.0208852858375
2385,63.87718554066122
2386,306.64996090490627
2387,235.35024447258036
2388,266.32138626690414
2389,261.3144588581082
2390,176.48504267309252
2391,309.375867161254
2392,298.1583483208362
2393,258.4313092825357
2394,405.72055962413197
2395,114.4399546639538
2396,195.81974144291547
2397,208.83744384720154
2398,207.9550851615438
2399,312.12117282229593
2400,296.37098185119464
2401,340.4551273486426
2402,101.78293213798342
2403,91.69943808327506
2404,284.6588921645537
2405,165.8446769105097
2406,132.12875632163983
2407,313.6307172224466
2408,126.1322100717641
2409,240.49740590560577
2410,325.9890801640913
2411,41.08477138843214
2412,288.8944152843378
2413,33.256924982980166
2414,163.9842676729942
2415,425.83429148177805
2416,241.5738436881151
2417,309.2606873248584
2418,216.065592773785
2419,304.31879491469874
2420,91.11543142253693
2421,320.0269809817717
2422,298.31833672323023
2423,237.7742136337514
2424,74.44255298264841
2425,17.56344311192114
2426,75.70719548675218
2427,86.8443920935633
2428,372.36198032712593
2429,337.3457211168733
2430,102.09943478956032
2431,376.177258615735
2432,135.20163426236792
2433,376.70345934032133
2434,122.05998619246989
2435,270.38801837231995
2436,434.5300930032165
2437,333.2955436207394
2438,320.98256118720656
2439,122.63521395507622
2440,88.72272078153009
2441,338.4304920135193
2442,214.69519197085268
2443,384.9198881755676
2444,197.46653814332896
2445,231.08755479677487
2446,189.32802752256183
2447,16.609242747424524
2448,421.9984738267789
2449,294.48898778104495
2450,95.87573541623125
2451,180.53067530548662
2452,285.0549436728742
2453,144.72772147528363
2454,191.68086522986016
2455,429.42159196491525
2456,8.580692827316177
2457,138.5336197723673
2458,122.7999497004446
2459,7.987282137589514
2460,315.37164340328604
2461,290.3059831978735
2462,58.89369108219429
2463,60.334817847510244
2464,163.65820289007422
2465,481.5731612119368
2466,56.26357372056014
2467,37.7206388519527
2468,192.12381293161783
2469,74.33010412254832
2470,134.3856365920619
2471,237.28118277274316
2472,36.5508740833537
2473,33.31295033784276
2474,125.63532432158901
2475,320.03280819862175
2476,55.884746591864406
2477,336.0821151425876
2478,217.35547565520798
2479,112.85522142973022
2480,334.54116681728516
2481,313.75865150393065
2482,7.123400225415758
2483,296.7065258634016
2484,240.8477718246446
2485,30.478601553600047
2486,156.4897690046926
2487,336.04319924052834
2488,225.43779290954612
2489,352.3146321466539
2490,270.81145659689116
2491,13.138598140936294
2492,306.4022569517902
2493,296.00825815076405
2494,12.20966609924611
2495,200.03447892709258
2496,104.55454883223115
2497,236.12752425225676
2498,306.3879394301317
2499,227.13706598915627
2500,294.6378679351456
2501,96.6770053099206
2502,400.2841761229742
2503,162.01481436016283
2504,21.080615443066407
2505,28.146499226589736
2506,70.44847182110112
2507,83.7208183687276
2508,151.92679387185245
2509,287.63724147078545
2510,277.68047169107564
2511,148.85062132449602
2512,175.44557902269656
2513,347.44455192606034
2514,176.79850157660232
2515,357.9678693784422
2516,241.1572998664729
2517,86.40919617059522
2518,248.68726090397234
2519,5.743522862880737
2520,117.76193702809701
2521,221.54170842611936
2522,206.2561151049333
2523,25.187748141050633
2524,218.34022846729158
2525,352.12719582742886
2526,72.78300901525023
2527,366.3509349063334
2528,271.90595769797
2529,130.10978581516738
2530,169.40344076716121
2531,122.49794502762579
2532,15.159932273558496
2533,223.40510676270893
2534,185.96579975171113
2535,302.83972184209625
2536,107.96178967354305
2537,35.86727797909692
2538,243.3931824960289
2539,165.9772149605053
2540,259.8343675207217
2541,298.36196146205685
2542,485.1426279387068
2543,204.774921356688
2544,387.8274008196758
2545,221.05891932084404
2546,89.4429743201152
2547,221.39022566829698
2548,261.9167702329498
2549,207.9351409728009
2550,260.0054976620968
2551,336.2279353565636
2552,119.99388317953564
2553,13.92899486040941
2554,11.498609674102564
2555,4.272691571468075
2556,66.38568689550233
2557,379.6563414427147
2558,382.6465281175143
2559,58.79986975284868
2560,87.68431125110655
2561,313.66286133783075
2562,463.3098477564816
2563,196.58685140621643
2564,259.67162463369726
2565,154.5263920230531
2566,140.45264244053186
2567,267.6183133346371
2568,286.1613842953111
2569,249.0688265179404
2570,153.1816668793462
2571,219.86188306866595
2572,395.2768782122673
2573,58.337565674579224
2574,327.78244346007017
2575,4.591661234782061
2576,121.93148252966893
2577,201.93116251194053
2578,139.53366419426098
2579,159.97735901788835
2580,293.8557013081138
2581,366.8657503893525
2582,126.26202277306234
2583,202.3875538658113
2584,330.95454938576256
2585,398.242535007416
2586,221.41660458294146
2587,14.415564171232143
2588,31.0237991633442
2589,72.14056160489784
2590,378.693921665261
2591,199.03448774308424
2592,450.45563758874766
2593,156.90022295306625
2594,25.119668063352655
2595,86.56945631215821
2596,304.9721843625012
2597,220.03201653901618
2598,243.74658319351
2599,125.02250469230262
2600,248.02349852917177
2601,179.01524579005005
2602,329.7347077438136
2603,157.5509008158694
2604,21.178050653640913
2605,19.707387641853703
2606,245.87310553976013
2607,355.40821418779177
2608,126.04131449562122
2609,289.50696707282697
2610,83.28019212722326
2611,8.784009422828852
2612,311.53266556763634
2613,210.34906007989272
2614,193.15489280843167
2615,68.88496656010476
2616,290.1847772610491
2617,35.31532010850096
2618,341.7089030297583
2619,32.349279849642265
2620,252.28295809625715
2621,300.9935971577231
2622,376.23734209353563
2623,6.768570273364907
2624,52.151403348703795
2625,216.02019270105902
2626,60.57548965653976
2627,456.6269793826431
2628,50.31831294005858
2629,168.00386832681485
2630,8.176220881438296
2631,260.0238056629464
2632,91.96864173428665
2633,198.52435840281893
2634,244.00555985980722
2635,195.84868971003584
2636,246.53262016244074
2637,154.0418395402787
2638,26.18143382333552
2639,290.434717875061
2640,177.88422767732646
2641,31.61906915826748
2642,254.15643854534136
2643,110.21712290529796
2644,30.70732343502313
2645,34.18633552628814
2646,211.0526978479552
2647,476.7602274714694
2648,118.51496108357851
2649,215.63592103693512
2650,217.412238751631
2651,63.5899415636553
2652,441.450052759474
2653,119.91634346442213
2654,373.3678171820969
2655,233.38124119914568
2656,227.1662885628021
2657,291.42552115828727
2658,79.43514364695548
2659,160.12365064942665
2660,196.1965367319069
2661,308.32444122100713
2662,54.73828876746032
2663,69.68621550603602
2664,171.13108608627988
2665,44.981944279757364
2666,83.84414163148838
2667,133.70161395571486
2668,341.2353607060914
2669,105.92926519059964
2670,172.8330570070645
2671,374.9848631403464
2672,199.45916868559547
2673,292.3299005492126
2674,42.3561802769264
2675,299.76206087091975
2676,287.2400432597946
2677,337.42737690148573
2678,141.8211250776949
2679,314.15723001196056
2680,225.47441221149631
2681,148.93631701373565
2682,174.1022075909029
2683,82.0976239508778
2684,0.4702048047536673
2685,258.6245295531128
2686,215.6581765182423
2687,281.5814621449696
2688,273.35519679675224
2689,23.159689614322133
2690,191.5517976607145
2691,137.89903699308354
2692,6.0413365505867835
2693,0.27979302828449626
2694,379.00985135843644
2695,181.44124282777153
2696,205.08790032273345
2697,277.4529444957039
2698,211.32975730616175
2699,11.40220881316544
2700,228.2558926500242
2701,26.355104491676588
2702,51.52149436226125
2703,166.53806032486662
2704,305.4179263617603
2705,32.69163935644554
2706,174.67977980463792
2707,7.725703792674779
2708,118.0558513830505
2709,161.14133841311207
2710,69.58411636844326
2711,104.34667980047067
2712,221.8533405299476
2713,375.95825050951925
2714,168.34736316686258
2715,107.24733212846094
2716,261.5155981572737
2717,344.699112193682
2718,244.0291776837812
2719,412.2234733680436
2720,19.495872891946526
2721,29.876479931816704
2722,148.9038010782744
2723,388.53716060266987
2724,257.3532011893742
2725,265.34970533176363
2726,261.5618619171566
2727,65.90967757552941
2728,160.00302580986158
2729,331.59314100537006
2730,334.4052961175537
2731,179.60957786976306
2732,81.80165069421415
2733,205.5291245434316
2734,365.690002232769
2735,367.9516331637778
2736,113.86757570903522
2737,58.09475473669892
2738,91.97276621780352
2739,43.321997969824835
2740,228.47277881791248
2741,41.59257268820351
2742,185.65245128301729
2743,279.3414876284626
2744,29.467093724730347
2745,459.9681402153349
2746,14.722068578194465
2747,96.17382292269221
2748,428.37155978503347
2749,40.44985265417493
2750,80.17487407302718
2751,230.4730711421836
2752,238.33787084070036
2753,373.51457890120054
2754,87.33225602283301
2755,243.357498092574
2756,25.692348457145197
2757,147.6220704827621
2758,58.72454681731892
2759,107.2080025403247
2760,24.992369867921003
2761,135.9892971162126
2762,520.1189037624015
2763,205.01472541375904
2764,361.9772886598622
2765,196.4676417892726
2766,137.19828573181994
2767,197.79848889259483
2768,165.77902374358075
2769,288.6854261904019
2770,192.3675926560224
2771,94.78391489861077
2772,180.6351975013239
2773,60.658163031487014
2774,56.17732451238753
2775,14.181861827927314
2776,141.57165894829785
2777,238.36835451111546
2778,255.67648565612038
2779,334.2971094234925
2780,284.5505400220515
2781,54.963004525735805
2782,131.71482691188646
2783,237.39365555511745
2784,380.24215539973466
2785,41.30563265310385
2786,189.6760365755725
2787,314.81680349007837
2788,159.41735036836405
2789,91.59511499227825
2790,263.7406548516328
2791,434.5842158435363
2792,199.47761415956992
2793,200.87909429813905
2794,351.44016957102446
2795,46.83261066161119
2796,437.76581324253584
2797,162.17080804503738
2798,442.6969752538882
2799,270.8527972904618
2800,128.62035944194415
2801,298.8136190149913
2802,248.47427206719885
2803,52.794257187151665
2804,37.76536037717178
2805,221.93772019941622
2806,293.3585867146127
2807,80.23640861013905
2808,298.90056228426664
2809,283.64201821431016
2810,211.76770970878485
2811,36.10909285514138
2812,390.7944905201517
2813,166.07150399053558
2814,133.19376458967636
2815,55.072778215877456
2816,219.8686367147885
2817,41.24642337555591
2818,329.7071496177221
2819,133.82914153455508
2820,188.4738547903367
2821,310.7422132759001
2822,155.24175675541187
2823,143.19881509698706
2824,247.61638663654873
2825,268.06981335349644
2826,32.95384382644491
2827,166.48154318642187
2828,459.1163910926239
2829,70.88885931424429
2830,125.83917943864675
2831,104.06948103150378
2832,385.616004596463
2833,458.3708997728139
2834,474.06262235683477
2835,53.817868105756894
2836,355.96856904099417
2837,104.73511295312775
2838,80.69332353289471
2839,23.806771720435496
2840,31.072493100271295
2841,363.8954595882226
2842,166.74451258783301
2843,259.25576376098985
2844,408.41347919094017
2845,40.58806228435311
2846,189.05382210897773
2847,105.25921106920991
2848,43.68291941175562
2849,176.02888217226916
2850,156.37843569693118
2851,217.3944606443344
2852,103.95943671924913
2853,178.89401388556846
2854,146.3877686141048
2855,62.164569433942134
2856,260.4103743386675
2857,105.80557030227854
2858,274.19573925354854
2859,272.40566071868415
2860,192.31649494648525
2861,128.02466450289478
2862,361.2781734537438
2863,99.42402635780999
2864,332.2464029041087
2865,286.4157401708746
2866,74.79466535022401
2867,311.22366422877747
2868,115.73766058224842
2869,224.09912791693307
2870,29.34701273354542
2871,263.88404803079976
2872,325.72441200660836
2873,55.57949801783426
2874,322.66845887124225
2875,239.6921833646497
2876,277.99432841116595
2877,168.23792151138647
2878,280.1254601469223
2879,1.8944833267401846
2880,247.86712407484828
2881,202.04161570758106
2882,103.49106225857565
2883,358.0217810884287
2884,327.832418826601
2885,244.87892892091105
2886,78.70182219946994
2887,312.9403063354365
2888,165.3143879470749
2889,284.0469597591127
2890,107.04523964030452
2891,226.7060377416755
2892,313.6897868614152
2893,152.71281316752044
2894,201.25505974119926
2895,36.66922766610412
2896,118.02294322326915
2897,128.8428381376998
2898,281.72903275145404
2899,359.39545740437006
2900,477.56252530942317
2901,75.17941796232729
2902,340.43065823934273
2903,247.80536677600207
2904,26.409402835708185
2905,201.2869286639045
2906,321.3860171425657
2907,34.87355000472525
2908,109.01031494782438
2909,170.04461630509866
2910,222.43440345750113
2911,113.57319795663268
2912,150.41991691776605
2913,410.69025264070837
2914,197.62706274852636
2915,311.7755318981959
2916,73.74360166094046
2917,510.59964282127953
2918,376.83195818951094
2919,342.0316435928293
2920,240.26274429524813
2921,56.17311735676595
2922,163.94200011781314
2923,292.25527990850725
2924,192.1623987811253
2925,27.099888397428966
2926,46.66390732651774
2927,62.35221937768569
2928,220.23909631405647
2929,136.58571370813297
2930,179.42076976205405
2931,205.66920025548805
2932,275.7529618722838
2933,308.0133045778801
2934,56.79589862420746
2935,305.71388682553436
2936,128.24122667130854
2937,233.0065686568238
2938,285.85702926543115
2939,154.008930060009
2940,227.47679940767142
2941,486.0553129926394
2942,191.1970380293134
2943,116.63040337131365
2944,269.78552638826005
2945,60.74967932231024
2946,351.1470192071196
2947,173.41320064211826
2948,274.347595038658
2949,267.445702085607
2950,156.13119262492168
2951,230.57895761284604
2952,60.10082335934624
2953,227.46757878502288
2954,58.49821887212803
2955,298.2876666260694
2956,90.01636684444033
2957,424.05006782664424
2958,26.978529346045054
2959,359.8875354885667
2960,252.47104485693467
2961,204.32841017724502
2962,261.2777485737834
2963,62.99350350828495
2964,16.285737564809672
2965,113.9933818241162
2966,285.3226569768365
2967,388.5590392831552
2968,200.86279980975573
2969,217.7440748447741
2970,144.58936700634294
2971,186.07958287038508
2972,344.04353486909923
2973,159.4408658175547
2974,346.13704890322197
2975,36.92391472303831
2976,46.25635336081667
2977,9.094698511331252
2978,223.0464865377801
2979,215.67806456662288
2980,171.2664444156227
2981,362.3996512820736
2982,114.16156391654242
2983,66.33075557250552
2984,216.36376247191552
2985,37.78237605947983
2986,169.22312914707996
2987,155.79384494586964
2988,147.75018481317036
2989,160.62912766161872
2990,177.1878574808327
2991,40.68595618118821
2992,0.513226164347117
2993,471.7379942608201
2994,344.9543028728637
2995,156.29665749094872
2996,17.116295530822978
2997,77.16545306536237
2998,174.20046155079507
2999,50.29075427652797
3000,88.63378586220226
3001,403.23943375161804
3002,95.41032895921255
3003,304.5717408412651
3004,25.273433365213556
3005,179.88696911924657
3006,308.43798577426253
3007,165.86413168680136
3008,421.3794269157714
3009,125.79281312444101
3010,219.9908780775815
3011,247.17906247691667
3012,153.1481765919735
3013,211.6398586789542
3014,366.88393180517085
3015,389.1942509114569
3016,282.56863332567565
3017,104.09672231277133
3018,132.50204292849548
3019,250.2434004106973
3020,359.64713901517894
3021,222.37600937252387
3022,38.27309480119845
3023,218.53760917399592
3024,131.24500265158912
3025,258.73747669936716
3026,0.6235976223544777
3027,63.85852145969738
3028,283.08183862953103
3029,422.277976471706
3030,8.804632865403008
3031,175.19292496590558
3032,299.1527140542253
3033,288.1776142808473
3034,147.54624014731993
3035,314.7224723048521
3036,50.43493871294219
3037,442.81598320399036
3038,117.76900969779813
3039,384.1340114022112
3040,291.8229840803328
3041,152.8369151946863
3042,337.7186932336903
3043,301.4084602265067
3044,14.274732813952864
3045,196.0756188568841
3046,153.69779823549158
3047,105.82061285273511
3048,54.020102175542235
3049,311.61002937186583
3050,215.37451148926243
3051,28.871764897142707
3052,11.505726711657696
3053,25.478722134221226
3054,105.60161318297588
3055,28.801217912396083
3056,214.8542774876579
3057,138.48442161208845
3058,307.2753840956451
3059,323.411042766523
3060,156.38202178127068
3061,57.08210433438434
3062,275.5930451674917
3063,109.70507473884825
3064,132.1221147494056
3065,358.24417250535083
3066,330.916826817722
3067,202.83058802495648
3068,284.56238191159474
3069,128.9343355337806
3070,257.93646552003906
3071,201.47676602979269
3072,7.4873684153612885
3073,104.62464945123412
3074,288.96781083159783
3075,393.207824447277
3076,245.67170052343585
3077,369.59877684964584
3078,283.10388990133
3079,324.3600925549526
3080,316.82438280059074
3081,314.9235909747927
3082,33.27139010809765
3083,187.0586526706211
3084,308.5009492176694
3085,261.422421846914
3086,240.58430769872197
3087,23.031504862439732
3088,408.2338188756073
3089,34.00911408482586
3090,324.2491912727183
3091,268.62431521692946
3092,61.516043525540766
3093,137.4743024192215
3094,214.37620787165102
3095,404.07685378103804
3096,380.41563955646967
3097,163.2822951216534
3098,159.587020725953
3099,407.36485507883384
3100,201.05276419385393
3101,4.175071992237203
3102,127.756455970138
3103,114.54216922697826
3104,35.89327073374146
3105,172.49629949744767
3106,86.91842402530835
3107,188.09004532719428
3108,136.00435934215668
3109,159.9336348922414
3110,65.86867191997713
3111,407.58036415876046
3112,10.316558623955387
3113,384.8421446838159
3114,267.69377477500564
3115,50.880908357332615
3116,323.82672757426496
3117,462.7399464872114
3118,233.4380125861449
3119,154.45677678719093
3120,347.4135807001344
3121,199.47569952191097
3122,4.625014750589968
3123,28.214401529323656
3124,381.20185908920445
3125,75.0524714126174
3126,78.64611405771362
3127,42.80708765254442
3128,396.9523304508737
3129,189.0866116847146
3130,203.84162589525982
3131,48.334134431256125
3132,115.22198185502486
3133,20.948339011884663
3134,149.7473611278592
3135,109.02118389361964
3136,35.459033045753706
3137,138.63014633233226
3138,314.62895244484724
3139,16.27939031772925
3140,135.60098028296898
3141,81.95980326178059
3142,49.09371277962943
3143,169.41948024710732
3144,24.139049278819332
3145,330.8958860241886
3146,165.17906253756624
3147,149.22824907967632
3148,29.235091192648905
3149,246.2973110076449
3150,212.52165607177375
3151,15.557892731408328
3152,324.5717605452428
3153,126.143072980837
3154,165.93745582654725
3155,115.72879491107207
3156,581.1421051931951
3157,276.8573996683398
3158,393.5564495278709
3159,105.97603504793861
3160,121.8180985506557
3161,382.95408182269966
3162,140.56750643631764
3163,42.91409118676615
3164,122.22500106033165
3165,240.45459954925937
3166,262.6950656243831
3167,219.1186200507656
3168,33.931674181818806
3169,293.78995974447304
3170,29.074044493018064
3171,474.2585347135764
3172,220.99299370206916
3173,48.59341443412099
3174,160.336891011058
3175,156.77995747970203
3176,56.65627411811341
3177,61.81779737806499
3178,294.5057690871478
3179,414.0174627324496
3180,292.6510884835696
3181,127.5864973238501
3182,292.5405471046606
3183,384.4362369749409
3184,33.123280260745126
3185,83.3283065061326
3186,73.67626835044926
3187,73.9676246825981
3188,79.54276419303244
3189,220.2958468544845
3190,116.87460775175367
3191,328.4260610394714
3192,192.16237731618472
3193,207.00038379760863
3194,57.76075410843961
3195,182.58113615240381
3196,81.6249909521515
3197,132.35507469059482
3198,57.306857731837184
3199,276.48376699552153
3200,239.24775886791056
3201,177.86346062612316
3202,197.10632406220455
3203,48.158983391002636
3204,400.59935730729427
3205,81.78713624856938
3206,112.71495919229997
3207,238.48521549811062
3208,127.70652153765914
3209,12.441993667509802
3210,31.62323060454404
3211,181.42671064275402
3212,161.44310395697516
3213,330.75603511256924
3214,164.24106626033387
3215,16.6569904076769
3216,75.32740995476692
3217,383.3073220833093
3218,15.318741432906464
3219,204.45543008637696
3220,404.0188406788379
3221,313.1958425617125
3222,190.07569630517747
3223,240.17256587636618
3224,199.63523694819511
3225,34.82438709317058
3226,58.77561799339445
3227,286.6169040525908
3228,266.92338953333933
3229,307.11070065377226
3230,321.3948155579829
3231,140.29747376425777
3232,62.73235778911931
3233,190.99606499294458
3234,231.65186940415768
3235,284.00272095606454
3236,134.98602020586486
3237,368.1087572625841
3238,129.4027834421458
3239,129.61129684780732
3240,234.68574989485523
3241,28.13902693215311
3242,196.17658010878245
3243,224.96021333338484
3244,123.56473665540707
3245,260.0254685746524
3246,1.528703564564243
3247,132.1250808492113
3248,212.87301727806812
3249,99.50114962548899
3250,166.9316253277397
3251,176.27941934520697
3252,55.69032037295724
3253,347.10093387269643
3254,113.49357236148643
3255,298.87360601110845
3256,493.16525408829415
3257,150.98759751931536
3258,367.3409074415198
3259,117.640508288747
3260,337.95929024633847
3261,88.37513418127654
3262,208.39181342695937
3263,347.9952048585377
3264,177.3407821687454
3265,265.66502492293074
3266,77.18667482587591
3267,107.31157992855034
3268,219.21507324333444
3269,41.4399920970361
3270,231.2648834663344
3271,85.58584396247694
3272,350.2492053859658
3273,234.75101365366996
3274,145.7020906648677
3275,248.8203163939607
3276,79.9662015696466
3277,396.0967089563569
3278,180.68156283437833
3279,151.92830118371091
3280,363.07841258935235
3281,2.641331013625486
3282,194.66536699965
3283,109.0220245564152
3284,200.24351081182814
3285,198.21571102653522
3286,434.9526838516258
3287,198.18505470338982
3288,94.2763755870406
3289,119.85161599582352
3290,508.47427650320054
3291,244.2116889960967
3292,384.7279281411281
3293,320.46346381381966
3294,108.66761675096201
3295,216.9606620306453
3296,463.27184523290725
3297,1.7401589006271567
3298,380.763137064366
3299,115.15488870921808
3300,325.078115643011
3301,194.61528344606506
3302,177.01993780266466
3303,8.702881732520462
3304,191.05388510808478
3305,255.7032706775346
3306,320.3645851404953
3307,314.58099920876333
3308,405.94744247507487
3309,231.27647510520328
3310,256.46909486581046
3311,9.085666139567543
3312,109.76311732498237
3313,79.04932704740477
3314,312.54862547085315
3315,59.011836731654135
3316,372.10055375296304
3317,47.57258980449259
3318,323.3722573682345
3319,21.172516333802797
3320,217.11586934562277
3321,218.7816136163537
3322,297.42517291086995
3323,341.29512726268825
3324,157.6823237025331
3325,290.80079244959217
3326,113.21669133788441
3327,15.885240728597584
3328,3.9703880380039234
3329,63.59007456943653
3330,376.6453229525208
3331,187.28927001390474
3332,139.08169660467814
3333,221.55968444269388
3334,111.06631390665113
3335,416.9154222882535
3336,54.66197329209712
3337,40.31726795203876
3338,396.6678708151388
3339,30.66048442645531
3340,78.41644470639055
3341,78.27662672471926
3342,218.62118983898898
3343,264.83017494020334
3344,90.85851816379653
3345,140.02814091877482
3346,296.5416709223038
3347,142.3919509199709
3348,130.348994244833
3349,221.06322120116877
3350,182.95497276979248
3351,267.28261680984616
3352,79.46942898326168
3353,61.937016775250534
3354,230.4521632313427
3355,179.2254899839066
3356,207.21694301675365
3357,104.90904358818713
3358,209.87929644863644
3359,454.0407105878284
3360,179.00774288320272
3361,22.11549417233208
3362,184.50910270174873
3363,16.614750837775386
3364,172.92729686539343
3365,272.4516919048132
3366,338.04716415969335
3367,302.6905740299242
3368,230.90090561493597
3369,83.62071518970136
3370,134.8258663538301
3371,259.2573172971083
3372,311.3126807925491
3373,134.34120071825393
3374,308.10010164096474
3375,63.2007386386458
3376,49.39251980496672
3377,11.074993343583614
3378,287.82435811209956
3379,122.55037284778466
3380,196.42279197482634
3381,348.1621997254756
3382,118.30170682924856
3383,437.36869850253083
3384,31.479522575269968
3385,73.04240045223598
3386,337.9588853624693
3387,77.98014061094332
3388,115.7348398550214
3389,218.6329726675041
3390,301.6453978023549
3391,133.16395168848788
3392,153.0990512483837
3393,350.2231374068949
3394,167.88525024274094
3395,32.05319718135678
3396,490.2356393548125
3397,438.74205797675086
3398,195.64795903885988
3399,145.1011096028143
3400,65.47814760582628
3401,288.55807088206524
3402,255.8129076451783
3403,104.12612377602804
3404,293.5224699408136
3405,97.59254770243444
3406,239.7888726891591
3407,227.92510148578972
3408,137.78724595290834
3409,295.5641830490374
3410,144.25699969654818
3411,433.6694651126257
3412,219.0754990696082
3413,97.97513146045986
3414,257.4574375161793
3415,412.462640091147
3416,218.74893228205704
3417,142.75057988925622
3418,19.231631867377903
3419,413.64709265019707
3420,21.457655174126813
3421,106.71095664107484
3422,2.101055607482863
3423,449.6041778006854
3424,191.15000536416395
3425,177.19373500436689
3426,101.58738486209519
3427,142.9616908416334
3428,206.67450996964456
3429,212.6104781594199
3430,338.6738479114961
3431,272.02528581991726
3432,236.3232141541481
3433,225.45558396736084
3434,323.2098302858296
3435,126.50201290257574
3436,137.95091050843428
3437,331.8449151513544
3438,251.45705610152913
3439,103.30541639597025
3440,9.477624267177156
3441,313.2319613190873
3442,72.25452257785672
3443,431.22159460496795
3444,284.9110293928261
3445,173.81295285103647
3446,106.9413653478656
3447,58.32732078647844
3448,38.06859212850959
3449,329.7708564968056
3450,146.28690280086386
3451,65.89633979753002
3452,146.72752991210427
3453,51.10452878879214
3454,214.43561466770754
3455,246.69051052619838
3456,232.33845205544705
3457,192.1812227061832
3458,126.67729316881241
3459,340.8374098034071
3460,121.9559092722713
3461,167.94191018514863
3462,285.76691273519174
3463,108.2572021609794
3464,330.43304087013746
3465,126.18051451029791
3466,46.23640381137012
3467,134.03126461873973
3468,10.056749617171764
3469,12.124419204377274
3470,106.1223045637333
3471,472.3274525148533
3472,407.6075748606705
3473,331.33804290399075
3474,5.0866050076105225
3475,307.2390266975372
3476,205.93810975469384
3477,141.16909857412253
3478,322.6094660010505
3479,171.83334642426288
3480,70.841047761874
3481,366.4444453361563
3482,292.6938032814754
3483,383.7695607804447
3484,19.094892810299967
3485,176.37915196351832
3486,216.78159950327304
3487,241.15854381380126
3488,221.9583513431608
3489,383.3549272938207
3490,73.1822562987764
3491,329.94307773344775
3492,344.90685340027414
3493,272.6965491430592
3494,331.4944212866766
3495,234.35069572786784
3496,302.8723951455378
3497,178.21948410506374
3498,216.16965416985263
3499,384.3286353106542
3500,75.17181318071471
3501,327.3118793204294
3502,217.35384016757376
3503,24.903166925291742
3504,126.30397907860326
3505,118.3416291160616
3506,196.2299777073196
3507,34.89010352570106
3508,253.21228182685786
3509,231.0031067431459
3510,22.928904641293347
3511,200.42540951925025
3512,385.58221241481016
3513,179.02575043877704
3514,7.32429065087073
3515,429.219752261415
3516,344.41757559420273
3517,131.61517703206596
3518,66.88206006365174
3519,135.44391316405284
3520,227.25377062846005
3521,241.2182508633334
3522,78.26054606004057
3523,11.297954629134871
3524,117.29277453310154
3525,102.4460074921783
3526,303.77937706250606
3527,65.73846653497455
3528,52.970725162335086
3529,64.16775089556272
3530,279.4832882553418
3531,132.38651199880573
3532,335.22871899306915
3533,142.74563328044871
3534,320.2942445389036
3535,348.4751252033798
3536,229.985866437329
3537,53.88079900900825
3538,284.29061350051575
3539,391.8496446657843
3540,273.4446445920655
3541,210.69947789163803
3542,245.80385726832034
3543,156.20521377531418
3544,36.90345296559758
3545,237.2975698929499
3546,375.541033205662
3547,227.77775004407778
3548,263.68002556101686
3549,384.88439128175025
3550,41.777147026581225
3551,297.6246077848095
3552,463.92235937235404
3553,307.0726283905619
3554,117.62866287577744
3555,34.973580463907496
3556,229.181671228857
3557,77.3908429525431
3558,57.60565767288955
3559,37.72014800126111
3560,81.41345545100552
3561,167.17270258007417
3562,165.1840922073181
3563,253.47582141499336
3564,264.77991678907284
3565,140.13374299185222
3566,98.51988145770554
3567,190.00172346752515
3568,174.30654871176955
3569,75.4156509976662
3570,53.784713065493825
3571,39.325314820344914
3572,74.78788460166103
3573,323.47416842823105
3574,314.69354892208673
3575,290.2432801624919
3576,200.4324519599991
3577,67.85009460177038
3578,187.05507067960664
3579,348.46145731093685
3580,380.4820640664307
3581,215.1973230724087
3582,338.42283113908684
3583,91.90934968490775
3584,469.0279916728957
3585,405.462736689456
3586,39.08171615719935
3587,310.15263241648586
3588,191.80670562103978
3589,37.46494840059686
3590,128.74500344366177
3591,81.01957575458886
3592,43.28761830722433
3593,58.20418475850143
3594,239.79109175864252
3595,39.4230207711704
3596,318.6788154705986
3597,287.556154103002
3598,66.67430406617576
3599,71.73000493304589
3600,204.22264160167086
3601,93.00968729630574
3602,370.3281462168976
3603,162.26143920786183
3604,40.19515482119258
3605,287.3328073265435
3606,289.4216150843508
3607,226.4951779542747
3608,1.1270089744988778
3609,148.09752530946648
3610,237.9746988777439
3611,111.83030384174536
3612,140.03921436536356
3613,379.5883145338117
3614,259.7156585196558
3615,130.5745454451475
3616,176.31252800897215
3617,135.0616959704169
3618,269.5599662546858
3619,192.02192393288917
3620,111.45573285819538
3621,335.4772543372696
3622,172.71206937472996
3623,254.10072971705688
3624,363.7679194703184
3625,219.131212292189
3626,351.5346699533999
3627,37.37386277270468
3628,231.04632197188076
3629,386.6775461149176
3630,109.94584014719919
3631,91.78615907857419
3632,374.69979717171753
3633,448.9778907455598
3634,46.319609331993824
3635,41.27004856087364
3636,270.8445214087149
3637,345.29909054211413
3638,439.13955023684827
3639,47.74371581422366
3640,284.5613194289239
3641,18.86311545162323
3642,193.29905221735496
3643,201.43437474221764
3644,311.40780478433106
3645,222.72690013796978
3646,240.0534979428941
3647,388.397879993446
3648,245.30385627360752
3649,375.55487473502154
3650,518.0634515806078
3651,254.01967134933918
3652,352.22810749810503
3653,239.36970596427642
3654,28.798551417577396
3655,350.1708838480891
3656,276.16830290873907
3657,100.38140156001693
3658,354.9922789224623
3659,233.56510709109
3660,81.92185001607524
3661,350.0244493236585
3662,334.9020364240889
3663,157.49114537363812
3664,76.07753397133926
3665,60.25313908829201
3666,379.8480771774883
3667,383.3708554617555
3668,209.7206904462879
3669,144.82750124096458
3670,382.05262346045606
3671,184.26098680557686
3672,443.5152052221876
3673,407.8810238121274
3674,380.07085055066597
3675,57.35620970162832
3676,173.44821047803927
3677,86.60377105255773
3678,46.09439821011066
3679,356.1379581778325
3680,702.5768255184621
3681,305.3202278247025
3682,95.74001985252234
3683,270.9024986423165
3684,245.0124397652732
3685,7.355360483482739
3686,435.0282148318674
3687,145.31012970318014
3688,206.27541996103847
3689,165.5123722324162
3690,26.38569771906545
3691,28.25227481133509
3692,370.5444107931373
3693,186.6187290036604
3694,274.4609290480234
3695,149.20123324593277
3696,189.45795905945027
3697,395.79236256934286
3698,254.01244931701282
3699,367.700674467047
3700,140.99653678842517
3701,317.334844286474
3702,8.64209135932361
3703,515.3386252314299
3704,245.3105529322455
3705,256.21167416953125
3706,159.17925445334365
3707,341.24234400758235
3708,65.1407338753418
3709,144.27138506904961
3710,2.962986283556992
3711,401.6721596034571
3712,353.7609383150442
3713,101.8825597511398
3714,291.1429494969237
3715,133.93331864604932
3716,164.96472364248953
3717,16.452700206790343
3718,229.78902336443056
3719,416.12743335150446
3720,42.16866177100555
3721,97.99437916621126
3722,163.91933499825524
3723,140.68249620901463
3724,254.97907929948735
3725,196.9257632093807
3726,108.67407214795857
3727,395.00727039911834
3728,241.48487347965332
3729,149.16417133242234
3730,196.09010024148725
3731,55.03136875834176
3732,249.39815634149022
3733,276.4897777045591
3734,349.07493849892603
3735,55.77143248572663
3736,51.42409091680208
3737,374.3025626179029
3738,169.87221337928213
3739,200.1975140879812
3740,126.51980321175581
3741,228.1166308844737
3742,179.597557645954
3743,5.899089582234121
3744,19.239499293095
3745,140.7713079855033
3746,242.80961543328766
3747,62.062124181345595
3748,114.9126699761191
3749,25.785760014677358
3750,200.2174586208007
3751,43.34727811049067
3752,273.3590947819882
3753,304.7344670615392
3754,363.1251847963879
3755,313.31400948209847
3756,210.43814793878727
3757,392.66534281683465
3758,112.02007921811676
3759,317.7464457744053
3760,234.0403359318172
3761,37.006548623476405
3762,173.46722999121872
3763,339.4461859447945
3764,94.34707574294383
3765,309.4257574718642
3766,34.46919510337739
3767,276.25894383417875
3768,266.1658408227526
3769,179.95165591736844
3770,195.75104157741876
3771,360.7955524971916
3772,212.86033707672576
3773,40.42269763949722
3774,101.32628993723463
3775,213.1981049338592
3776,436.54682201786875
3777,77.1314468805734
3778,328.9206826816008
3779,180.41847957724877
3780,119.05452309977275
3781,139.8747168936591
3782,37.61441045300555
3783,106.08553056603083
3784,69.59973917649539
3785,231.35652720033033
3786,195.64117462142588
3787,33.687783985802604
3788,324.7614611678388
3789,117.51443829789694
3790,176.21762261052297
3791,116.80491948709648
3792,193.56722320651474
3793,237.72357297254305
3794,33.54888851387259
3795,116.6914801004998
3796,107.20750108029218
3797,0.27479787985787707
3798,296.0407907455292
3799,219.5812905366988
3800,363.83253972273513
3801,316.7650588241103
3802,348.9164007764667
3803,174.38337817525755
3804,109.86206777926141
3805,215.9686940328966
3806,236.33745417074144
3807,565.8042226809895
3808,97.15148915484292
3809,58.190619341107784
3810,129.93703223624516
3811,19.054113444311653
3812,67.40012962538967
3813,261.5357072982612
3814,144.96828496740554
3815,257.376323984832
3816,244.74352607907306
3817,290.0402417189881
3818,38.527826372020854
3819,146.03175395006085
3820,207.60392861667245
3821,156.07701941936958
3822,204.30604832918064
3823,38.214838370709025
3824,212.765846029892
3825,256.1436486669556
3826,199.35975058544494
3827,338.6161494061591
3828,81.55100942079149
3829,114.94303721641052
3830,158.8802834923988
3831,196.21474009210135
3832,312.8055524006587
3833,162.52499932616075
3834,410.4157228564344
3835,217.42405954727587
3836,101.4114976677269
3837,341.21951297486277
3838,210.82183677176715
3839,13.976614296147252
3840,100.4388418800313
3841,375.9402370908053
3842,138.17067218498013
3843,220.79724133106006
3844,0.49408179890067305
3845,132.1746462569871
3846,211.46324946776332
3847,90.07933439260601
3848,36.58051749945843
3849,20.370128259402684
3850,300.4024562204153
3851,303.3575555675311
3852,181.75602968474246
3853,362.35181312962425
3854,56.555853205518375
3855,242.05108054957796
3856,119.74419963828944
3857,102.97463338339877
3858,61.425329091740856
3859,278.87445317929826
3860,21.83620616486499
3861,160.15944818720715
3862,21.51464477006871
3863,289.2821006348471
3864,111.491787446997
3865,263.34979577053343
3866,349.5072364809386
3867,215.26196616934237
3868,199.98387003918396
3869,13.129346663946206
3870,60.81694798123589
3871,242.35821128407648
3872,242.9397795506562
3873,141.13674149376308
3874,364.3381023358898
3875,71.08902209369944
3876,190.11781338992546
3877,130.0303564329047
3878,398.6178030654759
3879,374.5939964426509
3880,165.70853030108563
3881,135.37103152827217
3882,300.92722437147154
3883,222.86708773687596
3884,179.16129724458102
3885,316.55527935148336
3886,236.17592422472032
3887,185.75057262365286
3888,188.13871586313138
3889,449.9291070814523
3890,13.530686685629087
3891,119.44200841297736
3892,231.9272860224009
3893,342.4871160627062
3894,141.78790164429535
3895,253.89563853863126
3896,292.05145612519743
3897,353.1497985480835
3898,282.2106838509524
3899,289.28647794504917
3900,127.29644221272589
3901,257.4511522966417
3902,363.496457757493
3903,254.18643122442734
3904,102.28307049413125
3905,637.6912387663069
3906,24.495365577578713
3907,70.77404932003131
3908,49.405212379737634
3909,269.65371471027913
3910,13.222131107825632
3911,167.4002674667121
3912,83.36983933914821
3913,318.81771360417457
3914,298.15730466109954
3915,60.59919812886812
3916,362.4268400772325
3917,340.5084887814628
3918,215.41107178776127
3919,128.7763888866992
3920,47.39740587232308
3921,336.78712293193263
3922,67.60021055958535
3923,41.045294797763496
3924,313.50377236106783
3925,113.1520269707392
3926,145.19521240379197
3927,186.1226628880511
3928,265.88644400302144
3929,378.63444695111576
3930,107.31552544008322
3931,200.72165663478748
3932,110.57847480325933
3933,123.90674373648511
3934,251.71891944536628
3935,74.22959045817491
3936,220.99823048186911
3937,362.20952127321937
3938,29.45045436843033
3939,178.41147294905375
3940,9.946947895921511
3941,217.3795989194658
3942,303.44317349536766
3943,89.87732156112432
3944,144.86795209434405
3945,433.8663528530702
3946,486.16573091322743
3947,327.0722883638911
3948,89.66506365449222
3949,40.240521320619095
3950,18.943912841196138
3951,96.13461424154528
3952,133.60240485516437
3953,49.09096032621823
3954,127.1096555687933
3955,149.07525870681596
3956,273.071089342358
3957,103.90581504722192
3958,28.780483980106133
3959,106.5252746451263
3960,242.72269284342147
3961,174.5825738558753
3962,158.2561426100084
3963,183.6167786067754
3964,107.49826063760854
3965,84.82750500971102
3966,83.02472171544021
3967,370.48522248632094
3968,357.3787329822661
3969,33.551825281292146
3970,314.767023573331
3971,58.23834424629583
3972,314.9122817669759
3973,275.1672193310373
3974,55.35123376565627
3975,128.07504163516217
3976,287.35487719638996
3977,193.92501179922587
3978,278.6383492998794
3979,149.37473769998246
3980,183.27497463845782
3981,66.49998144637249
3982,319.5602378672545
3983,297.3814090184228
3984,101.44753134819464
3985,207.3420093746597
3986,484.53987204865115
3987,5.568261438916005
3988,332.3224698768893
3989,233.5722743332816
3990,234.8788359771287
3991,41.62725538769817
3992,104.81067443556569
3993,252.22999250753824
3994,456.6976705999352
3995,2.862951821066789
3996,216.90236149851893
3997,310.9998006683408
3998,173.33931427841077
3999,296.03789960636965
4000,414.085167820464
4001,296.2798596377185
4002,119.22144641278149
4003,283.0275093294307
4004,98.20164265920165
4005,469.6938587755524
4006,161.17859525751842
4007,30.453720638243393
4008,23.066318255293382
4009,66.11443478161246
4010,232.3307714593499
4011,382.68004030363096
4012,149.1084634434414
4013,310.2616626955497
4014,36.031894838608885
4015,114.92389482617007
4016,112.50305041698385
4017,360.08147593283655
4018,135.89295369768217
4019,36.87563846357181
4020,343.6433502407277
4021,210.45262818651804
4022,95.84183757433918
4023,56.47762174987022
4024,75.84283836811696
4025,291.37592780083935
4026,133.8293400473737
4027,275.12494099310817
4028,260.6895463231556
4029,531.4772585405431
4030,237.24933296701306
4031,144.97313017169384
4032,255.85008898510537
4033,165.526796325676
4034,186.010642260311
4035,582.4051190769827
4036,401.1682084559764
4037,131.4837555310354
4038,215.44463982684695
4039,370.3199340657876
4040,227.7844504113077
4041,132.0804161357141
4042,196.02226946085335
4043,417.1244405813335
4044,84.28607677851704
4045,262.6585895605979
4046,260.85816811064353
4047,337.5711099821364
4048,387.4672763643342
4049,416.04266843227276
4050,371.9162041954425
4051,155.95027822795365
4052,68.43274770640409
4053,230.91335374708981
4054,312.2603588472587
4055,336.6431280492493
4056,42.94798757194077
4057,138.49913628627618
4058,91.10611258536782
4059,139.94603435177558
4060,230.2931244692837
4061,188.1975434187623
4062,10.101940135395633
4063,148.45156126526877
4064,85.35625276506208
4065,464.4180549763995
4066,99.76571519048656
4067,122.53981347646742
4068,28.973242056017362
4069,113.99750985202913
4070,12.158935060705575
4071,155.60702634513913
4072,208.44224139285956
4073,62.64760905910343
4074,417.0330863059362
4075,208.47845954276914
4076,244.11369756416096
4077,153.95830641517503
4078,215.4255052987002
4079,137.1929679130462
4080,308.0551650733644
4081,12.549055350269112
4082,36.28744519600748
4083,248.34942233480348
4084,322.87964908339717
4085,57.616908478465476
4086,38.51181374904496
4087,77.24774457233022
4088,200.72934299751054
4089,311.8737373808571
4090,220.43631204409118
4091,500.01802461717637
4092,215.22167009640776
4093,303.66390975768513
4094,216.5457714646285
4095,137.7862616053464
4096,183.84821550513166
4097,261.39638313017844
4098,364.51734077078385
4099,156.97164704479556
4100,42.849625630773794
4101,143.90109363258716
4102,82.45178236028998
4103,61.23788851992144
4104,317.5521998077969
4105,37.0581769100346
4106,194.7304162690405
4107,6.087520332759877
4108,138.62491555537653
4109,350.19902455304396
4110,0.5130226563976573
4111,104.32396534780828
4112,150.88167439917015
4113,381.333446372496
4114,257.86295356726697
4115,156.62327814766343
4116,353.679139498931
4117,356.04932455771785
4118,11.443831943648824
4119,311.7246767730581
4120,13.845883297588983
4121,143.61925875628188
4122,340.3890775659173
4123,335.8751640576934
4124,205.1197524840143
4125,46.821402702215444
4126,364.85917208411473
4127,260.79935158850515
4128,127.95060707430746
4129,33.824168995966374
4130,255.11158047275603
4131,401.4819221373775
4132,54.30115986081089
4133,230.39503761500015
4134,216.06009693509534
4135,286.8368002633579
4136,117.46343707804978
4137,31.6750663241503
4138,129.6136042949331
4139,136.70552394582205
4140,34.18056369709389
4141,277.391708400821
4142,135.69373857408632
4143,183.33042024375337
4144,312.59890855943536
4145,100.69090391011964
4146,159.5579626798869
4147,99.1741130774406
4148,143.99220489905667
4149,217.69719062968437
4150,112.10075749855265
4151,75.12865959548495
4152,99.08902760002408
4153,57.430436996097356
4154,179.67748921588657
4155,422.2957934054556
4156,199.48726561468402
4157,25.71819508854758
4158,3.4297566793608008
4159,344.7198363308933
4160,112.44519905793278
4161,18.711892785296914
4162,282.5631389505227
4163,6.863322952846863
4164,33.93061640181263
4165,200.43003379629255
4166,108.23598308893119
4167,190.75018196756443
4168,8.175681566965828
4169,329.8675493790205
4170,290.6845558105674
4171,439.4124931753255
4172,115.22542793386468
4173,134.72620157623
4174,68.73655464629688
4175,94.91787225117271
4176,30.07803439090157
4177,251.34948003684184
4178,76.12976770887103
4179,86.24157904205826
4180,230.51848223833142
4181,254.08975826659386
4182,23.78923670942839
4183,146.75195886657673
4184,254.4491124409913
4185,189.14513981698002
4186,171.26050628909658
4187,148.86618074162126
4188,207.22020617948448
4189,74.0626805422545
4190,127.87796069987223
4191,154.7530696036832
4192,253.2169287020489
4193,362.6391124893504
4194,54.876334292135404
4195,22.583062890035347
4196,181.24565843300695
4197,148.85765305009897
4198,113.20473997364118
4199,303.9024443345398
4200,165.02771797420525
4201,126.45207359175168
4202,71.80363760620342
4203,151.80549345531867
4204,145.50233518217408
4205,104.79995327752422
4206,277.15752964185873
4207,205.4242570892232
4208,116.00656086165094
4209,138.46649427070162
4210,123.23378177346686
4211,22.016486853815387
4212,331.9169632635251
4213,121.70833036552828
4214,207.52434718335175
4215,84.80688782019287
4216,73.24138238080798
4217,134.92160853992021
4218,547.599443156011
4219,46.07182000303307
4220,306.69731286112193
4221,156.38998442855282
4222,45.5666186341029
4223,348.7982352050953
4224,108.43587155617784
4225,237.9911186883006
4226,240.08565268270254
4227,15.659742759572882
4228,184.12163772303703
4229,28.563680622616822
4230,81.30549143493127
4231,127.28179689914049
4232,67.081887206078
4233,277.7543978286819
4234,9.680789787885283
4235,13.798008439240045
4236,1.726110475955805
4237,245.92216077531086
4238,53.12311912396151
4239,258.9944030840394
4240,105.84083140629929
4241,327.76759875667085
4242,23.804292729158046
4243,20.668547870093224
4244,178.03892149732795
4245,40.15296717376251
4246,94.84515568702587
4247,179.4743118478142
4248,136.96828119823795
4249,113.82236231670218
4250,398.20382016556107
4251,100.85178318569628
4252,281.96871710989666
4253,376.5950449566339
4254,294.0998124104166
4255,371.44366074712525
4256,212.21364673350783
4257,144.9591600294874
4258,298.5424182495053
4259,58.41035870624856
4260,62.91569396657019
4261,262.64833773951267
4262,157.58014699206595
4263,192.7724883089925
4264,249.36024677725894
4265,42.884228155272694
4266,18.265673333551494
4267,180.93038444992615
4268,62.4032640077492
4269,130.24082852051072
4270,302.2979615745488
4271,21.733851322304947
4272,20.884807494555766
4273,379.5294824706412
4274,279.0677219591684
4275,196.68098579780178
4276,266.97729533658577
4277,270.30099335109935
4278,235.75873798705325
4279,169.16455648325226
4280,203.11537375650866
4281,30.3760298719121
4282,121.4352768447936
4283,253.950206868839
4284,154.3464290076736
4285,326.74609393493483
4286,467.1063002324493
4287,323.6979671912137
4288,245.90105807090697
4289,123.288944209814
4290,365.3538474954257
4291,255.06888101123693
4292,67.22914678642039
4293,9.241489465595958
4294,60.129583745041984
4295,40.91627015728884
4296,322.4502105806882
4297,187.449427621026
4298,635.0436085895565
4299,15.842031653013905
4300,349.743595362367
4301,336.6706502166958
4302,245.46885684654106
4303,336.1229431718417
4304,52.28652138003823
4305,318.8747302026644
4306,285.71337284948277
4307,91.96810248103763
4308,41.916734428275724
4309,50.70853663761867
4310,136.98941612989785
4311,230.3711309770722
4312,202.3787522114554
4313,282.0568672520809
4314,160.7993983688261
4315,204.8549489988593
4316,220.95559633372852
4317,98.54843306825568
4318,249.71155776018196
4319,74.59954881845351
4320,241.51674340027407
4321,100.3285685796013
4322,145.85217746209236
4323,111.4654872380029
4324,111.89279038105656
4325,104.74765146532468
4326,44.42871992258147
4327,201.68691407703403
4328,165.07088704964147
4329,94.27602891520645
4330,423.2169099579881
4331,28.605402160479866
4332,73.41734655723259
4333,47.0305571504242
4334,161.96479030026146
4335,208.34282726151767
4336,407.241857735451
4337,34.51707205651336
4338,238.6704658713646
4339,355.42922376587717
4340,125.1029590969927
4341,161.78773715839145
4342,168.36626323781442
4343,127.40320119833865
4344,153.40454653598553
4345,7.7927311657257325
4346,121.754992758161
4347,156.3966421557743
4348,147.17881805931594
4349,234.5248295044343
4350,228.523511621477
4351,236.11536686963902
4352,101.19428600293685
4353,59.09986218029167
4354,8.838298829141205
4355,194.17322915205503
4356,56.55346129422637
4357,58.513746894320654
4358,452.67017201870226
4359,257.98408894642307
4360,162.01055105074062
4361,324.22526538188833
4362,262.63257504043366
4363,6.530144581604916
4364,151.32634366496293
4365,270.46947933444534
4366,352.6868256406143
4367,148.10054418270974
4368,241.1200367739159
4369,344.18196579145695
4370,14.357940763550646
4371,178.71287517467044
4372,82.77718827415089
4373,226.81940702554792
4374,184.25091276613753
4375,127.03105394706354
4376,260.4455557855823
4377,368.545705937562
4378,379.4258234943635
4379,382.4321591038183
4380,92.09485255985541
4381,273.74489441419036
4382,102.6770428846091
4383,150.66633265952422
4384,129.81633121610523
4385,325.36299138033536
4386,183.53476026444224
4387,127.01010628982613
4388,77.58073179748142
4389,19.7251140179409
4390,279.28135566970445
4391,87.26658116615278
4392,316.2690091770011
4393,461.22223485311935
4394,79.77641047661112
4395,266.0587214109655
4396,287.18257180843375
4397,197.6865203443336
4398,288.44002580375644
4399,79.8817108411719
4400,214.64908145566665
4401,45.271566680162024
4402,210.2354099691679
4403,273.6338682826279
4404,178.67703181780655
4405,90.401749706284
4406,107.9468688144877
4407,383.9817260575724
4408,250.42054509197104
4409,196.30624682640678
4410,514.3630191925191
4411,321.33136790912886
4412,224.94664499593932
4413,149.37324966428466
4414,139.1756816237369
4415,337.4800645370356
4416,78.9312416088454
4417,217.85060033420464
4418,214.23476148698916
4419,362.1760566574986
4420,168.79465855819015
4421,77.81378864320209
4422,177.97069880734318
4423,474.45364833895053
4424,139.81438136032452
4425,10.454067209521416
4426,182.68030059395107
4427,303.02632084553517
4428,231.77054585010657
4429,172.83479939428076
4430,1.121181723193791
4431,69.38294042356648
4432,432.69066801213376
4433,37.24302048501383
4434,125.0977847706197
4435,210.75168469658536
4436,273.52879010373533
4437,294.7309860613168
4438,355.6296993940105
4439,417.5525082670722
4440,219.65164161161005
4441,249.3530990658771
4442,290.73361508451785
4443,248.8720033854782
4444,498.2291040921126
4445,379.0522095951494
4446,347.77646874568177
4447,277.23901986014226
4448,322.60572287703627
4449,393.1896032504595
4450,327.16237035360143
4451,130.76142950640258
4452,80.27932885737381
4453,123.34255121594342
4454,123.22060264846168
4455,307.19552751628896
4456,183.02389387280695
4457,246.0567011661354
4458,129.12994188395288
4459,80.25137863452531
4460,259.9222204325599
4461,88.65618927905145
4462,106.55688308203383
4463,109.08505450371912
4464,53.85386836138998
4465,161.7541040525619
4466,377.70035579001734
4467,157.62423885788152
4468,318.96171101244073
4469,212.22401102777545
4470,120.07801428575128
4471,291.87353998276495
4472,131.2666736932313
4473,65.64089260330132
4474,290.9660653433149
4475,261.7955656887737
4476,117.36860365295179
4477,259.33002382232223
4478,9.10954548743254
4479,252.72619736346675
4480,144.77694948684874
4481,426.09648939012135
4482,242.35175643886657
4483,200.1092051130086
4484,337.4607984991794
4485,27.248583526741008
4486,225.84848046387532
4487,395.20515062029773
4488,153.47217526931306
4489,132.6206418755421
4490,142.5623605035606
4491,310.52755508314664
4492,275.7731488656898
4493,267.5292000053878
4494,320.2775029099113
4495,257.566809443508
4496,45.06711434863553
4497,39.68781022024133
4498,36.706684104365515
4499,273.34060642316234
4500,7.789080397241175
4501,86.91774438097325
4502,167.47299916623768
4503,259.2205693627898
4504,236.61753028280404
4505,10.904232632908203
4506,94.09997449982144
4507,149.5596558081813
4508,40.051365535471476
4509,196.71372239178325
4510,386.04694008758213
4511,85.92628445920236
4512,150.61807776512615
4513,113.8448870527533
4514,36.73400764776488
4515,304.84772353651283
4516,181.608818589615
4517,464.22313114415715
4518,264.66726728327353
4519,394.20778158137284
4520,373.5381388262145
4521,211.99669464241674
4522,318.93469894301063
4523,85.57610440952107
4524,71.56455831894431
4525,147.25023534863547
4526,307.21147038003534
4527,85.03333458440142
4528,193.80484748462897
4529,114.502004200533
4530,133.66298459370066
4531,186.31893458638012
4532,309.6200199795177
4533,132.1776421274673
4534,321.74781478767744
4535,148.4638203192785
4536,59.29400425494361
4537,99.48166992904719
4538,181.7015350904443
4539,149.35257805621308
4540,21.07313679228468
4541,104.38775330529481
4542,286.0777069696471
4543,195.25780248319978
4544,415.6655801211613
4545,289.0812399943382
4546,263.28753551442685
4547,281.5848281577571
4548,278.35571469854193
4549,88.68255178094181
4550,68.12028313728267
4551,28.453790568158034
4552,301.42611340061273
4553,194.8671326185004
4554,125.35468109742035
4555,130.09497810004854
4556,210.45353894345365
4557,350.04138099253225
4558,130.05264307534057
4559,88.39780763246318
4560,67.82598379757448
4561,84.45056742316699
4562,33.36040085520458
4563,129.0608067401905
4564,87.06570936077797
4565,414.97107259904254
4566,414.47782978715213
4567,238.80052797675316
4568,199.03796706012469
4569,156.52593064242285
4570,209.36078439353798
4571,331.4880468899504
4572,152.47819743843425
4573,388.2919457206843
4574,27.22000403185029
4575,210.01470052212946
4576,139.38961626943976
4577,11.737395718286413
4578,268.4670218141222
4579,75.86406448253348
4580,115.98787916063725
4581,131.17831560390513
4582,414.51179930035966
4583,233.6048907386785
4584,171.41159473614573
4585,52.863725400849
4586,172.8839994661564
4587,87.13045151142667
4588,67.61352761834975
4589,251.133184528509
4590,154.2721816134948
4591,147.64926872715932
4592,145.4723363716476
4593,263.49845597163994
4594,114.05613947052825
4595,167.6890177828096
4596,214.96681582033096
4597,77.75312673547026
4598,368.65901606781466
4599,27.686138355466902
4600,327.7606559900593
4601,376.4917964051973
4602,148.5614674158814
4603,301.51343853372424
4604,334.73820605156277
4605,168.94152107903452
4606,253.08468056233096
4607,294.82328364875696
4608,373.24567980263976
4609,349.6241630710402
4610,43.632531496823496
4611,142.437007989632
4612,135.41832162659685
4613,165.05607459281788
4614,92.11748924268522
4615,159.0877469720268
4616,120.61803948400282
4617,231.52118104117494
4618,175.5356165528888
4619,271.6190824561396
4620,344.21185200350476
4621,242.71563976543194
4622,11.423303737829299
4623,436.7740824581675
4624,270.7959728469765
4625,187.07744300332521
4626,65.11581554521797
4627,12.327973699306288
4628,425.2639122383897
4629,186.72908286687633
4630,197.97385295496136
4631,287.6768800716965
4632,29.026435632008535
4633,57.32393095946267
4634,41.839436308751125
4635,195.47847933025628
4636,130.57326662592865
4637,68.25123531858556
4638,304.79528478399857
4639,77.08814582124623
4640,226.78510753495615
4641,356.31720509206735
4642,24.824277205043977
4643,182.02174365819783
4644,311.8396005993131
4645,288.336119926227
4646,326.8524060182045
4647,540.9297816569016
4648,189.53942793591315
4649,131.4573217232919
4650,369.18504684019155
4651,190.81588352641538
4652,35.59568228976057
4653,315.7044270795699
4654,111.56007540598252
4655,39.13053978817536
4656,41.543470734058786
4657,159.84110553313653
4658,313.95700748456517
4659,224.60445549878142
4660,0.32131939611776195
4661,232.1861253959308
4662,126.22261463608268
4663,78.92080815746615
4664,162.9288170916927
4665,125.72641923745131
4666,377.0977563564853
4667,401.008784298744
4668,292.24589240093553
4669,336.69414706985623
4670,105.4171902629211
4671,473.17203852713106
4672,58.787554083011685
4673,296.9004505788681
4674,44.51743717168008
4675,372.3262769926466
4676,215.20104045200083
4677,80.83371331636923
4678,64.61337893183554
4679,34.711994065965904
4680,218.3390345494256
4681,158.79217618251016
4682,256.8190518562747
4683,43.69838535999081
4684,103.93286006465246
4685,368.2785220839939
4686,232.2726612949758
4687,28.36486744183149
4688,367.1934896042594
4689,20.168083105149602
4690,91.17794456010309
4691,6.896323589900782
4692,12.143867198345147
4693,76.59855355457753
4694,175.42283628622928
4695,359.3139149578993
4696,357.39840912356584
4697,214.051206847346
4698,383.1244886617615
4699,31.126704732415927
4700,417.85290280791526
4701,51.95384161798457
4702,181.7881632478789
4703,205.35858613016075
4704,29.77109303264752
4705,196.6254299851581
4706,340.6500981001077
4707,223.71068113759495
4708,274.08025194377905
4709,217.18756292107835
4710,394.2812083747761
4711,127.8485116861476
4712,348.1641297968775
4713,386.804652475188
4714,367.17368018112427
4715,192.4794760440872
4716,98.5445682881331
4717,427.89307742924126
4718,326.8861114215204
4719,202.35517151002094
4720,330.5307066166146
4721,254.61216089888975
4722,194.73904045217387
4723,205.6086689159172
4724,141.2722563110062
4725,322.6402568506036
4726,196.9786033747721
4727,130.3648391216494
4728,235.67832291140215
4729,287.0594673282192
4730,100.81088565639212
4731,336.2145836542384
4732,170.98249613251653
4733,43.23118540229037
4734,61.45666882510678
4735,284.0105317162773
4736,99.84115424301557
4737,221.5199661446762
4738,292.67096168132343
4739,289.8805416400789
4740,102.90607070431726
4741,280.02489212931926
4742,221.35438493100241
4743,170.74114927815634
4744,246.8244012236902
4745,189.5302776484703
4746,403.1612319988444
4747,47.56500897877885
4748,29.512827165549634
4749,348.27691975111793
4750,67.11338926952385
4751,20.403061671983014
4752,125.38484951063728
4753,240.42213095626983
4754,42.85130453666563
4755,162.82709849572953
4756,10.908665894080467
4757,22.745303057800932
4758,70.10363444429797
4759,243.30833310208067
4760,227.39959998522022
4761,296.51183431516597
4762,227.6268950551508
4763,74.80326515607229
4764,359.1025290056834
4765,330.39076862167667
4766,91.2482204743898
4767,448.3096699414047
4768,423.3145914695843
4769,240.01794342463276
4770,223.21730605175898
4771,100.96568937673878
4772,273.0191038786472
4773,103.69088933563283
4774,201.8092147099305
4775,132.32809215799463
4776,60.922753382055426
4777,128.55929442878767
4778,62.589233158292764
4779,296.8720886655619
4780,286.0105248664148
4781,92.94774020053929
4782,567.0870385548377
4783,382.896159537941
4784,205.5297603038404
4785,127.59412062817353
4786,308.3086216406191
4787,86.64381051154938
4788,198.64101242991612
4789,305.20069324605976
4790,47.98723307168131
4791,196.4189796970655
4792,63.52071625550127
4793,37.60099175170232
4794,75.1650089761013
4795,61.6377345830281
4796,52.35864728884375
4797,229.22533718378227
4798,24.307571805603214
4799,430.5384477290145
4800,0.550043827088221
4801,86.20699131283996
4802,40.95038314141459
4803,33.30824652944311
4804,317.83946370829966
4805,47.417544907837474
4806,295.37705118702235
4807,249.4311633599096
4808,276.4433190117819
4809,238.40476586146931
4810,36.4739538400989
4811,46.87380340415546
4812,32.48909765771761
4813,244.83878128190145
4814,240.7611016216985
4815,56.62177616962463
4816,350.3886563698093
4817,154.84731819048798
4818,196.20075157218915
4819,176.33526895674754
4820,531.9907064489834
4821,227.2007733748096
4822,116.69299921640146
4823,205.90124242949204
4824,131.75863311819128
4825,396.36717630243743
4826,314.75278437509
4827,19.66598338533436
4828,57.1120075317436
4829,245.54057903300026
4830,53.88344760432389
4831,417.0361818717878
4832,16.3508193444909
4833,263.43827792772737
4834,103.75512110029655
4835,466.8950023463868
4836,125.23224325968951
4837,299.41314894459236
4838,106.27987313862133
4839,336.3718875564135
4840,184.12267968415014
4841,344.25990865212293
4842,69.86924678712504
4843,216.14976020751357
4844,214.79928874292136
4845,324.30635447173216
4846,358.88915684589017
4847,385.61412714196956
4848,61.74905472007654
4849,156.553418836641
4850,119.930067652762
4851,51.899455785744266
4852,164.72538993321257
4853,281.5580603526234
4854,65.98933603586094
4855,328.6438960182689
4856,293.17977842985096
4857,257.29554366614263
4858,180.08924822890617
4859,1.0839008317141057
4860,353.32909854009216
4861,370.118528066419
4862,40.65180917758002
4863,420.8747144674266
4864,189.00593080562587
4865,388.7812841748541
4866,125.01200267948026
4867,132.51860647210387
4868,217.81818885753444
4869,141.1930586281277
4870,220.96425978572205
4871,10.646525089002317
4872,135.31246696971323
4873,112.95551088514718
4874,140.58500229747304
4875,162.65295648879555
4876,95.86490186397064
4877,235.0553005873923
4878,74.65876423899142
4879,40.851349596996826
4880,223.1031015572196
4881,518.348449654352
4882,126.7845378066095
4883,70.27417095641117
4884,127.13892063584618
4885,341.0584449662107
4886,38.329683935213396
4887,244.59563882277212
4888,310.4399070462146
4889,105.31116067865857
4890,217.89360987563748
4891,55.71025745514599
4892,124.62787558020575
4893,57.78571850352753
4894,234.25534700518153
4895,133.62743298184188
4896,329.4715116525386
4897,53.01779751573983
4898,193.53549146428375
4899,266.8383104830065
4900,209.8532824470469
4901,45.05448023211368
4902,334.6273457190957
4903,333.0556150679904
4904,11.994708594281164
4905,287.45990306016853
4906,4.773040587847049
4907,318.04015147398576
4908,198.70481940269656
4909,391.61475865045423
4910,235.92174333060328
4911,303.8598242530066
4912,180.12831786576683
4913,215.61683292255594
4914,226.50001759133383
4915,156.21030644984688
4916,1.4450886966478054
4917,191.4990023891324
4918,275.1995433185172
4919,111.72551976339892
4920,56.461833359907175
4921,255.97035636479183
4922,30.16517056403499
4923,134.43343098605354
4924,298.3476667865389
4925,108.8723643638004
4926,79.82333336358863
4927,288.0383541519186
4928,143.39460846630885
4929,287.11073706702405
4930,337.0170596588365
4931,52.776140661643964
4932,1.0893108911170057
4933,82.8992926680311
4934,81.6817915520541
4935,287.2044354929859
4936,86.2888666916577
4937,181.28174762152753
4938,187.58728297217965
4939,9.202080887174242
4940,307.0869673311308
4941,202.4491043537544
4942,221.35794601199441
4943,90.1833539546063
4944,163.44780404343135
4945,372.7821828790634
4946,92.35629027813948
4947,363.5026725919857
4948,148.80354984628076
4949,245.4766819125236
4950,37.64342670298659
4951,144.08762552745952
4952,92.53105029051004
4953,40.91606827958729
4954,108.79562659681467
4955,45.76673887938082
4956,106.95233554477645
4957,350.265379858801
4958,223.48185585124168
4959,206.984771479778
4960,358.39295705776954
4961,115.16840549646588
4962,226.66312074262365
4963,287.0691869882336
4964,124.99129754824105
4965,169.21995575930055
4966,27.571068306133398
4967,6.021315411827306
4968,190.93720369564184
4969,242.08157213011285
4970,140.3379402011078
4971,282.21153699531203
4972,105.19484615547951
4973,169.73566643855997
4974,454.5535191142827
4975,168.92141715480983
4976,333.18975857216356
4977,234.85797144447167
4978,149.5054823430206
4979,200.22956540620373
4980,197.96362070100415
4981,150.14352785127636
4982,15.24308356778492
4983,274.033921084628
4984,25.55727174145588
4985,163.35265806579295
4986,184.442104827901
4987,221.5413244577206
4988,285.73015070027316
4989,358.96021214274657
4990,258.7372654543276
4991,11.54288190936073
4992,229.281531228651
4993,285.37470056378976
4994,39.28822700565087
4995,304.0873749113873
4996,274.2375582927911
4997,264.34330533137785
4998,233.14511102153023
4999,64.44950111560074
5000,30.456133899258823
5001,248.66715522376154
5002,36.961658942789825
5003,73.82983832828025
5004,132.34753732538343
5005,165.3985179451623
5006,117.94022065496503
5007,143.97853625854302
5008,227.09782899042733
5009,228.4266539438793
5010,358.0630831872853
5011,202.6123836011786
5012,467.69106813632897
5013,147.11339546217891
5014,211.78373190877636
5015,370.10202022168914
5016,190.60065488904476
5017,225.679356215129
5018,272.08426660094193
5019,256.14347152910443
5020,117.7507833928585
5021,22.835794910998708
5022,378.10912256364685
5023,393.00904991367645
5024,235.18935920502406
5025,302.27692402373896
5026,209.30939712105484
5027,13.177989002449763
5028,103.69098825299712
5029,306.2514410413215
5030,294.17172329243283
5031,232.43242428814554
5032,362.46815946475135
5033,95.73699066193645
5034,258.32936601246297
5035,141.01839020794978
5036,32.698717227588645
5037,0.08566789019933278
5038,123.06969513739259
5039,281.8380370922042
5040,261.33499980680915
5041,224.3004659714185
5042,57.079685359694295
5043,264.24396319518473
5044,203.42864478629852
5045,342.3561362797165
5046,200.2624434096618
5047,70.86033120523236
5048,238.79304351597622
5049,133.82324244822397
5050,305.9348497643923
5051,323.0092158275823
5052,345.4704979443595
5053,81.89776127554678
5054,213.0455317051561
5055,217.12712399948984
5056,132.32680384964343
5057,112.11075650725927
5058,314.570714906953
5059,384.4914570467158
5060,333.6764900492107
5061,26.69881005293622
5062,232.32677820754512
5063,77.65542303544765
5064,163.67121521017444
5065,335.60722933117125
5066,223.23264564492783
5067,11.27825129955971
5068,459.4247801973129
5069,95.18439970382047
5070,47.747706039237265
5071,269.7245553249049
5072,263.5918823496336
5073,168.94042368873554
5074,317.84368327966445
5075,289.6444762909018
5076,45.335744397931734
5077,38.7543812966769
5078,364.7515553671349
5079,37.02868135986351
5080,311.85292680761216
5081,457.3641109958418
5082,294.4084418043789
5083,146.38067602197725
5084,244.79680285302
5085,85.95352429875622
5086,424.0850248917568
5087,6.653540837603453
5088,51.56632550235819
5089,231.49748834234913
5090,1.1468903756455682
5091,418.71259295642477
5092,343.7209343144294
5093,169.8986822791738
5094,102.7001785623287
5095,444.4131896581662
5096,247.43175170079382
5097,54.242758840981395
5098,177.02982088420623
5099,390.11689962539435
5100,325.96423748495425
5101,87.40961404108899
5102,154.56930422459374
5103,189.53976512981131
5104,338.39553436748116
5105,357.7743659835351
5106,248.30552947628962
5107,299.66110069360127
5108,117.7636554902892
5109,209.4209486940402
5110,235.4423233717093
5111,270.4393402347443
5112,123.97317863988334
5113,299.0351277881529
5114,130.56402814224654
5115,24.774556301820883
5116,338.9057947597563
5117,117.23230705801485
5118,51.86443420863783
5119,243.98581381310916
5120,146.94111481030595
5121,287.05771437471424
5122,149.37664682255073
5123,164.18755302332414
5124,107.90415860663987
5125,164.97286806122824
5126,100.94260569669474
5127,65.52580318764636
5128,163.8616564608108
5129,261.77442454311256
5130,171.0887125336279
5131,297.55776839880684
5132,376.96041201612434
5133,78.95463661350378
5134,97.5820661044801
5135,452.7065563702605
5136,280.0214033378509
5137,334.99775325634806
5138,139.39356724348215
5139,162.78012666165515
5140,134.04984170114756
5141,188.65296512035758
5142,377.5349020642191
5143,240.83387590903158
5144,63.861899461002906
5145,268.1192223198959
5146,189.3904291112784
5147,173.46101970211308
5148,245.6512183250419
5149,137.50207379414954
5150,216.0815672323972
5151,210.95781492093025
5152,279.7896733309364
5153,66.16421138747089
5154,275.78513670047965
5155,143.86108036239838
5156,311.92227252941495
5157,231.33173258751506
5158,169.90099477439458
5159,192.78899098787687
5160,187.11363633291458
5161,25.899330826249418
5162,6.704363793029248
5163,231.10221598284716
5164,135.18162907998232
5165,147.58837583717022
5166,221.27803713155
5167,125.29942822369054
5168,248.5997702261617
5169,275.0038314272202
5170,215.3559753682103
5171,220.04553950257156
5172,150.05245178609027
5173,74.93862448353875
5174,223.40533840321092
5175,428.55442571188723
5176,282.3293807800732
5177,192.94607782821322
5178,202.15082574814858
5179,210.78437518446165
5180,14.89806911855903
5181,421.6921266320881
5182,244.54454553609918
5183,110.70739676028111
5184,400.73952596222216
5185,202.9379266131509
5186,167.76056801393594
5187,332.5393296940934
5188,284.84136699740225
5189,78.29483743358831
5190,232.7337840352716
5191,155.83290946196095
5192,1.3152292591665058
5193,381.4937270147305
5194,339.792734982096
5195,420.5400817116485
5196,19.666135465677872
5197,211.5083165922669
5198,308.10466896221465
5199,300.7828361959606
5200,111.54307615958919
5201,127.12585987118752
5202,33.12751063175589
5203,136.1637783669614
5204,164.3917335537895
5205,105.54678791562714
5206,205.2355971470643
5207,30.816480589444318
5208,249.6842810014862
5209,358.1026287076152
5210,321.97397915588294
5211,68.88184016333359
5212,215.1835792508856
5213,328.60650012165354
5214,300.4463309912378
5215,12.375681440576718
5216,219.56477835541716
5217,291.13793124223736
5218,328.2004010485617
5219,34.67166479265346
5220,184.15035197640833
5221,165.2031463456669
5222,28.26509990232695
5223,318.69930527851506
5224,277.583645963507
5225,234.84651169773588
5226,238.92049479235544
5227,258.37791883936
5228,112.37701213671617
5229,118.23686581866959
5230,70.71589384249182
5231,208.7316452077434
5232,50.139260039411226
5233,52.64704636171373
5234,96.04835114837627
5235,124.83688260357309
5236,61.65125504932966
5237,173.32222770016662
5238,296.04274812637055
5239,7.1925920963767975
5240,154.91724288541843
5241,151.06457533518278
5242,376.0071032967525
5243,129.0677217640362
5244,223.59451174264993
5245,405.5334561983155
5246,316.7431302230008
5247,528.3228404045085
5248,335.54660168371305
5249,242.97116337857125
5250,240.8157438389068
5251,13.334956177516785
5252,336.539616406741
5253,108.47449197281306
5254,268.19324188912054
5255,64.24313192406235
5256,99.05413682695395
5257,227.04026064480985
5258,315.3917849109447
5259,128.32570249708164
5260,168.23346128415596
5261,129.1084901668788
5262,207.5096461709197
5263,285.8752473328426
5264,484.5038923029121
5265,309.2389110570724
5266,213.94344849239263
5267,109.97665664523726
5268,209.84376969296497
5269,335.156987268982
5270,336.00685852059985
5271,214.48885925335767
5272,205.19316864183915
5273,26.149718375822722
5274,170.27807872134176
5275,12.678154437786253
5276,262.49066329208324
5277,88.31325747103482
5278,211.01543899620083
5279,89.82572197206954
5280,206.80297891031174
5281,403.8729148048275
5282,151.36600255626038
5283,318.90758808809954
5284,145.61657820627946
5285,208.97840978769528
5286,227.6508599657085
5287,49.10066290054429
5288,259.4199375118674
5289,36.17951116983386
5290,88.12983344619823
5291,15.7901100660297
5292,170.71796087551044
5293,245.61636918968836
5294,68.26650031960023
5295,347.37971759289957
5296,300.8184985870171
5297,100.67853570167368
5298,181.87511863865691
5299,304.73309924034214
5300,87.57455327784973
5301,251.82195070167447
5302,267.2948044265631
5303,252.73819426064372
5304,145.17659368834433
5305,145.87820944668465
5306,114.78930107748069
5307,113.17237888678606
5308,33.02843718749247
5309,218.7928630626708
5310,51.920369953265485
5311,10.253994917061338
5312,398.0955331580658
5313,208.7042200426542
5314,194.36197144118202
5315,348.71740281173925
5316,236.31168233314227
5317,267.3355378901777
5318,267.4349725478005
5319,356.1027014975628
5320,171.92544188665423
5321,118.6719687782662
5322,320.9264177415286
5323,216.9005551630049
5324,289.14489293055345
5325,187.42883481853121
5326,110.93045115178943
5327,35.37459778840234
5328,130.56292525317403
5329,260.0564318323068
5330,367.26068707216666
5331,250.17385950738813
5332,26.40652014124525
5333,374.02908395402363
5334,38.72337179310125
5335,388.2960915339472
5336,285.9293459140617
5337,0.7288453240204229
5338,271.8337656115419
5339,198.30452948364555
5340,171.11626239188428
5341,137.78351260352687
5342,17.792758850834797
5343,132.3912464086401
5344,232.79981118152847
5345,210.77271261054705
5346,277.6142564324442
5347,187.7387174306206
5348,85.70423565008889
5349,504.378668597504
5350,259.59568001586064
5351,66.50010537310816
5352,139.89425387832634
5353,171.2747600151151
5354,379.56691451989485
5355,143.48833846897026
5356,69.48537477350936
5357,116.39075492775326
5358,223.38436732286024
5359,141.07488631194096
5360,39.67558667729314
5361,213.9264400433522
5362,19.566247602243234
5363,291.10904805122885
5364,405.21369114600134
5365,37.751311063191864
5366,300.84772204502775
5367,314.27790772344656
5368,393.50446711362184
5369,342.43314743623796
5370,185.58482092292527
5371,222.41250973355858
5372,24.042378474700953
5373,171.67396087909322
5374,25.315403751166613
5375,398.0503441114753
5376,145.2054152458373
5377,370.29998396715536
5378,202.7747518737971
5379,28.634433666770985
5380,24.570352601134974
5381,188.89383670150903
5382,273.57056882234843
5383,146.95806087013182
5384,30.976026597130552
5385,428.12736491369816
5386,125.40938602832422
5387,151.1589819163635
5388,177.8014320851208
5389,86.91871727859731
5390,296.08576662319933
5391,357.84111696880103
5392,20.302359846284954
5393,159.64357756542356
5394,421.14171683872877
5395,16.017365270853848
5396,71.90291419058623
5397,158.1389261311772
5398,145.55886076910582
5399,108.5610651832282
5400,455.7410371966149
5401,126.5089905207812
5402,59.877808846163575
5403,236.8753145945353
5404,330.02716041621335
5405,120.04059765458189
5406,246.0916126857523
5407,191.6509473000232
5408,233.50065636893095
5409,387.6977943136111
5410,135.61682380936492
5411,123.28981431071018
5412,190.28717287355644
5413,372.2414049521791
5414,99.72788001661444
5415,71.95667907253471
5416,29.025164415112087
5417,35.441752918956716
5418,102.44991459126686
5419,87.58060775918254
5420,53.34029308447758
5421,160.3236597897046
5422,358.1517870715596
5423,102.67405569828459
5424,81.52713584426114
5425,275.65178325991025
5426,73.9510271137946
5427,54.34960291027749
5428,247.55664140339212
5429,52.129685480904385
5430,99.22157422603851
5431,36.2439643907751
5432,263.9876269909098
5433,191.16303364247304
5434,204.54835865041846
5435,272.93889597664946
5436,305.1072833423946
5437,281.92694674477383
5438,296.43959297031734
5439,443.3388403294622
5440,26.354154325865547
5441,302.3576417467829
5442,260.6012240831815
5443,298.1371609210312
5444,187.9801058764481
5445,117.63520403406727
5446,252.48452935031875
5447,57.48039655916683
5448,338.25910810924313
5449,245.76688660728604
5450,302.8006827362173
5451,115.86364734745725
5452,164.43844041948347
5453,266.50859494955046
5454,359.43208523093296
5455,174.91227362198413
5456,312.4672097724724
5457,213.57607170544705
5458,59.923120031170285
5459,14.151302630868818
5460,146.46440106733127
5461,164.22749178661053
5462,0.9264354635017377
5463,34.163018122273236
5464,301.62859722312044
5465,171.22694134812693
5466,65.74241780677504
5467,203.28684488187625
5468,339.267792884807
5469,173.24741850857524
5470,20.790348842302997
5471,43.50783369434248
5472,325.1599237815189
5473,5.180417373781639
5474,257.11666730098636
5475,207.15458276865394
5476,40.26029428032277
5477,161.09245983225648
5478,149.22394863760567
5479,285.3573957342826
5480,114.01886924814232
5481,102.90889662845177
5482,355.8221826929123
5483,199.82938062510934
5484,269.5103564768015
5485,91.90218219094359
5486,18.7554873730876
5487,467.02388580852937
5488,21.813347590472027
5489,385.6102261535736
5490,52.530321970940804
5491,95.90700543020215
5492,383.35200137301473
5493,58.640076223886766
5494,365.74657131456274
5495,132.6796585154449
5496,269.62538557935795
5497,307.8422531787102
5498,185.56490642183564
5499,281.5103041276116
5500,256.0710549174972
5501,301.2228651791036
5502,55.71865625444109
5503,298.43002799610025
5504,64.26460088351634
5505,111.98635342081421
5506,139.2602444459875
5507,224.0600272772074
5508,230.49139906993193
5509,212.54490635610296
5510,228.3574666225632
5511,168.70862234345074
5512,282.7051858448525
5513,56.68118088737653
5514,83.42285088877617
5515,140.0212842585568
5516,343.2441706593985
5517,80.06839242182005
5518,29.39819202276752
5519,66.55223299782438
5520,216.9183560663732
5521,210.88514325307045
5522,221.92187097498706
5523,179.93547530993735
5524,111.55974358985632
5525,215.4013320183221
5526,146.85088908214107
5527,212.0632285105228
5528,168.14022406343864
5529,267.0820749405255
5530,264.5370611742939
5531,48.701289830951154
5532,158.74155671768418
5533,134.2026234869808
5534,120.62355734959564
5535,61.02515887719142
5536,18.64083813735659
5537,54.66646038815324
5538,124.3519395419879
5539,58.829286057792196
5540,163.5007736595621
5541,439.5290132085946
5542,377.7582892265385
5543,63.538161976790775
5544,62.072748227188555
5545,200.14403657959585
5546,548.4786406844786
5547,337.65721211360415
5548,221.66643068436022
5549,155.54601328602593
5550,113.13148020361402
5551,298.8632914483781
5552,73.7558985967677
5553,261.2791273935928
5554,32.070635779361794
5555,172.23187328398475
5556,461.86114181064966
5557,129.75961698222844
5558,277.34914298866516
5559,187.82423135874473
5560,343.8401941273142
5561,322.5393623610155
5562,142.82725749496294
5563,129.6150528220646
5564,185.40861264563443
5565,212.66417543630206
5566,5.117746940060295
5567,27.590200255980907
5568,60.9296787235008
5569,296.23462411259254
5570,515.9704496355641
5571,205.16433130365584
5572,205.36085713534084
5573,41.79969746429551
5574,1.8066853906177356
5575,214.2056453860118
5576,88.47151503810855
5577,103.91636226606717
5578,62.60444641860574
5579,191.39158659240871
5580,42.241844993388476
5581,272.5623536693174
5582,140.60309761623273
5583,252.86331849938597
5584,97.00923251612026
5585,254.29992786851616
5586,326.8811830590459
5587,194.59280448932782
5588,237.22531374192488
5589,392.6906534311439
5590,49.613336730062315
5591,57.03086374660745
5592,226.99253316790382
5593,288.01109147946767
5594,273.24272014506465
5595,337.8848588919636
5596,171.98900687845898
5597,192.90146315643497
5598,113.8812483487769
5599,216.89682753512395
5600,100.35018491749993
5601,282.4050812671652
5602,61.6106603469416
5603,94.96139059651865
5604,42.14869487046556
5605,42.37044931316019
5606,250.17771155004846
5607,251.64958386217043
5608,298.40353168090525
5609,199.22043388978716
5610,137.93731807310883
5611,283.47734029371685
5612,41.783347475338594
5613,144.92568752688967
5614,453.4422282268609
5615,297.57120041254865
5616,345.2627521147495
5617,325.9214726829069
5618,82.33562845119125
5619,148.75798804710962
5620,178.9200767019346
5621,0.4633020766946824
5622,316.9673988318561
5623,36.954138271054525
5624,205.2285874263519
5625,21.432794445847158
5626,110.3678402748565
5627,358.14310023407035
5628,107.50734088013358
5629,287.07993626963133
5630,93.98940273740546
5631,222.58536711253436
5632,40.1180528902659
5633,218.0285161824632
5634,339.1356677294421
5635,408.72163151103763
5636,332.58727153324145
5637,238.67111503727946
5638,40.44698866635104
5639,143.32940587410178
5640,98.73540948760893
5641,282.60818458767244
5642,95.6145852982626
5643,200.4194589166338
5644,132.07700758113498
5645,78.54460753464402
5646,230.0358333926722
5647,156.5117504460189
5648,363.27772271739616
5649,196.7770177362953
5650,176.6052274438268
5651,217.09840646503739
5652,18.97569554716679
5653,219.4986872828016
5654,207.79334418803998
5655,202.4791052807583
5656,79.45919309223204
5657,63.5303370207962
5658,136.6538308242432
5659,242.9324400060164
5660,213.31436673202998
5661,118.6049369444303
5662,288.4953234033281
5663,23.158264879424184
5664,221.859320563263
5665,141.4612871274216
5666,159.55131937147522
5667,45.7598020450473
5668,152.52093036659178
5669,232.72040855154165
5670,213.84054144833024
5671,14.747053769631536
5672,152.3602043740302
5673,99.60802616519575
5674,14.817143393892449
5675,240.5354866524085
5676,1.327132458012283
5677,10.545081452928336
5678,89.29261169979277
5679,187.2425157948106
5680,8.68643854740055
5681,375.11174104984696
5682,185.07332205646262
5683,85.4962968345604
5684,37.32688373086269
5685,178.4115366044391
5686,394.39909380776413
5687,126.48350418603884
5688,438.70934083916956
5689,78.41594436608075
5690,19.706296605511422
5691,280.3044791795165
5692,246.48614664826547
5693,473.4781578498816
5694,178.05494152429722
5695,150.29829110782998
5696,64.94289031304375
5697,188.32600359860635
5698,49.00417429605573
5699,385.54257040614675
5700,245.44068665150502
5701,146.35313469392506
5702,192.08889831147835
5703,163.39820338139316
5704,306.74284940082555
5705,100.5300461371467
5706,266.72516302863863
5707,194.8015066068805
5708,357.5141221303424
5709,174.7591406665901
5710,191.3708053467859
5711,108.9326269227819
5712,364.4398890582237
5713,182.27896768562928
5714,324.4064175310683
5715,3.1817779317055357
5716,282.1660140608717
5717,184.22828366934084
5718,210.33043901834728
5719,91.28870381708826
5720,167.34499888065292
5721,257.6328318184667
5722,592.0404465920988
5723,212.90987246708178
5724,300.3189607600458
5725,20.947224665026702
5726,399.9893633587724
5727,34.65228948114744
5728,102.21419778068854
5729,201.59011734258013
5730,318.93205830482185
5731,252.83111116356244
5732,247.88766358523233
5733,390.5367368585215
5734,74.28829236590948
5735,20.558080387704372
5736,403.19427145064725
5737,41.4997276707661
5738,125.49898081962661
5739,272.7857943854309
5740,72.38349091239415
5741,17.065372277538128
5742,200.76546909519274
5743,248.8857659922103
5744,4.207271414839954
5745,50.83797627721681
5746,301.5161380003984
5747,200.7752466590063
5748,203.13952944791458
5749,175.0637987714454
5750,548.5357426185955
5751,12.496199201211596
5752,236.20889790469556
5753,106.2425894218305
5754,62.207291751551075
5755,209.7364455215013
5756,51.25234443207032
5757,97.13373983161677
5758,422.52364176021285
5759,141.0105708839858
5760,29.35695675427664
5761,109.04650912802086
5762,238.61479391968086
5763,547.4885993438342
5764,257.74349062737457
5765,123.25292190075997
5766,141.36667711173743
5767,197.1004709881527
5768,6.087198233838454
5769,370.0320449658989
5770,294.9446597699564
5771,15.1029310204342
5772,286.1888644262956
5773,149.42197265069856
5774,391.8173577989885
5775,80.69684636752508
5776,443.13312221350503
5777,126.94977842660157
5778,381.3707853043599
5779,73.49338652253378
5780,159.82849142924488
5781,524.8789471160654
5782,103.81410804740545
5783,137.47197327588756
5784,392.8094080361041
5785,184.1308270629201
5786,301.08398036799935
5787,188.71524212187705
5788,253.2115549262666
5789,151.89013355623874
5790,80.83221318331015
5791,410.5186878397994
5792,135.85597798862398
5793,56.80063275194814
5794,340.09480006674187
5795,56.70088807038634
5796,49.00883189432092
5797,403.30964328316253
5798,498.8488476412685
5799,168.15322792315465
5800,128.3901900103653
5801,345.5235217274067
5802,60.933137391547355
5803,37.73312208347564
5804,194.15844821360346
5805,100.50993556709491
5806,303.9057551319028
5807,9.321086589628385
5808,209.37680126341846
5809,307.8779526578574
5810,268.3034955243259
5811,344.6035995760061
5812,374.6483679116689
5813,48.79103788918299
5814,303.35474781467235
5815,245.8016593144202
5816,432.8982152223902
5817,100.10109167174306
5818,18.369475818409875
5819,206.75696993365634
5820,229.9445666943679
5821,182.01464699642383
5822,397.53174257228216
5823,225.0542587892255
5824,134.6764661536819
5825,301.5357071148192
5826,303.7769378114589
5827,167.15638144556553
5828,229.42437786753595
5829,103.66299086084793
5830,78.92052082002367
5831,101.3282970982138
5832,186.8707685181883
5833,146.80753871398485
5834,240.55566112926036
5835,95.46840610448574
5836,404.1085891334656
5837,125.28527798882921
5838,49.125613800813156
5839,214.03672360331853
5840,50.18500218637184
5841,149.0177861863159
5842,235.7463746600895
5843,138.27171415182224
5844,274.29700203032337
5845,351.2228244758732
5846,461.574750045396
5847,291.20832037896884
5848,219.56917117431996
5849,219.14550408941673
5850,114.00297399157431
5851,359.21332437540576
5852,270.04132532667774
5853,117.06811845021318
5854,113.49333938550919
5855,252.83645355884542
5856,273.98872905461405
5857,212.41948197177442
5858,104.43310756646869
5859,95.9393306983304
5860,202.08969363749483
5861,462.07765639962196
5862,167.37483956532483
5863,177.7339495910871
5864,20.184887412097343
5865,427.72394468618074
5866,88.93240136318343
5867,453.28085704578956
5868,140.41660922347472
5869,315.5782871989832
5870,34.43412609080368
5871,11.576914905151433
5872,232.10229037080518
5873,257.2260525188791
5874,97.07138303596942
5875,142.0625726129026
5876,38.923074609650364
5877,1.9570477508496522
5878,218.27517618038405
5879,84.87625350169024
5880,171.07076635827153
5881,131.56654244940012
5882,88.3543947824155
5883,270.9788459957399
5884,470.117526043742
5885,140.02435668350506
5886,310.3219153087464
5887,44.089294255070314
5888,179.76590884204248
5889,216.7868855009648
5890,71.04978097112797
5891,303.0978610291989
5892,388.6186078701442
5893,185.2340128452045
5894,213.29652220074482
5895,314.1201434659589
5896,178.2979406881475
5897,224.53801543071557
5898,114.2633045739034
5899,509.5526548212295
5900,47.9334666546477
5901,71.86762849871124
5902,91.46774303370934
5903,512.3016378758972
5904,3.3451563983496855
5905,321.3748950570765
5906,271.73940008240083
5907,196.5971543842005
5908,167.2857323781153
5909,390.2207742478769
5910,282.9099926053135
5911,92.85983767540266
5912,252.96538080090502
5913,201.43398029646394
5914,276.2082320410776
5915,19.590788861631623
5916,319.78554576276014
5917,23.519516551219187
5918,166.29162641317893
5919,307.243773214364
5920,169.5992124973985
5921,311.4714996236499
5922,295.24297863264536
5923,360.9537468541432
5924,186.27609102247587
5925,198.1733568101814
5926,96.59357664714331
5927,370.1077074368516
5928,272.97288100205515
5929,353.22325121290294
5930,323.01468678442285
5931,343.62760975580267
5932,114.43796072318877
5933,138.7105538912998
5934,224.0666209533897
5935,46.84330604772903
5936,353.03650132217
5937,281.01434074163353
5938,20.65885906025189
5939,367.128160885692
5940,113.58957205774949
5941,361.94925096917757
5942,48.60760041990181
5943,19.37731746217521
5944,212.4115668667727
5945,42.095204718073674
5946,284.1224994263992
5947,365.8482710752355
5948,336.6185550774057
5949,135.30012626584735
5950,321.5754860330854
5951,191.42933443496932
5952,249.0212644914973
5953,264.4816977131022
5954,153.85590865279963
5955,435.9859766102911
5956,347.3328643565161
5957,141.1439556688855
5958,18.13236863237899
5959,77.47271270075035
5960,132.4568491926963
5961,94.33593698960969
5962,38.75331060934138
5963,385.7240908863989
5964,193.76588158153433
5965,40.25320428986064
5966,258.16158702450394
5967,397.71491331266344
5968,48.76387559242904
5969,79.66760480687107
5970,2.2448949085580914
5971,128.66447332307447
5972,323.735694349368
5973,133.34373561567426
5974,286.9141802484729
5975,162.00942502151096
5976,225.34183821970691
5977,320.7331965740674
5978,351.8127470817384
5979,220.96778508196527
5980,17.087302376561297
5981,182.73855163812183
5982,9.497471071984213
5983,322.83082145346555
5984,42.973479029900645
5985,93.37158811185418
5986,132.0879865190559
5987,316.27148365196194
5988,231.93702417799014
5989,129.5497035985074
5990,76.07507385328017
5991,70.15357787559525
5992,279.6115749209886
5993,83.39052748016238
5994,96.55995588396615
5995,392.0670375513186
5996,511.5836834391411
5997,338.35511285474695
5998,319.5783625198077
5999,296.9252889950287
6000,90.13683240176569
6001,217.12062223869688
6002,261.6642136741623
6003,137.54194556941678
6004,86.79330788332337
6005,248.60507192447736
6006,210.953377459026
6007,222.41902885774087
6008,205.11021402053905
6009,164.18650162004423
6010,137.77863407742996
6011,257.36966224619044
6012,352.7401440446951
6013,64.15148695828182
6014,200.536935866954
6015,144.81233296525903
6016,203.5482118521349
6017,32.148085054379834
6018,393.0872163627645
6019,290.11744928457216
6020,310.6587243538389
6021,393.2798907175343
6022,62.97728842301166
6023,189.08446112465188
6024,352.26861743344614
6025,318.1487891143847
6026,1.0057396984670848
6027,144.72644006482702
6028,292.41298571641335
6029,268.36251959882566
6030,54.964978105971404
6031,381.045951057712
6032,1.5718567672973311
6033,374.77523675846646
6034,45.86669860783847
6035,360.06786223785224
6036,23.25866920954059
6037,153.6030518174327
6038,76.14638801148622
6039,183.63071964138564
6040,191.98291888570756
6041,402.04895925572123
6042,72.095041225782
6043,156.4373809054503
6044,42.21282444702456
6045,78.25386610768159
6046,331.32802998423426
6047,221.1752657730026
6048,98.65708458317323
6049,35.814034185149424
6050,145.08963625051743
6051,153.78285990943218
6052,27.04470592068902
6053,167.51307303455312
6054,304.52095790429314
6055,316.2028496813035
6056,472.1673520223492
6057,19.445889491237054
6058,140.6372208169311
6059,256.7931416035528
6060,399.2173949365654
6061,304.6174659210641
6062,218.85652948401366
6063,193.76347729315455
6064,171.55668362203943
6065,410.5586158020633
6066,21.357824000805984
6067,274.20564019692586
6068,373.9194003459702
6069,180.53386441318898
6070,417.4027518198655
6071,317.7775362821423
6072,60.68566443906273
6073,153.97796521388537
6074,0.08605429991271107
6075,337.7088243298775
6076,195.79172924269193
6077,85.34364823554542
6078,113.60713631514069
6079,441.7733693583148
6080,254.93014510696915
6081,318.1436284398162
6082,88.52094890510456
6083,60.5663898843431
6084,372.0913774339891
6085,71.70158843472737
6086,124.4029691196672
6087,270.66938832381635
6088,90.34877378075588
6089,129.32427868699395
6090,272.7211135562054
6091,328.99404844951107
6092,378.96140867685295
6093,217.61218816122167
6094,179.16022604132465
6095,141.5872457265854
6096,98.29213244060992
6097,380.36519625129637
6098,67.59890306485605
6099,345.17537323196024
6100,134.34824789167584
6101,118.08050860305494
6102,80.01914662345119
6103,116.83444388780484
6104,149.5135406776036
6105,75.83030589599126
6106,190.41783322289132
6107,96.83797280655119
6108,115.92016546581435
6109,206.3685133274456
6110,166.9627904428553
6111,313.9251389453897
6112,190.35766298405773
6113,328.681131270071
6114,204.38882095160034
6115,117.90137017156366
6116,58.735432434370395
6117,125.34568876104603
6118,256.3699555328554
6119,265.43414003982343
6120,305.01804931194226
6121,230.2888250142148
6122,417.87914318702684
6123,138.32922280667788
6124,323.32669064240014
6125,267.6025073133983
6126,439.2781390397327
6127,188.11641389332996
6128,124.27989538894008
6129,41.60940588406477
6130,125.28120026386257
6131,66.61914050655729
6132,403.3366872420069
6133,314.3553514082843
6134,175.5913052949776
6135,186.3424310977141
6136,109.72816144370742
6137,126.96779876566046
6138,208.48294933183277
6139,21.607724251008566
6140,164.02602808594006
6141,143.85376928765243
6142,263.43620402850456
6143,512.5692622419357
6144,334.42713067584606
6145,138.1560858112204
6146,346.75408410314975
6147,232.96891217896552
6148,371.44283748695045
6149,85.61558598564234
6150,89.71514340563984
6151,65.0149084254142
6152,78.9561650234044
6153,96.99374233583332
6154,87.86873424445585
6155,246.53684624361108
6156,339.0414176081516
6157,139.00479899885866
6158,376.19908447545015
6159,5.2880647191293795
6160,176.46754464400183
6161,226.9102553165453
6162,273.1436271310284
6163,87.98315817020631
6164,116.4600235241892
6165,70.35378520631433
6166,140.0041810421788
6167,199.63084707475335
6168,281.25193177524125
6169,70.54980360016089
6170,221.96478619270817
6171,154.11994927620088
6172,171.01912129689075
6173,49.27441611137168
6174,117.54452451349573
6175,170.42812171098618
6176,185.26007635114436
6177,317.1002049734907
6178,279.5950742624297
6179,85.25741038394091
6180,276.41850109210804
6181,86.54762569041327
6182,95.82638206231097
6183,361.9654797457043
6184,379.23384603038744
6185,313.76227392025606
6186,287.2910386546557
6187,212.76784908962398
6188,70.51353687715505
6189,77.52438400123394
6190,249.97969273036685
6191,6.501607563131569
6192,85.08765629009662
6193,67.96781742522415
6194,16.313877646247125
6195,384.05227746542516
6196,332.6432500223192
6197,79.82160826261652
6198,46.62229816587867
6199,245.78511149097397
6200,351.7687487185893
6201,94.76603050126862
6202,379.01731353317706
6203,34.90188889199817
6204,33.98226396037528
6205,186.5070043325625
6206,33.732547109603544
6207,127.43024395683095
6208,293.243087913784
6209,0.9857207296969535
6210,468.5860970987508
6211,35.55012422665116
6212,233.9002069628766
6213,387.9665850749853
6214,348.79981553590306
6215,77.18525607012778
6216,240.57250404534733
6217,78.12141648053337
6218,71.33500188663524
6219,390.852883346787
6220,136.69033593318414
6221,324.54122011833016
6222,54.45242334416693
6223,232.25675246809186
6224,267.7911172252254
6225,195.59039276172942
6226,430.5439617025728
6227,76.3388841337283
6228,196.43278279150232
6229,42.589439069657
6230,33.52229966550211
6231,187.73496460740284
6232,153.0335001029444
6233,147.20305298150396
6234,353.177699545845
6235,74.13330908640697
6236,416.54240121745033
6237,6.311683390016066
6238,362.31184725791195
6239,173.27501552570476
6240,168.15772471700052
6241,425.59523595556385
6242,66.26992502714539
6243,197.83608124129273
6244,192.99637724675597
6245,45.322286583313854
6246,152.75597722875202
6247,221.12926487900583
6248,179.1949556845953
6249,251.00786629461808
6250,122.3802310835002
6251,337.6442537736928
6252,145.70602514992365
6253,311.43658056551715
6254,31.01378994486176
6255,231.0791852031835
6256,309.7709335332526
6257,226.7894460809336
6258,169.55361707706416
6259,421.7291215635801
6260,118.4893886641107
6261,146.25973269538304
6262,244.0836913928384
6263,172.46683197066793
6264,99.98941237502866
6265,45.52723011165428
6266,101.63412188521974
6267,425.47462371956215
6268,249.74784377001197
6269,232.54476857989576
6270,140.91809438386235
6271,211.39001799372906
6272,135.08250247865953
6273,221.96241823875886
6274,310.84583000591846
6275,449.39757484936104
6276,201.60069483257172
6277,304.8840104006468
6278,156.066617961106
6279,109.8100453253966
6280,235.54906720752442
6281,85.35600660735396
6282,252.13501294781452
6283,63.245341163453844
6284,103.66679848033638
6285,143.4981060427148
6286,126.80901655647948
6287,103.34452256435638
6288,320.26756079300554
6289,386.7790235330638
6290,280.3796191905269
6291,205.7576547498606
6292,31.136804813716573
6293,150.91707410777477
6294,473.30310644412026
6295,147.34764916335925
6296,111.38213975769858
6297,65.73280218117316
6298,93.30721908496704
6299,139.17528913408654
6300,101.63791120766297
6301,16.113627984482022
6302,128.9540933627326
6303,401.243092580024
6304,215.19500246789147
6305,76.9157928895005
6306,85.39352787019946
6307,63.02508629923618
6308,117.1169342500713
6309,386.2111414859974
6310,234.49155881527304
6311,84.91248884071386
6312,112.80435190243105
6313,495.3614133043745
6314,95.62710371069709
6315,278.5269247450863
6316,190.06632371926574
6317,125.38995061450395
6318,145.0259204243826
6319,464.10577080041196
6320,24.30268675813564
6321,42.64285296950028
6322,281.63188630759413
6323,6.076904376858242
6324,249.71065608015408
6325,353.96926632777087
6326,45.27431106388036
6327,315.82364628642154
6328,146.67862620338462
6329,214.99239242007434
6330,124.1074137297502
6331,55.36959664380134
6332,338.8598428071385
6333,284.85643382577626
6334,208.73497897229063
6335,366.55747702266854
6336,273.8624728755688
6337,347.605688662615
6338,238.92056483665854
6339,307.83779151305396
6340,328.08012071754735
6341,75.44206719933617
6342,299.0906989308917
6343,191.03494638651944
6344,292.8043638657076
6345,207.26458548953883
6346,290.65643373412723
6347,147.46352596144732
6348,194.3642566599608
6349,203.75463104330805
6350,39.83885084033088
6351,129.95754647422964
6352,111.18676699028195
6353,351.6745955594323
6354,211.7974917441404
6355,207.022562071989
6356,158.9812690391754
6357,122.7402184495676
6358,122.79491992241358
6359,166.20004808180744
6360,145.29132548357174
6361,358.5885681399146
6362,218.43798036050913
6363,61.82715610811905
6364,251.4110931370272
6365,122.80381143716092
6366,196.72448467026064
6367,243.79184664344646
6368,164.61513240073222
6369,33.17685927804635
6370,345.1317635545754
6371,273.76350472704826
6372,77.74284374199951
6373,179.62943694188886
6374,266.1545728909417
6375,311.63657779243385
6376,218.9447457475476
6377,19.411158611636395
6378,470.5691344937984
6379,13.436583978456705
6380,186.24164686545356
6381,179.08660999419726
6382,295.3223204535157
6383,255.31396808426405
6384,370.94198675699977
6385,228.945274400759
6386,569.0598134301091
6387,153.9694328048187
6388,288.01759501036787
6389,412.71352158641787
6390,206.59037732421334
6391,120.70300026901434
6392,113.15197485436434
6393,51.5236716210596
6394,293.71071122839373
6395,357.7773211405587
6396,86.08443217230887
6397,240.0476889884751
6398,411.77204878570376
6399,168.85599796881465
6400,184.7089448601527
6401,276.9907311028857
6402,398.9294714922481
6403,203.77594530268595
6404,347.84850850209557
6405,162.6157748712659
6406,403.08791300758264
6407,23.03370819991472
6408,180.3133906029217
6409,199.57275344041247
6410,232.01242255310845
6411,182.77365233915998
6412,489.50438054825315
6413,162.1133147579614
6414,230.6077817876856
6415,183.10327332538782
6416,129.15039196014084
6417,350.94066121196937
6418,17.198825250671838
6419,59.66129443170873
6420,47.098029559881695
6421,156.53322951006373
6422,48.5950595734885
6423,277.9351675498021
6424,83.43311806696362
6425,172.61991654480448
6426,198.45497837290654
6427,210.496662751282
6428,376.84822344250233
6429,140.392667858527
6430,119.30582026922737
6431,172.69226163192772
6432,79.92733491223812
6433,216.79478283409088
6434,181.37839831359233
6435,218.7140259459551
6436,14.338398405151393
6437,266.46310166988957
6438,172.63460189362095
6439,41.460485572433306
6440,272.27110102067405
6441,186.96117368175211
6442,82.44219398300274
6443,394.6303583145411
6444,229.00720856533755
6445,266.5793168424057
6446,52.93980911822057
6447,169.3842707050741
6448,163.81894186090943
6449,226.34128970292235
6450,356.2049899051137
6451,191.8061537048615
6452,295.3547779756415
6453,269.5126360333309
6454,437.40982193931086
6455,24.803241964877852
6456,305.16832680000806
6457,33.121828855035915
6458,368.1686032643697
6459,276.3492253413754
6460,33.622282068032305
6461,23.475782118705794
6462,21.505155565785213
6463,31.220411907499578
6464,337.93396486486216
6465,290.3162025949878
6466,82.58874368066444
6467,30.650704766510838
6468,116.11293245868082
6469,245.49907671294176
6470,363.4544655146276
6471,400.81543346087125
6472,76.11492307260296
6473,270.63558030683924
6474,197.557931735759
6475,153.59405317164126
6476,216.46981299312586
6477,437.9526048763209
6478,375.88051435608224
6479,517.1838326999754
6480,267.35252043407473
6481,138.16632377929906
6482,177.599101490982
6483,226.889417519148
6484,248.38400523285492
6485,327.60927059671457
6486,199.08941113909574
6487,111.54057782556785
6488,153.15830781393373
6489,192.67500697008842
6490,242.2687712889771
6491,495.6970615067394
6492,49.68285914859717
6493,280.09793221790903
6494,131.4738075339388
6495,132.51579050252295
6496,219.03156529507396
6497,319.9469027808456
6498,128.25821395689803
6499,40.929523292530284
6500,283.8365501843785
6501,152.2144572304571
6502,368.04877542235147
6503,92.98142762990383
6504,299.6219525919308
6505,209.4508962337879
6506,202.69701896537168
6507,54.23970049949321
6508,88.46725434660894
6509,65.30414548811198
6510,422.24522624571074
6511,28.07031176221392
6512,114.64998337848343
6513,262.11228811684697
6514,284.9209152936813
6515,34.05799827117128
6516,250.69858953274974
6517,135.1975070276781
6518,54.889255024517745
6519,240.14118901529972
6520,347.2139919251981
6521,43.85476250026674
6522,136.60340552690718
6523,222.21747136706483
6524,439.41567393570756
6525,401.99751572227916
6526,370.2707406043779
6527,100.50426081092998
6528,219.15685570515555
6529,88.85823170940918
6530,80.20964928640059
6531,141.01544612912699
6532,298.7636195481913
6533,236.54293990847026
6534,148.87790787498525
6535,97.16212448212269
6536,68.8480085671008
6537,180.21998326017084
6538,329.71913614961557
6539,456.3128357856898
6540,107.9505288605568
6541,114.03253994611653
6542,129.0201314175154
6543,125.61427284817208
6544,8.983541864420193
6545,42.854836484337085
6546,84.59953488859263
6547,181.3139418051136
6548,152.5615421794145
6549,258.61808764661316
6550,108.65663260057572
6551,262.6643910569918
6552,284.2027539516951
6553,24.68823925872025
6554,163.62405335595847
6555,104.29715504675708
6556,53.01620308765968
6557,544.876873292628
6558,137.0463712964579
6559,106.48643238369922
6560,19.8600617900648
6561,411.787367272833
6562,240.65018330863657
6563,170.42172336239116
6564,192.8021650544799
6565,155.87969986250894
6566,58.29536771536004
6567,281.06959270970134
6568,180.58821863844645
6569,119.79800759808882
6570,226.67341958624218
6571,425.3016974718114
6572,243.30527649090985
6573,189.8190361347614
6574,285.8313560560574
6575,247.9491173125422
6576,101.47517865739323
6577,222.94985611062148
6578,193.0872070090958
6579,155.81038394010469
6580,26.719050185135536
6581,98.76308830782888
6582,208.7132403879719
6583,136.6926949185166
6584,112.86873237194719
6585,299.1832048164876
6586,196.2135921883743
6587,88.51379571896115
6588,249.80786822784373
6589,157.03945267875488
6590,46.32025366290113
6591,11.268082134012078
6592,421.1272526249143
6593,228.8744465032303
6594,76.49184251295966
6595,137.59121845080512
6596,30.9229334411421
6597,315.11880488382343
6598,75.3097130743839
6599,205.6633002776274
6600,55.81670804584742
6601,307.66048505443956
6602,49.26832869805933
6603,190.3945230506068
6604,286.9844718268088
6605,3.556911415886479
6606,50.33042683258508
6607,42.665541846788834
6608,247.23787315699906
6609,310.2218193164611
6610,356.70778526654755
6611,169.77719699633133
6612,283.8105236365738
6613,319.75529864508445
6614,7.018121083022706
6615,436.81588279397204
6616,43.25130519354903
6617,1.3329652920799444
6618,133.94347552099669
6619,230.70296536292588
6620,45.051993802162485
6621,221.44351951492766
6622,92.07428648142567
6623,164.82957752092602
6624,235.066141353096
6625,421.7173451724254
6626,331.8459956987262
6627,369.6714192868835
6628,92.14072664363692
6629,181.28192174347103
6630,248.8917007167147
6631,79.83557061361086
6632,432.0125292392998
6633,258.0975738607475
6634,443.55892431881557
6635,142.72980048568215
6636,221.59039807167795
6637,43.93394571953612
6638,84.46130767901232
6639,224.97105713849277
6640,186.90280272362764
6641,21.133361909180483
6642,150.2266003016613
6643,412.9885908068143
6644,133.23722853934933
6645,268.0350115400926
6646,226.843536381697
6647,307.69298230032416
6648,91.77153839160925
6649,441.1845892591872
6650,239.44435365709063
6651,255.5249032760703
6652,78.36799930631778
6653,15.576040064197661
6654,230.190441869915
6655,109.61434981254618
6656,186.82294590106747
6657,524.9235383937952
6658,63.6988032018462
6659,64.93557042830864
6660,211.81025119102677
6661,203.54829504254192
6662,225.3731414085472
6663,125.15635592199266
6664,74.09108739972034
6665,320.5647808871161
6666,76.22966788334088
6667,257.639923125835
6668,150.27292174517788
6669,265.5681387491589
6670,47.31061013939947
6671,129.66773967096006
6672,8.774152572292534
6673,291.2356628375781
6674,248.38064820168222
6675,183.50402793092297
6676,158.80798037406726
6677,186.78806648007406
6678,84.63182986503364
6679,110.27424336705543
6680,241.27790989227006
6681,197.02362802194554
6682,283.3262351545475
6683,250.98906846476353
6684,279.9918356142524
6685,476.91222689178073
6686,246.2060927218223
6687,73.7889277465422
6688,325.790124446774
6689,365.21091296223716
6690,243.2808255443904
6691,114.15233673095605
6692,337.73012255445286
6693,162.53871768134758
6694,188.13704756725977
6695,84.86413424817324
6696,93.06969762730954
6697,142.94990908957928
6698,54.81243179915351
6699,153.01295411265204
6700,192.21931108676878
6701,205.3141783016669
6702,178.86595227277172
6703,311.29081903746726
6704,151.70132883358886
6705,122.8994122886171
6706,278.31551364690324
6707,164.3859625711125
6708,346.7604458666104
6709,1.1410180263704188
6710,302.6970276188127
6711,111.70863146478074
6712,357.7445841526707
6713,346.7208879523659
6714,185.54248149382667
6715,315.5852279044314
6716,314.45350710142924
6717,105.98667308697615
6718,293.3243643770469
6719,199.1835537646304
6720,130.12202868496718
6721,399.8749414959186
6722,2.7703222327615884
6723,190.07316526504044
6724,293.34302151557057
6725,185.31174031323695
6726,185.32916750955013
6727,6.2633401058769325
6728,122.2027647233943
6729,256.9509697801627
6730,362.04734749380464
6731,353.87373132375836
6732,218.26429716646754
6733,218.82610392782414
6734,93.75191117132294
6735,177.17114022042566
6736,272.7495099794401
6737,270.02172315883803
6738,218.41351577649948
6739,280.4243501763359
6740,148.90405391637125
6741,142.2319110746434
6742,339.834462029199
6743,410.6886555020712
6744,43.64924562807015
6745,330.1956806702739
6746,109.95399809134199
6747,397.0173448662722
6748,390.5123281932053
6749,287.55372119685524
6750,384.44851421694676
6751,419.78813120462166
6752,81.32811950932366
6753,202.73970712884406
6754,82.21334465918815
6755,91.16302693425067
6756,294.50023601168857
6757,151.80124999099593
6758,26.504348023947493
6759,385.9820358744217
6760,4.496970442342633
6761,181.36938408557555
6762,142.63455877562117
6763,201.057011456999
6764,392.3949053622709
6765,361.1428172454291
6766,117.52801123107275
6767,274.19498720785896
6768,377.21851571337345
6769,407.7510869877669
6770,144.2167212630882
6771,180.50938574166386
6772,32.601434089203956
6773,234.92952730310319
6774,194.4783942713324
6775,332.0071841717226
6776,368.79884868299797
6777,213.82762709845136
6778,231.14666130714463
6779,109.56767668104166
6780,195.83240994290992
6781,301.4181313043284
6782,390.41062992671766
6783,138.36298346775266
6784,190.16761781760866
6785,50.429455942682836
6786,434.91934931437913
6787,405.9308691900273
6788,5.96720611098072
6789,108.9657707356419
6790,341.21116961605907
6791,179.4506396536919
6792,19.807081769803375
6793,76.32568024046861
6794,148.48958246871464
6795,283.2146896124376
6796,290.1557781126789
6797,38.531875713097634
6798,384.91073520613526
6799,124.01279570565985
6800,218.03968742915157
6801,237.55640716263068
6802,64.61220622891938
6803,294.0058415945857
6804,90.98106077309671
6805,231.63337153088747
6806,544.9950084133909
6807,174.0306456294675
6808,201.22910385773628
6809,64.1378733368876
6810,283.293377735681
6811,51.40823941416367
6812,130.22590057525335
6813,393.1861748595091
6814,32.79158685601994
6815,175.01556988313249
6816,366.7790917955252
6817,41.58927027944753
6818,67.21204550454324
6819,167.04595371057255
6820,11.550870196789516
6821,359.80948637649664
6822,32.23923755332632
6823,328.60607808092834
6824,249.27900204137447
6825,78.23805846205619
6826,212.1429780875829
6827,93.08432269379313
6828,223.99216659101663
6829,279.8136738756097
6830,78.4498743642191
6831,60.47677318492372
6832,194.5815288627736
6833,171.81484923981432
6834,385.15874449799446
6835,103.62715478515626
6836,260.287622459516
6837,297.12967159154925
6838,77.31774321303897
6839,5.88211460364655
6840,177.3970910820039
6841,285.18711335838697
6842,119.80125231229545
6843,136.39669984644652
6844,254.44319189168183
6845,288.4458249252155
6846,166.99271878039656
6847,140.94447326955336
6848,295.0533248636428
6849,291.3693312374965
6850,11.890675251796086
6851,160.90596340319254
6852,303.7491034698383
6853,186.7624843253935
6854,85.5746219834461
6855,260.46438968140967
6856,306.39781442290564
6857,195.20656137485827
6858,19.250621792368076
6859,79.20929643090713
6860,115.25662736916196
6861,115.67790259017681
6862,549.6430040307621
6863,75.68970662582252
6864,29.390044987151512
6865,319.7259990781945
6866,16.25097894083901
6867,385.05051391906153
6868,44.17285039128363
6869,182.65883510770658
6870,47.88349537108066
6871,62.511599788799934
6872,297.8982794317046
6873,255.90213054398404
6874,169.3234480399068
6875,60.40190927036621
6876,147.66259175441652
6877,369.9643573343224
6878,377.355556652186
6879,386.2103609652151
6880,110.77643683576122
6881,13.513069875433676
6882,176.48940124520414
6883,134.38797919435672
6884,135.23516916311166
6885,237.33032206252489
6886,62.63969144798866
6887,281.84934192284726
6888,56.939787024829364
6889,189.56558097122087
6890,218.16639744521976
6891,425.41150470817706
6892,285.09985863406416
6893,260.25952570825615
6894,1.6472099148738655
6895,244.0398595789397
6896,279.6571523835266
6897,330.70121044323355
6898,426.4161877057369
6899,202.17969530709055
6900,470.1474675087908
6901,14.510352285201122
6902,294.0146410686359
6903,410.3820693282058
6904,67.5482473539395
6905,323.46336355063534
6906,275.3119698131842
6907,95.37953396718547
6908,257.948238313785
6909,26.956305613343623
6910,327.47983620811317
6911,315.97130161567014
6912,230.85776625381064
6913,279.9594458603069
6914,96.2317893253191
6915,216.01013930917497
6916,16.536250613041467
6917,204.23992541264226
6918,416.6357730999674
6919,147.33708826374092
6920,106.66628379927148
6921,422.251886559083
6922,97.46086349181778
6923,127.05797116537236
6924,185.64412415040982
6925,215.43992686392008
6926,29.32604056875001
6927,190.37703099227915
6928,165.91818263914686
6929,277.68929836966277
6930,211.8396163524992
6931,212.4248244319968
6932,42.96045864944672
6933,404.1039764862635
6934,341.17313946341335
6935,202.9569762373239
6936,399.45264007262364
6937,276.6078221001486
6938,66.46376019359228
6939,73.62525081295884
6940,136.72595803579813
6941,68.21480400473075
6942,244.36073188007634
6943,187.08803101137212
6944,1.2581189395580905
6945,75.14832956117938
6946,408.02204720623257
6947,150.18463196975253
6948,219.61010338956268
6949,293.12205180236657
6950,68.59815621124271
6951,190.8768776028256
6952,310.1270142566635
6953,215.03536633982753
6954,201.04055047532216
6955,16.773774573817605
6956,108.60314967413915
6957,128.27126458076822
6958,193.384501844486
6959,75.24453331771032
6960,102.20700490668033
6961,99.73273140011
6962,354.7243290262582
6963,164.4728314269013
6964,255.76316827228527
6965,186.39833570942866
6966,143.3999876643047
6967,25.320305136150473
6968,110.40225674320551
6969,143.33614133985452
6970,87.1938958078903
6971,334.0514443885605
6972,60.9847105541304
6973,27.693230818936367
6974,154.89193991280325
6975,331.15960680119474
6976,53.79803504223061
6977,233.09125412467054
6978,310.7577181635776
6979,333.91604063720575
6980,112.05712276318252
6981,76.90380755707577
6982,137.2434820543811
6983,250.6054308587997
6984,39.6490014783743
6985,21.432094814331187
6986,415.68476104396285
6987,105.63666984336517
6988,93.81006637836865
6989,182.8343140450687
6990,197.75040592993523
6991,133.4254614512943
6992,411.2289204938539
6993,153.2425011472322
6994,372.86266489973417
6995,479.95478478053946
6996,250.11843674386375
6997,71.5546435713529
6998,195.6599151565229
6999,236.89990582248737
7000,175.45805928854512
7001,91.87274292350713
7002,14.351027556998735
7003,183.4911995204791
7004,122.80513880123353
7005,123.31432094171193
7006,161.95448495289648
7007,215.9885056198743
7008,115.9873521307792
7009,14.041554519592346
7010,83.7233523065733
7011,181.68121508011237
7012,337.47578598342585
7013,247.57384881607473
7014,285.3477829657935
7015,455.5307767980325
7016,90.19903981014225
7017,205.50242363641544
7018,376.55476690308825
7019,180.33120333061618
7020,129.1136053806079
7021,394.40191367525443
7022,251.4857945902921
7023,356.5859029473197
7024,161.02481433441673
7025,206.53300418108958
7026,120.45067468063382
7027,4.11515337195064
7028,392.871352187797
7029,410.3310478016573
7030,266.2413050455259
7031,178.15895369927247
7032,69.39211828430642
7033,296.08654889876806
7034,161.79468610259514
7035,15.704498727746548
7036,183.15921403850197
7037,126.07372314421688
7038,114.99152931797911
7039,260.8567203091475
7040,96.31901021905122
7041,84.17782018709886
7042,144.43373440383655
7043,184.777013028089
7044,475.94414214248104
7045,273.93818986784623
7046,171.10877470733757
7047,220.61023384335056
7048,1.6213176680299646
7049,371.07313155767906
7050,62.52367356151218
7051,121.35938407948575
7052,310.7088315651338
7053,23.486187523556
7054,203.68706754889618
7055,294.5462332430683
7056,3.767081860734991
7057,143.51168070117498
7058,50.094776733477985
7059,126.95020296832806
7060,104.27032531919974
7061,61.52886888075632
7062,401.45140399900595
7063,221.46132433257537
7064,253.47011455074906
7065,122.02926335824283
7066,164.27953583488957
7067,312.5970123733766
7068,188.02686633401606
7069,240.48693024643063
7070,301.9567053614668
7071,336.54583512106154
7072,126.1424107038223
7073,31.422637339077898
7074,100.20347815522487
7075,208.22139260176596
7076,25.713536264541528
7077,110.61345956710778
7078,84.14105149068412
7079,100.30318333449034
7080,248.42490080302815
7081,317.41612359900137
7082,164.98403526765304
7083,227.6825381866551
7084,125.65662409961766
7085,192.08083051880948
7086,31.610767428475153
7087,62.95948210929164
7088,174.47585372895418
7089,226.0046787150822
7090,296.7330811104298
7091,71.04625840988056
7092,247.8379926492969
7093,277.0483759980979
7094,202.78169704048267
7095,364.7224554586376
7096,336.7199214566855
7097,173.12008886189713
7098,100.40340210835873
7099,338.5631232639633
7100,198.7882669612721
7101,92.99539564109634
7102,456.72153048929744
7103,165.4440862455562
7104,17.720865674355313
7105,227.51784329870523
7106,111.92350491232988
7107,323.0972564907392
7108,244.25309775252515
7109,145.16315170528662
7110,12.13673237469435
7111,23.01266776039833
7112,154.01980298015076
7113,108.08871586543404
7114,437.6186335040907
7115,376.01082120215426
7116,156.82799285470765
7117,279.6011035782369
7118,404.9903672217553
7119,354.63533100771593
7120,200.4647571442252
7121,182.51910151561387
7122,230.69327946427197
7123,1.7645989602052592
7124,261.83007373034627
7125,64.72871032403819
7126,33.907169886559274
7127,218.29125362019698
7128,345.3582057145119
7129,123.71811321950828
7130,40.122675922398365
7131,320.1475238486715
7132,347.8325450604425
7133,293.1602829913592
7134,133.1403918370096
7135,13.611993604974286
7136,180.8144150323279
7137,61.41865186511542
7138,78.1447738683107
7139,296.1003816647494
7140,120.14402779937686
7141,169.1075484942055
7142,116.54597434384078
7143,206.24004903434434
7144,345.7248006343312
7145,150.33910296271716
7146,443.8397770550525
7147,64.7296364872038
7148,179.19855971995733
7149,130.21626462406968
7150,125.48728245061514
7151,128.19204689262895
7152,256.65202822726826
7153,108.69389397663285
7154,308.90713538511534
7155,343.90174941329093
7156,145.50382845030612
7157,383.9791379514809
7158,319.3564942418787
7159,77.85233188294467
7160,267.9253136176485
7161,163.1924150685117
7162,247.27443860330578
7163,38.649112949818544
7164,178.19960762485144
7165,235.23606148002347
7166,131.8148504604217
7167,31.14222040138534
7168,124.61145992605039
7169,371.31453437731756
7170,335.70188183351314
7171,98.06651735483625
7172,25.802527708633274
7173,195.57680068651302
7174,87.81895726360163
7175,70.7655014452627
7176,70.47164283769456
7177,112.78569524392987
7178,313.73912725791047
7179,379.4980215813471
7180,168.40848165041288
7181,66.26889621808901
7182,267.06219030870585
7183,223.39531761369048
7184,21.52598329303487
7185,331.9453420974344
7186,325.44377219181473
7187,215.2585344471217
7188,326.36838691441824
7189,311.15105884936173
7190,312.98887220428327
7191,183.42563115779015
7192,541.7538931603826
7193,284.9875585076427
7194,156.64444501872424
7195,145.9475109652964
7196,255.53933128282188
7197,1.4481154547142612
7198,90.89592415383719
7199,342.76114749628954
7200,200.51724849040428
7201,91.0568252889448
7202,41.43322826574151
7203,333.5008926901329
7204,106.03395275019241
7205,143.3532175711946
7206,203.81917099161427
7207,126.13591746910706
7208,13.737905907386686
7209,82.38392077785507
7210,6.449133262507204
7211,259.4936215031655
7212,26.40069351752229
7213,82.25029513327445
7214,441.0356829247107
7215,139.39894063561565
7216,269.8423335588589
7217,367.1062647696339
7218,203.7803325406831
7219,368.7401919585812
7220,126.95865908583764
7221,290.58273469970385
7222,15.329026594743313
7223,81.7227796391488
7224,190.9117987861495
7225,250.36635302038653
7226,315.40978306589244
7227,277.3408523918659
7228,122.14374081356907
7229,154.18569083119465
7230,68.42737814392231
7231,189.39642660390032
7232,94.7372669171951
7233,286.82877263624994
7234,17.49676234156971
7235,238.34944807827122
7236,204.6719515300412
7237,300.22631929077687
7238,135.68027774158702
7239,63.89569452401571
7240,204.8178080482779
7241,211.96144530563112
7242,317.74216590080493
7243,275.7925442996311
7244,165.74707504537582
7245,377.36045116422605
7246,127.16842857679237
7247,70.78586684250813
7248,415.0064973604761
7249,280.6759254786268
7250,27.629272654125998
7251,132.39915840081719
7252,382.1635468266743
7253,93.8923547108916
7254,220.18001873988027
7255,73.68278479637928
7256,265.57670376286967
7257,111.33779038583131
7258,159.83168850558027
7259,103.19064411511968
7260,377.3735873873185
7261,144.64137038515835
7262,427.75722860208316
7263,18.90912190419795
7264,88.57860795682627
7265,333.69781686464773
7266,92.63056838750364
7267,453.8446346951308
7268,324.3014923140767
7269,138.57800896385652
7270,171.61673234904129
7271,229.43591091761027
7272,6.750288545729689
7273,214.6868056248554
7274,147.0800418763026
7275,105.51558745219366
7276,164.65861377242317
7277,400.4885387913536
7278,323.1643615728915
7279,231.04628370761426
7280,78.36245196875804
7281,314.933234451227
7282,30.127749832042642
7283,171.35186371444578
7284,317.73946012380566
7285,158.08486527026315
7286,140.30187302520372
7287,240.74010858769478
7288,121.90112949817794
7289,265.8655416998041
7290,364.67164092791654
7291,234.62433744363733
7292,389.98565423543346
7293,80.11438843149784
7294,71.0608724182781
7295,16.31187349183622
7296,180.62519561327923
7297,189.49079480300946
7298,353.9188283085656
7299,137.8738443671755
7300,51.37108954024578
7301,152.41775232419673
7302,91.16536246113058
7303,113.87752365440127
7304,362.95984809480024
7305,104.45066848825834
7306,289.2380506405784
7307,301.80293321413944
7308,46.599353048324254
7309,50.36641715895717
7310,375.3547481631864
7311,209.46335373722465
7312,224.0667431229176
7313,52.04830595955299
7314,336.39342502402866
7315,170.40033576661466
7316,342.77614551101
7317,28.504831407059825
7318,263.0157256907027
7319,97.32460770518402
7320,259.78128152131796
7321,68.98053898896752
7322,272.9928241616793
7323,7.03210861159017
7324,131.0770141568444
7325,298.10189565531306
7326,121.32298544468706
7327,16.943376268799007
7328,199.26720878866672
7329,27.032197544112638
7330,64.65025811789923
7331,358.5787672366926
7332,173.11927207291725
7333,389.1882897003983
7334,291.1245252683513
7335,81.34394278982546
7336,187.57101397820938
7337,95.81695008157023
7338,70.52362535543888
7339,288.217179315012
7340,159.16777927213764
7341,288.33087060246527
7342,437.21100432068783
7343,231.84487994746186
7344,102.12150122114748
7345,147.73169889023856
7346,117.3241192363411
7347,181.9174314450994
7348,230.19289290801393
7349,6.628864655796283
7350,360.6955744189354
7351,512.2708096405049
7352,299.81267742303845
7353,365.8927536945922
7354,359.06041202641364
7355,41.11651294872018
7356,298.9072092246582
7357,30.62724289874213
7358,135.42604213363055
7359,91.59275613536796
7360,397.89115161573136
7361,339.6635370273267
7362,39.44421858553434
7363,141.3240174589747
7364,28.66147653196029
7365,175.51240254904062
7366,262.1277338526214
7367,27.7078094861899
7368,261.96484556440805
7369,39.873370639501836
7370,7.166993029601183
7371,34.15399062650038
7372,22.93600746935902
7373,287.58034928394625
7374,403.8187431071253
7375,47.108837214562676
7376,331.6499941255806
7377,43.413740413690164
7378,229.49921163588868
7379,33.68278749659868
7380,106.22679736673972
7381,182.01301071573732
7382,165.7935150088983
7383,275.4366753486602
7384,304.1441167849017
7385,128.62495150127808
7386,162.16589490310102
7387,26.41312042977191
7388,40.35799594915719
7389,231.00448985455404
7390,337.92394730466106
7391,46.097524707739765
7392,59.34399574367639
7393,43.684847450838035
7394,57.01373338185563
7395,195.36305085633953
7396,88.65162658224585
7397,347.08855456177093
7398,0.6965961035565672
7399,429.2869900769792
7400,269.7585924850407
7401,27.64291458029075
7402,164.31515710065153
7403,35.64767186702792
7404,192.70755772813902
7405,221.3663366137076
7406,317.6921643308479
7407,225.72226885483218
7408,291.09251733484234
7409,215.73196093341326
7410,157.06497654271243
7411,213.99652320192337
7412,245.77507159584283
7413,75.86645282612058
7414,256.8926057599547
7415,286.6158795550146
7416,395.1660937761899
7417,325.97825219975743
7418,112.81749996182143
7419,180.9110412287979
7420,177.70082635513833
7421,285.4720163401972
7422,276.2830695677914
7423,110.04232903324606
7424,376.4730878041817
7425,218.0884479427209
7426,217.0218719121026
7427,297.9394703081309
7428,306.9270211211703
7429,124.13623686003207
7430,147.4412361508534
7431,163.44827805732572
7432,127.33484284526374
7433,269.000878776476
7434,150.43973699812744
7435,405.4917826118885
7436,115.51404712752078
7437,354.1051679825044
7438,246.60608308982557
7439,324.58640560878627
7440,249.5203110858895
7441,123.7230384729808
7442,59.673862064304636
7443,123.45094120232218
7444,364.44675080754445
7445,340.18606864012287
7446,2.3567010231464014
7447,79.53877365294747
7448,435.9185439368664
7449,275.71607589403936
7450,116.93694920941687
7451,0.7847579689315642
7452,467.2497630573978
7453,302.19740558793535
7454,229.957057843004
7455,279.4162411619268
7456,252.1754193481766
7457,183.86253665939594
7458,116.92589396177087
7459,171.84816605901844
7460,57.56374091220787
7461,4.721450869644851
7462,91.35402273793964
7463,310.06986637381334
7464,132.26915889832435
7465,407.35533668499727
7466,32.89167985156975
7467,177.22484340786474
7468,374.17284215683634
7469,95.74759057343877
7470,446.2796234134581
7471,124.5644929539031
7472,205.334233575504
7473,289.52835353260826
7474,140.5848034723761
7475,30.563224685829173
7476,259.88640818801537
7477,33.25165706499913
7478,39.28453628919035
7479,2.4412409896453653
7480,53.92700626267095
7481,288.17802395722373
7482,339.9974994529415
7483,19.461237055240556
7484,145.59103709479544
7485,123.25967158422388
7486,175.75509356618363
7487,224.9002312208179
7488,254.6082636860531
7489,107.85301213988022
7490,280.9422180148202
7491,406.0183153273857
7492,164.8035910030613
7493,175.03099127789667
7494,213.92476405201657
7495,40.46051157940503
7496,396.29451108879965
7497,108.91773023075136
7498,56.36559794576557
7499,326.7214960294443
7500,54.349806574145965
7501,271.57706569281714
7502,159.07202806408972
7503,51.703512066025596
7504,126.36254376321557
7505,34.88482202019219
7506,239.81919178493177
7507,383.49359493203457
7508,275.4501784418794
7509,82.7328681164338
7510,285.2943598792213
7511,134.03233738152275
7512,111.77716415573218
7513,110.66784538138617
7514,206.28914930411366
7515,143.43182051295074
7516,15.755289420985005
7517,238.30243166621003
7518,111.51812798478257
7519,306.26377389678765
7520,269.5110642854767
7521,220.4080600204848
7522,81.97583983124636
7523,359.12774904693595
7524,324.14522008928844
7525,24.977440841063906
7526,19.179807093015043
7527,132.28679777596298
7528,270.5635442733611
7529,177.73645473546728
7530,389.4491813774013
7531,299.65539967440697
7532,298.90351553353037
7533,327.13155285333374
7534,228.48824271483718
7535,369.5797988188189
7536,160.59659636225788
7537,173.01857162073634
7538,254.69678778195302
7539,45.57228982174634
7540,64.54705130485601
7541,233.86523426149978
7542,333.8458175257747
7543,260.46033063889985
7544,244.82924636106824
7545,99.56448031864129
7546,272.27197267487065
7547,80.41512501074943
7548,169.75377323931218
7549,236.30759106488082
7550,257.7257846792268
7551,217.65976684938826
7552,99.20803645140042
7553,268.4920331055934
7554,231.5962162285102
7555,32.15909212449804
7556,371.130992989113
7557,12.570020674396325
7558,149.5898257528242
7559,46.82055134799011
7560,309.98217155534314
7561,49.21615884042895
7562,267.13503656220047
7563,94.51491511990368
7564,131.33475040950165
7565,184.3350056295407
7566,163.7121853243118
7567,324.65422760620106
7568,300.1120799694204
7569,150.12159444921278
7570,229.29944597451433
7571,427.8891952429492
7572,92.30104745319956
7573,242.81636412236716
7574,333.8491331505138
7575,122.50740205113661
7576,411.0503450665339
7577,56.43086332737604
7578,145.652388235449
7579,378.4190828802295
7580,330.86664990032926
7581,145.682317546814
7582,68.27166840835646
7583,102.46074892174752
7584,267.9249084273302
7585,85.92680494362554
7586,90.71864773329897
7587,42.23847996032311
7588,412.2245012852653
7589,285.98540652364295
7590,19.352727846469648
7591,206.07777174549457
7592,31.664564495740915
7593,418.41345650967907
7594,185.06866467517452
7595,222.86348727731698
7596,241.1269602299468
7597,153.57971764138145
7598,273.1832978445286
7599,130.59255437646144
7600,153.66006444831973
7601,95.80159686216764
7602,425.53681679570695
7603,95.1829544537429
7604,292.69063510245263
7605,344.70399531039703
7606,76.66002475375093
7607,188.46493707222132
7608,76.60664451758453
7609,463.22752243036786
7610,106.44650859810584
7611,233.28472725452025
7612,221.64341683918082
7613,338.01882348978324
7614,394.99558689945235
7615,193.48127677714047
7616,199.9401342576388
7617,141.01250566559904
7618,26.088326231965546
7619,15.273305762661236
7620,238.9377790060672
7621,397.5091154987782
7622,325.800285069274
7623,297.10405894831257
7624,468.9380577288728
7625,2.5524396599765806
7626,209.5848121345345
7627,118.43863407933719
7628,109.36310750054419
7629,328.0060205861592
7630,215.6780520509643
7631,420.8436807722168
7632,232.38962900372746
7633,214.8720864594021
7634,151.3597621317734
7635,159.71938012080992
7636,97.85872941852045
7637,231.6254688845643
7638,252.7682255363486
7639,19.736008953161576
7640,448.4738510290678
7641,212.65433113082025
7642,206.45117796694845
7643,245.09624356754793
7644,140.1352400355301
7645,140.1225845612388
7646,204.95042057986475
7647,174.18800085882916
7648,84.6434244139162
7649,116.51250571049569
7650,288.56385452814794
7651,313.6845792026446
7652,457.1631401824451
7653,159.7371583587864
7654,201.489168319882
7655,349.10120927829956
7656,128.51129939200348
7657,138.39898946588485
7658,7.967180035827304
7659,120.93463437515894
7660,8.716230099770781
7661,323.9794249807418
7662,316.6312580374885
7663,388.64254867417736
7664,115.8412809694667
7665,13.29390794996647
7666,77.07127386732513
7667,216.77074732955055
7668,18.57463094050052
7669,504.6079339049846
7670,30.07334895316045
7671,254.60225809653662
7672,334.3119823874627
7673,179.90059221163503
7674,74.31116737643777
7675,209.0117510423663
7676,11.486177890295934
7677,83.6172684784946
7678,62.54463751806448
7679,122.87164896021488
7680,194.68875995832374
7681,224.2674440618234
7682,94.00839578000136
7683,252.3801223294802
7684,296.52056301004706
7685,120.88250095129722
7686,64.59834872475392
7687,79.9318361686773
7688,170.38391152278865
7689,145.8835069274007
7690,211.4814260705547
7691,254.35285646807785
7692,218.68034875756692
7693,22.10422239919709
7694,303.7579213919419
7695,99.49446143014984
7696,239.21261922829618
7697,96.91371233648815
7698,218.5405871763488
7699,325.5891595444055
7700,252.46084205397227
7701,269.0488805157542
7702,74.5631490762037
7703,243.6525394642808
7704,336.370587963183
7705,94.14319011747276
7706,278.9525864591499
7707,174.47194379354892
7708,15.187393625260698
7709,170.8919399603998
7710,157.37400522026664
7711,78.56833974294209
7712,92.0292676772224
7713,113.97340756484309
7714,327.0172573450015
7715,392.89186458330374
7716,206.46580094253636
7717,159.92935668789465
7718,326.1375715526595
7719,286.41000624763655
7720,292.3048847775466
7721,446.57607506305794
7722,259.65192671521964
7723,130.61572626321822
7724,48.03497672418147
7725,49.82800616055001
7726,184.154993963479
7727,38.70488962396964
7728,68.30954712826781
7729,6.940994874318563
7730,258.3742226930734
7731,110.58789870515442
7732,225.44001226466582
7733,394.76551267717355
7734,140.3264723209595
7735,223.76909886638424
7736,74.16354360541749
7737,232.87578638546373
7738,83.81544519088972
7739,229.24888581776702
7740,91.76329789726682
7741,56.3414928912774
7742,85.73057037895443
7743,260.6053874800219
7744,268.8894445185628
7745,149.26819245276695
7746,370.361415970447
7747,526.1046317758595
7748,395.2365518261414
7749,240.01304828262568
7750,343.408345640532
7751,132.74266407308875
7752,30.991985355925767
7753,256.27753909289527
7754,321.5564002420195
7755,73.47011276504647
7756,20.009341600141273
7757,302.3373174896755
7758,178.89412158764952
7759,335.6438253728172
7760,203.1802128441207
7761,213.45539646356175
7762,149.95607270927619
7763,196.65270760359965
7764,26.672795358836083
7765,313.81060567591527
7766,49.022857360549175
7767,168.9180485581282
7768,144.4652056874271
7769,113.88856347803626
7770,131.08282584056192
7771,197.55842304627117
7772,444.07205904789294
7773,401.45728681693487
7774,380.3369053999962
7775,64.25849231459163
7776,164.46536650431324
7777,281.30293350637896
7778,301.8463550773557
7779,157.70416060913442
7780,198.2256045341959
7781,64.33719790082705
7782,298.13488750357544
7783,71.54230125893609
7784,170.89448262903156
7785,267.3364393354105
7786,242.97521154721204
7787,215.7096583709144
7788,9.414436703171473
7789,202.90885236273328
7790,188.78451061782786
7791,494.14512170313964
7792,32.78706991894558
7793,273.92710699722164
7794,375.26564388430893
7795,433.91710939340953
7796,73.24153953187476
7797,157.22213863697792
7798,155.31245037406137
7799,277.93721426436474
7800,18.357021597225735
7801,240.8884047258261
7802,388.22319866008957
7803,52.83473156002593
7804,208.85755977450106
7805,365.30309584134386
7806,85.25199595570889
7807,366.60122208659874
7808,289.6273567487587
7809,200.630704932245
7810,181.72807276926267
7811,45.57890523938017
7812,25.514964377390267
7813,152.6537539646524
7814,4.828104215519377
7815,252.92646215042708
7816,328.271313997376
7817,307.4607912302192
7818,207.38398863238115
7819,26.899486137742816
7820,206.05286553132305
7821,134.99486251064917
7822,258.0782474276983
7823,124.32973514938257
7824,500.56255497427867
7825,81.17690759787331
7826,182.54725052482692
7827,207.86050250581846
7828,256.0767148165956
7829,296.65294697204894
7830,96.5593043174191
7831,367.2350957092515
7832,84.71279495954775
7833,198.5244161180704
7834,229.17535252162742
7835,260.66648596917656
7836,153.81525536847377
7837,388.1029781631362
7838,20.751567952004034
7839,329.8063982546515
7840,25.956706925042287
7841,272.72661831566745
7842,22.028616721844894
7843,164.17515023709925
7844,300.3171473420071
7845,202.118343089653
7846,239.50865630543342
7847,302.1531913467981
7848,253.79240693310473
7849,127.26256310843173
7850,185.4473660514798
7851,105.70592995902301
7852,95.27288942436091
7853,404.9116973871536
7854,58.63057765174354
7855,281.5448408263813
7856,258.3445652033874
7857,9.67864041009737
7858,210.58980695186014
7859,143.0199680531532
7860,130.3968780820238
7861,316.4376720327575
7862,341.5071115076022
7863,348.48429976060555
7864,323.69899588375176
7865,258.5226147818839
7866,187.32179032529373
7867,306.2730655181007
7868,49.93494734995359
7869,325.52654153512543
7870,388.8264720226314
7871,15.150172657825092
7872,324.34680267078863
7873,222.09182379967166
7874,128.0672832637391
7875,178.6093336009282
7876,99.35992769129186
7877,251.65433093877502
7878,266.44340023948826
7879,249.9170343880904
7880,272.5595088970578
7881,406.97018183309615
7882,305.3115871495594
7883,199.3225274023857
7884,204.77161701839643
7885,206.85983219861262
7886,352.18903461330115
7887,143.7577881351839
7888,146.37705522986099
7889,70.57872827954078
7890,220.72457035095957
7891,261.6751002460506
7892,104.1480726507268
7893,317.0026346108281
7894,310.8901710911004
7895,107.5218284656116
7896,120.05204845896111
7897,343.39120189950205
7898,423.8094992176799
7899,278.48669523525416
7900,2.8272453069699517
7901,363.17900697631984
7902,382.6450434950286
7903,329.1092170357785
7904,84.39892825803899
7905,92.75866252832631
7906,436.26483248121
7907,201.29160658012034
7908,215.09159213766722
7909,0.4713237711512293
7910,202.78991630100137
7911,349.51571890924765
7912,66.71601784624885
7913,117.32427240144516
7914,77.53642287966288
7915,209.65772670447157
7916,55.4071555134111
7917,334.83088131975046
7918,457.45859980988797
7919,335.0512538936259
7920,475.71072857989293
7921,194.86014670936427
7922,135.20212104486038
7923,263.58389587854856
7924,60.07903053056043
7925,216.7552755262288
7926,239.26255642228136
7927,293.0061792609813
7928,185.21860719719373
7929,42.690003898270184
7930,22.592702645301607
7931,118.89910881508818
7932,47.90353167990697
7933,344.81401768396876
7934,2.042986598453163
7935,187.02195294588878
7936,321.8546125208244
7937,75.00754698291534
7938,308.9617830974876
7939,201.2186897663456
7940,127.68561830177154
7941,167.10274928221838
7942,125.63322069266441
7943,301.32852238993877
7944,150.07153446947672
7945,199.0914519506658
7946,40.91311668897253
7947,240.18825487667317
7948,328.1007065351667
7949,182.56890645713986
7950,342.9018620364613
7951,163.90867856737157
7952,70.7107035297973
7953,199.98435591631443
7954,110.80453453459299
7955,437.61974582103517
7956,267.15170453489327
7957,542.4119914929385
7958,173.74753622933963
7959,107.20191453041782
7960,339.55716570361864
7961,378.4492509105819
7962,112.58445620583528
7963,227.14821430861815
7964,265.15992931715067
7965,271.73866555670224
7966,252.73031605903986
7967,34.62163857251263
7968,141.3950430000335
7969,205.13548127647462
7970,0.3515227955410339
7971,264.67111920715223
7972,209.90728656797083
7973,6.176462462743013
7974,293.36077946051313
7975,419.0664451539457
7976,156.97256252452854
7977,442.8215090237225
7978,120.72477269921295
7979,233.91700397782918
7980,353.1598386606001
7981,17.449322825727883
7982,201.5173889715931
7983,274.5990160851566
7984,40.76641556192678
7985,1.8668794562208602
7986,266.3983843323542
7987,178.45430811535763
7988,366.64715149198753
7989,344.61501406287726
7990,203.7718166674098
7991,142.74828325134405
7992,224.22348947278735
7993,60.406852582726
7994,328.2649138391341
7995,272.05684078614183
7996,419.4240938973328
7997,150.36959930188695
7998,344.88587818280575
7999,132.8431063421803
8000,31.05580223235796
8001,226.93940542207002
8002,115.5650461134562
8003,250.64176528322056
8004,186.89741491425139
8005,23.979419920263986
8006,176.52764625287364
8007,3.889509646150306
8008,118.88386265229954
8009,14.417992607925216
8010,76.73442054069949
8011,51.94602724815142
8012,98.893368631517
8013,320.2298061467615
8014,438.3866597767666
8015,320.43660184463744
8016,270.7764717875985
8017,264.2839106877869
8018,12.463204216311313
8019,95.69564215669062
8020,408.33323916471767
8021,113.75058345600854
8022,226.49009230659544
8023,203.02572031622452
8024,125.8367726252576
8025,48.18058208451253
8026,156.3672293571429
8027,188.2276600668548
8028,179.32835296077056
8029,187.64945948321264
8030,143.1021931915494
8031,42.73706883217494
8032,126.27106398693479
8033,215.3257636161337
8034,145.95255454072418
8035,126.33539425731634
8036,202.86020615358734
8037,127.33615077964802
8038,329.52948737197636
8039,137.99934415186615
8040,221.63235844583266
8041,173.9583789961407
8042,225.01041723248935
8043,268.7750398647322
8044,78.3629616234461
8045,20.504269829988665
8046,182.43991787498464
8047,159.53653413417538
8048,330.9958128503671
8049,134.57827477081645
8050,83.88127493359936
8051,376.75443446540874
8052,52.89608300982152
8053,4.213212008025243
8054,311.6960005171046
8055,449.69620442289227
8056,85.8512288379079
8057,103.96077838831395
8058,391.2606925960183
8059,362.04182344483803
8060,49.89107067322329
8061,362.2075573157568
8062,155.14085583468983
8063,89.70619170605818
8064,64.60557800200053
8065,12.830828882023996
8066,117.76840148747141
8067,104.67522932777693
8068,46.744006739284295
8069,295.5356707765746
8070,231.43452852448883
8071,506.7278260998241
8072,297.94771187613577
8073,414.3114402697908
8074,9.45506619039788
8075,268.5679605570823
8076,305.58720869533244
8077,150.41657796379263
8078,144.89725225348815
8079,266.8134826689146
8080,431.2491474063866
8081,145.365837163638
8082,138.51754316362397
8083,191.2438912314685
8084,388.21277650336947
8085,20.960444065911574
8086,159.38582133089923
8087,27.96165504232324
8088,14.904583279727335
8089,141.90550517447144
8090,180.46040262906135
8091,247.2716082875052
8092,1.2713595401236713
8093,82.96011685701541
8094,62.02819282339972
8095,30.75626326631956
8096,285.89041068179205
8097,236.72454024200317
8098,12.481463702686645
8099,27.875172542142398
8100,87.18269558010353
8101,498.0765197106918
8102,475.87791019443074
8103,69.2167579271029
8104,171.12047428325246
8105,29.338815123738648
8106,216.8387351087432
8107,74.74597999140434
8108,150.64902037654448
8109,157.38508723600606
8110,138.72968190141648
8111,340.445179390058
8112,41.24328477490369
8113,139.1241389693521
8114,65.29531748059723
8115,216.03799831117104
8116,171.07261563244973
8117,57.604846105338325
8118,186.27726421905234
8119,161.73098066725763
8120,17.66768428189773
8121,108.12312202321772
8122,176.8835012338124
8123,82.9901884589603
8124,108.37629338001187
8125,56.36567632217177
8126,231.5470186512882
8127,206.44701810815644
8128,105.18974563213968
8129,141.00384097718592
8130,71.59368054824009
8131,38.196521365016736
8132,289.8584695466607
8133,490.7377427750223
8134,15.819275174127078
8135,267.55808408762414
8136,220.84060501807076
8137,379.0169825065858
8138,278.4096897097547
8139,417.02317725472506
8140,245.91038862792294
8141,12.409574272438396
8142,286.74260130057843
8143,293.5717541258345
8144,130.71476103734759
8145,351.4713974903504
8146,380.95010942057837
8147,292.3827836628669
8148,105.09467594609953
8149,340.51406434556014
8150,408.29285658905997
8151,444.4608805401907
8152,213.06502368644115
8153,448.0204022419631
8154,19.358839478548383
8155,135.9461575222493
8156,255.6772714965642
8157,133.59900603714715
8158,99.45254027254694
8159,1.248817010008659
8160,326.20452223468106
8161,411.2644381695982
8162,491.26651634894574
8163,102.59638821827359
8164,287.63097773199706
8165,79.87200797274717
8166,61.18264900910264
8167,246.85710730773573
8168,82.50184499636492
8169,247.47121089426903
8170,335.5604187242056
8171,99.37130949912942
8172,114.74045415192441
8173,434.1648095316
8174,74.21401463045306
8175,197.25334699126162
8176,370.50391688305245
8177,411.09249831949506
8178,77.35602514044332
8179,336.50830892142983
8180,170.54625187791103
8181,41.1801789886889
8182,95.64069211392007
8183,343.30912894700333
8184,254.81907674612856
8185,147.4799754129261
8186,58.468367015220295
8187,110.29443541610266
8188,164.2958983864534
8189,250.51033313319564
8190,36.34899596649476
8191,0.4352625595076587
8192,254.32911892443104
8193,229.79129589754507
8194,72.60559407912918
8195,156.50842075424177
8196,124.97492637318369
8197,239.01236441227786
8198,282.2781455057241
8199,185.62385007391083
8200,41.41332083394613
8201,201.8833330952793
8202,329.43416757806193
8203,297.97717131327937
8204,78.37560363584404
8205,314.9126748212747
8206,56.66413890118378
8207,23.007398762827734
8208,185.29809798789842
8209,266.2806665089797
8210,251.6968618737938
8211,99.99108647518503
8212,383.93089151580284
8213,263.61462154373424
8214,264.92325798152086
8215,130.2159767610063
8216,2.9793861916074564
8217,249.6785944440633
8218,439.5657939684979
8219,375.5323739359136
8220,70.81128710727425
8221,347.93142634795225
8222,7.945475852515582
8223,3.2187543454431116
8224,251.1585343513516
8225,173.41321053149957
8226,343.6400712362825
8227,169.687274575601
8228,56.59797872042652
8229,274.12017473702446
8230,181.89314114259832
8231,310.16256132564257
8232,286.4618411392363
8233,72.95481148609706
8234,108.5150296293933
8235,313.0743791402748
8236,228.65055904696348
8237,220.46669351264282
8238,193.0133543311107
8239,202.90531722074198
8240,94.4310934626266
8241,18.8550547124736
8242,212.41187206102808
8243,294.0650667688252
8244,59.821520572014535
8245,270.48069530633876
8246,339.1666980766819
8247,239.09798778883126
8248,309.2216422391662
8249,162.23893556192462
8250,110.7153301855456
8251,213.51685262528173
8252,278.00864159337385
8253,180.77956670703819
8254,166.92342626505035
8255,226.145324789022
8256,125.21647206141819
8257,161.6733602265882
8258,356.15514294077786
8259,5.398775586852073
8260,337.35979393130987
8261,22.656276514607317
8262,151.39468625037208
8263,392.7174590451393
8264,84.73410175695255
8265,431.1369891361136
8266,131.82419978137878
8267,394.68706052834347
8268,318.8245493521982
8269,190.32306459596126
8270,66.72099264819494
8271,127.26468736450713
8272,101.25054744784462
8273,200.54612213422
8274,345.197754536179
8275,93.86131256300357
8276,199.21052868231575
8277,235.28773104533434
8278,88.28759276463981
8279,184.25385441374434
8280,243.91210881972896
8281,59.84780475012093
8282,250.27323726378336
8283,230.76459590778757
8284,262.0079452906759
8285,357.1827580436962
8286,41.4331625314678
8287,471.8461493765837
8288,206.25787087424297
8289,114.89585358058355
8290,126.07365928776876
8291,152.86160768849288
8292,67.26375378658044
8293,52.44590676518136
8294,159.38332143752257
8295,171.02644448197273
8296,27.39349150938919
8297,127.87298335348459
8298,53.93361068344817
8299,335.08415309811966
8300,301.87148000776307
8301,402.65880536272124
8302,37.81148345734968
8303,16.688640935927317
8304,245.5739278217947
8305,106.31990404464453
8306,204.52910123797926
8307,211.71244205281423
8308,14.531371101863884
8309,1.411810514568527
8310,39.49495340418394
8311,264.3707299595531
8312,319.54825061899834
8313,358.32324081385076
8314,108.49966861838095
8315,366.1773934601002
8316,355.07808542734136
8317,180.07002164751478
8318,176.25120048055916
8319,235.3783142647316
8320,399.8142684132921
8321,192.06152370874736
8322,444.73754323233186
8323,74.20979354635841
8324,308.2651183487892
8325,13.171956764504674
8326,137.01671611532436
8327,268.82341720960056
8328,161.25639599128414
8329,32.44775242924579
8330,226.0625471367395
8331,187.81747844009942
8332,180.66383633412983
8333,200.33021665915973
8334,366.3643880241518
8335,471.37207376458775
8336,118.07236647796186
8337,319.8937741996156
8338,35.09144258645481
8339,386.35945231379793
8340,263.11382656096254
8341,267.2415867802521
8342,161.82680767093566
8343,70.89058335266324
8344,277.22859983280915
8345,352.8278449305035
8346,16.144034880241392
8347,348.90281190561313
8348,249.0466678815804
8349,234.00511837960042
8350,292.9068274518226
8351,107.98748734351102
8352,184.2644633209746
8353,144.05090872003228
8354,194.67915273970556
8355,444.02311586105566
8356,127.97405421141988
8357,314.6108656083373
8358,375.57255378738347
8359,521.0868958517375
8360,38.41314885189966
8361,276.51140598429356
8362,347.47342482772063
8363,8.300286059087155
8364,395.47285657653623
8365,36.28816207815206
8366,19.703904341930542
8367,224.798570290126
8368,48.238397916074035
8369,23.228119237792942
8370,170.73833030186393
8371,166.95197557651886
8372,220.14179191095482
8373,7.56852873836718
8374,115.04011124171612
8375,221.64635921749883
8376,210.42247205162792
8377,168.81074659905948
8378,108.94121503321416
8379,164.3342405033071
8380,47.79402657706706
8381,143.36389182015805
8382,269.54816713801614
8383,332.20419063469984
8384,56.761841219599674
8385,91.51788430817723
8386,378.26235077321286
8387,232.30527832251002
8388,79.52460210565707
8389,36.93798339123756
8390,206.70104665699247
8391,82.16692709811382
8392,29.880977247970474
8393,217.4949093269667
8394,201.99402120719915
8395,92.11705906905718
8396,397.889162693609
8397,126.71348243739843
8398,274.55270451282223
8399,86.47813716663275
8400,75.92712402004507
8401,142.97693519812765
8402,122.86294641768971
8403,313.72618991134505
8404,276.1621505832372
8405,310.3220659393068
8406,176.2590697528848
8407,92.76587035004019
8408,140.37718466253332
8409,87.50221303562674
8410,191.27902470458616
8411,318.69548379134255
8412,113.99611789161268
8413,34.56223316619623
8414,137.24815681021553
8415,355.2321356455332
8416,45.99936423202173
8417,36.92681902354301
8418,286.5717117676759
8419,233.1502278468518
8420,122.6263617845988
8421,187.66753385846613
8422,332.5163939555809
8423,200.683885691334
8424,336.4676313681601
8425,10.76654219732478
8426,256.0834385468948
8427,17.12975796072587
8428,119.63970720572344
8429,443.4301235358053
8430,244.5844089424805
8431,98.59588200247963
8432,330.34643239489964
8433,216.39572557940937
8434,329.2395148294084
8435,211.9921105324288
8436,295.3880265332049
8437,42.672171764647985
8438,410.20062091652534
8439,211.09713705160163
8440,215.34537951293268
8441,37.96641196286316
8442,394.4019412632015
8443,364.3005488106679
8444,147.2799032814955
8445,163.03145995610134
8446,184.71269669656496
8447,28.298817430158394
8448,83.71330901954484
8449,390.0393481908701
8450,155.49237876193075
8451,287.56910045701716
8452,392.39440436038393
8453,169.45672813797856
8454,149.56342359653385
8455,75.52573160023633
8456,139.1557440826107
8457,111.31362827831799
8458,108.65124984484041
8459,182.6481001211735
8460,232.46047069529624
8461,87.3701854101133
8462,235.80596784732788
8463,426.865614181515
8464,295.03067724290014
8465,124.09237075344488
8466,139.4749598558228
8467,243.70405143620766
8468,140.13668825713262
8469,285.4024435630771
8470,9.78293717461106
8471,278.46994642640703
8472,147.4903719120391
8473,238.91111438308047
8474,281.60549480298585
8475,252.03993469384858
8476,344.77400730252293
8477,111.80636633262866
8478,78.57179145809604
8479,281.07825822770013
8480,298.05490607330006
8481,163.4193866405364
8482,195.1344169905342
8483,94.05268488980263
8484,341.4696726125785
8485,277.5197034187862
8486,131.77083189950196
8487,47.47388992363915
8488,4.667258404883031
8489,191.47241157200256
8490,78.2228784599245
8491,137.4507625909336
8492,296.1989297104163
8493,209.8979828218221
8494,356.79883737779386
8495,77.59833807768806
8496,255.7009066796528
8497,133.5038544968513
8498,134.1312330138116
8499,220.40554157011712
8500,325.53708717745326
8501,79.13635483661844
8502,233.9725395050722
8503,278.74692485477516
8504,331.16482706676726
8505,145.36178711038676
8506,442.876848501172
8507,224.08449538463705
8508,10.676132856300319
8509,111.21114932930435
8510,204.58143215473254
8511,73.93945929860566
8512,162.12997637612298
8513,399.5957552771722
8514,268.86760230729095
8515,258.67312203758246
8516,120.42705908559529
8517,198.81631739192275
8518,337.40233999622626
8519,287.3344723347126
8520,61.28810871582047
8521,108.18194684976712
8522,62.279693449314536
8523,183.5032806835058
8524,113.48987230210174
8525,349.542163093538
8526,371.2014684054918
8527,86.92892287097426
8528,157.46100205321818
8529,437.80180694978634
8530,295.3753426875967
8531,295.60467601469
8532,20.8023393503565
8533,282.0605883666692
8534,301.8555588386233
8535,100.32714083094405
8536,41.871096647417176
8537,86.41352271723635
8538,203.67692755705886
8539,135.92684247983442
8540,80.24905827759181
8541,17.46106377321915
8542,117.55806548168464
8543,357.6709905035503
8544,6.4662327174457275
8545,113.2123281451697
8546,206.47044474678276
8547,244.04759987131422
8548,204.17379594537525
8549,77.22725757836858
8550,210.708990187733
8551,194.37706777958297
8552,194.9260143780586
8553,236.33717549924904
8554,20.497729557060673
8555,169.49131184303425
8556,109.38065703578414
8557,294.8102249589243
8558,21.624113909158805
8559,325.5008879860553
8560,406.4539789826106
8561,93.67554926096255
8562,36.16434077601678
8563,325.4229912548588
8564,339.44800682175537
8565,287.209600602149
8566,85.26542680607173
8567,219.27464160483186
8568,286.3144865337599
8569,308.10932222080015
8570,189.44228066110142
8571,12.24084247699453
8572,196.09348718472185
8573,7.38075600567319
8574,140.73667376218094
8575,336.5422970166486
8576,93.00971504450413
8577,100.22020414164888
8578,91.23229809790796
8579,510.05738382947135
8580,218.2031785438368
8581,417.44318692440004
8582,33.0142077581471
8583,432.49344094169504
8584,36.29406187000706
8585,174.59788300824457
8586,55.090369948891805
8587,226.32643300219394
8588,183.3036747496102
8589,8.399780592408511
8590,267.5580575839534
8591,154.5877876703688
8592,137.95036553841638
8593,371.96698285660335
8594,88.35569264812348
8595,327.07209030417624
8596,52.01328929674102
8597,164.35907917071884
8598,291.998138039721
8599,244.90852238554365
8600,254.61317849519907
8601,416.9454843710678
8602,330.45392048512275
8603,354.8055728937993
8604,207.77872867212804
8605,132.0520487892633
8606,151.53136122670972
8607,64.0777245813385
8608,278.7094009663809
8609,88.35711912992944
8610,383.7252997949665
8611,358.6708191052812
8612,268.8153061630875
8613,318.82690690699195
8614,474.53493949420175
8615,199.0339561133789
8616,225.13194843719938
8617,92.99494309287417
8618,90.6388653596559
8619,216.15637245527017
8620,100.9994754971047
8621,202.85376238456865
8622,133.44747819743938
8623,23.861024847327535
8624,57.00507678079497
8625,201.91659182797844
8626,230.75772270213193
8627,22.484948848138472
8628,295.753227067081
8629,183.2789945840882
8630,257.7031785418248
8631,268.44656447656126
8632,306.13871154422293
8633,150.598140340775
8634,428.3937454808954
8635,176.7822079250683
8636,104.03454114091755
8637,281.1750168251181
8638,240.7229365852564
8639,166.26047608551633
8640,1.131610223761158
8641,99.33993084608595
8642,180.31963161750124
8643,191.0343280278681
8644,97.04752280788526
8645,269.65863814810325
8646,72.36378872761995
8647,166.09816002826844
8648,349.1932547048409
8649,205.54000817823484
8650,305.8538729613446
8651,29.673905461176357
8652,208.57098942592
8653,21.552820934350667
8654,62.570950296682
8655,75.62196265032198
8656,167.26171891351976
8657,227.51392075730706
8658,247.71033395653276
8659,396.85810579577446
8660,112.69112175813326
8661,127.28425323181014
8662,241.98277060508101
8663,393.01384658601165
8664,23.821787424933493
8665,297.99723733794843
8666,283.0040380948978
8667,123.53106450270906
8668,97.18398767414472
8669,479.8399121399804
8670,37.15419266131503
8671,142.33944417248352
8672,374.8387759994084
8673,263.2250096586226
8674,139.41103284613615
8675,373.297949053107
8676,152.24470686420793
8677,235.7810451024985
8678,149.84003879333824
8679,44.21602435501972
8680,151.09833453705284
8681,379.14982660361
8682,221.71158898021247
8683,168.12278558772792
8684,56.75512222544814
8685,73.97906682830353
8686,3.262405131714426
8687,19.734251749772046
8688,155.9555916485837
8689,129.9584631126776
8690,74.28702432217146
8691,203.12731982647975
8692,246.46138293430513
8693,288.9958060303708
8694,102.04552937653253
8695,368.78143207489586
8696,103.88270308869994
8697,32.326765722252404
8698,141.07497746308917
8699,341.08740030458125
8700,148.7972197474369
8701,34.42290329549106
8702,48.7539010235517
8703,254.36157855522924
8704,164.30027180302895
8705,422.1663317030072
8706,76.25541755555544
8707,173.21861478839855
8708,203.86910985571743
8709,19.99405550211783
8710,242.89871451677004
8711,91.00338750263177
8712,379.5757853295789
8713,136.74363354608784
8714,214.17554738329497
8715,64.55901729725569
8716,45.446335195034756
8717,53.0692038773474
8718,95.24999733073874
8719,99.617431821193
8720,305.10092757203944
8721,415.12603491067284
8722,61.74978979232365
8723,235.51494525868821
8724,112.23028542972688
8725,167.55850679614085
8726,123.74244006924664
8727,285.91600232725057
8728,202.08217834708222
8729,188.16278431203213
8730,18.031003812872758
8731,130.40254142973708
8732,66.32411552442672
8733,342.15555917079314
8734,304.03036470616405
8735,336.67736522336844
8736,186.73635139263067
8737,209.33828001582356
8738,416.89775263624375
8739,64.6335795031107
8740,286.9579115138996
8741,198.90693473990962
8742,292.6289244126107
8743,282.9584900875472
8744,64.09657897681913
8745,66.06228474826098
8746,265.2630357972847
8747,167.67815737035468
8748,109.20445659072885
8749,224.7422131203252
8750,243.15682040766757
8751,361.11454450213307
8752,265.92765572234674
8753,271.1145736478617
8754,125.55371339075529
8755,100.45267216829907
8756,180.683047511118
8757,153.68997902200744
8758,293.31671430484914
8759,286.6296866322701
8760,125.21906335771295
8761,326.9576966369163
8762,60.04091121476957
8763,405.16091952527097
8764,177.8737852582611
8765,135.8844512681285
8766,184.25130843198278
8767,28.43495650081449
8768,377.75947497624475
8769,42.996523811563726
8770,40.781117109196934
8771,128.62355407241984
8772,294.91468143934867
8773,57.97646698381461
8774,296.51443161456706
8775,300.312195685998
8776,295.68805372024576
8777,146.99464631640834
8778,259.14909530670866
8779,144.0755029322863
8780,174.14259526674266
8781,50.49742007034129
8782,160.497935097381
8783,278.916993261262
8784,68.66660643608606
8785,81.9427124188845
8786,122.42633652531983
8787,286.53640860291097
8788,201.49182448119168
8789,61.29967433197513
8790,332.3436618246018
8791,234.14037619927325
8792,350.649253727033
8793,320.37929259572564
8794,121.22793303358097
8795,122.10096314737928
8796,83.77809639392134
8797,8.331482799796783
8798,237.18751577096725
8799,208.2733625034897
8800,342.63472761893877
8801,272.9859298052716
8802,182.1013965412039
8803,138.63076848722832
8804,413.5366330868208
8805,195.31389187706935
8806,275.2559330223547
8807,347.82014665274255
8808,245.04305907985886
8809,388.18353963036867
8810,157.29585556682378
8811,183.54778416541367
8812,3.286783778736847
8813,7.049362256297828
8814,46.590791419321434
8815,112.57774952865277
8816,472.49343632490576
8817,256.66444088119243
8818,257.3550332879086
8819,193.33389347991042
8820,166.06707278891687
8821,242.0333624558404
8822,240.823751607342
8823,15.102822229095697
8824,334.1459961050732
8825,143.24090891883066
8826,159.7908715626755
8827,328.298040610127
8828,346.0659908283765
8829,240.34894961041476
8830,257.0605797564863
8831,210.12124336354282
8832,279.1684233447527
8833,311.0657993459293
8834,195.06554960006926
8835,96.20604968060996
8836,108.94518078088491
8837,120.49813955106514
8838,172.1176909562633
8839,215.46740180177042
8840,204.9474437085305
8841,300.2326733903447
8842,103.14705178204323
8843,301.8682562600368
8844,146.09812469132243
8845,64.35816186329328
8846,160.7940917970943
8847,175.6978521023675
8848,304.06502395759065
8849,515.9162567914096
8850,247.2789566052598
8851,183.63489340095492
8852,95.33906499857508
8853,132.01013395010114
8854,88.11441654727604
8855,174.04314231164125
8856,243.64469987366527
8857,244.07312650729094
8858,229.56883064314033
8859,377.1686708137588
8860,33.31302293061369
8861,39.413290802652554
8862,188.35489100211757
8863,166.73240735283656
8864,225.98822373168784
8865,198.9505817972709
8866,327.0337851125591
8867,196.27713813412726
8868,283.7578719047193
8869,48.71630470312419
8870,233.48304729241883
8871,215.35476091476627
8872,246.1225919735873
8873,410.6941362902019
8874,315.9433578001446
8875,304.5021973476092
8876,146.33424682940884
8877,204.56727708504445
8878,147.61371812005035
8879,366.02048028053656
8880,82.38178234217428
8881,266.416600686245
8882,70.70810458160759
8883,310.253835073006
8884,482.00141793449774
8885,280.1542937433592
8886,109.83201206397136
8887,311.7468285273164
8888,8.061132776883412
8889,106.60057949014298
8890,212.61118836941878
8891,235.46088442375358
8892,39.54576304430797
8893,77.31299044494891
8894,193.5714671029085
8895,0.7177433722504283
8896,107.36074253216657
8897,327.0372429448913
8898,21.446358263682626
8899,24.73856599362678
8900,200.60213597201619
8901,292.34176024308704
8902,173.22124954922867
8903,254.1276112770528
8904,16.237875488185608
8905,332.4773141007869
8906,98.0373712642476
8907,406.08103860883057
8908,119.02384494587409
8909,121.27087985195843
8910,125.72148473233295
8911,104.45598100070026
8912,4.001038187527682
8913,220.4585472956543
8914,21.132383083138915
8915,270.1433000071569
8916,226.84081257305175
8917,81.7003511697415
8918,59.05108397713824
8919,187.13304269007025
8920,36.180340878403655
8921,336.386792451968
8922,383.5884862360929
8923,372.4785418627702
8924,159.22403362852523
8925,113.68815698676553
8926,398.9027219833462
8927,301.0101551150256
8928,92.90823868062114
8929,53.50401721294998
8930,228.29065981632777
8931,29.31335092536621
8932,166.34563777556343
8933,167.07532330614873
8934,56.544507753905954
8935,185.4911321882158
8936,393.0877366795022
8937,14.125639200338652
8938,162.47077679886468
8939,393.08635303827526
8940,23.461175563383105
8941,124.02149856752145
8942,281.9027979017842
8943,75.17031203146978
8944,393.30251673628766
8945,271.78184460610476
8946,247.09542750392185
8947,238.9164152820971
8948,11.110019803681853
8949,394.02566560260476
8950,443.7075628764455
8951,427.1909547508137
8952,51.815278130545245
8953,135.7682702748703
8954,0.8756963647489752
8955,341.54317376692717
8956,105.9958476096293
8957,205.44434940814725
8958,289.36930601494015
8959,182.1677987292534
8960,115.02372010144022
8961,2.0535734775018115
8962,203.61731777186435
8963,499.5983666498926
8964,6.268398196249497
8965,24.075769316529374
8966,122.5703523460573
8967,102.88085348596503
8968,13.06628385177521
8969,226.42053528837553
8970,299.2734083962608
8971,279.745229488106
8972,76.52344592470938
8973,323.9241032196556
8974,315.94076010715423
8975,119.32851210689317
8976,86.42523347353094
8977,206.34909104535598
8978,325.50837350516395
8979,350.6493411076359
8980,516.1849918155158
8981,263.4937109701892
8982,7.228927284662052
8983,286.09552999418065
8984,94.91744085210682
8985,205.63827857532442
8986,8.16164609325017
8987,446.67010150648616
8988,101.82194028126973
8989,307.0973143355759
8990,208.94054131225542
8991,288.6877824470589
8992,341.468081386257
8993,224.30964652717176
8994,1.843754296670524
8995,216.594099491156
8996,223.51186624547952
8997,206.81216974188882
8998,337.3758538193734
8999,169.37630155766425
9000,124.25530598542248
9001,170.85418135836088
9002,307.14721666765195
9003,303.9186532506581
9004,385.84739131950994
9005,140.89310763224222
9006,180.50220465412394
9007,526.4541782520052
9008,416.5349094563169
9009,29.840380775368384
9010,265.25305254537307
9011,133.5237213502447
9012,178.15088072270987
9013,413.4327131902673
9014,56.69143744305818
9015,455.98272553774376
9016,112.24869665295437
9017,249.31536966525593
9018,158.40418921063844
9019,303.17833006519044
9020,106.40383978435985
9021,49.52706934270453
9022,129.29990775644856
9023,189.4797137181768
9024,192.42275311195615
9025,410.109337276442
9026,19.522122667466196
9027,114.4680296285529
9028,102.03209619955804
9029,69.58614964484354
9030,44.09496508608577
9031,232.38242423923535
9032,385.26877618866905
9033,102.05958677008252
9034,27.661943297658972
9035,66.92503287295717
9036,187.9008072543583
9037,229.70525789229237
9038,327.32317476675377
9039,454.53690122839896
9040,290.62591403077215
9041,289.75560414837315
9042,107.97521075762141
9043,163.91923714930442
9044,148.95978846308216
9045,13.68657427006174
9046,53.4842735239015
9047,59.86618635490663
9048,225.93732345876754
9049,43.55252318041387
9050,217.8250969502137
9051,274.3145058854679
9052,325.7663170963878
9053,162.93598522760988
9054,365.9104787665957
9055,193.9856316578909
9056,156.63899059778288
9057,356.8312527721861
9058,427.4545825746068
9059,31.157482535705622
9060,114.97318675473944
9061,116.49085361979834
9062,276.8155129271452
9063,156.73169664931896
9064,83.31999392463446
9065,217.9893735458112
9066,264.22968753698984
9067,51.82587924374336
9068,95.76427018931103
9069,29.087501338716063
9070,259.73116701101515
9071,22.246905113894854
9072,177.1986543210155
9073,97.06390504569369
9074,249.25011063575715
9075,201.64532123193104
9076,187.6848384313955
9077,16.89421368544045
9078,56.24177886534852
9079,328.4976897091796
9080,108.01261192676259
9081,91.25569555281406
9082,8.835776172217306
9083,156.91936337985584
9084,465.19769729975235
9085,380.5277993952139
9086,181.0292221272416
9087,231.0914072967816
9088,193.43957273453205
9089,82.95853495734974
9090,175.567061373889
9091,207.7429736692284
9092,19.84005155511005
9093,432.52141874837196
9094,379.703384789391
9095,58.16772655938649
9096,354.9098702342766
9097,359.1170827457188
9098,247.49339514037123
9099,302.9110387890442
9100,202.8482054294682
9101,333.3143901325857
9102,210.25184307389497
9103,177.5634025243622
9104,361.97230284081184
9105,371.33268650441204
9106,111.2941710906125
9107,295.1521788350872
9108,239.76736627710963
9109,112.77199587162248
9110,22.404681085319087
9111,205.33682638956358
9112,107.41422164539362
9113,299.20939998553985
9114,281.16403561892196
9115,115.23217078282778
9116,267.8934028529742
9117,323.9269630512271
9118,39.136264366549256
9119,250.8153705520701
9120,351.15695784075996
9121,185.2846240718916
9122,114.13693400710275
9123,247.71631059119292
9124,40.31039292424654
9125,130.6896948159674
9126,222.92149916254243
9127,91.52530090298299
9128,122.57160932423065
9129,399.0724514720041
9130,186.3906671290715
9131,117.35016090185053
9132,359.6231576866862
9133,322.6767475382817
9134,358.0786877502764
9135,129.10525777279793
9136,232.84306963819122
9137,130.3841790693246
9138,46.620950787848905
9139,69.9190735729758
9140,361.20853476638416
9141,342.67533061368056
9142,187.7816710050206
9143,103.20716001794833
9144,111.9347612935693
9145,298.2867381884933
9146,535.8171666524814
9147,345.81542646344803
9148,301.3778741799158
9149,26.076971698189315
9150,326.6286283543369
9151,421.8987245403474
9152,135.8869915909109
9153,19.720759625928356
9154,280.07228757742485
9155,132.12449520682665
9156,248.52091435489095
9157,386.1025914929866
9158,162.16775596522396
9159,187.21715505061337
9160,328.7748278665195
9161,114.62345327109709
9162,2.507498622481908
9163,214.8463622497097
9164,426.51756639250095
9165,127.88249443983943
9166,155.91307140875483
9167,203.37799510836155
9168,227.74319963168702
9169,105.48560928569
9170,54.67944858533853
9171,213.5465695978084
9172,55.08696449391023
9173,287.22165521835734
9174,275.7169823984922
9175,339.17953744285535
9176,317.62059619080776
9177,152.2034952299908
9178,75.53697403850951
9179,23.738938847498467
9180,376.64823636206154
9181,38.59921894137315
9182,138.32163534684983
9183,162.5653823076003
9184,147.763111753015
9185,105.17641748078383
9186,324.32632627640754
9187,299.7524377792443
9188,388.0841546857034
9189,120.71522802250246
9190,220.5281453163157
9191,133.45582731329122
9192,211.75442194088953
9193,187.54512708567165
9194,320.1550009284034
9195,385.20867356391506
9196,94.4177031623767
9197,140.83982624154405
9198,82.34665854456108
9199,283.9184357590643
9200,264.14512139496156
9201,279.0968104078033
9202,277.4149795705742
9203,295.4202776102112
9204,180.3921749936545
9205,32.22389676805156
9206,141.07811645818947
9207,272.6856548914615
9208,476.8950916840307
9209,62.994061038308445
9210,43.15775671199618
9211,228.47282866969533
9212,181.63653475662036
9213,233.31743880284134
9214,459.4674333909552
9215,33.044523304216625
9216,41.2127116357971
9217,48.906750941815616
9218,143.62273204047182
9219,0.5832629777911617
9220,322.042717117759
9221,233.53896182289807
9222,11.930805185903294
9223,19.93147110049083
9224,1.4886600420885845
9225,66.77122471660978
9226,170.33343601753836
9227,348.5170225817261
9228,52.52937611939782
9229,267.503943088626
9230,178.63250782292351
9231,218.585489983857
9232,457.71987240511703
9233,239.50445615032496
9234,62.17124332022634
9235,30.03442348971075
9236,209.36056707111268
9237,375.3151401296293
9238,111.41446938762175
9239,180.1313612399722
9240,151.4441745873034
9241,94.05008953071507
9242,44.35951122488563
9243,21.06567272143067
9244,199.2858746170956
9245,124.23661400097447
9246,448.84574019292717
9247,311.8102151353329
9248,130.92392289865685
9249,224.99647078279213
9250,247.0482415074705
9251,22.514900712934274
9252,386.3448729433045
9253,147.17298892674026
9254,137.79330411506538
9255,27.535221199063123
9256,361.2377779162835
9257,249.25774489295014
9258,263.42905937858086
9259,292.51785240612696
9260,19.555193477551285
9261,123.42927656787433
9262,115.03610421988567
9263,89.52331787337587
9264,278.74935382273
9265,188.64342209353538
9266,326.3761594233155
9267,190.0176066421503
9268,286.65198476822553
9269,390.98890916227145
9270,48.24592460171603
9271,117.54170008217594
9272,239.04085316397882
9273,86.7767556905483
9274,114.98999558420381
9275,357.59606038688753
9276,174.76809551141724
9277,158.75223787280808
9278,18.042293174506064
9279,179.73631056902357
9280,29.456524932624493
9281,105.98321815561128
9282,309.2048876456775
9283,187.06286894049282
9284,125.44713671141523
9285,33.996521832774306
9286,284.4668015355589
9287,153.99242058414555
9288,10.795221288720915
9289,325.61934224622286
9290,377.27351637349085
9291,81.038091322517
9292,2.0014425802004343
9293,53.32639775741786
9294,238.73607034200563
9295,46.73449134829808
9296,259.2907006626239
9297,31.94550118816097
9298,448.88515415619355
9299,137.6200337530514
9300,197.0997875862233
9301,264.94974436533
9302,196.80711492938696
9303,29.09041791640208
9304,269.64220407973386
9305,214.02029857492317
9306,323.013736485226
9307,276.72222882065694
9308,109.70998521276131
9309,267.8644728724069
9310,99.6984487747919
9311,252.25307825880446
9312,192.84245960703288
9313,144.5903786190713
9314,198.28148907271375
9315,94.67811379503723
9316,196.86924006608095
9317,227.2175297601962
9318,193.27601598329008
9319,140.37184618288754
9320,96.57584811309435
9321,406.1437968782045
9322,124.02934313956926
9323,207.88063512417637
9324,373.275918511414
9325,186.65831321519084
9326,260.1270515718489
9327,246.68187975619483
9328,417.35945711549465
9329,252.24241545825197
9330,273.4775787870471
9331,26.583559177231844
9332,307.35100423252965
9333,367.61869647370503
9334,280.28144625177407
9335,135.91818210639593
9336,193.37351304770004
9337,132.53848885477146
9338,68.24752185486348
9339,51.621060202725175
9340,128.50736058529898
9341,176.34123368087612
9342,214.9026838668095
9343,299.46521248463904
9344,196.00131813691323
9345,118.49070757502145
9346,212.19037328203785
9347,25.981548949923685
9348,124.45234954897211
9349,425.9007695440562
9350,447.66690801719545
9351,242.20044004056646
9352,206.24039725255693
9353,148.80769896729325
9354,4.098860363672796
9355,123.12030695463096
9356,279.37755667801446
9357,206.97000368294633
9358,180.8982213349149
9359,77.57487253958884
9360,60.81184283342396
9361,316.2971100564409
9362,159.59411529059895
9363,158.69773258361454
9364,152.8103574957134
9365,271.37045935357366
9366,402.3013093446083
9367,176.56918427486346
9368,200.73782363769774
9369,264.9116045395663
9370,191.96252813102706
9371,341.8680259265716
9372,236.5775447556117
9373,7.869924490074194
9374,381.0004682771288
9375,170.93275658351965
9376,316.0682361121673
9377,268.8750727796579
9378,145.8492650089812
9379,319.7747979211326
9380,122.6151111016811
9381,250.72095761031656
9382,153.9547521433014
9383,190.19379154240644
9384,33.07978909150428
9385,311.699401576704
9386,58.27451364497905
9387,328.3213272961583
9388,272.98610825493887
9389,363.40586437411434
9390,259.0714854547656
9391,266.5712318266927
9392,38.00301577837981
9393,153.8099187689055
9394,481.23902738544564
9395,221.4834064250133
9396,151.24053501135143
9397,231.9410370524425
9398,237.06151760870657
9399,117.42982135081134
9400,49.16697403792895
9401,279.85193521219554
9402,8.606617248067653
9403,296.9825947688682
9404,249.76565113103987
9405,52.982185621178544
9406,100.93231392942445
9407,211.36797011439165
9408,250.20088927141163
9409,301.09412538287467
9410,152.97167846711613
9411,136.29029219335544
9412,321.0652574635215
9413,18.4643230869502
9414,347.3625030292799
9415,377.3048811008101
9416,71.75552863118048
9417,404.96282938575706
9418,174.72982195780406
9419,122.09253115364584
9420,173.0856986014844
9421,20.518823343118402
9422,423.6214096592599
9423,284.530616785232
9424,162.16820834573997
9425,249.40215440269185
9426,381.72802457380976
9427,319.6246405388312
9428,16.109831742261296
9429,21.82627126718388
9430,323.9309565519643
9431,128.63568918451267
9432,111.46568548066999
9433,191.7966851469108
9434,408.22204382701864
9435,141.6497495519268
9436,300.1425909330842
9437,156.12982488309817
9438,224.13657485094683
9439,103.51813972108758
9440,140.7498733836227
9441,374.89930283274686
9442,27.838031383873673
9443,239.51604665790578
9444,214.5004121915014
9445,122.62129704250927
9446,285.82265491398425
9447,0.8058901027161397
9448,192.34850132459414
9449,43.2375070770556
9450,81.13535331746493
9451,250.30362754084078
9452,426.154764125697
9453,186.32944023959422
9454,118.76218079353306
9455,126.74774743711752
9456,114.95450490981247
9457,109.48194576826246
9458,108.24255946922871
9459,158.91702616514223
9460,335.5710846557814
9461,256.8570465985883
9462,210.1888534550888
9463,91.33920877841658
9464,208.9408080864215
9465,252.8204157374669
9466,146.73440059792233
9467,58.53742402360758
9468,248.1316214234928
9469,197.0163894436132
9470,92.1400872762818
9471,93.74569380919846
9472,67.31933760318886
9473,259.9349805122221
9474,170.1046608154398
9475,330.38075610239815
9476,130.88381339071753
9477,4.663227236372329
9478,129.74945888261269
9479,138.90736347360533
9480,181.8981648061603
9481,154.25597867271813
9482,6.086779297289985
9483,83.37237542081725
9484,297.04156932573494
9485,295.5273835370062
9486,260.58926760766934
9487,459.9830110333462
9488,46.95902160705661
9489,200.97508351916494
9490,23.437233126048753
9491,45.01672110286125
9492,21.26891576317539
9493,329.51117167365976
9494,111.5054650883277
9495,83.87809910990693
9496,275.00625398661117
9497,46.699509953848995
9498,214.4949149424011
9499,25.197807210446868
9500,494.8769646634183
9501,99.8840829846691
9502,223.0187646397402
9503,367.429110870565
9504,325.3605853532827
9505,111.29876805734999
9506,293.2296645210713
9507,239.25708389814255
9508,24.584311587539826
9509,267.6063223678449
9510,138.5377077690173
9511,299.57399139884865
9512,19.58686372192996
9513,258.84417332073906
9514,200.0963747786371
9515,294.6202044943462
9516,113.12206696500294
9517,254.9399031212521
9518,177.397147455708
9519,91.9931744141495
9520,125.06189585761247
9521,107.68928714233215
9522,227.7660014786612
9523,207.08227615353297
9524,289.17472968124537
9525,313.2581165622488
9526,283.28677822910026
9527,323.6846708671828
9528,27.87148660228657
9529,54.020534766917315
9530,104.4540032317444
9531,206.6747263444319
9532,394.3648945434468
9533,29.931965869347447
9534,181.50524776994666
9535,453.39914231010334
9536,162.97648203910958
9537,250.80719818390708
9538,327.7650099421479
9539,171.0618111235955
9540,119.66908640265116
9541,64.29360077417687
9542,364.5451894698488
9543,105.39025935579687
9544,114.36413886473935
9545,207.98282048704925
9546,42.6541371075206
9547,28.713393523363933
9548,312.24451336792885
9549,72.63003272213334
9550,93.77736843731454
9551,26.726022892350265
9552,512.4588354123455
9553,250.79653404607149
9554,31.432198852383642
9555,208.34473197118314
9556,453.87920217542364
9557,349.3317017740409
9558,109.97564413924452
9559,43.786620586425705
9560,173.79616214957377
9561,175.26939935933495
9562,258.17870355101996
9563,111.41359825602602
9564,137.72716952033866
9565,167.02518130564727
9566,99.52376909864707
9567,326.51535257235594
9568,417.15595924409354
9569,82.48167889620979
9570,242.57275257565266
9571,298.9522594251239
9572,38.969282004945235
9573,103.51701685581929
9574,278.03801328375323
9575,291.5256085996725
9576,138.61402485944072
9577,111.41305154820077
9578,250.19166815459135
9579,132.38441805585256
9580,254.90116661084494
9581,98.18125125396693
9582,335.88947628399796
9583,307.8851277999028
9584,476.35102905024365
9585,24.12545828298465
9586,137.1934092574313
9587,452.59983156317253
9588,511.97390592605586
9589,10.700677196822637
9590,195.9344783107258
9591,62.50901237259942
9592,8.836437539448209
9593,250.81215528000624
9594,262.50709100348666
9595,140.23066368776577
9596,380.39123405364404
9597,94.29793873569493
9598,338.6774990695722
9599,317.1165918397377
9600,216.55790583511472
9601,380.9544110328913
9602,123.35611242846153
9603,141.51133991111377
9604,189.09740603642626
9605,204.91349916525087
9606,93.22518615479936
9607,285.92175787091986
9608,81.33389178874818
9609,458.49316967628306
9610,225.35256065234142
9611,7.329206746640953
9612,415.1283657148109
9613,178.63937519259466
9614,21.366043889755485
9615,281.10594268358625
9616,288.335642720797
9617,66.12681923254718
9618,330.2729788801008
9619,212.1612673808425
9620,1.6064169806219524
9621,186.93048106192634
9622,187.2215659849788
9623,257.3355137848876
9624,217.5997301185098
9625,152.74672342917017
9626,115.41179352877488
9627,117.25391886350177
9628,21.266927122956968
9629,169.21961518895338
9630,99.22794282981216
9631,412.14087982301936
9632,195.9155491923525
9633,252.35549021811437
9634,187.39582366515845
9635,244.77019818999543
9636,193.89199926782638
9637,7.188157490766658
9638,90.84236702058335
9639,77.2575523370229
9640,54.26199768021637
9641,127.57529692872646
9642,157.43550789126934
9643,298.8427328976768
9644,390.90339684433354
9645,32.95324208644173
9646,38.92941165005498
9647,4.8885050479414955
9648,232.72330042137705
9649,192.11960298149793
9650,461.27025847992934
9651,268.7486191710259
9652,147.89871510486148
9653,14.254543804376183
9654,190.61899560200487
9655,269.7268649326364
9656,197.39190052938358
9657,88.2288376708925
9658,45.39601229149374
9659,82.61437339372199
9660,264.5055439885387
9661,279.5269999947311
9662,455.896616070907
9663,176.89296037799738
9664,34.592133690465054
9665,260.06015998865223
9666,209.46168156422985
9667,73.14686744507704
9668,306.4875013286144
9669,179.67908147328802
9670,129.9408505332621
9671,82.1239251890973
9672,45.47090493900067
9673,75.148514312508
9674,398.0166292354864
9675,366.50088552843033
9676,287.954375345353
9677,193.90787705777538
9678,175.0266746402468
9679,221.98940189190245
9680,53.94148313339746
9681,284.26859444113614
9682,128.0481966347064
9683,46.012835910477534
9684,77.16527189494012
9685,246.55577166042707
9686,184.49363945616352
9687,32.51261339073004
9688,109.12389039660084
9689,51.16865434997344
9690,285.95643738597164
9691,183.9326213561682
9692,309.9565342331863
9693,357.4916171851986
9694,121.41022979112886
9695,111.75893484550139
9696,263.9838055202145
9697,68.01475793218165
9698,149.69073235630225
9699,202.85051145530926
9700,16.492236776288618
9701,79.77221677628471
9702,101.71461604154929
9703,350.71029562653723
9704,268.3171953446188
9705,395.4453985602306
9706,41.577468176841144
9707,82.6687748359394
9708,378.9340846413433
9709,92.55737130094134
9710,34.140583593932696
9711,26.722675452803415
9712,223.42818476558008
9713,42.17342557742633
9714,104.12654455541345
9715,175.4553579909738
9716,298.9347259328849
9717,249.43084852861918
9718,474.9980277001959
9719,44.97423888680209
9720,32.537461322965676
9721,307.48654259174185
9722,276.49463887341807
9723,71.71952808944359
9724,141.46064504064336
9725,365.7770782522553
9726,139.1178142498728
9727,229.60023300846152
9728,19.606612946644287
9729,182.42560103782816
9730,40.93123465570398
9731,30.2207634984713
9732,87.57715490168911
9733,301.37583940886776
9734,179.56034541697323
9735,397.577975018835
9736,233.5929080779638
9737,59.69868368560784
9738,205.88004434505123
9739,436.45013096064235
9740,30.16624341819368
9741,251.79497198789525
9742,285.1093588235108
9743,417.0025037671313
9744,33.42551984144145
9745,108.78808753144385
9746,228.62813090879396
9747,293.3742494613653
9748,246.21714251638983
9749,123.64998563801497
9750,262.79234372095635
9751,217.53776746396997
9752,157.04668218985148
9753,361.49706061204375
9754,116.26875060847146
9755,265.29824531173284
9756,140.74914331906373
9757,21.16483613515005
9758,3.7921766927999636
9759,52.35165309237777
9760,181.4615869396872
9761,132.64930200442404
9762,37.793411146522395
9763,189.79129411401138
9764,137.70401615503684
9765,97.75684169865599
9766,107.28655707740755
9767,640.6406788055145
9768,136.75232198396537
9769,365.1302839122556
9770,120.94042548003185
9771,113.22177785587996
9772,30.95230013891018
9773,314.1087034529995
9774,75.84407796517608
9775,127.6959273206703
9776,450.9224288118129
9777,196.25058137482574
9778,299.2431419297217
9779,8.724400442255249
9780,150.79039397407274
9781,154.22343748512793
9782,202.03050104641648
9783,34.89014762104543
9784,95.02298336715504
9785,120.35660144368626
9786,299.2882233888649
9787,120.38487815815618
9788,24.37770087838785
9789,184.0590934232547
9790,300.40193754600483
9791,402.94700350630296
9792,80.8016984343715
9793,222.491373041454
9794,362.34264760672954
9795,58.262916405243
9796,286.8441405332471
9797,114.63173395167556
9798,132.5411659973063
9799,255.2134040660194
9800,210.6829158146453
9801,166.90866183178505
9802,13.211975868734953
9803,175.22961484725425
9804,176.80714963731137
9805,139.21431077971457
9806,241.30281241474188
9807,301.8863455738423
9808,81.21415819258635
9809,156.86018634382148
9810,266.9009622061654
9811,74.30153356205669
9812,187.26151671540507
9813,50.58239845831427
9814,147.3901479423863
9815,90.8301414646848
9816,285.27067819174925
9817,331.3759726597952
9818,332.055165547529
9819,3.0134259881985015
9820,41.35754031451817
9821,44.123575963971355
9822,121.29912117896421
9823,241.7591269848155
9824,34.259098573660594
9825,284.46301442847346
9826,341.90514799678374
9827,6.586552582447346
9828,145.07340531130288
9829,446.29188076743435
9830,345.05159177288664
9831,75.12723392981998
9832,85.14117615778984
9833,106.90313992575825
9834,153.91563149922325
9835,175.2782594029914
9836,43.62578564985525
9837,212.0819191416312
9838,41.31155337370604
9839,8.684179175218022
9840,296.43540140215487
9841,233.0563085008065
9842,281.19929157737175
9843,161.39707638777531
9844,6.910308871561555
9845,29.670451026205978
9846,491.8429839331604
9847,153.1443519662567
9848,72.84637596557656
9849,100.84096828366792
9850,352.7543559046653
9851,93.59402379920967
9852,67.12437265920417
9853,87.71823341416689
9854,222.47013148806218
9855,378.6530681742682
9856,218.22943604598345
9857,14.260982676418331
9858,69.66871777396314
9859,23.7649371609018
9860,370.0755612113599
9861,120.30650302635216
9862,210.46517319327882
9863,13.441291619201856
9864,129.92395046156597
9865,397.38993258589636
9866,170.3741586049035
9867,211.46686234925323
9868,242.09041250757224
9869,159.0652857055968
9870,268.8159460557754
9871,109.56422974690014
9872,72.0148623095695
9873,29.140534725185493
9874,86.4227178577711
9875,110.72611000723909
9876,95.4041600647573
9877,280.1062183822451
9878,328.3548258164124
9879,169.9583250007281
9880,257.93179522594
9881,19.76663568444874
9882,159.42167903726497
9883,245.06733562510414
9884,143.02981617329752
9885,235.95545715590043
9886,175.44507016222724
9887,169.69998610865085
9888,36.922512763291245
9889,240.8581370126305
9890,277.7414229646093
9891,115.71646425763518
9892,351.91073307809506
9893,316.08816704949174
9894,251.94004203410142
9895,40.89358856415774
9896,12.612880369434839
9897,346.5157711966491
9898,299.1001399646766
9899,20.742696981971573
9900,369.5599878782546
9901,156.3683457477835
9902,195.5281668158747
9903,343.38793524806425
9904,229.97249873348989
9905,102.7183219970396
9906,131.35479243251189
9907,81.42323167479576
9908,161.59254247081074
9909,279.9476521813459
9910,384.60513366977307
9911,138.40386003789527
9912,278.60092917710676
9913,320.593099403488
9914,347.39520296685527
9915,59.51794162856733
9916,16.484921180486303
9917,398.5456474249492
9918,42.059951938264234
9919,342.38291926426757
9920,466.36911381520264
9921,223.03840138760845
9922,437.8968712269688
9923,136.88261329617606
9924,1.1806836168821797
9925,231.44833138542987
9926,220.08071611469705
9927,67.38617782085451
9928,40.62701847904563
9929,238.06331746328001
9930,466.9893528633744
9931,83.87265496699757
9932,303.6852540732991
9933,62.86671162097266
9934,117.6642264445705
9935,65.04402685260058
9936,424.2350647697987
9937,34.644300117889394
9938,77.71281592441787
9939,109.92212984278106
9940,281.30067692431334
9941,226.73938777977767
9942,194.9088650492257
9943,396.12310535143666
9944,59.62272515836323
9945,460.43111498990555
9946,81.99938955060004
9947,319.86854117636966
9948,450.61363413668744
9949,53.86355560473757
9950,370.0037390260825
9951,126.31561956587944
9952,87.98745628073435
9953,121.23318574054888
9954,24.915362805282633
9955,110.73032021329055
9956,417.2816859151754
9957,92.78132040890547
9958,321.46324072836484
9959,64.82689618266532
9960,111.60057824553647
9961,226.67208979752743
9962,463.7368014418574
9963,178.9003357603564
9964,83.53016824253422
9965,203.50859288133273
9966,324.04446098006997
9967,151.9715639684056
9968,87.26575356561027
9969,191.8119091973176
9970,41.98035989167481
9971,82.49990491578976
9972,186.63015417088806
9973,177.37003004693523
9974,294.8181746540323
9975,229.8139326564814
9976,193.9087845512748
9977,199.0014845772464
9978,74.54799668583159
9979,80.30935740959575
9980,336.62282117684924
9981,119.78500198547907
9982,424.6753658349182
9983,280.7601152970652
9984,75.51576966760007
9985,253.19105663510683
9986,93.44677075638955
9987,202.5093582988797
9988,107.78415362302178
9989,80.99614368774108
9990,381.4359427974677
9991,105.74393207068049
9992,378.2508111503231
9993,303.2400657610337
9994,208.2134953147128
9995,425.93836355320434
9996,120.54504314260387
9997,147.13934141817742
9998,286.3757108031235
9999,374.6754711458275
